Ultrafast ab-initio Quantum Chemistry Using Matrix Product States

Ultrafast dynamics in chemical systems provide a unique access to fundamental processes at the molecular scale. A proper description of such systems is often very challenging because of the quantum nature of the problem. The concept of matrix product states (MPS), however, has proven its performance in describing such correlated quantum system in recent years for a wide range of applications. In this work, we continue the development of the MPS approach to study ultrafast electron dynamics in quantum chemical systems. The method combines time evolution schemes, such as fourth-order Runge-Kutta and Krylov space time evolution, with MPS, in order to solve the time-dependent Schr\"odinger equation efficiently. This allows for describing electron dynamics in molecules on a full configurational interaction (CI) level for a few femtoseconds after excitation. As a benchmark, we compare MPS based calculations to full CI calculations for a chain of hydrogen atoms and for the water molecule. Krylov space time evolution is in particular suited for the MPS approach, as it provides a wide range of opportunities to be adjusted to the reduced MPS dimension case. Finally, we apply the MPS approach to describe charge migration effects in iodoacetylene and find direct agreement between our results and experimental observations.

==> plots/c2hi_density/density_t_000.dat <==
-5.000000000000000000e+00 -5.000000000000000000e+00 1.656427922743534730e-15
-4.799999999999999822e+00 -5.000000000000000000e+00 5.320266056199690879e-15
-4.599999999999999645e+00 -5.000000000000000000e+00 1.593996723827324565e-14
-4.399999999999999467e+00 -5.000000000000000000e+00 4.496512332045242499e-14
-4.199999999999999289e+00 -5.000000000000000000e+00 1.203459553685131933e-13
-3.999999999999999112e+00 -5.000000000000000000e+00 3.073903478969411704e-13
-3.799999999999998934e+00 -5.000000000000000000e+00 7.525660217191942096e-13
-3.599999999999998757e+00 -5.000000000000000000e+00 1.771763605835390235e-12
-3.399999999999998579e+00 -5.000000000000000000e+00 4.020956294303893492e-12
-3.199999999999998401e+00 -5.000000000000000000e+00 8.812649973618135416e-12
-2.999999999999998224e+00 -5.000000000000000000e+00 1.867791573219524510e-11
-2.799999999999998046e+00 -5.000000000000000000e+00 3.832050617766686470e-11
-2.599999999999997868e+00 -5.000000000000000000e+00 7.616013797093381749e-11
-2.399999999999997691e+00 -5.000000000000000000e+00 1.466994969671189068e-10
-2.199999999999997513e+00 -5.000000000000000000e+00 2.739408824091226180e-10
-1.999999999999997335e+00 -5.000000000000000000e+00 4.959703882025208898e-10
-1.799999999999997158e+00 -5.000000000000000000e+00 8.705475201062457383e-10
-1.599999999999996980e+00 -5.000000000000000000e+00 1.481006096584226559e-09
-1.399999999999996803e+00 -5.000000000000000000e+00 2.440930164098811929e-09
-1.199999999999996625e+00 -5.000000000000000000e+00 3.894932698108898384e-09
-9.999999999999964473e-01 -5.000000000000000000e+00 6.011599236567835865e-09
-7.999999999999962697e-01 -5.000000000000000000e+00 8.963657997221722239e-09
-5.999999999999960920e-01 -5.000000000000000000e+00 1.289039035537658412e-08
-3.999999999999959144e-01 -5.000000000000000000e+00 1.783917983711383669e-08
-1.999999999999957367e-01 -5.000000000000000000e+00 2.368806446671371528e-08
4.440892098500626162e-15 -5.000000000000000000e+00 3.006024853634386830e-08
2.000000000000046185e-01 -5.000000000000000000e+00 3.625523564014020817e-08
4.000000000000047962e-01 -5.000000000000000000e+00 4.123895849590705530e-08
6.000000000000049738e-01 -5.000000000000000000e+00 4.375480236183726831e-08
8.000000000000051514e-01 -5.000000000000000000e+00 4.263472579576552304e-08
1.000000000000005329e+00 -5.000000000000000000e+00 3.739921578839283841e-08
1.200000000000005507e+00 -5.000000000000000000e+00 2.923044720035261846e-08
1.400000000000005684e+00 -5.000000000000000000e+00 2.237970425731469041e-08
1.600000000000005862e+00 -5.000000000000000000e+00 2.602595816634604179e-08
1.800000000000006040e+00 -5.000000000000000000e+00 5.654062144144418220e-08
2.000000000000006217e+00 -5.000000000000000000e+00 1.400431353870979666e-07
2.200000000000006395e+00 -5.000000000000000000e+00 3.150679368763306047e-07
2.400000000000006573e+00 -5.000000000000000000e+00 6.351232476021559454e-07
2.600000000000006750e+00 -5.000000000000000000e+00 1.170922504425410423e-06
2.800000000000006928e+00 -5.000000000000000000e+00 2.012120094162646861e-06
3.000000000000007105e+00 -5.000000000000000000e+00 3.268483194811185184e-06
3.200000000000006395e+00 -5.000000000000000000e+00 5.070566024674246476e-06
3.400000000000007461e+00 -5.000000000000000000e+00 7.570093678069915681e-06
3.600000000000008527e+00 -5.000000000000000000e+00 1.094037327101319299e-05
3.800000000000007816e+00 -5.000000000000000000e+00 1.537709200489428883e-05
4.000000000000007105e+00 -5.000000000000000000e+00 2.109980313327399591e-05
4.200000000000008171e+00 -5.000000000000000000e+00 2.835422324226596471e-05
4.400000000000009237e+00 -5.000000000000000000e+00 3.741516677744464460e-05
4.600000000000008527e+00 -5.000000000000000000e+00 4.858954378287059844e-05
4.800000000000007816e+00 -5.000000000000000000e+00 6.221837896136472293e-05
5.000000000000008882e+00 -5.000000000000000000e+00 7.867632522606285395e-05
5.200000000000009948e+00 -5.000000000000000000e+00 9.836671117425013192e-05
5.400000000000009237e+00 -5.000000000000000000e+00 1.217098688775194494e-04
5.600000000000008527e+00 -5.000000000000000000e+00 1.491224500487985886e-04
5.800000000000009592e+00 -5.000000000000000000e+00 1.809857901434030070e-04
6.000000000000010658e+00 -5.000000000000000000e+00 2.176022598205964694e-04
6.200000000000009948e+00 -5.000000000000000000e+00 2.591400557683308601e-04
6.400000000000009237e+00 -5.000000000000000000e+00 3.055690417110561597e-04
6.600000000000010303e+00 -5.000000000000000000e+00 3.565929136128207898e-04
6.800000000000011369e+00 -5.000000000000000000e+00 4.115857823070176251e-04
7.000000000000010658e+00 -5.000000000000000000e+00 4.695436779450581650e-04
7.200000000000009948e+00 -5.000000000000000000e+00 5.290627632419750035e-04
7.400000000000011013e+00 -5.000000000000000000e+00 5.883554608989423167e-04
7.600000000000012079e+00 -5.000000000000000000e+00 6.453127156697290902e-04
7.800000000000011369e+00 -5.000000000000000000e+00 6.976151176746737785e-04
8.000000000000010658e+00 -5.000000000000000000e+00 7.428881258686800956e-04
8.200000000000011724e+00 -5.000000000000000000e+00 7.788883344393014892e-04
8.400000000000012790e+00 -5.000000000000000000e+00 8.037003198928222665e-04
8.600000000000012079e+00 -5.000000000000000000e+00 8.159189353819798832e-04
8.800000000000011369e+00 -5.000000000000000000e+00 8.147914573801489854e-04
9.000000000000012434e+00 -5.000000000000000000e+00 8.002983529913365330e-04
9.200000000000013500e+00 -5.000000000000000000e+00 7.731600837695183984e-04
9.400000000000012790e+00 -5.000000000000000000e+00 7.347686424912017438e-04
9.600000000000012079e+00 -5.000000000000000000e+00 6.870540728187801791e-04
9.800000000000013145e+00 -5.000000000000000000e+00 6.323056205781410651e-04
1.000000000000001421e+01 -5.000000000000000000e+00 5.729725754243424410e-04
1.020000000000001350e+01 -5.000000000000000000e+00 5.114704980930335956e-04
1.040000000000001279e+01 -5.000000000000000000e+00 4.500147667812753470e-04
1.060000000000001386e+01 -5.000000000000000000e+00 3.904965182785565155e-04
1.080000000000001492e+01 -5.000000000000000000e+00 3.344078746534066122e-04
1.100000000000001421e+01 -5.000000000000000000e+00 2.828155663402687442e-04
1.120000000000001350e+01 -5.000000000000000000e+00 2.363759879620762566e-04
1.140000000000001279e+01 -5.000000000000000000e+00 1.953810281549357990e-04
1.160000000000001563e+01 -5.000000000000000000e+00 1.598227525425217085e-04
1.180000000000001492e+01 -5.000000000000000000e+00 1.294657738707317052e-04
1.200000000000001421e+01 -5.000000000000000000e+00 1.039182451626671891e-04
1.220000000000001705e+01 -5.000000000000000000e+00 8.269514421308703581e-05
1.240000000000001634e+01 -5.000000000000000000e+00 6.527027145139928529e-05
1.260000000000001563e+01 -5.000000000000000000e+00 5.111573768099438822e-05
1.280000000000001492e+01 -5.000000000000000000e+00 3.972945793267837510e-05
1.300000000000001421e+01 -5.000000000000000000e+00 3.065225149037609492e-05
1.320000000000001705e+01 -5.000000000000000000e+00 2.347665495356345691e-05
1.340000000000001634e+01 -5.000000000000000000e+00 1.784962602929280874e-05
1.360000000000001563e+01 -5.000000000000000000e+00 1.347110573712036722e-05
1.380000000000001847e+01 -5.000000000000000000e+00 1.009005310771623116e-05
1.400000000000001776e+01 -5.000000000000000000e+00 7.499172816135114237e-06
1.420000000000001705e+01 -5.000000000000000000e+00 5.529189297300409518e-06
1.440000000000001634e+01 -5.000000000000000000e+00 4.043215579358447793e-06
1.460000000000001563e+01 -5.000000000000000000e+00 2.931532547294290395e-06
1.480000000000001847e+01 -5.000000000000000000e+00 2.106930856071587640e-06
1.500000000000001776e+01 -5.000000000000000000e+00 1.500661773253514862e-06

-5.000000000000000000e+00 -4.799999999999999822e+00 3.962340743372229180e-15
-4.799999999999999822e+00 -4.799999999999999822e+00 1.209544886271717691e-14
-4.599999999999999645e+00 -4.799999999999999822e+00 3.478828498826971607e-14
-4.399999999999999467e+00 -4.799999999999999822e+00 9.501984317117367046e-14
-4.199999999999999289e+00 -4.799999999999999822e+00 2.479142548496188508e-13
-3.999999999999999112e+00 -4.799999999999999822e+00 6.205292898036090225e-13
-3.799999999999998934e+00 -4.799999999999999822e+00 1.494793252810402064e-12
-3.599999999999998757e+00 -4.799999999999999822e+00 3.473701840472705249e-12
-3.399999999999998579e+00 -4.799999999999999822e+00 7.801430017408389000e-12
-3.199999999999998401e+00 -4.799999999999999822e+00 1.695554805432443165e-11
-2.999999999999998224e+00 -4.799999999999999822e+00 3.569802663050236422e-11
-2.799999999999998046e+00 -4.799999999999999822e+00 7.286096920774143939e-11
-2.599999999999997868e+00 -4.799999999999999822e+00 1.442428960100472481e-10
-2.399999999999997691e+00 -4.799999999999999822e+00 2.770734732696704836e-10
-2.199999999999997513e+00 -4.799999999999999822e+00 5.165120443119885121e-10
-1.999999999999997335e+00 -4.799999999999999822e+00 9.344847384313870928e-10
-1.799999999999997158e+00 -4.799999999999999822e+00 1.640706133237200837e-09
-1.599999999999996980e+00 -4.799999999999999822e+00 2.794825473813711911e-09
-1.399999999999996803e+00 -4.799999999999999822e+00 4.617164143030062305e-09
-1.199999999999996625e+00 -4.799999999999999822e+00 7.393465131019005582e-09
-9.999999999999964473e-01 -4.799999999999999822e+00 1.146668970965123541e-08
-7.999999999999962697e-01 -4.799999999999999822e+00 1.720678328645916776e-08
-5.999999999999960920e-01 -4.799999999999999822e+00 2.494859259349724842e-08
-3.999999999999959144e-01 -4.799999999999999822e+00 3.489034586868953248e-08
-1.999999999999957367e-01 -4.799999999999999822e+00 4.695220955625145945e-08
4.440892098500626162e-15 -4.799999999999999822e+00 6.060816688201208846e-08
2.000000000000046185e-01 -4.799999999999999822e+00 7.472571157821004860e-08
4.000000000000047962e-01 -4.799999999999999822e+00 8.747573282353297355e-08
6.000000000000049738e-01 -4.799999999999999822e+00 9.640601524554222331e-08
8.000000000000051514e-01 -4.799999999999999822e+00 9.879955192206756976e-08
1.000000000000005329e+00 -4.799999999999999822e+00 9.245442449542315663e-08
1.200000000000005507e+00 -4.799999999999999822e+00 7.701548487006998077e-08
1.400000000000005684e+00 -4.799999999999999822e+00 5.595141151937998779e-08
1.600000000000005862e+00 -4.799999999999999822e+00 3.920099682203527798e-08
1.800000000000006040e+00 -4.799999999999999822e+00 4.641508290195352665e-08
2.000000000000006217e+00 -4.799999999999999822e+00 1.106105920119994783e-07
2.200000000000006395e+00 -4.799999999999999822e+00 2.819546247745898176e-07
2.400000000000006573e+00 -4.799999999999999822e+00 6.313382597675153718e-07
2.600000000000006750e+00 -4.799999999999999822e+00 1.253407629274249760e-06
2.800000000000006928e+00 -4.799999999999999822e+00 2.268809294084629846e-06
3.000000000000007105e+00 -4.799999999999999822e+00 3.825574799372251513e-06
3.200000000000006395e+00 -4.799999999999999822e+00 6.099790380675307887e-06
3.400000000000007461e+00 -4.799999999999999822e+00 9.295926571589170861e-06
3.600000000000008527e+00 -4.799999999999999822e+00 1.364738060953245534e-05
3.800000000000007816e+00 -4.799999999999999822e+00 1.941785263165613952e-05
4.000000000000007105e+00 -4.799999999999999822e+00 2.690408691470530338e-05
4.200000000000008171e+00 -4.799999999999999822e+00 3.644023572850372340e-05
4.400000000000009237e+00 -4.799999999999999822e+00 4.840364611460644211e-05
4.600000000000008527e+00 -4.799999999999999822e+00 6.322125526199368149e-05
4.800000000000007816e+00 -4.799999999999999822e+00 8.137505651938175763e-05
5.000000000000008882e+00 -4.799999999999999822e+00 1.034043338327864754e-04
5.200000000000009948e+00 -4.799999999999999822e+00 1.299016491391385216e-04
5.400000000000009237e+00 -4.799999999999999822e+00 1.614990294025613927e-04
5.600000000000008527e+00 -4.799999999999999822e+00 1.988406059452581763e-04
5.800000000000009592e+00 -4.799999999999999822e+00 2.425383229292749424e-04
6.000000000000010658e+00 -4.799999999999999822e+00 2.931084937284977421e-04
6.200000000000009948e+00 -4.799999999999999822e+00 3.508891524171377837e-04
6.400000000000009237e+00 -4.799999999999999822e+00 4.159414095846692078e-04
6.600000000000010303e+00 -4.799999999999999822e+00 4.879422291343730404e-04
6.800000000000011369e+00 -4.799999999999999822e+00 5.660807111793540692e-04
7.000000000000010658e+00 -4.799999999999999822e+00 6.489742314285115244e-04
7.200000000000009948e+00 -4.799999999999999822e+00 7.346234700450265595e-04
7.400000000000011013e+00 -4.799999999999999822e+00 8.204251745366659965e-04
7.600000000000012079e+00 -4.799999999999999822e+00 9.032573902878608153e-04
7.800000000000011369e+00 -4.799999999999999822e+00 9.796434684808633542e-04
8.000000000000010658e+00 -4.799999999999999822e+00 1.045989073889870124e-03
8.200000000000011724e+00 -4.799999999999999822e+00 1.098872520672416076e-03
8.400000000000012790e+00 -4.799999999999999822e+00 1.135355929785082478e-03
8.600000000000012079e+00 -4.799999999999999822e+00 1.153276190742426148e-03
8.800000000000011369e+00 -4.799999999999999822e+00 1.151473262145372113e-03
9.000000000000012434e+00 -4.799999999999999822e+00 1.129920226536381203e-03
9.200000000000013500e+00 -4.799999999999999822e+00 1.089733913655096306e-03
9.400000000000012790e+00 -4.799999999999999822e+00 1.033063959304672888e-03
9.600000000000012079e+00 -4.799999999999999822e+00 9.628776887589196934e-04
9.800000000000013145e+00 -4.799999999999999822e+00 8.826738952859459076e-04
1.000000000000001421e+01 -4.799999999999999822e+00 7.961672343105891288e-04
1.020000000000001350e+01 -4.799999999999999822e+00 7.069853265591697147e-04
1.040000000000001279e+01 -4.799999999999999822e+00 6.184136141103328474e-04
1.060000000000001386e+01 -4.799999999999999822e+00 5.332109968167003623e-04
1.080000000000001492e+01 -4.799999999999999822e+00 4.535054576287210937e-04
1.100000000000001421e+01 -4.799999999999999822e+00 3.807662143881009064e-04
1.120000000000001350e+01 -4.799999999999999822e+00 3.158394861800957985e-04
1.140000000000001279e+01 -4.799999999999999822e+00 2.590296615277118170e-04
1.160000000000001563e+01 -4.799999999999999822e+00 2.102063771031120829e-04
1.180000000000001492e+01 -4.799999999999999822e+00 1.689199004659901974e-04
1.200000000000001421e+01 -4.799999999999999822e+00 1.345110612757239969e-04
1.220000000000001705e+01 -4.799999999999999822e+00 1.062066007578577596e-04
1.240000000000001634e+01 -4.799999999999999822e+00 8.319525307634668206e-05
1.260000000000001563e+01 -4.799999999999999822e+00 6.468351860973751500e-05
1.280000000000001492e+01 -4.799999999999999822e+00 4.993266138037394532e-05
1.300000000000001421e+01 -4.799999999999999822e+00 3.827995661000884830e-05
1.320000000000001705e+01 -4.799999999999999822e+00 2.914780097322407058e-05
1.340000000000001634e+01 -4.799999999999999822e+00 2.204422989357951592e-05
1.360000000000001563e+01 -4.799999999999999822e+00 1.655792174039813342e-05
1.380000000000001847e+01 -4.799999999999999822e+00 1.235012600766697463e-05
1.400000000000001776e+01 -4.799999999999999822e+00 9.145288387735641167e-06
1.420000000000001705e+01 -4.799999999999999822e+00 6.721555188685932169e-06
1.440000000000001634e+01 -4.799999999999999822e+00 4.901866900805167732e-06
1.460000000000001563e+01 -4.799999999999999822e+00 3.546004193850129573e-06
1.480000000000001847e+01 -4.799999999999999822e+00 2.543716309210273038e-06
1.500000000000001776e+01 -4.799999999999999822e+00 1.808919103278771357e-06

-5.000000000000000000e+00 -4.599999999999999645e+00 8.435759740242864716e-15
-4.799999999999999822e+00 -4.599999999999999645e+00 2.480074670200247010e-14
-4.599999999999999645e+00 -4.599999999999999645e+00 6.926871112649061778e-14
-4.399999999999999467e+00 -4.599999999999999645e+00 1.848889505991091437e-13
-4.199999999999999289e+00 -4.599999999999999645e+00 4.736553708553826411e-13
-3.999999999999999112e+00 -4.599999999999999645e+00 1.168358523516290253e-12
-3.799999999999998934e+00 -4.599999999999999645e+00 2.781537769217641798e-12
-3.599999999999998757e+00 -4.599999999999999645e+00 6.402750038848996655e-12
-3.399999999999998579e+00 -4.599999999999999645e+00 1.426951488352786198e-11
-3.199999999999998401e+00 -4.599999999999999645e+00 3.082179769045972258e-11
-2.999999999999998224e+00 -4.599999999999999645e+00 6.457237511844289079e-11
-2.799999999999998046e+00 -4.599999999999999645e+00 1.312868213827220842e-10
-2.599999999999997868e+00 -4.599999999999999645e+00 2.591517107641854805e-10
-2.399999999999997691e+00 -4.599999999999999645e+00 4.967717683418415584e-10
-2.199999999999997513e+00 -4.599999999999999645e+00 9.248817840256653063e-10
-1.999999999999997335e+00 -4.599999999999999645e+00 1.672429481777049422e-09
-1.799999999999997158e+00 -4.599999999999999645e+00 2.936957935640185850e-09
-1.599999999999996980e+00 -4.599999999999999645e+00 5.007728452538362070e-09
-1.399999999999996803e+00 -4.599999999999999645e+00 8.287551334372647031e-09
-1.199999999999996625e+00 -4.599999999999999645e+00 1.330578193406526809e-08
-9.999999999999964473e-01 -4.599999999999999645e+00 2.071071899617641624e-08
-7.999999999999962697e-01 -4.599999999999999645e+00 3.122564661589511688e-08
-5.999999999999960920e-01 -4.599999999999999645e+00 4.555072184198484508e-08
-3.999999999999959144e-01 -4.599999999999999645e+00 6.419537621238009220e-08
-1.999999999999957367e-01 -4.599999999999999645e+00 8.723594894082056221e-08
4.440892098500626162e-15 -4.599999999999999645e+00 1.140137902655139357e-07
2.000000000000046185e-01 -4.599999999999999645e+00 1.428216018906201131e-07
4.000000000000047962e-01 -4.599999999999999645e+00 1.706690597861302792e-07
6.000000000000049738e-01 -4.599999999999999645e+00 1.932674136187026121e-07
8.000000000000051514e-01 -4.599999999999999645e+00 2.054166555257718907e-07
1.000000000000005329e+00 -4.599999999999999645e+00 2.020038725330118394e-07
1.200000000000005507e+00 -4.599999999999999645e+00 1.798119640107161289e-07
1.400000000000005684e+00 -4.599999999999999645e+00 1.402813298369045636e-07
1.600000000000005862e+00 -4.599999999999999645e+00 9.325899281396630194e-08
1.800000000000006040e+00 -4.599999999999999645e+00 6.161865921751755584e-08
2.000000000000006217e+00 -4.599999999999999645e+00 8.646583752339729427e-08
2.200000000000006395e+00 -4.599999999999999645e+00 2.324925744512533675e-07
2.400000000000006573e+00 -4.599999999999999645e+00 5.929617722418737583e-07
2.600000000000006750e+00 -4.599999999999999645e+00 1.293822032452217007e-06
2.800000000000006928e+00 -4.599999999999999645e+00 2.496603247527703619e-06
3.000000000000007105e+00 -4.599999999999999645e+00 4.400014180245554421e-06
3.200000000000006395e+00 -4.599999999999999645e+00 7.240514955313500979e-06
3.400000000000007461e+00 -4.599999999999999645e+00 1.129249780079642310e-05
3.600000000000008527e+00 -4.599999999999999645e+00 1.686898843186442152e-05
3.800000000000007816e+00 -4.599999999999999645e+00 2.432388862123757863e-05
4.000000000000007105e+00 -4.599999999999999645e+00 3.405664800846396636e-05
4.200000000000008171e+00 -4.599999999999999645e+00 4.651984412598718767e-05
4.400000000000009237e+00 -4.599999999999999645e+00 6.222946680545688196e-05
4.600000000000008527e+00 -4.599999999999999645e+00 8.177678438516418618e-05
4.800000000000007816e+00 -4.599999999999999645e+00 1.058395793834983052e-04
5.000000000000008882e+00 -4.599999999999999645e+00 1.351893683155088116e-04
5.200000000000009948e+00 -4.599999999999999645e+00 1.706900813494991657e-04
5.400000000000009237e+00 -4.599999999999999645e+00 2.132827387508549454e-04
5.600000000000008527e+00 -4.599999999999999645e+00 2.639501632251892160e-04
5.800000000000009592e+00 -4.599999999999999645e+00 3.236560397648869866e-04
6.000000000000010658e+00 -4.599999999999999645e+00 3.932540750283900215e-04
6.200000000000009948e+00 -4.599999999999999645e+00 4.733660058286138172e-04
6.400000000000009237e+00 -4.599999999999999645e+00 5.642320014746510367e-04
6.600000000000010303e+00 -4.599999999999999645e+00 6.655435015643510269e-04
6.800000000000011369e+00 -4.599999999999999645e+00 7.762761069185912825e-04
7.000000000000010658e+00 -4.599999999999999645e+00 8.945475273648695325e-04
7.200000000000009948e+00 -4.599999999999999645e+00 1.017530906797386092e-03
7.400000000000011013e+00 -4.599999999999999645e+00 1.141454877757487000e-03
7.600000000000012079e+00 -4.599999999999999645e+00 1.261716434675655028e-03
7.800000000000011369e+00 -4.599999999999999645e+00 1.373120099204973906e-03
8.000000000000010658e+00 -4.599999999999999645e+00 1.470237534209055787e-03
8.200000000000011724e+00 -4.599999999999999645e+00 1.547858561263049104e-03
8.400000000000012790e+00 -4.599999999999999645e+00 1.601482254281334913e-03
8.600000000000012079e+00 -4.599999999999999645e+00 1.627781219357268480e-03
8.800000000000011369e+00 -4.599999999999999645e+00 1.624968454102964288e-03
9.000000000000012434e+00 -4.599999999999999645e+00 1.593006923857867053e-03
9.200000000000013500e+00 -4.599999999999999645e+00 1.533626036363563159e-03
9.400000000000012790e+00 -4.599999999999999645e+00 1.450141545595453642e-03
9.600000000000012079e+00 -4.599999999999999645e+00 1.347108567409080297e-03
9.800000000000013145e+00 -4.599999999999999645e+00 1.229863619015378329e-03
1.000000000000001421e+01 -4.599999999999999645e+00 1.104025311845122873e-03
1.020000000000001350e+01 -4.599999999999999645e+00 9.750226050947013176e-04
1.040000000000001279e+01 -4.599999999999999645e+00 8.477062766271914679e-04
1.060000000000001386e+01 -4.599999999999999645e+00 7.260781637094992002e-04
1.080000000000001492e+01 -4.599999999999999645e+00 6.131494545106561155e-04
1.100000000000001421e+01 -4.599999999999999645e+00 5.109188734167154338e-04
1.120000000000001350e+01 -4.599999999999999645e+00 4.204472179858498109e-04
1.140000000000001279e+01 -4.599999999999999645e+00 3.419974978157815158e-04
1.160000000000001563e+01 -4.599999999999999645e+00 2.752092600520959060e-04
1.180000000000001492e+01 -4.599999999999999645e+00 2.192798387631103574e-04
1.200000000000001421e+01 -4.599999999999999645e+00 1.731321334922271415e-04
1.220000000000001705e+01 -4.599999999999999645e+00 1.355561753937666503e-04
1.240000000000001634e+01 -4.599999999999999645e+00 1.053187365383633097e-04
1.260000000000001563e+01 -4.599999999999999645e+00 8.124073043001190004e-05
1.280000000000001492e+01 -4.599999999999999645e+00 6.224583110124228154e-05
1.300000000000001421e+01 -4.599999999999999645e+00 4.738569985350153451e-05
1.320000000000001705e+01 -4.599999999999999645e+00 3.584778962426290517e-05
1.340000000000001634e+01 -4.599999999999999645e+00 2.695132767058942608e-05
1.360000000000001563e+01 -4.599999999999999645e+00 2.013617243653980052e-05
1.380000000000001847e+01 -4.599999999999999645e+00 1.494813431365417576e-05
1.400000000000001776e+01 -4.599999999999999645e+00 1.102327209791514698e-05
1.420000000000001705e+01 -4.599999999999999645e+00 8.072757282718133029e-06
1.440000000000001634e+01 -4.599999999999999645e+00 5.869188372049145089e-06
1.460000000000001563e+01 -4.599999999999999645e+00 4.234736118714499635e-06
1.480000000000001847e+01 -4.599999999999999645e+00 3.031178083696913400e-06
1.500000000000001776e+01 -4.599999999999999645e+00 2.151696148097272079e-06

-5.000000000000000000e+00 -4.399999999999999467e+00 1.638431718467837833e-14
-4.799999999999999822e+00 -4.399999999999999467e+00 4.687888416431576676e-14
-4.599999999999999645e+00 -4.399999999999999467e+00 1.281835633312609563e-13
-4.399999999999999467e+00 -4.399999999999999467e+00 3.364470486647258254e-13
-4.199999999999999289e+00 -4.399999999999999467e+00 8.504387907676265240e-13
-3.999999999999999112e+00 -4.399999999999999467e+00 2.075213596392521620e-12
-3.799999999999998934e+00 -4.399999999999999467e+00 4.897417723439632268e-12
-3.599999999999998757e+00 -4.399999999999999467e+00 1.119324429624741854e-11
-3.399999999999998579e+00 -4.399999999999999467e+00 2.480193712561873149e-11
-3.199999999999998401e+00 -4.399999999999999467e+00 5.332147413513017738e-11
-2.999999999999998224e+00 -4.399999999999999467e+00 1.112923291004238797e-10
-2.799999999999998046e+00 -4.399999999999999467e+00 2.256132885723800534e-10
-2.599999999999997868e+00 -4.399999999999999467e+00 4.443572429481005129e-10
-2.399999999999997691e+00 -4.399999999999999467e+00 8.504518983442151769e-10
-2.199999999999997513e+00 -4.399999999999999467e+00 1.581808799943820757e-09
-1.999999999999997335e+00 -4.399999999999999467e+00 2.859167179840672619e-09
-1.799999999999997158e+00 -4.399999999999999467e+00 5.021798710250194436e-09
-1.599999999999996980e+00 -4.399999999999999467e+00 8.568854856636234858e-09
-1.399999999999996803e+00 -4.399999999999999467e+00 1.420013386575070694e-08
-1.199999999999996625e+00 -4.399999999999999467e+00 2.284426562833433196e-08
-9.999999999999964473e-01 -4.399999999999999467e+00 3.565520888517839190e-08
-7.999999999999962697e-01 -4.399999999999999467e+00 5.395093209469896774e-08
-5.999999999999960920e-01 -4.399999999999999467e+00 7.906387583689070276e-08
-3.999999999999959144e-01 -4.399999999999999467e+00 1.120752530898889700e-07
-1.999999999999957367e-01 -4.399999999999999467e+00 1.534192918707361607e-07
4.440892098500626162e-15 -4.399999999999999467e+00 2.023737822402861339e-07
2.000000000000046185e-01 -4.399999999999999467e+00 2.565023188533937329e-07
4.000000000000047962e-01 -4.399999999999999467e+00 3.111796687178982460e-07
6.000000000000049738e-01 -4.399999999999999467e+00 3.594065586680698888e-07
8.000000000000051514e-01 -4.399999999999999467e+00 3.921882753552739500e-07
1.000000000000005329e+00 -4.399999999999999467e+00 3.997909439785867342e-07
1.200000000000005507e+00 -4.399999999999999467e+00 3.741760796445497711e-07
1.400000000000005684e+00 -4.399999999999999467e+00 3.128284110949947805e-07
1.600000000000005862e+00 -4.399999999999999467e+00 2.240274370884436287e-07
1.800000000000006040e+00 -4.399999999999999467e+00 1.333836335788153759e-07
2.000000000000006217e+00 -4.399999999999999467e+00 9.120389532291837096e-08
2.200000000000006395e+00 -4.399999999999999467e+00 1.800270814878249659e-07
2.400000000000006573e+00 -4.399999999999999467e+00 5.215488976453248927e-07
2.600000000000006750e+00 -4.399999999999999467e+00 1.282197308610842848e-06
2.800000000000006928e+00 -4.399999999999999467e+00 2.676858227395609627e-06
3.000000000000007105e+00 -4.399999999999999467e+00 4.970673885638761665e-06
3.200000000000006395e+00 -4.399999999999999467e+00 8.479378229452563971e-06
3.400000000000007461e+00 -4.399999999999999467e+00 1.356918484744162542e-05
3.600000000000008527e+00 -4.399999999999999467e+00 2.065766865443672640e-05
3.800000000000007816e+00 -4.399999999999999467e+00 3.021725214006144966e-05
4.000000000000007105e+00 -4.399999999999999467e+00 4.278272157394216296e-05
4.200000000000008171e+00 -4.399999999999999467e+00 5.896360945063801155e-05
4.400000000000009237e+00 -4.399999999999999467e+00 7.946129217191936600e-05
4.600000000000008527e+00 -4.399999999999999467e+00 1.050893172888820132e-04
4.800000000000007816e+00 -4.399999999999999467e+00 1.367938746520709473e-04
5.000000000000008882e+00 -4.399999999999999467e+00 1.756695669992030292e-04
5.200000000000009948e+00 -4.399999999999999467e+00 2.229638602139391286e-04
5.400000000000009237e+00 -4.399999999999999467e+00 2.800620144201903324e-04
5.600000000000008527e+00 -4.399999999999999467e+00 3.484432456536951778e-04
5.800000000000009592e+00 -4.399999999999999467e+00 4.295988315918657379e-04
6.000000000000010658e+00 -4.399999999999999467e+00 5.249044870028063284e-04
6.200000000000009948e+00 -4.399999999999999467e+00 6.354432794785408629e-04
6.400000000000009237e+00 -4.399999999999999467e+00 7.617821689781541878e-04
6.600000000000010303e+00 -4.399999999999999467e+00 9.037150270004633106e-04
6.800000000000011369e+00 -4.399999999999999467e+00 1.059997031635878618e-03
7.000000000000010658e+00 -4.399999999999999467e+00 1.228107888145059867e-03
7.200000000000009948e+00 -4.399999999999999467e+00 1.404091494498459214e-03
7.400000000000011013e+00 -4.399999999999999467e+00 1.582523716950934994e-03
7.600000000000012079e+00 -4.399999999999999467e+00 1.756654080559412945e-03
7.800000000000011369e+00 -4.399999999999999467e+00 1.918748880503171094e-03
8.000000000000010658e+00 -4.399999999999999467e+00 2.060632692940415726e-03
8.200000000000011724e+00 -4.399999999999999467e+00 2.174386590509259486e-03
8.400000000000012790e+00 -4.399999999999999467e+00 2.253122542342515713e-03
8.600000000000012079e+00 -4.399999999999999467e+00 2.291724858878817217e-03
8.800000000000011369e+00 -4.399999999999999467e+00 2.287440810488135332e-03
9.000000000000012434e+00 -4.399999999999999467e+00 2.240219116865496771e-03
9.200000000000013500e+00 -4.399999999999999467e+00 2.152735351173861496e-03
9.400000000000012790e+00 -4.399999999999999467e+00 2.030098638122533692e-03
9.600000000000012079e+00 -4.399999999999999467e+00 1.879290737459506479e-03
9.800000000000013145e+00 -4.399999999999999467e+00 1.708432672161275387e-03
1.000000000000001421e+01 -4.399999999999999467e+00 1.525995613654839225e-03
1.020000000000001350e+01 -4.399999999999999467e+00 1.340068892439324946e-03
1.040000000000001279e+01 -4.399999999999999467e+00 1.157772976646231824e-03
1.060000000000001386e+01 -4.399999999999999467e+00 9.848680401686978666e-04
1.080000000000001492e+01 -4.399999999999999467e+00 8.255696030621065013e-04
1.100000000000001421e+01 -4.399999999999999467e+00 6.825501048323214014e-04
1.120000000000001350e+01 -4.399999999999999467e+00 5.570839849755560794e-04
1.140000000000001279e+01 -4.399999999999999467e+00 4.492848940123252057e-04
1.160000000000001563e+01 -4.399999999999999467e+00 3.583851545288740362e-04
1.180000000000001492e+01 -4.399999999999999467e+00 2.830161456613208707e-04
1.200000000000001421e+01 -4.399999999999999467e+00 2.214602656472468593e-04
1.220000000000001705e+01 -4.399999999999999467e+00 1.718575032835380049e-04
1.240000000000001634e+01 -4.399999999999999467e+00 1.323603631039350621e-04
1.260000000000001563e+01 -4.399999999999999467e+00 1.012388828253473399e-04
1.280000000000001492e+01 -4.399999999999999467e+00 7.694251628237631663e-05
1.300000000000001421e+01 -4.399999999999999467e+00 5.812805023193067194e-05
1.320000000000001705e+01 -4.399999999999999467e+00 4.366309692646046795e-05
1.340000000000001634e+01 -4.399999999999999467e+00 3.261375817587667549e-05
1.360000000000001563e+01 -4.399999999999999467e+00 2.422342809706992404e-05
1.380000000000001847e+01 -4.399999999999999467e+00 1.788788251826352866e-05
1.400000000000001776e+01 -4.399999999999999467e+00 1.313011519018864876e-05
1.420000000000001705e+01 -4.399999999999999467e+00 9.576993375611502900e-06
1.440000000000001634e+01 -4.399999999999999467e+00 6.938770710843901687e-06
1.460000000000001563e+01 -4.399999999999999467e+00 4.991792063859253845e-06
1.480000000000001847e+01 -4.399999999999999467e+00 3.564294557692484973e-06
1.500000000000001776e+01 -4.399999999999999467e+00 2.524980948378020527e-06

-5.000000000000000000e+00 -4.199999999999999289e+00 2.955786509892714139e-14
-4.799999999999999822e+00 -4.199999999999999289e+00 8.290364439277556675e-14
-4.599999999999999645e+00 -4.199999999999999289e+00 2.231583831180021307e-13
-4.399999999999999467e+00 -4.199999999999999289e+00 5.784455095368393779e-13
-4.199999999999999289e+00 -4.199999999999999289e+00 1.447478256433552318e-12
-3.999999999999999112e+00 -4.199999999999999289e+00 3.503330914128982673e-12
-3.799999999999998934e+00 -4.199999999999999289e+00 8.212794142237900870e-12
-3.599999999999998757e+00 -4.199999999999999289e+00 1.866874387796345340e-11
-3.399999999999998579e+00 -4.199999999999999289e+00 4.118274736842965965e-11
-3.199999999999998401e+00 -4.199999999999999289e+00 8.821983523150467482e-11
-2.999999999999998224e+00 -4.199999999999999289e+00 1.836002781722413473e-10
-2.799999999999998046e+00 -4.199999999999999289e+00 3.713518193900150504e-10
-2.599999999999997868e+00 -4.199999999999999289e+00 7.301369089280030955e-10
-2.399999999999997691e+00 -4.199999999999999289e+00 1.395691614268026660e-09
-2.199999999999997513e+00 -4.199999999999999289e+00 2.593959699240811062e-09
-1.999999999999997335e+00 -4.199999999999999289e+00 4.687182544296666114e-09
-1.799999999999997158e+00 -4.199999999999999289e+00 8.233527377939542428e-09
-1.599999999999996980e+00 -4.199999999999999289e+00 1.405719223404166831e-08
-1.399999999999996803e+00 -4.199999999999999289e+00 2.331965668347190677e-08
-1.199999999999996625e+00 -4.199999999999999289e+00 3.757357920396803935e-08
-9.999999999999964473e-01 -4.199999999999999289e+00 5.876938344918719149e-08
-7.999999999999962697e-01 -4.199999999999999289e+00 8.917289964207106928e-08
-5.999999999999960920e-01 -4.199999999999999289e+00 1.311445584380819319e-07
-3.999999999999959144e-01 -4.199999999999999289e+00 1.867326462535612135e-07
-1.999999999999957367e-01 -4.199999999999999289e+00 2.570524973997989629e-07
4.440892098500626162e-15 -4.199999999999999289e+00 3.414674064657374265e-07
2.000000000000046185e-01 -4.199999999999999289e+00 4.366596159333230790e-07
4.000000000000047962e-01 -4.199999999999999289e+00 5.357785468915369222e-07
6.000000000000049738e-01 -4.199999999999999289e+00 6.279663001226052690e-07
8.000000000000051514e-01 -4.199999999999999289e+00 6.986638531532837786e-07
1.000000000000005329e+00 -4.199999999999999289e+00 7.311622309091748643e-07
1.200000000000005507e+00 -4.199999999999999289e+00 7.098447012138870575e-07
1.400000000000005684e+00 -4.199999999999999289e+00 6.254391983318564674e-07
1.600000000000005862e+00 -4.199999999999999289e+00 4.823550098794286619e-07
1.800000000000006040e+00 -4.199999999999999289e+00 3.078359560058695449e-07
2.000000000000006217e+00 -4.199999999999999289e+00 1.622822736877698764e-07
2.200000000000006395e+00 -4.199999999999999289e+00 1.497652103576567359e-07
2.400000000000006573e+00 -4.199999999999999289e+00 4.275859918105325987e-07
2.600000000000006750e+00 -4.199999999999999289e+00 1.213804855588388537e-06
2.800000000000006928e+00 -4.199999999999999289e+00 2.792032354573345548e-06
3.000000000000007105e+00 -4.199999999999999289e+00 5.513411746253751228e-06
3.200000000000006395e+00 -4.199999999999999289e+00 9.796529117680097777e-06
3.400000000000007461e+00 -4.199999999999999289e+00 1.612680482811310479e-05
3.600000000000008527e+00 -4.199999999999999289e+00 2.505755260353882279e-05
3.800000000000007816e+00 -4.199999999999999289e+00 3.721515810876470300e-05
4.000000000000007105e+00 -4.199999999999999289e+00 5.331059140094451554e-05
4.200000000000008171e+00 -4.199999999999999289e+00 7.415866072774698718e-05
4.400000000000009237e+00 -4.199999999999999289e+00 1.007050423741507163e-04
4.600000000000008527e+00 -4.199999999999999289e+00 1.340592415537361453e-04
4.800000000000007816e+00 -4.199999999999999289e+00 1.755293467122270498e-04
5.000000000000008882e+00 -4.199999999999999289e+00 2.266518542848401565e-04
5.200000000000009948e+00 -4.199999999999999289e+00 2.892071270540494485e-04
5.400000000000009237e+00 -4.199999999999999289e+00 3.652084675598305918e-04
5.600000000000008527e+00 -4.199999999999999289e+00 4.568507757343110614e-04
5.800000000000009592e+00 -4.199999999999999289e+00 5.664040067407623063e-04
6.000000000000010658e+00 -4.199999999999999289e+00 6.960381136310209941e-04
6.200000000000009948e+00 -4.199999999999999289e+00 8.475709918568581115e-04
6.400000000000009237e+00 -4.199999999999999289e+00 1.022140204834133970e-03
6.600000000000010303e+00 -4.199999999999999289e+00 1.219813519262680961e-03
6.800000000000011369e+00 -4.199999999999999289e+00 1.439171991197391032e-03
7.000000000000010658e+00 -4.199999999999999289e+00 1.676920313433240012e-03
7.200000000000009948e+00 -4.199999999999999289e+00 1.927598082839707952e-03
7.400000000000011013e+00 -4.199999999999999289e+00 2.183476383545622512e-03
7.600000000000012079e+00 -4.199999999999999289e+00 2.434719596873093170e-03
7.800000000000011369e+00 -4.199999999999999289e+00 2.669866984680923511e-03
8.000000000000010658e+00 -4.199999999999999289e+00 2.876640962806575105e-03
8.200000000000011724e+00 -4.199999999999999289e+00 3.043024587819435564e-03
8.400000000000012790e+00 -4.199999999999999289e+00 3.158482817544808977e-03
8.600000000000012079e+00 -4.199999999999999289e+00 3.215149154853328556e-03
8.800000000000011369e+00 -4.199999999999999289e+00 3.208779782855592996e-03
9.000000000000012434e+00 -4.199999999999999289e+00 3.139302444900871417e-03
9.200000000000013500e+00 -4.199999999999999289e+00 3.010855460971750136e-03
9.400000000000012790e+00 -4.199999999999999289e+00 2.831307788707482492e-03
9.600000000000012079e+00 -4.199999999999999289e+00 2.611348925736191144e-03
9.800000000000013145e+00 -4.199999999999999289e+00 2.363311942392752694e-03
1.000000000000001421e+01 -4.199999999999999289e+00 2.099926437343788144e-03
1.020000000000001350e+01 -4.199999999999999289e+00 1.833186637855574235e-03
1.040000000000001279e+01 -4.199999999999999289e+00 1.573472392758350387e-03
1.060000000000001386e+01 -4.199999999999999289e+00 1.328994835341667374e-03
1.080000000000001492e+01 -4.199999999999999289e+00 1.105572700705818433e-03
1.100000000000001421e+01 -4.199999999999999289e+00 9.066938121974415458e-04
1.120000000000001350e+01 -4.199999999999999289e+00 7.337859457973341503e-04
1.140000000000001279e+01 -4.199999999999999289e+00 5.866120343411296853e-04
1.160000000000001563e+01 -4.199999999999999289e+00 4.637117587832302644e-04
1.180000000000001492e+01 -4.199999999999999289e+00 3.628284470883703840e-04
1.200000000000001421e+01 -4.199999999999999289e+00 2.812807021749355097e-04
1.220000000000001705e+01 -4.199999999999999289e+00 2.162577235797069207e-04
1.240000000000001634e+01 -4.199999999999999289e+00 1.650331638954208118e-04
1.260000000000001563e+01 -4.199999999999999289e+00 1.251034902302344159e-04
1.280000000000001492e+01 -4.199999999999999289e+00 9.426328652483455435e-05
1.300000000000001421e+01 -4.199999999999999289e+00 7.063250775775528590e-05
1.320000000000001705e+01 -4.199999999999999289e+00 5.265045467736935545e-05
1.340000000000001634e+01 -4.199999999999999289e+00 3.904926863299961869e-05
1.360000000000001563e+01 -4.199999999999999289e+00 2.881698235443841210e-05
1.380000000000001847e+01 -4.199999999999999289e+00 2.115729115816223748e-05
1.400000000000001776e+01 -4.199999999999999289e+00 1.545065811497844041e-05
1.420000000000001705e+01 -4.199999999999999289e+00 1.121934057691237572e-05
1.440000000000001634e+01 -4.199999999999999289e+00 8.097464870047287963e-06
1.460000000000001563e+01 -4.199999999999999289e+00 5.806321912396333991e-06
1.480000000000001847e+01 -4.199999999999999289e+00 4.134504039091417630e-06
1.500000000000001776e+01 -4.199999999999999289e+00 2.922239015700552490e-06

-5.000000000000000000e+00 -3.999999999999999112e+00 5.012766590931427383e-14
-4.799999999999999822e+00 -3.999999999999999112e+00 1.385149172775325246e-13
-4.599999999999999645e+00 -3.999999999999999112e+00 3.684548717505523282e-13
-4.399999999999999467e+00 -3.999999999999999112e+00 9.460050532054130191e-13
-4.199999999999999289e+00 -3.999999999999999112e+00 2.349020910323977143e-12
-3.999999999999999112e+00 -3.999999999999999112e+00 5.649601079977202588e-12
-3.799999999999998934e+00 -3.999999999999999112e+00 1.317602868924092802e-11
-3.599999999999998757e+00 -3.999999999999999112e+00 2.982420398309612835e-11
-3.399999999999998579e+00 -3.999999999999999112e+00 6.556360610186339410e-11
-3.199999999999998401e+00 -3.999999999999999112e+00 1.400516037124797664e-10
-2.999999999999998224e+00 -3.999999999999999112e+00 2.908102095702354243e-10
-2.799999999999998046e+00 -3.999999999999999112e+00 5.871455943441892963e-10
-2.599999999999997868e+00 -3.999999999999999112e+00 1.152855929433022856e-09
-2.399999999999997691e+00 -3.999999999999999112e+00 2.201611520622892601e-09
-2.199999999999997513e+00 -3.999999999999999112e+00 4.089345563404214061e-09
-1.999999999999997335e+00 -3.999999999999999112e+00 7.387447768598085566e-09
-1.799999999999997158e+00 -3.999999999999999112e+00 1.297810635122201258e-08
-1.599999999999996980e+00 -3.999999999999999112e+00 2.216769258719964968e-08
-1.399999999999996803e+00 -3.999999999999999112e+00 3.680457803593469996e-08
-1.199999999999996625e+00 -3.999999999999999112e+00 5.937372507696909760e-08
-9.999999999999964473e-01 -3.999999999999999112e+00 9.302260585823939999e-08
-7.999999999999962697e-01 -3.999999999999999112e+00 1.414544768394013360e-07
-5.999999999999960920e-01 -3.999999999999999112e+00 2.086116918802336804e-07
-3.999999999999959144e-01 -3.999999999999999112e+00 2.980726069734371018e-07
-1.999999999999957367e-01 -3.999999999999999112e+00 4.121119119635272408e-07
4.440892098500626162e-15 -3.999999999999999112e+00 5.504367889803241622e-07
2.000000000000046185e-01 -3.999999999999999112e+00 7.087165502332986964e-07
4.000000000000047962e-01 -3.999999999999999112e+00 8.771680892119551872e-07
6.000000000000049738e-01 -3.999999999999999112e+00 1.039625809848161079e-06
8.000000000000051514e-01 -3.999999999999999112e+00 1.173678037959000682e-06
1.000000000000005329e+00 -3.999999999999999112e+00 1.252543335806004622e-06
1.200000000000005507e+00 -3.999999999999999112e+00 1.249335588015637048e-06
1.400000000000005684e+00 -3.999999999999999112e+00 1.144182698141080655e-06
1.600000000000005862e+00 -3.999999999999999112e+00 9.343064882477819379e-07
1.800000000000006040e+00 -3.999999999999999112e+00 6.466739984932139480e-07
2.000000000000006217e+00 -3.999999999999999112e+00 3.522801704924866706e-07
2.200000000000006395e+00 -3.999999999999999112e+00 1.806517938501652342e-07
2.400000000000006573e+00 -3.999999999999999112e+00 3.329239363044152007e-07
2.600000000000006750e+00 -3.999999999999999112e+00 1.091961171285058302e-06
2.800000000000006928e+00 -3.999999999999999112e+00 2.828537581000797437e-06
3.000000000000007105e+00 -3.999999999999999112e+00 6.003512840374254078e-06
3.200000000000006395e+00 -3.999999999999999112e+00 1.116710141552938112e-05
3.400000000000007461e+00 -3.999999999999999112e+00 1.895750046126184674e-05
3.600000000000008527e+00 -3.999999999999999112e+00 3.010205725624389903e-05
3.800000000000007816e+00 -3.999999999999999112e+00 4.542457708044245050e-05
4.000000000000007105e+00 -3.999999999999999112e+00 6.586211860215971010e-05
4.200000000000008171e+00 -3.999999999999999112e+00 9.249360002841012021e-05
4.400000000000009237e+00 -3.999999999999999112e+00 1.265807281671857529e-04
4.600000000000008527e+00 -3.999999999999999112e+00 1.696192079435326222e-04
4.800000000000007816e+00 -3.999999999999999112e+00 2.233949784057416208e-04
5.000000000000008882e+00 -3.999999999999999112e+00 2.900364769935262466e-04
5.200000000000009948e+00 -3.999999999999999112e+00 3.720498413936168362e-04
5.400000000000009237e+00 -3.999999999999999112e+00 4.723198286377708831e-04
5.600000000000008527e+00 -3.999999999999999112e+00 5.940556136793091009e-04
5.800000000000009592e+00 -3.999999999999999112e+00 7.406584453782033345e-04
6.000000000000010658e+00 -3.999999999999999112e+00 9.154887704661963770e-04
6.200000000000009948e+00 -3.999999999999999112e+00 1.121515693978135386e-03
6.400000000000009237e+00 -3.999999999999999112e+00 1.360843496282758197e-03
6.600000000000010303e+00 -3.999999999999999112e+00 1.634129927108158263e-03
6.800000000000011369e+00 -3.999999999999999112e+00 1.939939364516754354e-03
7.000000000000010658e+00 -3.999999999999999112e+00 2.274108354381985074e-03
7.200000000000009948e+00 -3.999999999999999112e+00 2.629235574270930888e-03
7.400000000000011013e+00 -3.999999999999999112e+00 2.994432893634540929e-03
7.600000000000012079e+00 -3.999999999999999112e+00 3.355476135520113826e-03
7.800000000000011369e+00 -3.999999999999999112e+00 3.695461356485940305e-03
8.000000000000010658e+00 -3.999999999999999112e+00 3.995999280878687575e-03
8.200000000000011724e+00 -3.999999999999999112e+00 4.238873444384694614e-03
8.400000000000012790e+00 -3.999999999999999112e+00 4.407968149149480916e-03
8.600000000000012079e+00 -3.999999999999999112e+00 4.491173935473511368e-03
8.800000000000011369e+00 -3.999999999999999112e+00 4.481936211402045775e-03
9.000000000000012434e+00 -3.999999999999999112e+00 4.380150040381251483e-03
9.200000000000013500e+00 -3.999999999999999112e+00 4.192219954095743883e-03
9.400000000000012790e+00 -3.999999999999999112e+00 3.930270069932403215e-03
9.600000000000012079e+00 -3.999999999999999112e+00 3.610660316639748187e-03
9.800000000000013145e+00 -3.999999999999999112e+00 3.252091348931144751e-03
1.000000000000001421e+01 -3.999999999999999112e+00 2.873632140387339003e-03
1.020000000000001350e+01 -3.999999999999999112e+00 2.492974999294834612e-03
1.040000000000001279e+01 -3.999999999999999112e+00 2.125132515543868075e-03
1.060000000000001386e+01 -3.999999999999999112e+00 1.781673546738186086e-03
1.080000000000001492e+01 -3.999999999999999112e+00 1.470484828896375783e-03
1.100000000000001421e+01 -3.999999999999999112e+00 1.195964679369535986e-03
1.120000000000001350e+01 -3.999999999999999112e+00 9.595144527416066445e-04
1.140000000000001279e+01 -3.999999999999999112e+00 7.601882724491288703e-04
1.160000000000001563e+01 -3.999999999999999112e+00 5.953812956576297506e-04
1.180000000000001492e+01 -3.999999999999999112e+00 4.614689808607345197e-04
1.200000000000001421e+01 -3.999999999999999112e+00 3.543442695043865073e-04
1.220000000000001705e+01 -3.999999999999999112e+00 2.698296689904485630e-04
1.240000000000001634e+01 -3.999999999999999112e+00 2.039638309701887755e-04
1.260000000000001563e+01 -3.999999999999999112e+00 1.531768013468499728e-04
1.280000000000001492e+01 -3.999999999999999112e+00 1.143756248980354052e-04
1.300000000000001421e+01 -3.999999999999999112e+00 8.496404690868823240e-05
1.320000000000001705e+01 -3.999999999999999112e+00 6.281844028247336948e-05
1.340000000000001634e+01 -3.999999999999999112e+00 4.623840640983867105e-05
1.360000000000001563e+01 -3.999999999999999112e+00 3.388603248482303243e-05
1.380000000000001847e+01 -3.999999999999999112e+00 2.472343363250026902e-05
1.400000000000001776e+01 -3.999999999999999112e+00 1.795449231835555826e-05
1.420000000000001705e+01 -3.999999999999999112e+00 1.297385181785489724e-05
1.440000000000001634e+01 -3.999999999999999112e+00 9.324230158024016712e-06
1.460000000000001563e+01 -3.999999999999999112e+00 6.661874528816834996e-06
1.480000000000001847e+01 -3.999999999999999112e+00 4.729300224546697665e-06
1.500000000000001776e+01 -3.999999999999999112e+00 3.334177995144857134e-06

-5.000000000000000000e+00 -3.799999999999998934e+00 8.055875281333673179e-14
-4.799999999999999822e+00 -3.799999999999998934e+00 2.200766327719840355e-13
-4.599999999999999645e+00 -3.799999999999998934e+00 5.800837952441467377e-13
-4.399999999999999467e+00 -3.799999999999998934e+00 1.478385767900001547e-12
-4.199999999999999289e+00 -3.799999999999998934e+00 3.648906828179826702e-12
-3.999999999999999112e+00 -3.799999999999998934e+00 8.732675470403744388e-12
-3.799999999999998934e+00 -3.799999999999998934e+00 2.028378145930130051e-11
-3.599999999999998757e+00 -3.799999999999998934e+00 4.575943077826719931e-11
-3.399999999999998579e+00 -3.799999999999998934e+00 1.003187363545659447e-10
-3.199999999999998401e+00 -3.799999999999998934e+00 2.138132931924462228e-10
-2.999999999999998224e+00 -3.799999999999998934e+00 4.431724616873308652e-10
-2.799999999999998046e+00 -3.799999999999998934e+00 8.934927367637599620e-10
-2.599999999999997868e+00 -3.799999999999998934e+00 1.752468988099333853e-09
-2.399999999999997691e+00 -3.799999999999998934e+00 3.344115717465635843e-09
-2.199999999999997513e+00 -3.799999999999998934e+00 6.208495288163157069e-09
-1.999999999999997335e+00 -3.799999999999998934e+00 1.121348711798630687e-08
-1.799999999999997158e+00 -3.799999999999998934e+00 1.970115909909459287e-08
-1.599999999999996980e+00 -3.799999999999998934e+00 3.366338516554199705e-08
-1.399999999999996803e+00 -3.799999999999998934e+00 5.592739181061210285e-08
-1.199999999999996625e+00 -3.799999999999998934e+00 9.031109445740097188e-08
-9.999999999999964473e-01 -3.799999999999998934e+00 1.416814572051253865e-07
-7.999999999999962697e-01 -3.799999999999998934e+00 2.158209020445888989e-07
-5.999999999999960920e-01 -3.799999999999998934e+00 3.189855140170189622e-07
-3.999999999999959144e-01 -3.799999999999998934e+00 4.570375130366790674e-07
-1.999999999999957367e-01 -3.799999999999998934e+00 6.340695132611524797e-07
4.440892098500626162e-15 -3.799999999999998934e+00 8.505254449856573240e-07
2.000000000000046185e-01 -3.799999999999998934e+00 1.100972309605952285e-06
4.000000000000047962e-01 -3.799999999999998934e+00 1.371883887687922935e-06
6.000000000000049738e-01 -3.799999999999998934e+00 1.640036792632826808e-06
8.000000000000051514e-01 -3.799999999999998934e+00 1.872341001499495991e-06
1.000000000000005329e+00 -3.799999999999998934e+00 2.028060527398133618e-06
1.200000000000005507e+00 -3.799999999999998934e+00 2.064347192152598449e-06
1.400000000000005684e+00 -3.799999999999998934e+00 1.945749133105113077e-06
1.600000000000005862e+00 -3.799999999999998934e+00 1.657847175609732811e-06
1.800000000000006040e+00 -3.799999999999998934e+00 1.224466334902268119e-06
2.000000000000006217e+00 -3.799999999999998934e+00 7.271343446908295453e-07
2.200000000000006395e+00 -3.799999999999998934e+00 3.248054253595461985e-07
2.400000000000006573e+00 -3.799999999999998934e+00 2.715481398200515518e-07
2.600000000000006750e+00 -3.799999999999998934e+00 9.300843262121354811e-07
2.800000000000006928e+00 -3.799999999999998934e+00 2.779834124756557291e-06
3.000000000000007105e+00 -3.799999999999998934e+00 6.419403075598641529e-06
3.200000000000006395e+00 -3.799999999999998934e+00 1.256503666956501069e-05
3.400000000000007461e+00 -3.799999999999998934e+00 2.204816716266134742e-05
3.600000000000008527e+00 -3.799999999999998934e+00 3.581646188998562720e-05
3.800000000000007816e+00 -3.799999999999998934e+00 5.494346177736916299e-05
4.000000000000007105e+00 -3.799999999999998934e+00 8.065175094046647751e-05
4.200000000000008171e+00 -3.799999999999998934e+00 1.143534696737611269e-04
4.400000000000009237e+00 -3.799999999999998934e+00 1.577097775158601981e-04
4.600000000000008527e+00 -3.799999999999998934e+00 2.127075494777646886e-04
4.800000000000007816e+00 -3.799999999999998934e+00 2.817471750346698073e-04
5.000000000000008882e+00 -3.799999999999998934e+00 3.677299424246123234e-04
5.200000000000009948e+00 -3.799999999999998934e+00 4.741273556671047858e-04
5.400000000000009237e+00 -3.799999999999998934e+00 6.050082309423041038e-04
5.600000000000008527e+00 -3.799999999999998934e+00 7.649932091166993789e-04
5.800000000000009592e+00 -3.799999999999998934e+00 9.591015354700116111e-04
6.000000000000010658e+00 -3.799999999999998934e+00 1.192453441525196832e-03
6.200000000000009948e+00 -3.799999999999998934e+00 1.469795917166261644e-03
6.400000000000009237e+00 -3.799999999999998934e+00 1.794833502628411783e-03
6.600000000000010303e+00 -3.799999999999998934e+00 2.169372453166839698e-03
6.800000000000011369e+00 -3.799999999999998934e+00 2.592328411217032294e-03
7.000000000000010658e+00 -3.799999999999998934e+00 3.058703194034912125e-03
7.200000000000009948e+00 -3.799999999999998934e+00 3.558697888890001524e-03
7.400000000000011013e+00 -3.799999999999998934e+00 4.077181461102048071e-03
7.600000000000012079e+00 -3.799999999999998934e+00 4.593753620248923301e-03
7.800000000000011369e+00 -3.799999999999998934e+00 5.083603199953378414e-03
8.000000000000010658e+00 -3.799999999999998934e+00 5.519253052841930490e-03
8.200000000000011724e+00 -3.799999999999998934e+00 5.873104895982931596e-03
8.400000000000012790e+00 -3.799999999999998934e+00 6.120487215172474432e-03
8.600000000000012079e+00 -3.799999999999998934e+00 6.242726327904687435e-03
8.800000000000011369e+00 -3.799999999999998934e+00 6.229672515241576301e-03
9.000000000000012434e+00 -3.799999999999998934e+00 6.081166992705271113e-03
9.200000000000013500e+00 -3.799999999999998934e+00 5.807133661667397001e-03
9.400000000000012790e+00 -3.799999999999998934e+00 5.426271729285185932e-03
9.600000000000012079e+00 -3.799999999999998934e+00 4.963624612356872488e-03
9.800000000000013145e+00 -3.799999999999998934e+00 4.447517566996883262e-03
1.000000000000001421e+01 -3.799999999999998934e+00 3.906434061060916167e-03
1.020000000000001350e+01 -3.799999999999998934e+00 3.366333389265431086e-03
1.040000000000001279e+01 -3.799999999999998934e+00 2.848740857258710846e-03
1.060000000000001386e+01 -3.799999999999998934e+00 2.369732658680775983e-03
1.080000000000001492e+01 -3.799999999999998934e+00 1.939752325919751573e-03
1.100000000000001421e+01 -3.799999999999998934e+00 1.564073001282083406e-03
1.120000000000001350e+01 -3.799999999999998934e+00 1.243669521231223528e-03
1.140000000000001279e+01 -3.799999999999998934e+00 9.762738132160817634e-04
1.160000000000001563e+01 -3.799999999999998934e+00 7.574332174400857497e-04
1.180000000000001492e+01 -3.799999999999998934e+00 5.814510973174568005e-04
1.200000000000001421e+01 -3.799999999999998934e+00 4.421458697855683469e-04
1.220000000000001705e+01 -3.799999999999998934e+00 3.334095414218277327e-04
1.240000000000001634e+01 -3.799999999999998934e+00 2.495774234622404378e-04
1.260000000000001563e+01 -3.799999999999998934e+00 1.856381468049559823e-04
1.280000000000001492e+01 -3.799999999999998934e+00 1.373202694912774584e-04
1.300000000000001421e+01 -3.799999999999998934e+00 1.010918129591502460e-04
1.320000000000001705e+01 -3.799999999999998934e+00 7.410477299721042422e-05
1.340000000000001634e+01 -3.799999999999998934e+00 5.411024667971729750e-05
1.360000000000001563e+01 -3.799999999999998934e+00 3.936291579295720164e-05
1.380000000000001847e+01 -3.799999999999998934e+00 2.852728913961799620e-05
1.400000000000001776e+01 -3.799999999999998934e+00 2.059290608039371007e-05
1.420000000000001705e+01 -3.799999999999998934e+00 1.480183607502875676e-05
1.440000000000001634e+01 -3.799999999999998934e+00 1.058920505549948643e-05
1.460000000000001563e+01 -3.799999999999998934e+00 7.535922969893708613e-06
1.480000000000001847e+01 -3.799999999999998934e+00 5.332009233362048857e-06
1.500000000000001776e+01 -3.799999999999998934e+00 3.748657896529372665e-06

-5.000000000000000000e+00 -3.599999999999998757e+00 1.233386666512582520e-13
-4.799999999999999822e+00 -3.599999999999998757e+00 3.339642267273479872e-13
-4.599999999999999645e+00 -3.599999999999998757e+00 8.739863987943604644e-13
-4.399999999999999467e+00 -3.599999999999998757e+00 2.214473941875485956e-12
-4.199999999999999289e+00 -3.599999999999998757e+00 5.439672730795449052e-12
-3.999999999999999112e+00 -3.599999999999998757e+00 1.296736283587673218e-11
-3.799999999999998934e+00 -3.599999999999998757e+00 3.002244189997768646e-11
-3.599999999999998757e+00 -3.599999999999998757e+00 6.754861840367992550e-11
-3.399999999999998579e+00 -3.599999999999998757e+00 1.477618988828059876e-10
-3.199999999999998401e+00 -3.599999999999998757e+00 3.143651707930362636e-10
-2.999999999999998224e+00 -3.599999999999998757e+00 6.506428064373171220e-10
-2.799999999999998046e+00 -3.599999999999998757e+00 1.310278337628527774e-09
-2.599999999999997868e+00 -3.599999999999998757e+00 2.567700048708044127e-09
-2.399999999999997691e+00 -3.599999999999998757e+00 4.896721505994976274e-09
-2.199999999999997513e+00 -3.599999999999998757e+00 9.087462476356371406e-09
-1.999999999999997335e+00 -3.599999999999998757e+00 1.641070853246852838e-08
-1.799999999999997158e+00 -3.599999999999998757e+00 2.883407088371059334e-08
-1.599999999999996980e+00 -3.599999999999998757e+00 4.928314535716970823e-08
-1.399999999999996803e+00 -3.599999999999998757e+00 8.192099346000019162e-08
-1.199999999999996625e+00 -3.599999999999998757e+00 1.323894053674043478e-07
-9.999999999999964473e-01 -3.599999999999998757e+00 2.079169009836785285e-07
-7.999999999999962697e-01 -3.599999999999998757e+00 3.171570986745110472e-07
-5.999999999999960920e-01 -3.599999999999998757e+00 4.695888242708886876e-07
-3.999999999999959144e-01 -3.599999999999998757e+00 6.743045633833537496e-07
-1.999999999999957367e-01 -3.599999999999998757e+00 9.380597101195147910e-07
4.440892098500626162e-15 -3.599999999999998757e+00 1.262574359182566774e-06
2.000000000000046185e-01 -3.599999999999998757e+00 1.641286182162415519e-06
4.000000000000047962e-01 -3.599999999999998757e+00 2.056041732326562610e-06
6.000000000000049738e-01 -3.599999999999998757e+00 2.474549094826650564e-06
8.000000000000051514e-01 -3.599999999999998757e+00 2.849727065807253986e-06
1.000000000000005329e+00 -3.599999999999998757e+00 3.122275323817528359e-06
1.200000000000005507e+00 -3.599999999999998757e+00 3.227746433027552935e-06
1.400000000000005684e+00 -3.599999999999998757e+00 3.109037113255461810e-06
1.600000000000005862e+00 -3.599999999999998757e+00 2.734509745826319519e-06
1.800000000000006040e+00 -3.599999999999998757e+00 2.120980307616679299e-06
2.000000000000006217e+00 -3.599999999999998757e+00 1.359749894911106777e-06
2.200000000000006395e+00 -3.599999999999998757e+00 6.429813844947226644e-07
2.400000000000006573e+00 -3.599999999999998757e+00 2.873172003594915978e-07
2.600000000000006750e+00 -3.599999999999998757e+00 7.519161900231101514e-07
2.800000000000006928e+00 -3.599999999999998757e+00 2.649126018246681312e-06
3.000000000000007105e+00 -3.599999999999998757e+00 6.747686025228112981e-06
3.200000000000006395e+00 -3.599999999999998757e+00 1.397040064900564571e-05
3.400000000000007461e+00 -3.599999999999998757e+00 2.539028456074332872e-05
3.600000000000008527e+00 -3.599999999999998757e+00 4.223091843265540184e-05
3.800000000000007816e+00 -3.599999999999998757e+00 6.587788560405243281e-05
4.000000000000007105e+00 -3.599999999999998757e+00 9.790843437105682190e-05
4.200000000000008171e+00 -3.599999999999998757e+00 1.401456514565654172e-04
4.400000000000009237e+00 -3.599999999999998757e+00 1.947411142587201452e-04
4.600000000000008527e+00 -3.599999999999998757e+00 2.642859074069397974e-04
4.800000000000007816e+00 -3.599999999999998757e+00 3.519438922187795044e-04
5.000000000000008882e+00 -3.599999999999998757e+00 4.615933154395398825e-04
5.200000000000009948e+00 -3.599999999999998757e+00 5.979536041663883854e-04
5.400000000000009237e+00 -3.599999999999998757e+00 7.666640713416405118e-04
5.600000000000008527e+00 -3.599999999999998757e+00 9.742710054979191467e-04
5.800000000000009592e+00 -3.599999999999998757e+00 1.228070452193963423e-03
6.000000000000010658e+00 -3.599999999999998757e+00 1.535748095855444216e-03
6.200000000000009948e+00 -3.599999999999998757e+00 1.904758759492620373e-03
6.400000000000009237e+00 -3.599999999999998757e+00 2.341401763945154865e-03
6.600000000000010303e+00 -3.599999999999998757e+00 2.849581726370006580e-03
6.800000000000011369e+00 -3.599999999999998757e+00 3.429303787172887502e-03
7.000000000000010658e+00 -3.599999999999998757e+00 4.075039714929688285e-03
7.200000000000009948e+00 -3.599999999999998757e+00 4.774208694098761377e-03
7.400000000000011013e+00 -3.599999999999998757e+00 5.506120226706755563e-03
7.600000000000012079e+00 -3.599999999999998757e+00 6.241786445376300112e-03
7.800000000000011369e+00 -3.599999999999998757e+00 6.944978923499671788e-03
8.000000000000010658e+00 -3.599999999999998757e+00 7.574743263809676462e-03
8.200000000000011724e+00 -3.599999999999998757e+00 8.089292007530968567e-03
8.400000000000012790e+00 -3.599999999999998757e+00 8.450826845945906898e-03
8.600000000000012079e+00 -3.599999999999998757e+00 8.630502087041105191e-03
8.800000000000011369e+00 -3.599999999999998757e+00 8.612561252816100868e-03
9.000000000000012434e+00 -3.599999999999998757e+00 8.396752929364049642e-03
9.200000000000013500e+00 -3.599999999999998757e+00 7.998471913783413573e-03
9.400000000000012790e+00 -3.599999999999998757e+00 7.446586642642364501e-03
9.600000000000012079e+00 -3.599999999999998757e+00 6.779441442232751920e-03
9.800000000000013145e+00 -3.599999999999998757e+00 6.039894828974841541e-03
1.000000000000001421e+01 -3.599999999999998757e+00 5.270369525375962795e-03
1.020000000000001350e+01 -3.599999999999998757e+00 4.508743062408239986e-03
1.040000000000001279e+01 -3.599999999999998757e+00 3.785585403543636606e-03
1.060000000000001386e+01 -3.599999999999998757e+00 3.122878305360134686e-03
1.080000000000001492e+01 -3.599999999999998757e+00 2.534042306363888490e-03
1.100000000000001421e+01 -3.599999999999998757e+00 2.024913616125634166e-03
1.120000000000001350e+01 -3.599999999999998757e+00 1.595261056376913933e-03
1.140000000000001279e+01 -3.599999999999998757e+00 1.240479670563042220e-03
1.160000000000001563e+01 -3.599999999999998757e+00 9.531954442530505764e-04
1.180000000000001492e+01 -3.599999999999998757e+00 7.246233116656114817e-04
1.200000000000001421e+01 -3.599999999999998757e+00 5.456121790428980272e-04
1.220000000000001705e+01 -3.599999999999998757e+00 4.073755908924918054e-04
1.240000000000001634e+01 -3.599999999999998757e+00 3.019452349214718392e-04
1.260000000000001563e+01 -3.599999999999998757e+00 2.224022632885796482e-04
1.280000000000001492e+01 -3.599999999999998757e+00 1.629450479636493886e-04
1.300000000000001421e+01 -3.599999999999998757e+00 1.188471792368747952e-04
1.320000000000001705e+01 -3.599999999999998757e+00 8.635043194662831172e-05
1.340000000000001634e+01 -3.599999999999998757e+00 6.252687849253920217e-05
1.360000000000001563e+01 -3.599999999999998757e+00 4.513411507117917344e-05
1.380000000000001847e+01 -3.599999999999998757e+00 3.247873755566446131e-05
1.400000000000001776e+01 -3.599999999999998757e+00 2.329624907375658959e-05
1.420000000000001705e+01 -3.599999999999998757e+00 1.665058240811039805e-05
1.440000000000001634e+01 -3.599999999999998757e+00 1.185317774162677887e-05
1.460000000000001563e+01 -3.599999999999998757e+00 8.399720746941896293e-06
1.480000000000001847e+01 -3.599999999999998757e+00 5.921826920696150147e-06
1.500000000000001776e+01 -3.599999999999998757e+00 4.150798687036434414e-06

-5.000000000000000000e+00 -3.399999999999998579e+00 1.805432033285480627e-13
-4.799999999999999822e+00 -3.399999999999998579e+00 4.854338506952285265e-13
-4.599999999999999645e+00 -3.399999999999998579e+00 1.263168725662301898e-12
-4.399999999999999467e+00 -3.399999999999998579e+00 3.185711708511761543e-12
-4.199999999999999289e+00 -3.399999999999998579e+00 7.795563945843326761e-12
-3.999999999999999112e+00 -3.399999999999998579e+00 1.852487130674834174e-11
-3.799999999999998934e+00 -3.399999999999998579e+00 4.277748218064222929e-11
-3.599999999999998757e+00 -3.399999999999998579e+00 9.603898927742398583e-11
-3.399999999999998579e+00 -3.399999999999998579e+00 2.097105601100105808e-10
-3.199999999999998401e+00 -3.399999999999998579e+00 4.455120564277355528e-10
-2.999999999999998224e+00 -3.399999999999998579e+00 9.209933568037606890e-10
-2.799999999999998046e+00 -3.399999999999998579e+00 1.852991386981907682e-09
-2.599999999999997868e+00 -3.399999999999998579e+00 3.628660429176296660e-09
-2.399999999999997691e+00 -3.399999999999998579e+00 6.916524597486428731e-09
-2.199999999999997513e+00 -3.399999999999998579e+00 1.283182868399563706e-08
-1.999999999999997335e+00 -3.399999999999998579e+00 2.316949371383346160e-08
-1.799999999999997158e+00 -3.399999999999998579e+00 4.071153955561166160e-08
-1.599999999999996980e+00 -3.399999999999998579e+00 6.960056566603858906e-08
-1.399999999999996803e+00 -3.399999999999998579e+00 1.157434609419129795e-07
-1.199999999999996625e+00 -3.399999999999998579e+00 1.871680583931129117e-07
-9.999999999999964473e-01 -3.399999999999998579e+00 2.942016363875440227e-07
-7.999999999999962697e-01 -3.399999999999998579e+00 4.492817947532500481e-07
-5.999999999999960920e-01 -3.399999999999998579e+00 6.661634640855044786e-07
-3.999999999999959144e-01 -3.399999999999998579e+00 9.582758518898737161e-07
-1.999999999999957367e-01 -3.399999999999998579e+00 1.336041849870880394e-06
4.440892098500626162e-15 -3.399999999999998579e+00 1.803131513959313103e-06
2.000000000000046185e-01 -3.399999999999998579e+00 2.351900596038971061e-06
4.000000000000047962e-01 -3.399999999999998579e+00 2.958657947634991552e-06
6.000000000000049738e-01 -3.399999999999998579e+00 3.579864077153599520e-06
8.000000000000051514e-01 -3.399999999999998579e+00 4.150790994826211474e-06
1.000000000000005329e+00 -3.399999999999998579e+00 4.588433319479676699e-06
1.200000000000005507e+00 -3.399999999999998579e+00 4.800401351907570553e-06
1.400000000000005684e+00 -3.399999999999998579e+00 4.701031222998503973e-06
1.600000000000005862e+00 -3.399999999999998579e+00 4.234989594434421443e-06
1.800000000000006040e+00 -3.399999999999998579e+00 3.407343576616246610e-06
2.000000000000006217e+00 -3.399999999999998579e+00 2.317672329175588823e-06
2.200000000000006395e+00 -3.399999999999998579e+00 1.194679986423529183e-06
2.400000000000006573e+00 -3.399999999999998579e+00 4.272966137815122657e-07
2.600000000000006750e+00 -3.399999999999998579e+00 5.886675137325082374e-07
2.800000000000006928e+00 -3.399999999999998579e+00 2.450754950348721514e-06
3.000000000000007105e+00 -3.399999999999998579e+00 6.989304172027837352e-06
3.200000000000006395e+00 -3.399999999999998579e+00 1.538131393374777260e-05
3.400000000000007461e+00 -3.399999999999998579e+00 2.899956975845669721e-05
3.600000000000008527e+00 -3.399999999999998579e+00 4.941103614709047330e-05
3.800000000000007816e+00 -3.399999999999998579e+00 7.838784006645226695e-05
4.000000000000007105e+00 -3.399999999999998579e+00 1.179409899684170693e-04
4.200000000000008171e+00 -3.399999999999998579e+00 1.703873182630356972e-04
4.400000000000009237e+00 -3.399999999999998579e+00 2.384585021006964281e-04
4.600000000000008527e+00 -3.399999999999998579e+00 3.254564085262515736e-04
4.800000000000007816e+00 -3.399999999999998579e+00 4.354508247073184276e-04
5.000000000000008882e+00 -3.399999999999998579e+00 5.735040352676210344e-04
5.200000000000009948e+00 -3.399999999999998579e+00 7.458925510186363789e-04
5.400000000000009237e+00 -3.399999999999998579e+00 9.602806475122048664e-04
5.600000000000008527e+00 -3.399999999999998579e+00 1.225784114764980233e-03
5.800000000000009592e+00 -3.399999999999998579e+00 1.552846650233372441e-03
6.000000000000010658e+00 -3.399999999999998579e+00 1.952837619654973836e-03
6.200000000000009948e+00 -3.399999999999998579e+00 2.437273092295765865e-03
6.400000000000009237e+00 -3.399999999999998579e+00 3.016570815772648753e-03
6.600000000000010303e+00 -3.399999999999998579e+00 3.698287100075164490e-03
6.800000000000011369e+00 -3.399999999999998579e+00 4.484864293451390656e-03
7.000000000000010658e+00 -3.399999999999998579e+00 5.371051856259902342e-03
7.200000000000009948e+00 -3.399999999999998579e+00 6.341346465325960365e-03
7.400000000000011013e+00 -3.399999999999998579e+00 7.367993431001404470e-03
7.600000000000012079e+00 -3.399999999999998579e+00 8.410235007637762231e-03
7.800000000000011369e+00 -3.399999999999998579e+00 9.415489230199677873e-03
8.000000000000010658e+00 -3.399999999999998579e+00 1.032291390355885921e-02
8.200000000000011724e+00 -3.399999999999998579e+00 1.106933258729745490e-02
8.400000000000012790e+00 -3.399999999999998579e+00 1.159685468848751372e-02
8.600000000000012079e+00 -3.399999999999998579e+00 1.186089973472761495e-02
8.800000000000011369e+00 -3.399999999999998579e+00 1.183697800488561075e-02
9.000000000000012434e+00 -3.399999999999998579e+00 1.152467504287214145e-02
9.200000000000013500e+00 -3.399999999999998579e+00 1.094786969019113237e-02
9.400000000000012790e+00 -3.399999999999998579e+00 1.015112174004150110e-02
9.600000000000012079e+00 -3.399999999999998579e+00 9.193093988600483865e-03
9.800000000000013145e+00 -3.399999999999998579e+00 8.138512628893762244e-03
1.000000000000001421e+01 -3.399999999999998579e+00 7.050333503778912457e-03
1.020000000000001350e+01 -3.399999999999998579e+00 5.983477289684572403e-03
1.040000000000001279e+01 -3.399999999999998579e+00 4.980896894288953936e-03
1.060000000000001386e+01 -3.399999999999998579e+00 4.072085212421899109e-03
1.080000000000001492e+01 -3.399999999999998579e+00 3.273621511058748268e-03
1.100000000000001421e+01 -3.399999999999998579e+00 2.591087863666413291e-03
1.120000000000001350e+01 -3.399999999999998579e+00 2.021654775241259108e-03
1.140000000000001279e+01 -3.399999999999998579e+00 1.556762046158625045e-03
1.160000000000001563e+01 -3.399999999999998579e+00 1.184514893551342953e-03
1.180000000000001492e+01 -3.399999999999998579e+00 8.916038375556015151e-04
1.200000000000001421e+01 -3.399999999999998579e+00 6.647007359772236657e-04
1.220000000000001705e+01 -3.399999999999998579e+00 4.913730098058069094e-04
1.240000000000001634e+01 -3.399999999999998579e+00 3.606016980631844039e-04
1.260000000000001563e+01 -3.399999999999998579e+00 2.630009729921655120e-04
1.280000000000001492e+01 -3.399999999999998579e+00 1.908306355308006074e-04
1.300000000000001421e+01 -3.399999999999998579e+00 1.378785785222770642e-04
1.320000000000001705e+01 -3.399999999999998579e+00 9.927310232428353698e-05
1.340000000000001634e+01 -3.399999999999998579e+00 7.126842246674688420e-05
1.360000000000001563e+01 -3.399999999999998579e+00 5.103224993740446765e-05
1.380000000000001847e+01 -3.399999999999998579e+00 3.645260992083260561e-05
1.400000000000001776e+01 -3.399999999999998579e+00 2.597224768918050759e-05
1.420000000000001705e+01 -3.399999999999998579e+00 1.845286898869666651e-05
1.440000000000001634e+01 -3.399999999999998579e+00 1.306767143873957093e-05
1.460000000000001563e+01 -3.399999999999998579e+00 9.218622822614121033e-06
1.480000000000001847e+01 -3.399999999999998579e+00 6.474198569048915294e-06
1.500000000000001776e+01 -3.399999999999998579e+00 4.523335201767873972e-06

-5.000000000000000000e+00 -3.199999999999998401e+00 2.532539548988513282e-13
-4.799999999999999822e+00 -3.199999999999998401e+00 6.771140018596294630e-13
-4.599999999999999645e+00 -3.199999999999998401e+00 1.753896474638726054e-12
-4.399999999999999467e+00 -3.199999999999998401e+00 4.406744364045734756e-12
-4.199999999999999289e+00 -3.199999999999998401e+00 1.075013360442161280e-11
-3.999999999999999112e+00 -3.199999999999998401e+00 2.548052110387635494e-11
-3.799999999999998934e+00 -3.199999999999998401e+00 5.871450753147391632e-11
-3.599999999999998757e+00 -3.199999999999998401e+00 1.315870497644229920e-10
-3.399999999999998579e+00 -3.199999999999998401e+00 2.869159054331882160e-10
-3.199999999999998401e+00 -3.199999999999998401e+00 6.088026950762414621e-10
-2.999999999999998224e+00 -3.199999999999998401e+00 1.257347624616908539e-09
-2.799999999999998046e+00 -3.199999999999998401e+00 2.527792524365061945e-09
-2.599999999999997868e+00 -3.199999999999998401e+00 4.947230441804200425e-09
-2.399999999999997691e+00 -3.199999999999998401e+00 9.425920437229188089e-09
-2.199999999999997513e+00 -3.199999999999998401e+00 1.748285501995774916e-08
-1.999999999999997335e+00 -3.199999999999998401e+00 3.156412720422726826e-08
-1.799999999999997158e+00 -3.199999999999998401e+00 5.546423162725312023e-08
-1.599999999999996980e+00 -3.199999999999998401e+00 9.484017467186840329e-08
-1.399999999999996803e+00 -3.199999999999998401e+00 1.577716279376699080e-07
-1.199999999999996625e+00 -3.199999999999998401e+00 2.552646672192479796e-07
-9.999999999999964473e-01 -3.199999999999998401e+00 4.015239246712076529e-07
-7.999999999999962697e-01 -3.199999999999998401e+00 6.137384052068481189e-07
-5.999999999999960920e-01 -3.199999999999998401e+00 9.110611094034887034e-07
-3.999999999999959144e-01 -3.199999999999998401e+00 1.312445475236500731e-06
-1.999999999999957367e-01 -3.199999999999998401e+00 1.833075131996822432e-06
4.440892098500626162e-15 -3.199999999999998401e+00 2.479330344636190443e-06
2.000000000000046185e-01 -3.199999999999998401e+00 3.242602282651343883e-06
4.000000000000047962e-01 -3.199999999999998401e+00 4.092786781229475016e-06
6.000000000000049738e-01 -3.199999999999998401e+00 4.972899144234312745e-06
8.000000000000051514e-01 -3.199999999999998401e+00 5.796821515208427213e-06
1.000000000000005329e+00 -3.199999999999998401e+00 6.452539024542974960e-06
1.200000000000005507e+00 -3.199999999999998401e+00 6.813137422954430424e-06
1.400000000000005684e+00 -3.199999999999998401e+00 6.757170490767525108e-06
1.600000000000005862e+00 -3.199999999999998401e+00 6.198738876779122541e-06
1.800000000000006040e+00 -3.199999999999998401e+00 5.125925944348429127e-06
2.000000000000006217e+00 -3.199999999999998401e+00 3.644480942098546470e-06
2.200000000000006395e+00 -3.199999999999998401e+00 2.022309349713213629e-06
2.400000000000006573e+00 -3.199999999999998401e+00 7.298609246879000358e-07
2.600000000000006750e+00 -3.199999999999998401e+00 4.721081284978155526e-07
2.800000000000006928e+00 -3.199999999999998401e+00 2.209366745820766391e-06
3.000000000000007105e+00 -3.199999999999998401e+00 7.166352248156684267e-06
3.200000000000006395e+00 -3.199999999999998401e+00 1.683119024512535661e-05
3.400000000000007461e+00 -3.199999999999998401e+00 3.294847026142230876e-05
3.600000000000008527e+00 -3.199999999999998401e+00 5.751309978172151698e-05
3.800000000000007816e+00 -3.199999999999998401e+00 9.277508410673292259e-05
4.000000000000007105e+00 -3.199999999999998401e+00 1.412693925345920624e-04
4.200000000000008171e+00 -3.199999999999998401e+00 2.058886728755659936e-04
4.400000000000009237e+00 -3.199999999999998401e+00 2.900174650108841806e-04
4.600000000000008527e+00 -3.199999999999998401e+00 3.977420623425876635e-04
4.800000000000007816e+00 -3.199999999999998401e+00 5.341386225205670786e-04
5.000000000000008882e+00 -3.199999999999998401e+00 7.056239995810909167e-04
5.200000000000009948e+00 -3.199999999999998401e+00 9.203314006985014329e-04
5.400000000000009237e+00 -3.199999999999998401e+00 1.188448964335742705e-03
5.600000000000008527e+00 -3.199999999999998401e+00 1.522434858071307611e-03
5.800000000000009592e+00 -3.199999999999998401e+00 1.936997073559957152e-03
6.000000000000010658e+00 -3.199999999999998401e+00 2.448699946596431809e-03
6.200000000000009948e+00 -3.199999999999998401e+00 3.075037131334161945e-03
6.400000000000009237e+00 -3.199999999999998401e+00 3.832805015417288866e-03
6.600000000000010303e+00 -3.199999999999998401e+00 4.735644080972030955e-03
6.800000000000011369e+00 -3.199999999999998401e+00 5.790718685564983509e-03
7.000000000000010658e+00 -3.199999999999998401e+00 6.994705574492428822e-03
7.200000000000009948e+00 -3.199999999999998401e+00 8.329562685639085862e-03
7.400000000000011013e+00 -3.199999999999998401e+00 9.758908079069832445e-03
7.600000000000012079e+00 -3.199999999999998401e+00 1.122614255337501220e-02
7.800000000000011369e+00 -3.199999999999998401e+00 1.265553094609668354e-02
8.000000000000010658e+00 -3.199999999999998401e+00 1.395714914262320173e-02
8.200000000000011724e+00 -3.199999999999998401e+00 1.503583569809995718e-02
8.400000000000012790e+00 -3.199999999999998401e+00 1.580317654897750793e-02
8.600000000000012079e+00 -3.199999999999998401e+00 1.619042784635067733e-02
8.800000000000011369e+00 -3.199999999999998401e+00 1.615959133874222617e-02
9.000000000000012434e+00 -3.199999999999998401e+00 1.570996498793332183e-02
9.200000000000013500e+00 -3.199999999999998401e+00 1.487848096795668998e-02
9.400000000000012790e+00 -3.199999999999998401e+00 1.373372633856451835e-02
9.600000000000012079e+00 -3.199999999999998401e+00 1.236516374470466618e-02
9.800000000000013145e+00 -3.199999999999998401e+00 1.087015794674106584e-02
1.000000000000001421e+01 -3.199999999999998401e+00 9.341637688408902657e-03
1.020000000000001350e+01 -3.199999999999998401e+00 7.858617194990131713e-03
1.040000000000001279e+01 -3.199999999999998401e+00 6.480706174367883987e-03
1.060000000000001386e+01 -3.199999999999998401e+00 5.246598546959723060e-03
1.080000000000001492e+01 -3.199999999999998401e+00 4.175700749184309279e-03
1.100000000000001421e+01 -3.199999999999998401e+00 3.271688174902952391e-03
1.120000000000001350e+01 -3.199999999999998401e+00 2.526814871789693877e-03
1.140000000000001279e+01 -3.199999999999998401e+00 1.926088067278379544e-03
1.160000000000001563e+01 -3.199999999999998401e+00 1.450783156173145140e-03
1.180000000000001492e+01 -3.199999999999998401e+00 1.081093915628452166e-03
1.200000000000001421e+01 -3.199999999999998401e+00 7.979317642521145974e-04
1.220000000000001705e+01 -3.199999999999998401e+00 5.840046994894809327e-04
1.240000000000001634e+01 -3.199999999999998401e+00 4.243464506932271294e-04
1.260000000000001563e+01 -3.199999999999998401e+00 3.064605216457271463e-04
1.280000000000001492e+01 -3.199999999999998401e+00 2.202171565114755284e-04
1.300000000000001421e+01 -3.199999999999998401e+00 1.576093274162384779e-04
1.320000000000001705e+01 -3.199999999999998401e+00 1.124441492561108576e-04
1.340000000000001634e+01 -3.199999999999998401e+00 8.002133956779075433e-05
1.360000000000001563e+01 -3.199999999999998401e+00 5.683082349582567835e-05
1.380000000000001847e+01 -3.199999999999998401e+00 4.028690360425022835e-05
1.400000000000001776e+01 -3.199999999999998401e+00 2.850595118523958725e-05
1.420000000000001705e+01 -3.199999999999998401e+00 2.012766511294581062e-05
1.440000000000001634e+01 -3.199999999999998401e+00 1.417588394921920471e-05
1.460000000000001563e+01 -3.199999999999998401e+00 9.953008539089716028e-06
1.480000000000001847e+01 -3.199999999999998401e+00 6.961617634127095379e-06
1.500000000000001776e+01 -3.199999999999998401e+00 4.847261037198570104e-06

-5.000000000000000000e+00 -2.999999999999998224e+00 3.408917028674613736e-13
-4.799999999999999822e+00 -2.999999999999998224e+00 9.072873232037646125e-13
-4.599999999999999645e+00 -2.999999999999998224e+00 2.341377492185272996e-12
-4.399999999999999467e+00 -2.999999999999998224e+00 5.864843176663336310e-12
-4.199999999999999289e+00 -2.999999999999998224e+00 1.427097886820410542e-11
-3.999999999999999112e+00 -2.999999999999998224e+00 3.375491135532717196e-11
-3.799999999999998934e+00 -2.999999999999998224e+00 7.764567595686963612e-11
-3.599999999999998757e+00 -2.999999999999998224e+00 1.737628892339017164e-10
-3.399999999999998579e+00 -2.999999999999998224e+00 3.784246594216307133e-10
-3.199999999999998401e+00 -2.999999999999998224e+00 8.021869963426112777e-10
-2.999999999999998224e+00 -2.999999999999998224e+00 1.655426293876640626e-09
-2.799999999999998046e+00 -2.999999999999998224e+00 3.326006948885124352e-09
-2.599999999999997868e+00 -2.999999999999998224e+00 6.506326014004694040e-09
-2.399999999999997691e+00 -2.999999999999998224e+00 1.239221466849047197e-08
-2.199999999999997513e+00 -2.999999999999998224e+00 2.297973421377771147e-08
-1.999999999999997335e+00 -2.999999999999998224e+00 4.148469667101310798e-08
-1.799999999999997158e+00 -2.999999999999998224e+00 7.289907864024211022e-08
-1.599999999999996980e+00 -2.999999999999998224e+00 1.246724556185191835e-07
-1.399999999999996803e+00 -2.999999999999998224e+00 2.074591885995561239e-07
-1.199999999999996625e+00 -2.999999999999998224e+00 3.357997168945302715e-07
-9.999999999999964473e-01 -2.999999999999998224e+00 5.285093266547531356e-07
-7.999999999999962697e-01 -2.999999999999998224e+00 8.084430078929043414e-07
-5.999999999999960920e-01 -2.999999999999998224e+00 1.201217777480391389e-06
-3.999999999999959144e-01 -2.999999999999998224e+00 1.732447346538219915e-06
-1.999999999999957367e-01 -2.999999999999998224e+00 2.423133661672464287e-06
4.440892098500626162e-15 -2.999999999999998224e+00 3.283121890047489280e-06
2.000000000000046185e-01 -2.999999999999998224e+00 4.302996832772316674e-06
4.000000000000047962e-01 -2.999999999999998224e+00 5.445470448548915626e-06
6.000000000000049738e-01 -2.999999999999998224e+00 6.638100045987326247e-06
8.000000000000051514e-01 -2.999999999999998224e+00 7.769914640201096303e-06
1.000000000000005329e+00 -2.999999999999998224e+00 8.694967591115335858e-06
1.200000000000005507e+00 -2.999999999999998224e+00 9.245710435618962656e-06
1.400000000000005684e+00 -2.999999999999998224e+00 9.258204346939453587e-06
1.600000000000005862e+00 -2.999999999999998224e+00 8.609550035140150738e-06
1.800000000000006040e+00 -2.999999999999998224e+00 7.265793090925050703e-06
2.000000000000006217e+00 -2.999999999999998224e+00 5.336473560743580873e-06
2.200000000000006395e+00 -2.999999999999998224e+00 3.130561840277685140e-06
2.400000000000006573e+00 -2.999999999999998224e+00 1.208224627355444675e-06
2.600000000000006750e+00 -2.999999999999998224e+00 4.237484950900839782e-07
2.800000000000006928e+00 -2.999999999999998224e+00 1.956578585830480405e-06
3.000000000000007105e+00 -2.999999999999998224e+00 7.329113033632903023e-06
3.200000000000006395e+00 -2.999999999999998224e+00 1.841120186165423373e-05
3.400000000000007461e+00 -2.999999999999998224e+00 3.741262914173800163e-05
3.600000000000008527e+00 -2.999999999999998224e+00 6.686759175084460946e-05
3.800000000000007816e+00 -2.999999999999998224e+00 1.096210452661213088e-04
4.000000000000007105e+00 -2.999999999999998224e+00 1.688363408311732965e-04
4.200000000000008171e+00 -2.999999999999998224e+00 2.480546491965397271e-04
4.400000000000009237e+00 -2.999999999999998224e+00 3.513439352779657520e-04
4.600000000000008527e+00 -2.999999999999998224e+00 4.835721451904128449e-04
4.800000000000007816e+00 -2.999999999999998224e+00 6.508217415897043535e-04
5.000000000000008882e+00 -2.999999999999998224e+00 8.609322884351246511e-04
5.200000000000009948e+00 -2.999999999999998224e+00 1.124120955065548285e-03
5.400000000000009237e+00 -2.999999999999998224e+00 1.453594432144481551e-03
5.600000000000008527e+00 -2.999999999999998224e+00 1.866031686229178066e-03
5.800000000000009592e+00 -2.999999999999998224e+00 2.381780892207366156e-03
6.000000000000010658e+00 -2.999999999999998224e+00 3.024570171500575756e-03
6.200000000000009948e+00 -2.999999999999998224e+00 3.820482271630755693e-03
6.400000000000009237e+00 -2.999999999999998224e+00 4.795905721497032738e-03
6.600000000000010303e+00 -2.999999999999998224e+00 5.974187570220493813e-03
6.800000000000011369e+00 -2.999999999999998224e+00 7.370832244071111317e-03
7.000000000000010658e+00 -2.999999999999998224e+00 8.987377276140478058e-03
7.200000000000009948e+00 -2.999999999999998224e+00 1.080455872199948160e-02
7.400000000000011013e+00 -2.999999999999998224e+00 1.277600505058623659e-02
7.600000000000012079e+00 -2.999999999999998224e+00 1.482429202704140664e-02
7.800000000000011369e+00 -2.999999999999998224e+00 1.684145715972075810e-02
8.000000000000010658e+00 -2.999999999999998224e+00 1.869568772847310725e-02
8.200000000000011724e+00 -2.999999999999998224e+00 2.024468634484064000e-02
8.400000000000012790e+00 -2.999999999999998224e+00 2.135434104747850614e-02
8.600000000000012079e+00 -2.999999999999998224e+00 2.191934235979899753e-02
8.800000000000011369e+00 -2.999999999999998224e+00 2.188110125756749513e-02
9.000000000000012434e+00 -2.999999999999998224e+00 2.123841668777594685e-02
9.200000000000013500e+00 -2.999999999999998224e+00 2.004799973668862367e-02
9.400000000000012790e+00 -2.999999999999998224e+00 1.841468377978756552e-02
9.600000000000012079e+00 -2.999999999999998224e+00 1.647393949802500313e-02
9.800000000000013145e+00 -2.999999999999998224e+00 1.437114176688723648e-02
1.000000000000001421e+01 -2.999999999999998224e+00 1.224232351713765501e-02
1.020000000000001350e+01 -2.999999999999998224e+00 1.019999829831700656e-02
1.040000000000001279e+01 -2.999999999999998224e+00 8.325680781820098478e-03
1.060000000000001386e+01 -2.999999999999998224e+00 6.668794449353689265e-03
1.080000000000001492e+01 -2.999999999999998224e+00 5.250333698996331559e-03
1.100000000000001421e+01 -2.999999999999998224e+00 4.069156728762359475e-03
1.120000000000001350e+01 -2.999999999999998224e+00 3.108987662461282133e-03
1.140000000000001279e+01 -2.999999999999998224e+00 2.344787229826694221e-03
1.160000000000001563e+01 -2.999999999999998224e+00 1.747801754367647124e-03
1.180000000000001492e+01 -2.999999999999998224e+00 1.289121427462938370e-03
1.200000000000001421e+01 -2.999999999999998224e+00 9.418997675399985205e-04
1.220000000000001705e+01 -2.999999999999998224e+00 6.825260668369750048e-04
1.240000000000001634e+01 -2.999999999999998224e+00 4.910602685772992668e-04
1.260000000000001563e+01 -2.999999999999998224e+00 3.511950336429048151e-04
1.280000000000001492e+01 -2.999999999999998224e+00 2.499456127753674553e-04
1.300000000000001421e+01 -2.999999999999998224e+00 1.772076797414442019e-04
1.320000000000001705e+01 -2.999999999999998224e+00 1.252750432293448771e-04
1.340000000000001634e+01 -2.999999999999998224e+00 8.837373128615396258e-05
1.360000000000001563e+01 -2.999999999999998224e+00 6.224397840427680685e-05
1.380000000000001847e+01 -2.999999999999998224e+00 4.378450111814473491e-05
1.400000000000001776e+01 -2.999999999999998224e+00 3.076208302334921022e-05
1.420000000000001705e+01 -2.999999999999998224e+00 2.158246065952609995e-05
1.440000000000001634e+01 -2.999999999999998224e+00 1.511471635621332603e-05
1.460000000000001563e+01 -2.999999999999998224e+00 1.055992759049546073e-05
1.480000000000001847e+01 -2.999999999999998224e+00 7.354901762075354508e-06
1.500000000000001776e+01 -2.999999999999998224e+00 5.102786296678754531e-06

-5.000000000000000000e+00 -2.799999999999998046e+00 4.405860612046876599e-13
-4.799999999999999822e+00 -2.799999999999998046e+00 1.168275077303540618e-12
-4.599999999999999645e+00 -2.799999999999998046e+00 3.005721774547886074e-12
-4.399999999999999467e+00 -2.799999999999998046e+00 7.510048309258532956e-12
-4.199999999999999289e+00 -2.799999999999998046e+00 1.823627825560719092e-11
-3.999999999999999112e+00 -2.799999999999998046e+00 4.305944053061649541e-11
-3.799999999999998934e+00 -2.799999999999998046e+00 9.890630747685245100e-11
-3.599999999999998757e+00 -2.799999999999998046e+00 2.210776015663010099e-10
-3.399999999999998579e+00 -2.799999999999998046e+00 4.809918291511106473e-10
-3.199999999999998401e+00 -2.799999999999998046e+00 1.018782194355128783e-09
-2.999999999999998224e+00 -2.799999999999998046e+00 2.101019375728378910e-09
-2.799999999999998046e+00 -2.799999999999998046e+00 4.219074703701808851e-09
-2.599999999999997868e+00 -2.799999999999998046e+00 8.250063788554286888e-09
-2.399999999999997691e+00 -2.799999999999998046e+00 1.570894997544703530e-08
-2.199999999999997513e+00 -2.799999999999998046e+00 2.912503136580635971e-08
-1.999999999999997335e+00 -2.799999999999998046e+00 5.257475410316324651e-08
-1.799999999999997158e+00 -2.799999999999998046e+00 9.238969416202310634e-08
-1.599999999999996980e+00 -2.799999999999998046e+00 1.580261504319918885e-07
-1.399999999999996803e+00 -2.799999999999998046e+00 2.630234964174384942e-07
-1.199999999999996625e+00 -2.799999999999998046e+00 4.258875017417650671e-07
-9.999999999999964473e-01 -2.799999999999998046e+00 6.706149291420693759e-07
-7.999999999999962697e-01 -2.799999999999998046e+00 1.026442520736106049e-06
-5.999999999999960920e-01 -2.799999999999998046e+00 1.526290820609389649e-06
-3.999999999999959144e-01 -2.799999999999998046e+00 2.203335161502862395e-06
-1.999999999999957367e-01 -2.799999999999998046e+00 3.085242534118876883e-06
4.440892098500626162e-15 -2.799999999999998046e+00 4.185935965480960489e-06
2.000000000000046185e-01 -2.799999999999998046e+00 5.495336204559049547e-06
4.000000000000047962e-01 -2.799999999999998046e+00 6.968374563218246731e-06
6.000000000000049738e-01 -2.799999999999998046e+00 8.515566820461912230e-06
8.000000000000051514e-01 -2.799999999999998046e+00 9.998366303839406380e-06
1.000000000000005329e+00 -2.799999999999998046e+00 1.123305521868980166e-05
1.200000000000005507e+00 -2.799999999999998046e+00 1.200674389101896744e-05
1.400000000000005684e+00 -2.799999999999998046e+00 1.210789830376167747e-05
1.600000000000005862e+00 -2.799999999999998046e+00 1.137175275356436804e-05
1.800000000000006040e+00 -2.799999999999998046e+00 9.738410121964371135e-06
2.000000000000006217e+00 -2.799999999999998046e+00 7.319130845408020769e-06
2.200000000000006395e+00 -2.799999999999998046e+00 4.465053743860894908e-06
2.400000000000006573e+00 -2.799999999999998046e+00 1.832790355534924500e-06
2.600000000000006750e+00 -2.799999999999998046e+00 4.426601652986564430e-07
2.800000000000006928e+00 -2.799999999999998046e+00 1.726702063577973662e-06
3.000000000000007105e+00 -2.799999999999998046e+00 7.563715020011439984e-06
3.200000000000006395e+00 -2.799999999999998046e+00 2.029700144084916827e-05
3.400000000000007461e+00 -2.799999999999998046e+00 4.272870854336601636e-05
3.600000000000008527e+00 -2.799999999999998046e+00 7.808644397512128576e-05
3.800000000000007816e+00 -2.799999999999998046e+00 1.299678285380864576e-04
4.000000000000007105e+00 -2.799999999999998046e+00 2.022890735100084381e-04
4.200000000000008171e+00 -2.799999999999998046e+00 2.992904431155594524e-04
4.400000000000009237e+00 -2.799999999999998046e+00 4.256727856176121833e-04
4.600000000000008527e+00 -2.799999999999998046e+00 5.869399146915996700e-04
4.800000000000007816e+00 -2.799999999999998046e+00 7.899920498090060896e-04
5.000000000000008882e+00 -2.799999999999998046e+00 1.043960320802787139e-03
5.200000000000009948e+00 -2.799999999999998046e+00 1.361208884557875984e-03
5.400000000000009237e+00 -2.799999999999998046e+00 1.758377361465010905e-03
5.600000000000008527e+00 -2.799999999999998046e+00 2.257295699659153405e-03
5.800000000000009592e+00 -2.799999999999998046e+00 2.885561554854650101e-03
6.000000000000010658e+00 -2.799999999999998046e+00 3.676505724847979866e-03
6.200000000000009948e+00 -2.799999999999998046e+00 4.668176914937472582e-03
6.400000000000009237e+00 -2.799999999999998046e+00 5.900877201480144753e-03
6.600000000000010303e+00 -2.799999999999998046e+00 7.412737707831980501e-03
6.800000000000011369e+00 -2.799999999999998046e+00 9.232940964430400368e-03
7.000000000000010658e+00 -2.799999999999998046e+00 1.137258869458696031e-02
7.200000000000009948e+00 -2.799999999999998046e+00 1.381395959754019159e-02
7.400000000000011013e+00 -2.799999999999998046e+00 1.649995204796397136e-02
7.600000000000012079e+00 -2.799999999999998046e+00 1.932659499381620544e-02
7.800000000000011369e+00 -2.799999999999998046e+00 2.214213701985631375e-02
8.000000000000010658e+00 -2.799999999999998046e+00 2.475579566735940443e-02
8.200000000000011724e+00 -2.799999999999998046e+00 2.695738945897788869e-02
8.400000000000012790e+00 -2.799999999999998046e+00 2.854597807039302437e-02
8.600000000000012079e+00 -2.799999999999998046e+00 2.936222881454946323e-02
8.800000000000011369e+00 -2.799999999999998046e+00 2.931691834768664420e-02
9.000000000000012434e+00 -2.799999999999998046e+00 2.840800736970602522e-02
9.200000000000013500e+00 -2.799999999999998046e+00 2.672144861020655723e-02
9.400000000000012790e+00 -2.799999999999998046e+00 2.441545399251947301e-02
9.600000000000012079e+00 -2.799999999999998046e+00 2.169262586100958318e-02
9.800000000000013145e+00 -2.799999999999998046e+00 1.876736367008524989e-02
1.000000000000001421e+01 -2.799999999999998046e+00 1.583630433422981987e-02
1.020000000000001350e+01 -2.799999999999998046e+00 1.305745602225898833e-02
1.040000000000001279e+01 -2.799999999999998046e+00 1.054030923596390411e-02
1.060000000000001386e+01 -2.799999999999998046e+00 8.345986188989093155e-03
1.080000000000001492e+01 -2.799999999999998046e+00 6.494434360718625426e-03
1.100000000000001421e+01 -2.799999999999998046e+00 4.975072501202074289e-03
1.120000000000001350e+01 -2.799999999999998046e+00 3.757837447554463958e-03
1.140000000000001279e+01 -2.799999999999998046e+00 2.802670209257991304e-03
1.160000000000001563e+01 -2.799999999999998046e+00 2.066588293804387348e-03
1.180000000000001492e+01 -2.799999999999998046e+00 1.508309673536566359e-03
1.200000000000001421e+01 -2.799999999999998046e+00 1.090842715138311703e-03
1.220000000000001705e+01 -2.799999999999998046e+00 7.826026111975751621e-04
1.240000000000001634e+01 -2.799999999999998046e+00 5.575766821966937235e-04
1.260000000000001563e+01 -2.799999999999998046e+00 3.949445004894076676e-04
1.280000000000001492e+01 -2.799999999999998046e+00 2.784327263537917903e-04
1.300000000000001421e+01 -2.799999999999998046e+00 1.955808718515920821e-04
1.320000000000001705e+01 -2.799999999999998046e+00 1.370204611220416865e-04
1.340000000000001634e+01 -2.799999999999998046e+00 9.582194214401024428e-05
1.360000000000001563e+01 -2.799999999999998046e+00 6.693376066063969141e-05
1.380000000000001847e+01 -2.799999999999998046e+00 4.671979464451641900e-05
1.400000000000001776e+01 -2.799999999999998046e+00 3.259055457713161115e-05
1.420000000000001705e+01 -2.799999999999998046e+00 2.271761169058890710e-05
1.440000000000001634e+01 -2.799999999999998046e+00 1.581807586745744102e-05
1.460000000000001563e+01 -2.799999999999998046e+00 1.099554594010745143e-05
1.480000000000001847e+01 -2.799999999999998046e+00 7.624968821194386573e-06
1.500000000000001776e+01 -2.799999999999998046e+00 5.270607142624878076e-06

-5.000000000000000000e+00 -2.599999999999997868e+00 5.467501537205143591e-13
-4.799999999999999822e+00 -2.599999999999997868e+00 1.445360464225256094e-12
-4.599999999999999645e+00 -2.599999999999997868e+00 3.709277402263283929e-12
-4.399999999999999467e+00 -2.599999999999997868e+00 9.248727850240293830e-12
-4.199999999999999289e+00 -2.599999999999997868e+00 2.241957975071087120e-11
-3.999999999999999112e+00 -2.599999999999997868e+00 5.286122058119035145e-11
-3.799999999999998934e+00 -2.599999999999997868e+00 1.212758705126613154e-10
-3.599999999999998757e+00 -2.599999999999997868e+00 2.708095821236313425e-10
-3.399999999999998579e+00 -2.599999999999997868e+00 5.887079932012202661e-10
-3.199999999999998401e+00 -2.599999999999997868e+00 1.246092429814023385e-09
-2.999999999999998224e+00 -2.599999999999997868e+00 2.568391765824104290e-09
-2.799999999999998046e+00 -2.599999999999997868e+00 5.155372649344495109e-09
-2.599999999999997868e+00 -2.599999999999997868e+00 1.007758215344045357e-08
-2.399999999999997691e+00 -2.599999999999997868e+00 1.918418875293194305e-08
-2.199999999999997513e+00 -2.599999999999997868e+00 3.556301492997174997e-08
-1.999999999999997335e+00 -2.599999999999997868e+00 6.419224159834723451e-08
-1.799999999999997158e+00 -2.599999999999997868e+00 1.128076793598400442e-07
-1.599999999999996980e+00 -2.599999999999997868e+00 1.929705347288260236e-07
-1.399999999999996803e+00 -2.599999999999997868e+00 3.212489287118427537e-07
-1.199999999999996625e+00 -2.599999999999997868e+00 5.203160703926404032e-07
-9.999999999999964473e-01 -2.599999999999997868e+00 8.196218037835280869e-07
-7.999999999999962697e-01 -2.599999999999997868e+00 1.255130719310342712e-06
-5.999999999999960920e-01 -2.599999999999997868e+00 1.867479633442534093e-06
-3.999999999999959144e-01 -2.599999999999997868e+00 2.697855393746339268e-06
-1.999999999999957367e-01 -2.599999999999997868e+00 3.781016452473692858e-06
4.440892098500626162e-15 -2.599999999999997868e+00 5.135268372495785142e-06
2.000000000000046185e-01 -2.599999999999997868e+00 6.749917412194374166e-06
4.000000000000047962e-01 -2.599999999999997868e+00 8.571759171966894937e-06
6.000000000000049738e-01 -2.599999999999997868e+00 1.049338243797564379e-05
8.000000000000051514e-01 -2.599999999999997868e+00 1.234720227671183497e-05
1.000000000000005329e+00 -2.599999999999997868e+00 1.390977143765833163e-05
1.200000000000005507e+00 -2.599999999999997868e+00 1.492062166789179933e-05
1.400000000000005684e+00 -2.599999999999997868e+00 1.511839565201797051e-05
1.600000000000005862e+00 -2.599999999999997868e+00 1.429448552309862957e-05
1.800000000000006040e+00 -2.599999999999997868e+00 1.236146170283717552e-05
2.000000000000006217e+00 -2.599999999999997868e+00 9.431314347829191334e-06
2.200000000000006395e+00 -2.599999999999997868e+00 5.897916706581179941e-06
2.400000000000006573e+00 -2.599999999999997868e+00 2.519372342535545275e-06
2.600000000000006750e+00 -2.599999999999997868e+00 4.979547518031612044e-07
2.800000000000006928e+00 -2.599999999999997868e+00 1.555922869757361649e-06
3.000000000000007105e+00 -2.599999999999997868e+00 8.002198651356319330e-06
3.200000000000006395e+00 -2.599999999999997868e+00 2.277714810741681572e-05
3.400000000000007461e+00 -2.599999999999997868e+00 4.945392375634462669e-05
3.600000000000008527e+00 -2.599999999999997868e+00 9.217327272751055125e-05
3.800000000000007816e+00 -2.599999999999997868e+00 1.555051209516888325e-04
4.000000000000007105e+00 -2.599999999999997868e+00 2.442709584258483872e-04
4.200000000000008171e+00 -2.599999999999997868e+00 3.634189206470731263e-04
4.400000000000009237e+00 -2.599999999999997868e+00 5.180934929713878470e-04
4.600000000000008527e+00 -2.599999999999997868e+00 7.140498525532038357e-04
4.800000000000007816e+00 -2.599999999999997868e+00 9.585077049896055827e-04
5.000000000000008882e+00 -2.599999999999997868e+00 1.261433132323898322e-03
5.200000000000009948e+00 -2.599999999999997868e+00 1.637123086352909075e-03
5.400000000000009237e+00 -2.599999999999997868e+00 2.105890442938051707e-03
5.600000000000008527e+00 -2.599999999999997868e+00 2.695615800139087963e-03
5.800000000000009592e+00 -2.599999999999997868e+00 3.442905171741154294e-03
6.000000000000010658e+00 -2.599999999999997868e+00 4.393511306446883612e-03
6.200000000000009948e+00 -2.599999999999997868e+00 5.601510994410648960e-03
6.400000000000009237e+00 -2.599999999999997868e+00 7.126515907902382548e-03
6.600000000000010303e+00 -2.599999999999997868e+00 9.028037905441398114e-03
6.800000000000011369e+00 -2.599999999999997868e+00 1.135620360704955520e-02
7.000000000000010658e+00 -2.599999999999997868e+00 1.413852483453348179e-02
7.200000000000009948e+00 -2.599999999999997868e+00 1.736354552350688821e-02
7.400000000000011013e+00 -2.599999999999997868e+00 2.096387722523903457e-02
7.600000000000012079e+00 -2.599999999999997868e+00 2.480302039696898400e-02
7.800000000000011369e+00 -2.599999999999997868e+00 2.867163791468757203e-02
8.000000000000010658e+00 -2.599999999999997868e+00 3.229856260633098830e-02
8.200000000000011724e+00 -2.599999999999997868e+00 3.537903625157564486e-02
8.400000000000012790e+00 -2.599999999999997868e+00 3.761770141387235644e-02
8.600000000000012079e+00 -2.599999999999997868e+00 3.877821363102093577e-02
8.800000000000011369e+00 -2.599999999999997868e+00 3.872741401281878243e-02
9.000000000000012434e+00 -2.599999999999997868e+00 3.746192188822927011e-02
9.200000000000013500e+00 -2.599999999999997868e+00 3.510935950836707037e-02
9.400000000000012790e+00 -2.599999999999997868e+00 3.190378189310992540e-02
9.600000000000012079e+00 -2.599999999999997868e+00 2.814242695315948353e-02
9.800000000000013145e+00 -2.599999999999997868e+00 2.413570784337415107e-02
1.000000000000001421e+01 -2.599999999999997868e+00 2.016279640672275289e-02
1.020000000000001350e+01 -2.599999999999997868e+00 1.644154440871729156e-02
1.040000000000001279e+01 -2.599999999999997868e+00 1.311585893448761336e-02
1.060000000000001386e+01 -2.599999999999997868e+00 1.025844151831321015e-02
1.080000000000001492e+01 -2.599999999999997868e+00 7.883690059929147204e-03
1.100000000000001421e+01 -2.599999999999997868e+00 5.964918033604754005e-03
1.120000000000001350e+01 -2.599999999999997868e+00 4.451205514268012468e-03
1.140000000000001279e+01 -2.599999999999997868e+00 3.281114910205317273e-03
1.160000000000001563e+01 -2.599999999999997868e+00 2.392306418696938958e-03
1.180000000000001492e+01 -2.599999999999997868e+00 1.727319323244273525e-03
1.200000000000001421e+01 -2.599999999999997868e+00 1.236379458691786067e-03
1.220000000000001705e+01 -2.599999999999997868e+00 8.782083268439344094e-04
1.240000000000001634e+01 -2.599999999999997868e+00 6.196617970974512783e-04
1.260000000000001563e+01 -2.599999999999997868e+00 4.347912821116896049e-04
1.280000000000001492e+01 -2.599999999999997868e+00 3.037004164458607155e-04
1.300000000000001421e+01 -2.599999999999997868e+00 2.114059792335666154e-04
1.320000000000001705e+01 -2.599999999999997868e+00 1.468055566727815349e-04
1.340000000000001634e+01 -2.599999999999997868e+00 1.017926955004398097e-04
1.360000000000001563e+01 -2.599999999999997868e+00 7.052718645660286767e-05
1.380000000000001847e+01 -2.599999999999997868e+00 4.885139998384853643e-05
1.400000000000001776e+01 -2.599999999999997868e+00 3.383570849379882289e-05
1.420000000000001705e+01 -2.599999999999997868e+00 2.343294155716912412e-05
1.440000000000001634e+01 -2.599999999999997868e+00 1.622152708774448620e-05
1.460000000000001563e+01 -2.599999999999997868e+00 1.121838961098876552e-05
1.480000000000001847e+01 -2.599999999999997868e+00 7.745080795267753545e-06
1.500000000000001776e+01 -2.599999999999997868e+00 5.333447631984771654e-06

-5.000000000000000000e+00 -2.399999999999997691e+00 6.510497364548940381e-13
-4.799999999999999822e+00 -2.399999999999997691e+00 1.716738539789164969e-12
-4.599999999999999645e+00 -2.399999999999997691e+00 4.396567132809779378e-12
-4.399999999999999467e+00 -2.399999999999997691e+00 1.094355153344170513e-11
-4.199999999999999289e+00 -2.399999999999997691e+00 2.648999837439380615e-11
-3.999999999999999112e+00 -2.399999999999997691e+00 6.238404902688383515e-11
-3.799999999999998934e+00 -2.399999999999997691e+00 1.429811692366594265e-10
-3.599999999999998757e+00 -2.399999999999997691e+00 3.190134070617535057e-10
-3.399999999999998579e+00 -2.399999999999997691e+00 6.930217530748494270e-10
-3.199999999999998401e+00 -2.399999999999997691e+00 1.466061714104673861e-09
-2.999999999999998224e+00 -2.399999999999997691e+00 3.020401456846297320e-09
-2.799999999999998046e+00 -2.399999999999997691e+00 6.060466076336945813e-09
-2.599999999999997868e+00 -2.399999999999997691e+00 1.184355442032148701e-08
-2.399999999999997691e+00 -2.399999999999997691e+00 2.254151901864038257e-08
-2.199999999999997513e+00 -2.399999999999997691e+00 4.178155513654283303e-08
-1.999999999999997335e+00 -2.399999999999997691e+00 7.541294443634952278e-08
-1.799999999999997158e+00 -2.399999999999997691e+00 1.325286789522175566e-07
-1.599999999999996980e+00 -2.399999999999997691e+00 2.267256580930141355e-07
-1.399999999999996803e+00 -2.399999999999997691e+00 3.775035759871215925e-07
-1.199999999999996625e+00 -2.399999999999997691e+00 6.115734274585069351e-07
-9.999999999999964473e-01 -2.399999999999997691e+00 9.636746123361835656e-07
-7.999999999999962697e-01 -2.399999999999997691e+00 1.476305866485613572e-06
-5.999999999999960920e-01 -2.399999999999997691e+00 2.197606442868794289e-06
-3.999999999999959144e-01 -2.399999999999997691e+00 3.176556700574438532e-06
-1.999999999999957367e-01 -2.399999999999997691e+00 4.454803670973142679e-06
4.440892098500626162e-15 -2.399999999999997691e+00 6.054866755177234063e-06
2.000000000000046185e-01 -2.399999999999997691e+00 7.965321462458029600e-06
4.000000000000047962e-01 -2.399999999999997691e+00 1.012478952084511624e-05
6.000000000000049738e-01 -2.399999999999997691e+00 1.240802609877383157e-05
8.000000000000051514e-01 -2.399999999999997691e+00 1.461873933459664499e-05
1.000000000000005329e+00 -2.399999999999997691e+00 1.649448582972339023e-05
1.200000000000005507e+00 -2.399999999999997691e+00 1.772852054421156316e-05
1.400000000000005684e+00 -2.399999999999997691e+00 1.801156318785329763e-05
1.600000000000005862e+00 -2.399999999999997691e+00 1.709337817730150014e-05
1.800000000000006040e+00 -2.399999999999997691e+00 1.486088348970646785e-05
2.000000000000006217e+00 -2.399999999999997691e+00 1.142770156029735136e-05
2.200000000000006395e+00 -2.399999999999997691e+00 7.230829552119735651e-06
2.400000000000006573e+00 -2.399999999999997691e+00 3.133262427538975008e-06
2.600000000000006750e+00 -2.399999999999997691e+00 5.346445759473020085e-07
2.800000000000006928e+00 -2.399999999999997691e+00 1.491126874995981443e-06
3.000000000000007105e+00 -2.399999999999997691e+00 8.836168366910883998e-06
3.200000000000006395e+00 -2.399999999999997691e+00 2.627487823854336807e-05
3.400000000000007461e+00 -2.399999999999997691e+00 5.840191238309925316e-05
3.600000000000008527e+00 -2.399999999999997691e+00 1.105831303129797621e-04
3.800000000000007816e+00 -2.399999999999997691e+00 1.886668063222378324e-04
4.000000000000007105e+00 -2.399999999999997691e+00 2.985668259241285689e-04
4.200000000000008171e+00 -2.399999999999997691e+00 4.458764743398051168e-04
4.400000000000009237e+00 -2.399999999999997691e+00 6.357767152331890870e-04
4.600000000000008527e+00 -2.399999999999997691e+00 8.735247777108750633e-04
4.800000000000007816e+00 -2.399999999999997691e+00 1.165700941183377094e-03
5.000000000000008882e+00 -2.399999999999997691e+00 1.522181275664800286e-03
5.200000000000009948e+00 -2.399999999999997691e+00 1.958593230197324103e-03
5.400000000000009237e+00 -2.399999999999997691e+00 2.498906095451581492e-03
5.600000000000008527e+00 -2.399999999999997691e+00 3.177828835586325121e-03
5.800000000000009592e+00 -2.399999999999997691e+00 4.042733855865880514e-03
6.000000000000010658e+00 -2.399999999999997691e+00 5.154749192875771047e-03
6.200000000000009948e+00 -2.399999999999997691e+00 6.588384411339991663e-03
6.400000000000009237e+00 -2.399999999999997691e+00 8.428635363051668883e-03
6.600000000000010303e+00 -2.399999999999997691e+00 1.076413954285108943e-02
6.800000000000011369e+00 -2.399999999999997691e+00 1.367491326210223436e-02
7.000000000000010658e+00 -2.399999999999997691e+00 1.721383524840889787e-02
7.200000000000009948e+00 -2.399999999999997691e+00 2.138264553506694088e-02
7.400000000000011013e+00 -2.399999999999997691e+00 2.610584021959904896e-02
7.600000000000012079e+00 -2.399999999999997691e+00 3.120894372445955425e-02
7.800000000000011369e+00 -2.399999999999997691e+00 3.640997973728721249e-02
8.000000000000010658e+00 -2.399999999999997691e+00 4.133278719963568576e-02
8.200000000000011724e+00 -2.399999999999997691e+00 4.554672812738390364e-02
8.400000000000012790e+00 -2.399999999999997691e+00 4.862949104084682284e-02
8.600000000000012079e+00 -2.399999999999997691e+00 5.024064931114700233e-02
8.800000000000011369e+00 -2.399999999999997691e+00 5.018747982761882082e-02
9.000000000000012434e+00 -2.399999999999997691e+00 4.846460273503368915e-02
9.200000000000013500e+00 -2.399999999999997691e+00 4.525577129295735301e-02
9.400000000000012790e+00 -2.399999999999997691e+00 4.089719001327490888e-02
9.600000000000012079e+00 -2.399999999999997691e+00 3.581304025519012335e-02
9.800000000000013145e+00 -2.399999999999997691e+00 3.044131834049986982e-02
1.000000000000001421e+01 -2.399999999999997691e+00 2.516891966666471442e-02
1.020000000000001350e+01 -2.399999999999997691e+00 2.028925945854079607e-02
1.040000000000001279e+01 -2.399999999999997691e+00 1.598669748018846648e-02
1.060000000000001386e+01 -2.399999999999997691e+00 1.234379723693118658e-02
1.080000000000001492e+01 -2.399999999999997691e+00 9.362826372759546628e-03
1.100000000000001421e+01 -2.399999999999997691e+00 6.992348243366599235e-03
1.120000000000001350e+01 -2.399999999999997691e+00 5.151970606664819582e-03
1.140000000000001279e+01 -2.399999999999997691e+00 3.751508608419770047e-03
1.160000000000001563e+01 -2.399999999999997691e+00 2.703611672518485207e-03
1.180000000000001492e+01 -2.399999999999997691e+00 1.930670433862861652e-03
1.200000000000001421e+01 -2.399999999999997691e+00 1.367555176778658885e-03
1.220000000000001705e+01 -2.399999999999997691e+00 9.617556628550513482e-04
1.240000000000001634e+01 -2.399999999999997691e+00 6.721591285830273363e-04
1.260000000000001563e+01 -2.399999999999997691e+00 4.672894864824736808e-04
1.280000000000001492e+01 -2.399999999999997691e+00 3.234799892053660548e-04
1.300000000000001421e+01 -2.399999999999997691e+00 2.232088836007939002e-04
1.320000000000001705e+01 -2.399999999999997691e+00 1.536834865377435235e-04
1.340000000000001634e+01 -2.399999999999997691e+00 1.056838608527460458e-04
1.360000000000001563e+01 -2.399999999999997691e+00 7.264456333851516338e-05
1.380000000000001847e+01 -2.399999999999997691e+00 4.994154499530738928e-05
1.400000000000001776e+01 -2.399999999999997691e+00 3.434944901007812762e-05
1.420000000000001705e+01 -2.399999999999997691e+00 2.363656331331935958e-05
1.440000000000001634e+01 -2.399999999999997691e+00 1.626818705968182860e-05
1.460000000000001563e+01 -2.399999999999997691e+00 1.119326897519966668e-05
1.480000000000001847e+01 -2.399999999999997691e+00 7.693449912953420820e-06
1.500000000000001776e+01 -2.399999999999997691e+00 5.277787853654766190e-06

-5.000000000000000000e+00 -2.199999999999997513e+00 7.429296827872369777e-13
-4.799999999999999822e+00 -2.199999999999997513e+00 1.954910311392647878e-12
-4.599999999999999645e+00 -2.199999999999997513e+00 4.997870029925052353e-12
-4.399999999999999467e+00 -2.199999999999997513e+00 1.242242764730112117e-11
-4.199999999999999289e+00 -2.199999999999997513e+00 3.003389022216541148e-11
-3.999999999999999112e+00 -2.199999999999997513e+00 7.065952825867626081e-11
-3.799999999999998934e+00 -2.199999999999997513e+00 1.618136466492028093e-10
-3.599999999999998757e+00 -2.199999999999997513e+00 3.607818048214712582e-10
-3.399999999999998579e+00 -2.199999999999997513e+00 7.833092721925608229e-10
-3.199999999999998401e+00 -2.199999999999997513e+00 1.656279501662660368e-09
-2.999999999999998224e+00 -2.199999999999997513e+00 3.410984473347143749e-09
-2.799999999999998046e+00 -2.199999999999997513e+00 6.842096626597529718e-09
-2.599999999999997868e+00 -2.199999999999997513e+00 1.336793916997105228e-08
-2.399999999999997691e+00 -2.199999999999997513e+00 2.543861590633253280e-08
-2.199999999999997513e+00 -2.199999999999997513e+00 4.714653364005397335e-08
-1.999999999999997335e+00 -2.199999999999997513e+00 8.509260522811313560e-08
-1.799999999999997158e+00 -2.199999999999997513e+00 1.495415506639182004e-07
-1.599999999999996980e+00 -2.199999999999997513e+00 2.558491373885850442e-07
-1.399999999999996803e+00 -2.199999999999997513e+00 4.260503546091779897e-07
-1.199999999999996625e+00 -2.199999999999997513e+00 6.903518726071736501e-07
-9.999999999999964473e-01 -2.199999999999997513e+00 1.088077300857868232e-06
-7.999999999999962697e-01 -2.199999999999997513e+00 1.667392490607351194e-06
-5.999999999999960920e-01 -2.199999999999997513e+00 2.482942378513576161e-06
-3.999999999999959144e-01 -2.199999999999997513e+00 3.590447270227240004e-06
-1.999999999999957367e-01 -2.199999999999997513e+00 5.037452959672958975e-06
4.440892098500626162e-15 -2.199999999999997513e+00 6.849935671998216217e-06
2.000000000000046185e-01 -2.199999999999997513e+00 9.015429009020942673e-06
4.000000000000047962e-01 -2.199999999999997513e+00 1.146476575676159336e-05
6.000000000000049738e-01 -2.199999999999997513e+00 1.405622810244514447e-05
8.000000000000051514e-01 -2.199999999999997513e+00 1.656744482460797732e-05
1.000000000000005329e+00 -2.199999999999997513e+00 1.870111892560065935e-05
1.200000000000005507e+00 -2.199999999999997513e+00 2.010996117863766519e-05
1.400000000000005684e+00 -2.199999999999997513e+00 2.044377635004789866e-05
1.600000000000005862e+00 -2.199999999999997513e+00 1.941805663305095684e-05
1.800000000000006040e+00 -2.199999999999997513e+00 1.690022744491049479e-05
2.000000000000006217e+00 -2.199999999999997513e+00 1.300893330199137463e-05
2.200000000000006395e+00 -2.199999999999997513e+00 8.224854792486277518e-06
2.400000000000006573e+00 -2.199999999999997513e+00 3.517742047440284722e-06
2.600000000000006750e+00 -2.199999999999997513e+00 4.995664856226479114e-07
2.800000000000006928e+00 -2.199999999999997513e+00 1.610717414044169118e-06
3.000000000000007105e+00 -2.199999999999997513e+00 1.032709356388909346e-05
3.200000000000006395e+00 -2.199999999999997513e+00 3.133775170393966264e-05
3.400000000000007461e+00 -2.199999999999997513e+00 7.059547027535104785e-05
3.600000000000008527e+00 -2.199999999999997513e+00 1.351155318722799389e-04
3.800000000000007816e+00 -2.199999999999997513e+00 2.324354991570903829e-04
4.000000000000007105e+00 -2.199999999999997513e+00 3.697850097046603314e-04
4.200000000000008171e+00 -2.199999999999997513e+00 5.532326114130987167e-04
4.400000000000009237e+00 -2.199999999999997513e+00 7.872815273485064694e-04
4.600000000000008527e+00 -2.199999999999997513e+00 1.075435266699527716e-03
4.800000000000007816e+00 -2.199999999999997513e+00 1.422049506940584879e-03
5.000000000000008882e+00 -2.199999999999997513e+00 1.835376824206421537e-03
5.200000000000009948e+00 -2.199999999999997513e+00 2.331308228054585017e-03
5.400000000000009237e+00 -2.199999999999997513e+00 2.937168535434792407e-03
5.600000000000008527e+00 -2.199999999999997513e+00 3.695093970725450098e-03
5.800000000000009592e+00 -2.199999999999997513e+00 4.664779991261581472e-03
6.000000000000010658e+00 -2.199999999999997513e+00 5.925379672828983216e-03
6.200000000000009948e+00 -2.199999999999997513e+00 7.575874557695383600e-03
6.400000000000009237e+00 -2.199999999999997513e+00 9.732456924325815981e-03
6.600000000000010303e+00 -2.199999999999997513e+00 1.252070962222481300e-02
6.800000000000011369e+00 -2.199999999999997513e+00 1.606010815008172485e-02
7.000000000000010658e+00 -2.199999999999997513e+00 2.043911174598755237e-02
7.200000000000009948e+00 -2.199999999999997513e+00 2.568133105409791880e-02
7.400000000000011013e+00 -2.199999999999997513e+00 3.170712358177779633e-02
7.600000000000012079e+00 -2.199999999999997513e+00 3.829985839355105198e-02
7.800000000000011369e+00 -2.199999999999997513e+00 4.509017452727182018e-02
8.000000000000010658e+00 -2.199999999999997513e+00 5.157188277954763422e-02
8.200000000000011724e+00 -2.199999999999997513e+00 5.715699618840971996e-02
8.400000000000012790e+00 -2.199999999999997513e+00 6.126484322179031466e-02
8.600000000000012079e+00 -2.199999999999997513e+00 6.342617978016329428e-02
8.800000000000011369e+00 -2.199999999999997513e+00 6.337509499693809445e-02
9.000000000000012434e+00 -2.199999999999997513e+00 6.110356361881106452e-02
9.200000000000013500e+00 -2.199999999999997513e+00 5.686385853007448754e-02
9.400000000000012790e+00 -2.199999999999997513e+00 5.111806532874283576e-02
9.600000000000012079e+00 -2.199999999999997513e+00 4.444817266043585985e-02
9.800000000000013145e+00 -2.199999999999997513e+00 3.745126830719634758e-02
1.000000000000001421e+01 -2.199999999999997513e+00 3.064751813737072450e-02
1.020000000000001350e+01 -2.199999999999997513e+00 2.442137730249318781e-02
1.040000000000001279e+01 -2.199999999999997513e+00 1.900255862042340982e-02
1.060000000000001386e+01 -2.199999999999997513e+00 1.448011933071484229e-02
1.080000000000001492e+01 -2.199999999999997513e+00 1.083602317687400174e-02
1.100000000000001421e+01 -2.199999999999997513e+00 7.984308933308552694e-03
1.120000000000001350e+01 -2.199999999999997513e+00 5.805965602278511523e-03
1.140000000000001279e+01 -2.199999999999997513e+00 4.174690445639744722e-03
1.160000000000001563e+01 -2.199999999999997513e+00 2.972829591780298125e-03
1.180000000000001492e+01 -2.199999999999997513e+00 2.099203227746005221e-03
1.200000000000001421e+01 -2.199999999999997513e+00 1.471349823551133806e-03
1.220000000000001705e+01 -2.199999999999997513e+00 1.024546635465533586e-03
1.240000000000001634e+01 -2.199999999999997513e+00 7.093493519235606745e-04
1.260000000000001563e+01 -2.199999999999997513e+00 4.887338535312740718e-04
1.280000000000001492e+01 -2.199999999999997513e+00 3.354044814465404877e-04
1.300000000000001421e+01 -2.199999999999997513e+00 2.294975988027740232e-04
1.320000000000001705e+01 -2.199999999999997513e+00 1.567256922140301020e-04
1.340000000000001634e+01 -2.199999999999997513e+00 1.069245193023772312e-04
1.360000000000001563e+01 -2.199999999999997513e+00 7.293892153049950434e-05
1.380000000000001847e+01 -2.199999999999997513e+00 4.978169669753001981e-05
1.400000000000001776e+01 -2.199999999999997513e+00 3.400777611188403744e-05
1.420000000000001705e+01 -2.199999999999997513e+00 2.325549402688929616e-05
1.440000000000001634e+01 -2.199999999999997513e+00 1.591551883273662309e-05
1.460000000000001563e+01 -2.199999999999997513e+00 1.089562139305230208e-05
1.480000000000001847e+01 -2.199999999999997513e+00 7.456015086345963135e-06
1.500000000000001776e+01 -2.199999999999997513e+00 5.095641318647413675e-06

-5.000000000000000000e+00 -1.999999999999997335e+00 8.107757938458685365e-13
-4.799999999999999822e+00 -1.999999999999997335e+00 2.129717746954681109e-12
-4.599999999999999645e+00 -1.999999999999997335e+00 5.436933609525226279e-12
-4.399999999999999467e+00 -1.999999999999997335e+00 1.349757419642006794e-11
-4.199999999999999289e+00 -1.999999999999997335e+00 3.260076331075148075e-11
-3.999999999999999112e+00 -1.999999999999997335e+00 7.663468812918869622e-11
-3.799999999999998934e+00 -1.999999999999997335e+00 1.753750970747699151e-10
-3.599999999999998757e+00 -1.999999999999997335e+00 3.907921054101492565e-10
-3.399999999999998579e+00 -1.999999999999997335e+00 8.480581783440331393e-10
-3.199999999999998401e+00 -1.999999999999997335e+00 1.792479621822950726e-09
-2.999999999999998224e+00 -1.999999999999997335e+00 3.690293896335644981e-09
-2.799999999999998046e+00 -1.999999999999997335e+00 7.400478989584198554e-09
-2.599999999999997868e+00 -1.999999999999997335e+00 1.445608033402411374e-08
-2.399999999999997691e+00 -1.999999999999997335e+00 2.750546790550842637e-08
-2.199999999999997513e+00 -1.999999999999997335e+00 5.097266419663203626e-08
-1.999999999999997335e+00 -1.999999999999997335e+00 9.199473094207705597e-08
-1.799999999999997158e+00 -1.999999999999997335e+00 1.616730112187279495e-07
-1.599999999999996980e+00 -1.999999999999997335e+00 2.766206945735466295e-07
-1.399999999999996803e+00 -1.999999999999997335e+00 4.606879521552694642e-07
-1.199999999999996625e+00 -1.999999999999997335e+00 7.465881459294263414e-07
-9.999999999999964473e-01 -1.999999999999997335e+00 1.176936416829803740e-06
-7.999999999999962697e-01 -1.999999999999997335e+00 1.803968891347761791e-06
-5.999999999999960920e-01 -1.999999999999997335e+00 2.686992207959280549e-06
-3.999999999999959144e-01 -1.999999999999997335e+00 3.886513476673787758e-06
-1.999999999999957367e-01 -1.999999999999997335e+00 5.454151979380341290e-06
4.440892098500626162e-15 -1.999999999999997335e+00 7.417985967536521239e-06
2.000000000000046185e-01 -1.999999999999997335e+00 9.764061536825729702e-06
4.000000000000047962e-01 -1.999999999999997335e+00 1.241639369996601603e-05
6.000000000000049738e-01 -1.999999999999997335e+00 1.521970890847480079e-05
8.000000000000051514e-01 -1.999999999999997335e+00 1.793089426562797538e-05
1.000000000000005329e+00 -1.999999999999997335e+00 2.022584697307139344e-05
1.200000000000005507e+00 -1.999999999999997335e+00 2.172738751988616572e-05
1.400000000000005684e+00 -1.999999999999997335e+00 2.205689557477267016e-05
1.600000000000005862e+00 -1.999999999999997335e+00 2.090827116500274492e-05
1.800000000000006040e+00 -1.999999999999997335e+00 1.813991904161599676e-05
2.000000000000006217e+00 -1.999999999999997335e+00 1.388141860477033827e-05
2.200000000000006395e+00 -1.999999999999997335e+00 8.657973073334049459e-06
2.400000000000006573e+00 -1.999999999999997335e+00 3.546199677740276326e-06
2.600000000000006750e+00 -1.999999999999997335e+00 3.832527378235036124e-07
2.800000000000006928e+00 -1.999999999999997335e+00 2.046315649952342134e-06
3.000000000000007105e+00 -1.999999999999997335e+00 1.278712689575702445e-05
3.200000000000006395e+00 -1.999999999999997335e+00 3.853882418087787876e-05
3.400000000000007461e+00 -1.999999999999997335e+00 8.702444540368863468e-05
3.600000000000008527e+00 -1.999999999999997335e+00 1.674381547454396391e-04
3.800000000000007816e+00 -1.999999999999997335e+00 2.895215432509061146e-04
4.000000000000007105e+00 -1.999999999999997335e+00 4.620829702335123453e-04
4.200000000000008171e+00 -1.999999999999997335e+00 6.913837255512993293e-04
4.400000000000009237e+00 -1.999999999999997335e+00 9.801834238157048924e-04
4.600000000000008527e+00 -1.999999999999997335e+00 1.328354312952532935e-03
4.800000000000007816e+00 -1.999999999999997335e+00 1.735640689802631781e-03
5.000000000000008882e+00 -1.999999999999997335e+00 2.206374975889185963e-03
5.200000000000009948e+00 -1.999999999999997335e+00 2.755144646405938928e-03
5.400000000000009237e+00 -1.999999999999997335e+00 3.412133238496170649e-03
5.600000000000008527e+00 -1.999999999999997335e+00 4.227392252920307049e-03
5.800000000000009592e+00 -1.999999999999997335e+00 5.274119895846816723e-03
6.000000000000010658e+00 -1.999999999999997335e+00 6.651237927026243911e-03
6.200000000000009948e+00 -1.999999999999997335e+00 8.484766555284888739e-03
6.400000000000009237e+00 -1.999999999999997335e+00 1.092605742792507849e-02
6.600000000000010303e+00 -1.999999999999997335e+00 1.414357019104117708e-02
6.800000000000011369e+00 -1.999999999999997335e+00 1.830426836508036378e-02
7.000000000000010658e+00 -1.999999999999997335e+00 2.354153147714421399e-02
7.200000000000009948e+00 -1.999999999999997335e+00 2.990940942963245253e-02
7.400000000000011013e+00 -1.999999999999997335e+00 3.732852755849322413e-02
7.600000000000012079e+00 -1.999999999999997335e+00 4.553650639346061568e-02
7.800000000000011369e+00 -1.999999999999997335e+00 5.406286626242245985e-02
8.000000000000010658e+00 -1.999999999999997335e+00 6.224975573223076597e-02
8.200000000000011724e+00 -1.999999999999997335e+00 6.932955535916558720e-02
8.400000000000012790e+00 -1.999999999999997335e+00 7.454861221543127026e-02
8.600000000000012079e+00 -1.999999999999997335e+00 7.730470459317495546e-02
8.800000000000011369e+00 -1.999999999999997335e+00 7.726003577708129288e-02
9.000000000000012434e+00 -1.999999999999997335e+00 7.440389874039655960e-02
9.200000000000013500e+00 -1.999999999999997335e+00 6.905530896112536954e-02
9.400000000000012790e+00 -1.999999999999997335e+00 6.180519917134000979e-02
9.600000000000012079e+00 -1.999999999999997335e+00 5.340661050728127274e-02
9.800000000000013145e+00 -1.999999999999997335e+00 4.463721997436421313e-02
1.000000000000001421e+01 -1.999999999999997335e+00 3.617218239952888631e-02
1.020000000000001350e+01 -1.999999999999997335e+00 2.850140645228733255e-02
1.040000000000001279e+01 -1.999999999999997335e+00 2.190440704995628984e-02
1.060000000000001386e+01 -1.999999999999997335e+00 1.647310817754928797e-02
1.080000000000001492e+01 -1.999999999999997335e+00 1.216123301422618319e-02
1.100000000000001421e+01 -1.999999999999997335e+00 8.839446188164516022e-03
1.120000000000001350e+01 -1.999999999999997335e+00 6.342468612656676670e-03
1.140000000000001279e+01 -1.999999999999997335e+00 4.502296437446271296e-03
1.160000000000001563e+01 -1.999999999999997335e+00 3.167477344206526269e-03
1.180000000000001492e+01 -1.999999999999997335e+00 2.211452885100366732e-03
1.200000000000001421e+01 -1.999999999999997335e+00 1.533789090901601596e-03
1.220000000000001705e+01 -1.999999999999997335e+00 1.057610387786791454e-03
1.240000000000001634e+01 -1.999999999999997335e+00 7.255518827206001260e-04
1.260000000000001563e+01 -1.999999999999997335e+00 4.955765097258122993e-04
1.280000000000001492e+01 -1.999999999999997335e+00 3.372893898592770252e-04
1.300000000000001421e+01 -1.999999999999997335e+00 2.289472043268879443e-04
1.320000000000001705e+01 -1.999999999999997335e+00 1.551415617671650371e-04
1.340000000000001634e+01 -1.999999999999997335e+00 1.050512776482107183e-04
1.360000000000001563e+01 -1.999999999999997335e+00 7.114411972919211838e-05
1.380000000000001847e+01 -1.999999999999997335e+00 4.822260719251894785e-05
1.400000000000001776e+01 -1.999999999999997335e+00 3.272941929264582163e-05
1.420000000000001705e+01 -1.999999999999997335e+00 2.224715209314505351e-05
1.440000000000001634e+01 -1.999999999999997335e+00 1.514240246563554916e-05
1.460000000000001563e+01 -1.999999999999997335e+00 1.031585361241355585e-05
1.480000000000001847e+01 -1.999999999999997335e+00 7.029109272389971356e-06
1.500000000000001776e+01 -1.999999999999997335e+00 4.786196367191619254e-06

-5.000000000000000000e+00 -1.799999999999997158e+00 8.436508172471545069e-13
-4.799999999999999822e+00 -1.799999999999997158e+00 2.212856518300080525e-12
-4.599999999999999645e+00 -1.799999999999997158e+00 5.642394516485988625e-12
-4.399999999999999467e+00 -1.799999999999997158e+00 1.399366583105978835e-11
-4.199999999999999289e+00 -1.799999999999997158e+00 3.377084722848558769e-11
-3.999999999999999112e+00 -1.799999999999997158e+00 7.933001036857803727e-11
-3.799999999999998934e+00 -1.799999999999997158e+00 1.814377473268056384e-10
-3.599999999999998757e+00 -1.799999999999997158e+00 4.041057374295339821e-10
-3.399999999999998579e+00 -1.799999999999997158e+00 8.765973688936816251e-10
-3.199999999999998401e+00 -1.799999999999997158e+00 1.852187431045374024e-09
-2.999999999999998224e+00 -1.799999999999997158e+00 3.812193442257655753e-09
-2.799999999999998046e+00 -1.799999999999997158e+00 7.643304533386348367e-09
-2.599999999999997868e+00 -1.799999999999997158e+00 1.492797965060137754e-08
-2.399999999999997691e+00 -1.799999999999997158e+00 2.840002528167665836e-08
-2.199999999999997513e+00 -1.799999999999997158e+00 5.262656544388125233e-08
-1.999999999999997335e+00 -1.799999999999997158e+00 9.497658340846870847e-08
-1.799999999999997158e+00 -1.799999999999997158e+00 1.669145579766621718e-07
-1.599999999999996980e+00 -1.799999999999997158e+00 2.856018459591300143e-07
-1.399999999999996803e+00 -1.799999999999997158e+00 4.756839563452840728e-07
-1.199999999999996625e+00 -1.799999999999997158e+00 7.709782793013744183e-07
-9.999999999999964473e-01 -1.799999999999997158e+00 1.215555431692133977e-06
-7.999999999999962697e-01 -1.799999999999997158e+00 1.863451376170125762e-06
-5.999999999999960920e-01 -1.799999999999997158e+00 2.776013333578497835e-06
-3.999999999999959144e-01 -1.799999999999997158e+00 4.015769080461618785e-06
-1.999999999999957367e-01 -1.799999999999997158e+00 5.635858619868156714e-06
4.440892098500626162e-15 -1.799999999999997158e+00 7.664647055645226048e-06
2.000000000000046185e-01 -1.799999999999997158e+00 1.008628952192428902e-05
4.000000000000047962e-01 -1.799999999999997158e+00 1.281976126374008344e-05
6.000000000000049738e-01 -1.799999999999997158e+00 1.570095777682476470e-05
8.000000000000051514e-01 -1.799999999999997158e+00 1.847430218616568089e-05
1.000000000000005329e+00 -1.799999999999997158e+00 2.080094242213361195e-05
1.200000000000005507e+00 -1.799999999999997158e+00 2.228920631395180278e-05
1.400000000000005684e+00 -1.799999999999997158e+00 2.254941380246570584e-05
1.600000000000005862e+00 -1.799999999999997158e+00 2.127083585232866715e-05
1.800000000000006040e+00 -1.799999999999997158e+00 1.831645902903330896e-05
2.000000000000006217e+00 -1.799999999999997158e+00 1.383445590016715599e-05
2.200000000000006395e+00 -1.799999999999997158e+00 8.395465446152924744e-06
2.400000000000006573e+00 -1.799999999999997158e+00 3.180309395845200130e-06
2.600000000000006750e+00 -1.799999999999997158e+00 2.564142242146668165e-07
2.800000000000006928e+00 -1.799999999999997158e+00 2.976518791833617940e-06
3.000000000000007105e+00 -1.799999999999997158e+00 1.648534713380858457e-05
3.200000000000006395e+00 -1.799999999999997158e+00 4.821134115475720461e-05
3.400000000000007461e+00 -1.799999999999997158e+00 1.080717622813136486e-04
3.600000000000008527e+00 -1.799999999999997158e+00 2.080134773738096735e-04
3.800000000000007816e+00 -1.799999999999997158e+00 3.605779688050061082e-04
4.000000000000007105e+00 -1.799999999999997158e+00 5.765138953264685234e-04
4.200000000000008171e+00 -1.799999999999997158e+00 8.620257929501645017e-04
4.400000000000009237e+00 -1.799999999999997158e+00 1.216849207833433722e-03
4.600000000000008527e+00 -1.799999999999997158e+00 1.634681414187986667e-03
4.800000000000007816e+00 -1.799999999999997158e+00 2.107165727733984004e-03
5.000000000000008882e+00 -1.799999999999997158e+00 2.631288963582058618e-03
5.200000000000009948e+00 -1.799999999999997158e+00 3.218179549113697920e-03
5.400000000000009237e+00 -1.799999999999997158e+00 3.900498219392142113e-03
5.600000000000008527e+00 -1.799999999999997158e+00 4.737014733179175686e-03
5.800000000000009592e+00 -1.799999999999997158e+00 5.815300159524158449e-03
6.000000000000010658e+00 -1.799999999999997158e+00 7.254258184062462728e-03
6.200000000000009948e+00 -1.799999999999997158e+00 9.206632740734334297e-03
6.400000000000009237e+00 -1.799999999999997158e+00 1.185890245238020550e-02
6.600000000000010303e+00 -1.799999999999997158e+00 1.542365831020633959e-02
6.800000000000011369e+00 -1.799999999999997158e+00 2.011853628585798595e-02
7.000000000000010658e+00 -1.799999999999997158e+00 2.612663056119443605e-02
7.200000000000009948e+00 -1.799999999999997158e+00 3.353690601970387569e-02
7.400000000000011013e+00 -1.799999999999997158e+00 4.227062446975746179e-02
7.600000000000012079e+00 -1.799999999999997158e+00 5.201169443852621255e-02
7.800000000000011369e+00 -1.799999999999997158e+00 6.217196701797417235e-02
8.000000000000010658e+00 -1.799999999999997158e+00 7.192607676347345658e-02
8.200000000000011724e+00 -1.799999999999997158e+00 8.032980298377528916e-02
8.400000000000012790e+00 -1.799999999999997158e+00 8.649196737181535921e-02
8.600000000000012079e+00 -1.799999999999997158e+00 8.973557121582109719e-02
8.800000000000011369e+00 -1.799999999999997158e+00 8.969761269197559783e-02
9.000000000000012434e+00 -1.799999999999997158e+00 8.636678373214237703e-02
9.200000000000013500e+00 -1.799999999999997158e+00 8.008452338167645901e-02
9.400000000000012790e+00 -1.799999999999997158e+00 7.151110964399147452e-02
9.600000000000012079e+00 -1.799999999999997158e+00 6.153159025185220982e-02
9.800000000000013145e+00 -1.799999999999997158e+00 5.109806083505775975e-02
1.000000000000001421e+01 -1.799999999999997158e+00 4.105532827292492082e-02
1.020000000000001350e+01 -1.799999999999997158e+00 3.201575144930991074e-02
1.040000000000001279e+01 -1.799999999999997158e+00 2.431768704434207617e-02
1.060000000000001386e+01 -1.799999999999997158e+00 1.805656990233521844e-02
1.080000000000001492e+01 -1.799999999999997158e+00 1.315411814378937908e-02
1.100000000000001421e+01 -1.799999999999997158e+00 9.433205513975393558e-03
1.120000000000001350e+01 -1.799999999999997158e+00 6.679180200049922647e-03
1.140000000000001279e+01 -1.799999999999997158e+00 4.681015776175408843e-03
1.160000000000001563e+01 -1.799999999999997158e+00 3.253619601560940947e-03
1.180000000000001492e+01 -1.799999999999997158e+00 2.246149642415877674e-03
1.200000000000001421e+01 -1.799999999999997158e+00 1.541729334902882699e-03
1.220000000000001705e+01 -1.799999999999997158e+00 1.052935490169253563e-03
1.240000000000001634e+01 -1.799999999999997158e+00 7.159526727619850697e-04
1.260000000000001563e+01 -1.799999999999997158e+00 4.849704163799862492e-04
1.280000000000001492e+01 -1.799999999999997158e+00 3.274825004607361456e-04
1.300000000000001421e+01 -1.799999999999997158e+00 2.206212258849176507e-04
1.320000000000001705e+01 -1.799999999999997158e+00 1.484164441953806290e-04
1.340000000000001634e+01 -1.799999999999997158e+00 9.979318436650208438e-05
1.360000000000001563e+01 -1.799999999999997158e+00 6.712648890625744582e-05
1.380000000000001847e+01 -1.799999999999997158e+00 4.520540405787763609e-05
1.400000000000001776e+01 -1.799999999999997158e+00 3.049438921630725152e-05
1.420000000000001705e+01 -1.799999999999997158e+00 2.061034305728947570e-05
1.440000000000001634e+01 -1.799999999999997158e+00 1.395559927783940676e-05
1.460000000000001563e+01 -1.799999999999997158e+00 9.463126254092420425e-06
1.480000000000001847e+01 -1.799999999999997158e+00 6.421667042677998576e-06
1.500000000000001776e+01 -1.799999999999997158e+00 4.357101232341240340e-06

-5.000000000000000000e+00 -1.599999999999996980e+00 8.333749032711776325e-13
-4.799999999999999822e+00 -1.599999999999996980e+00 2.183267975612526727e-12
-4.599999999999999645e+00 -1.599999999999996980e+00 5.561390510048915097e-12
-4.399999999999999467e+00 -1.599999999999996980e+00 1.378131202089790989e-11
-4.199999999999999289e+00 -1.599999999999996980e+00 3.323532197800091243e-11
-3.999999999999999112e+00 -1.599999999999996980e+00 7.802678701318768968e-11
-3.799999999999998934e+00 -1.599999999999996980e+00 1.783706614146481545e-10
-3.599999999999998757e+00 -1.599999999999996980e+00 3.971140245877961287e-10
-3.399999999999998579e+00 -1.599999999999996980e+00 8.611416261352819060e-10
-3.199999999999998401e+00 -1.599999999999996980e+00 1.819027719393776132e-09
-2.999999999999998224e+00 -1.599999999999996980e+00 3.743103651038752686e-09
-2.799999999999998046e+00 -1.599999999999996980e+00 7.503445170457753031e-09
-2.599999999999997868e+00 -1.599999999999996980e+00 1.465282544292174638e-08
-2.399999999999997691e+00 -1.599999999999996980e+00 2.787382470041081497e-08
-2.199999999999997513e+00 -1.599999999999996980e+00 5.164829222564221269e-08
-1.999999999999997335e+00 -1.599999999999996980e+00 9.320846002021364484e-08
-1.799999999999997158e+00 -1.599999999999996980e+00 1.638079028332359406e-07
-1.599999999999996980e+00 -1.599999999999996980e+00 2.802957975068298292e-07
-1.399999999999996803e+00 -1.599999999999996980e+00 4.668751437882077458e-07
-1.199999999999996625e+00 -1.599999999999996980e+00 7.567639602864769452e-07
-9.999999999999964473e-01 -1.599999999999996980e+00 1.193258234666887229e-06
-7.999999999999962697e-01 -1.599999999999996980e+00 1.829438160811859214e-06
-5.999999999999960920e-01 -1.599999999999996980e+00 2.725519719132951618e-06
-3.999999999999959144e-01 -1.599999999999996980e+00 3.942730835380568204e-06
-1.999999999999957367e-01 -1.599999999999996980e+00 5.532732071101219127e-06
4.440892098500626162e-15 -1.599999999999996980e+00 7.522185809090832674e-06
2.000000000000046185e-01 -1.599999999999996980e+00 9.893264502930669809e-06
4.000000000000047962e-01 -1.599999999999996980e+00 1.256270624600578694e-05
6.000000000000049738e-01 -1.599999999999996980e+00 1.536421163479267192e-05
8.000000000000051514e-01 -1.599999999999996980e+00 1.804083901598536687e-05
1.000000000000005329e+00 -1.599999999999996980e+00 2.025454197597192723e-05
1.200000000000005507e+00 -1.599999999999996980e+00 2.161817773745494393e-05
1.400000000000005684e+00 -1.599999999999996980e+00 2.175134978505353087e-05
1.600000000000005862e+00 -1.599999999999996980e+00 2.035738275218422735e-05
1.800000000000006040e+00 -1.599999999999996980e+00 1.731802662248623444e-05
2.000000000000006217e+00 -1.599999999999996980e+00 1.280800285293780586e-05
2.200000000000006395e+00 -1.599999999999996980e+00 7.444215027300357252e-06
2.400000000000006573e+00 -1.599999999999996980e+00 2.504232616982199750e-06
2.600000000000006750e+00 -1.599999999999996980e+00 2.709291288223316315e-07
2.800000000000006928e+00 -1.599999999999996980e+00 4.563006462238993858e-06
3.000000000000007105e+00 -1.599999999999996980e+00 2.144987815063667059e-05
3.200000000000006395e+00 -1.599999999999996980e+00 5.998750822946302425e-05
3.400000000000007461e+00 -1.599999999999996980e+00 1.325820219415684475e-04
3.600000000000008527e+00 -1.599999999999996980e+00 2.544258286372902043e-04
3.800000000000007816e+00 -1.599999999999996980e+00 4.415349016996943945e-04
4.000000000000007105e+00 -1.599999999999996980e+00 7.073199057132926494e-04
4.200000000000008171e+00 -1.599999999999996980e+00 1.058265097390377087e-03
4.400000000000009237e+00 -1.599999999999996980e+00 1.490137495027433860e-03
4.600000000000008527e+00 -1.599999999999996980e+00 1.987229262080730027e-03
4.800000000000007816e+00 -1.599999999999996980e+00 2.527608422725825463e-03
5.000000000000008882e+00 -1.599999999999996980e+00 3.095187306953321379e-03
5.200000000000009948e+00 -1.599999999999996980e+00 3.694506969044841944e-03
5.400000000000009237e+00 -1.599999999999996980e+00 4.361281816991824725e-03
5.600000000000008527e+00 -1.599999999999996980e+00 5.165469458692474418e-03
5.800000000000009592e+00 -1.599999999999996980e+00 6.210337010234357434e-03
6.000000000000010658e+00 -1.599999999999996980e+00 7.633067480372311697e-03
6.200000000000009948e+00 -1.599999999999996980e+00 9.608450849747224992e-03
6.400000000000009237e+00 -1.599999999999996980e+00 1.235171053358141528e-02
6.600000000000010303e+00 -1.599999999999996980e+00 1.611302417819747076e-02
6.800000000000011369e+00 -1.599999999999996980e+00 2.115512956071432735e-02
7.000000000000010658e+00 -1.599999999999996980e+00 2.770623627984033013e-02
7.200000000000009948e+00 -1.599999999999996980e+00 3.588432294137962331e-02
7.400000000000011013e+00 -1.599999999999996980e+00 4.559886095359912822e-02
7.600000000000012079e+00 -1.599999999999996980e+00 5.645585121397878048e-02
7.800000000000011369e+00 -1.599999999999996980e+00 6.771822699673334112e-02
8.000000000000010658e+00 -1.599999999999996980e+00 7.838169259587701720e-02
8.200000000000011724e+00 -1.599999999999996980e+00 8.737797276387565537e-02
8.400000000000012790e+00 -1.599999999999996980e+00 9.381902566701826041e-02
8.600000000000012079e+00 -1.599999999999996980e+00 9.714234029804859338e-02
8.800000000000011369e+00 -1.599999999999996980e+00 9.710057715915984544e-02
9.000000000000012434e+00 -1.599999999999996980e+00 9.368845963242806996e-02
9.200000000000013500e+00 -1.599999999999996980e+00 8.713771922442321849e-02
9.400000000000012790e+00 -1.599999999999996980e+00 7.798771233569185002e-02
9.600000000000012079e+00 -1.599999999999996980e+00 6.710671955111120746e-02
9.800000000000013145e+00 -1.599999999999996980e+00 5.556037810322998066e-02
1.000000000000001421e+01 -1.599999999999996980e+00 4.437049327768258916e-02
1.020000000000001350e+01 -1.599999999999996980e+00 3.430306001749185846e-02
1.040000000000001279e+01 -1.599999999999996980e+00 2.578103256910237173e-02
1.060000000000001386e+01 -1.599999999999996980e+00 1.891722219421626550e-02
1.080000000000001492e+01 -1.599999999999996980e+00 1.360799190023975584e-02
1.100000000000001421e+01 -1.599999999999996980e+00 9.633058925405099671e-03
1.120000000000001350e+01 -1.599999999999996980e+00 6.733381344827760184e-03
1.140000000000001279e+01 -1.599999999999996980e+00 4.660489311947967755e-03
1.160000000000001563e+01 -1.599999999999996980e+00 3.201298188996789564e-03
1.180000000000001492e+01 -1.599999999999996980e+00 2.185859555368587989e-03
1.200000000000001421e+01 -1.599999999999996980e+00 1.485247583948996232e-03
1.220000000000001705e+01 -1.599999999999996980e+00 1.005010380707919157e-03
1.240000000000001634e+01 -1.599999999999996980e+00 6.775810992237117289e-04
1.260000000000001563e+01 -1.599999999999996980e+00 4.553797750372807780e-04
1.280000000000001492e+01 -1.599999999999996980e+00 3.052400240562624868e-04
1.300000000000001421e+01 -1.599999999999996980e+00 2.042003178204634993e-04
1.320000000000001705e+01 -1.599999999999996980e+00 1.364488574519849898e-04
1.340000000000001634e+01 -1.599999999999996980e+00 9.115297545764559049e-05
1.360000000000001563e+01 -1.599999999999996980e+00 6.093230503926478118e-05
1.380000000000001847e+01 -1.599999999999996980e+00 4.078895366982671924e-05
1.400000000000001776e+01 -1.599999999999996980e+00 2.735952702118749755e-05
1.420000000000001705e+01 -1.599999999999996980e+00 1.839396171251751554e-05
1.440000000000001634e+01 -1.599999999999996980e+00 1.239454032056646368e-05
1.460000000000001563e+01 -1.599999999999996980e+00 8.367938060003009889e-06
1.480000000000001847e+01 -1.599999999999996980e+00 5.656587166516038313e-06
1.500000000000001776e+01 -1.599999999999996980e+00 3.825161764417240835e-06

-5.000000000000000000e+00 -1.399999999999996803e+00 7.765655024283404719e-13
-4.799999999999999822e+00 -1.399999999999996803e+00 2.032412220236931962e-12
-4.599999999999999645e+00 -1.399999999999996803e+00 5.172843274663725909e-12
-4.399999999999999467e+00 -1.399999999999996803e+00 1.280966596397721651e-11
-4.199999999999999289e+00 -1.399999999999996803e+00 3.087434377670353652e-11
-3.999999999999999112e+00 -1.399999999999996803e+00 7.244909909499902700e-11
-3.799999999999998934e+00 -1.399999999999996803e+00 1.655534530773012004e-10
-3.599999999999998757e+00 -1.399999999999996803e+00 3.684549976301550446e-10
-3.399999999999998579e+00 -1.399999999999996803e+00 7.987720760408567328e-10
-3.199999999999998401e+00 -1.399999999999996803e+00 1.686894837909412883e-09
-2.999999999999998224e+00 -1.399999999999996803e+00 3.470560796396615037e-09
-2.799999999999998046e+00 -1.399999999999996803e+00 6.956075360542207215e-09
-2.599999999999997868e+00 -1.399999999999996803e+00 1.358237614799848803e-08
-2.399999999999997691e+00 -1.399999999999996803e+00 2.583542276895233340e-08
-2.199999999999997513e+00 -1.399999999999996803e+00 4.786879131359660398e-08
-1.999999999999997335e+00 -1.399999999999996803e+00 8.638560211796469264e-08
-1.799999999999997158e+00 -1.399999999999996803e+00 1.518174327345582952e-07
-1.599999999999996980e+00 -1.399999999999996803e+00 2.597851159189003975e-07
-1.399999999999996803e+00 -1.399999999999996803e+00 4.327306619705833434e-07
-1.199999999999996625e+00 -1.399999999999996803e+00 7.014583798068238486e-07
-9.999999999999964473e-01 -1.399999999999996803e+00 1.106115879691533356e-06
-7.999999999999962697e-01 -1.399999999999996803e+00 1.695900825747191546e-06
-5.999999999999960920e-01 -1.399999999999996803e+00 2.526547310909735579e-06
-3.999999999999959144e-01 -1.399999999999996803e+00 3.654520410593577014e-06
-1.999999999999957367e-01 -1.399999999999996803e+00 5.126973107991472564e-06
4.440892098500626162e-15 -1.399999999999996803e+00 6.967079439121218274e-06
2.000000000000046185e-01 -1.399999999999996803e+00 9.155520467899091243e-06
4.000000000000047962e-01 -1.399999999999996803e+00 1.161070207948873725e-05
6.000000000000049738e-01 -1.399999999999996803e+00 1.417244792850989206e-05
8.000000000000051514e-01 -1.399999999999996803e+00 1.659568628218130082e-05
1.000000000000005329e+00 -1.399999999999996803e+00 1.856089834966952732e-05
1.200000000000005507e+00 -1.399999999999996803e+00 1.970594132209723710e-05
1.400000000000005684e+00 -1.399999999999996803e+00 1.967991707879087015e-05
1.600000000000005862e+00 -1.399999999999996803e+00 1.821688726378630331e-05
1.800000000000006040e+00 -1.399999999999996803e+00 1.522883637911086701e-05
2.000000000000006217e+00 -1.399999999999996803e+00 1.092385176381666953e-05
2.200000000000006395e+00 -1.399999999999996803e+00 5.966057992206928048e-06
2.400000000000006573e+00 -1.399999999999996803e+00 1.714121187327661901e-06
2.600000000000006750e+00 -1.399999999999996803e+00 6.121444947249974933e-07
2.800000000000006928e+00 -1.399999999999996803e+00 6.833411153463328494e-06
3.000000000000007105e+00 -1.399999999999996803e+00 2.721281396657287103e-05
3.200000000000006395e+00 -1.399999999999996803e+00 7.227976819846888400e-05
3.400000000000007461e+00 -1.399999999999996803e+00 1.568835188941375869e-04
3.600000000000008527e+00 -1.399999999999996803e+00 2.997077384548726313e-04
3.800000000000007816e+00 -1.399999999999996803e+00 5.210844234102214893e-04
4.000000000000007105e+00 -1.399999999999996803e+00 8.387955256815247127e-04
4.200000000000008171e+00 -1.399999999999996803e+00 1.261756437205596324e-03
4.400000000000009237e+00 -1.399999999999996803e+00 1.782354140249135539e-03
4.600000000000008527e+00 -1.399999999999996803e+00 2.371417976201719516e-03
4.800000000000007816e+00 -1.399999999999996803e+00 2.983783269119836060e-03
5.000000000000008882e+00 -1.399999999999996803e+00 3.579390962776039884e-03
5.200000000000009948e+00 -1.399999999999996803e+00 4.151236908059738502e-03
5.400000000000009237e+00 -1.399999999999996803e+00 4.741694123222712706e-03
5.600000000000008527e+00 -1.399999999999996803e+00 5.439151986716459115e-03
5.800000000000009592e+00 -1.399999999999996803e+00 6.366184455419560129e-03
6.000000000000010658e+00 -1.399999999999996803e+00 7.674578844524962591e-03
6.200000000000009948e+00 -1.399999999999996803e+00 9.550837728195073206e-03
6.400000000000009237e+00 -1.399999999999996803e+00 1.222430453006568239e-02
6.600000000000010303e+00 -1.399999999999996803e+00 1.596601984120154735e-02
6.800000000000011369e+00 -1.399999999999996803e+00 2.106638333413217781e-02
7.000000000000010658e+00 -1.399999999999996803e+00 2.778042168942850346e-02
7.200000000000009948e+00 -1.399999999999996803e+00 3.623250798324649524e-02
7.400000000000011013e+00 -1.399999999999996803e+00 4.628542098797164273e-02
7.600000000000012079e+00 -1.399999999999996803e+00 5.741364641294854909e-02
7.800000000000011369e+00 -1.399999999999996803e+00 6.867411169697794360e-02
8.000000000000010658e+00 -1.399999999999996803e+00 7.888160227558688176e-02
8.200000000000011724e+00 -1.399999999999996803e+00 8.697887357044387091e-02
8.400000000000012790e+00 -1.399999999999996803e+00 9.237651758511666866e-02
8.600000000000012079e+00 -1.399999999999996803e+00 9.498272015054390338e-02
8.800000000000011369e+00 -1.399999999999996803e+00 9.491157894123103400e-02
9.000000000000012434e+00 -1.399999999999996803e+00 9.217519768820743586e-02
9.200000000000013500e+00 -1.399999999999996803e+00 8.666670174282810335e-02
9.400000000000012790e+00 -1.399999999999996803e+00 7.845033860441996687e-02
9.600000000000012079e+00 -1.399999999999996803e+00 6.806975886288847699e-02
9.800000000000013145e+00 -1.399999999999996803e+00 5.655317258652772794e-02
1.000000000000001421e+01 -1.399999999999996803e+00 4.509217478053365036e-02
1.020000000000001350e+01 -1.399999999999996803e+00 3.466215918780266719e-02
1.040000000000001279e+01 -1.399999999999996803e+00 2.582645962616507765e-02
1.060000000000001386e+01 -1.399999999999996803e+00 1.875220877974646469e-02
1.080000000000001492e+01 -1.399999999999996803e+00 1.333377114210484472e-02
1.100000000000001421e+01 -1.399999999999996803e+00 9.325465480788506026e-03
1.120000000000001350e+01 -1.399999999999996803e+00 6.439658757615988188e-03
1.140000000000001279e+01 -1.399999999999996803e+00 4.404697726651845419e-03
1.160000000000001563e+01 -1.399999999999996803e+00 2.991704519354107007e-03
1.180000000000001492e+01 -1.399999999999996803e+00 2.021426243129701046e-03
1.200000000000001421e+01 -1.399999999999996803e+00 1.360353546811283662e-03
1.220000000000001705e+01 -1.399999999999996803e+00 9.124594071531159228e-04
1.240000000000001634e+01 -1.399999999999996803e+00 6.102863684645709521e-04
1.260000000000001563e+01 -1.399999999999996803e+00 4.071567494404361312e-04
1.280000000000001492e+01 -1.399999999999996803e+00 2.710635600770555783e-04
1.300000000000001421e+01 -1.399999999999996803e+00 1.801767528195465193e-04
1.320000000000001705e+01 -1.399999999999996803e+00 1.196611476749714995e-04
1.340000000000001634e+01 -1.399999999999996803e+00 7.946895806260592568e-05
1.360000000000001563e+01 -1.399999999999996803e+00 5.282166459295328283e-05
1.380000000000001847e+01 -1.399999999999996803e+00 3.516790469679178957e-05
1.400000000000001776e+01 -1.399999999999996803e+00 2.346776731188372696e-05
1.420000000000001705e+01 -1.399999999999996803e+00 1.570149898369363248e-05
1.440000000000001634e+01 -1.399999999999996803e+00 1.053333449191906069e-05
1.460000000000001563e+01 -1.399999999999996803e+00 7.082875349522302355e-06
1.480000000000001847e+01 -1.399999999999996803e+00 4.770887302948254471e-06
1.500000000000001776e+01 -1.399999999999996803e+00 3.216244897821121291e-06

-5.000000000000000000e+00 -1.199999999999996625e+00 6.761617907729955992e-13
-4.799999999999999822e+00 -1.199999999999996625e+00 1.768193979256386517e-12
-4.599999999999999645e+00 -1.199999999999996625e+00 4.497316570788270272e-12
-4.399999999999999467e+00 -1.199999999999996625e+00 1.113056192064607515e-11
-4.199999999999999289e+00 -1.199999999999996625e+00 2.681467109752596813e-11
-3.999999999999999112e+00 -1.199999999999996625e+00 6.289796349349020602e-11
-3.799999999999998934e+00 -1.199999999999996625e+00 1.436807716312856845e-10
-3.599999999999998757e+00 -1.199999999999996625e+00 3.196872515051898635e-10
-3.399999999999998579e+00 -1.199999999999996625e+00 6.928902014283393283e-10
-3.199999999999998401e+00 -1.199999999999996625e+00 1.463011494497299633e-09
-2.999999999999998224e+00 -1.199999999999996625e+00 3.009490130712622380e-09
-2.799999999999998046e+00 -1.199999999999996625e+00 6.031214113695460620e-09
-2.599999999999997868e+00 -1.199999999999996625e+00 1.177540263625220002e-08
-2.399999999999997691e+00 -1.199999999999996625e+00 2.239682404405861938e-08
-2.199999999999997513e+00 -1.199999999999996625e+00 4.149584873338504878e-08
-1.999999999999997335e+00 -1.199999999999996625e+00 7.488323369674986805e-08
-1.799999999999997158e+00 -1.199999999999996625e+00 1.316026850965954382e-07
-1.599999999999996980e+00 -1.199999999999996625e+00 2.251981660892507988e-07
-1.399999999999996803e+00 -1.199999999999996625e+00 3.751295315278535594e-07
-1.199999999999996625e+00 -1.199999999999996625e+00 6.081076588685400518e-07
-9.999999999999964473e-01 -1.199999999999996625e+00 9.589372911298225190e-07
-7.999999999999962697e-01 -1.199999999999996625e+00 1.470237546821650077e-06
-5.999999999999960920e-01 -1.199999999999996625e+00 2.190199636321038366e-06
-3.999999999999959144e-01 -1.199999999999996625e+00 3.167422356912061936e-06
-1.999999999999957367e-01 -1.199999999999996625e+00 4.441971383879398127e-06
4.440892098500626162e-15 -1.199999999999996625e+00 6.032312692403914140e-06
2.000000000000046185e-01 -1.199999999999996625e+00 7.918840298616580439e-06
4.000000000000047962e-01 -1.199999999999996625e+00 1.002639295354757843e-05
6.000000000000049738e-01 -1.199999999999996625e+00 1.221015230003406828e-05
8.000000000000051514e-01 -1.199999999999996625e+00 1.425086088915760161e-05
1.000000000000005329e+00 -1.199999999999996625e+00 1.586524302743279452e-05
1.200000000000005507e+00 -1.199999999999996625e+00 1.673518402318912091e-05
1.400000000000005684e+00 -1.199999999999996625e+00 1.655600709492020735e-05
1.600000000000005862e+00 -1.199999999999996625e+00 1.510391527492686968e-05
1.800000000000006040e+00 -1.199999999999996625e+00 1.232749538885330176e-05
2.000000000000006217e+00 -1.199999999999996625e+00 8.472766933247187737e-06
2.200000000000006395e+00 -1.199999999999996625e+00 4.250614945291476651e-06
2.400000000000006573e+00 -1.199999999999996625e+00 1.069195981195407323e-06
2.600000000000006750e+00 -1.199999999999996625e+00 1.416297341732586183e-06
2.800000000000006928e+00 -1.199999999999996625e+00 9.553450502627491649e-06
3.000000000000007105e+00 -1.199999999999996625e+00 3.263155171238128554e-05
3.200000000000006395e+00 -1.199999999999996625e+00 8.204994958459614911e-05
3.400000000000007461e+00 -1.199999999999996625e+00 1.744937184879558555e-04
3.600000000000008527e+00 -1.199999999999996625e+00 3.319417161224252877e-04
3.800000000000007816e+00 -1.199999999999996625e+00 5.801158542310308258e-04
4.000000000000007105e+00 -1.199999999999996625e+00 9.445721376302595876e-04
4.200000000000008171e+00 -1.199999999999996625e+00 1.442202988023271988e-03
4.400000000000009237e+00 -1.199999999999996625e+00 2.065939735609882612e-03
4.600000000000008527e+00 -1.199999999999996625e+00 2.768340393777374200e-03
4.800000000000007816e+00 -1.199999999999996625e+00 3.464014882918262875e-03
5.000000000000008882e+00 -1.199999999999996625e+00 4.068595217217501302e-03
5.200000000000009948e+00 -1.199999999999996625e+00 4.556017773818745072e-03
5.400000000000009237e+00 -1.199999999999996625e+00 4.985881352941083644e-03
5.600000000000008527e+00 -1.199999999999996625e+00 5.481593727617706420e-03
5.800000000000009592e+00 -1.199999999999996625e+00 6.192698339586345108e-03
6.000000000000010658e+00 -1.199999999999996625e+00 7.279393440548426186e-03
6.200000000000009948e+00 -1.199999999999996625e+00 8.923049738395508537e-03
6.400000000000009237e+00 -1.199999999999996625e+00 1.134402611371802469e-02
6.600000000000010303e+00 -1.199999999999996625e+00 1.480748887465658560e-02
6.800000000000011369e+00 -1.199999999999996625e+00 1.960227950916060280e-02
7.000000000000010658e+00 -1.199999999999996625e+00 2.597813834366539260e-02
7.200000000000009948e+00 -1.199999999999996625e+00 3.402685645336296638e-02
7.400000000000011013e+00 -1.199999999999996625e+00 4.351010394380069174e-02
7.600000000000012079e+00 -1.199999999999996625e+00 5.369861743946185290e-02
7.800000000000011369e+00 -1.199999999999996625e+00 6.338859388620121660e-02
8.000000000000010658e+00 -1.199999999999996625e+00 7.127143099982112540e-02
8.200000000000011724e+00 -1.199999999999996625e+00 7.655733306856199460e-02
8.400000000000012790e+00 -1.199999999999996625e+00 7.935032429081195771e-02
8.600000000000012079e+00 -1.199999999999996625e+00 8.036629370752422508e-02
8.800000000000011369e+00 -1.199999999999996625e+00 8.024032415334081403e-02
9.000000000000012434e+00 -1.199999999999996625e+00 7.900688845889833334e-02
9.200000000000013500e+00 -1.199999999999996625e+00 7.607557843634187023e-02
9.400000000000012790e+00 -1.199999999999996625e+00 7.071270142051172547e-02
9.600000000000012079e+00 -1.199999999999996625e+00 6.273948268645240800e-02
9.800000000000013145e+00 -1.199999999999996625e+00 5.287202517668310175e-02
1.000000000000001421e+01 -1.199999999999996625e+00 4.239840166329059135e-02
1.020000000000001350e+01 -1.199999999999996625e+00 3.255315855999920543e-02
1.040000000000001279e+01 -1.199999999999996625e+00 2.411365987517905679e-02
1.060000000000001386e+01 -1.199999999999996625e+00 1.735777686670650008e-02
1.080000000000001492e+01 -1.199999999999996625e+00 1.221726994818743590e-02
1.100000000000001421e+01 -1.199999999999996625e+00 8.451928470055734832e-03
1.120000000000001350e+01 -1.199999999999996625e+00 5.772001545059815553e-03
1.140000000000001279e+01 -1.199999999999996625e+00 3.905171505520376677e-03
1.160000000000001563e+01 -1.199999999999996625e+00 2.624904271510059613e-03
1.180000000000001492e+01 -1.199999999999996625e+00 1.756401787270747824e-03
1.200000000000001421e+01 -1.199999999999996625e+00 1.171489033577493167e-03
1.220000000000001705e+01 -1.199999999999996625e+00 7.794318990276294943e-04
1.240000000000001634e+01 -1.199999999999996625e+00 5.174986253803879081e-04
1.260000000000001563e+01 -1.199999999999996625e+00 3.429521981851426597e-04
1.280000000000001492e+01 -1.199999999999996625e+00 2.269176439154593468e-04
1.300000000000001421e+01 -1.199999999999996625e+00 1.499667190997540746e-04
1.320000000000001705e+01 -1.199999999999996625e+00 9.905525662813697359e-05
1.340000000000001634e+01 -1.199999999999996625e+00 6.544100183159363233e-05
1.360000000000001563e+01 -1.199999999999996625e+00 4.327923762344911251e-05
1.380000000000001847e+01 -1.199999999999996625e+00 2.867598762851163583e-05
1.400000000000001776e+01 -1.199999999999996625e+00 1.904806211217256729e-05
1.420000000000001705e+01 -1.199999999999996625e+00 1.268965575538780254e-05
1.440000000000001634e+01 -1.199999999999996625e+00 8.479063494392436909e-06
1.460000000000001563e+01 -1.199999999999996625e+00 5.681020832191521434e-06
1.480000000000001847e+01 -1.199999999999996625e+00 3.814380390678560714e-06
1.500000000000001776e+01 -1.199999999999996625e+00 2.564245657991284217e-06

-5.000000000000000000e+00 -9.999999999999964473e-01 5.419788461199564835e-13
-4.799999999999999822e+00 -9.999999999999964473e-01 1.416367439785092790e-12
-4.599999999999999645e+00 -9.999999999999964473e-01 3.600496468063318960e-12
-4.399999999999999467e+00 -9.999999999999964473e-01 8.906938243312936028e-12
-4.199999999999999289e+00 -9.999999999999964473e-01 2.144957557487825485e-11
-3.999999999999999112e+00 -9.999999999999964473e-01 5.029729243675754546e-11
-3.799999999999998934e+00 -9.999999999999964473e-01 1.148658714840052459e-10
-3.599999999999998757e+00 -9.999999999999964473e-01 2.555177598088664385e-10
-3.399999999999998579e+00 -9.999999999999964473e-01 5.537068900491299220e-10
-3.199999999999998401e+00 -9.999999999999964473e-01 1.168953172158399221e-09
-2.999999999999998224e+00 -9.999999999999964473e-01 2.404299501224185023e-09
-2.799999999999998046e+00 -9.999999999999964473e-01 4.817898980890673430e-09
-2.599999999999997868e+00 -9.999999999999964473e-01 9.405804922144767166e-09
-2.399999999999997691e+00 -9.999999999999964473e-01 1.788887380462939741e-08
-2.199999999999997513e+00 -9.999999999999964473e-01 3.314255290728051202e-08
-1.999999999999997335e+00 -9.999999999999964473e-01 5.980786804318803900e-08
-1.799999999999997158e+00 -9.999999999999964473e-01 1.051084712715597871e-07
-1.599999999999996980e+00 -9.999999999999964473e-01 1.798632967760511783e-07
-1.399999999999996803e+00 -9.999999999999964473e-01 2.996173458269766195e-07
-1.199999999999996625e+00 -9.999999999999964473e-01 4.857061822829044981e-07
-9.999999999999964473e-01 -9.999999999999964473e-01 7.659209460200218563e-07
-7.999999999999962697e-01 -9.999999999999964473e-01 1.174261408845331159e-06
-5.999999999999960920e-01 -9.999999999999964473e-01 1.749089003685489719e-06
-3.999999999999959144e-01 -9.999999999999964473e-01 2.528888567485226396e-06
-1.999999999999957367e-01 -9.999999999999964473e-01 3.544929593094013271e-06
4.440892098500626162e-15 -9.999999999999964473e-01 4.810537530843589250e-06
2.000000000000046185e-01 -9.999999999999964473e-01 6.307592412546539087e-06
4.000000000000047962e-01 -9.999999999999964473e-01 7.972300213044889911e-06
6.000000000000049738e-01 -9.999999999999964473e-01 9.683962845601211020e-06
8.000000000000051514e-01 -9.999999999999964473e-01 1.126165794094457599e-05
1.000000000000005329e+00 -9.999999999999964473e-01 1.247336709302197779e-05
1.200000000000005507e+00 -9.999999999999964473e-01 1.305986375302276508e-05
1.400000000000005684e+00 -9.999999999999964473e-01 1.277398542974898336e-05
1.600000000000005862e+00 -9.999999999999964473e-01 1.143957472957409589e-05
1.800000000000006040e+00 -9.999999999999964473e-01 9.042839483648519155e-06
2.000000000000006217e+00 -9.999999999999964473e-01 5.866999035684400822e-06
2.200000000000006395e+00 -9.999999999999964473e-01 2.657841786095687144e-06
2.400000000000006573e+00 -9.999999999999964473e-01 8.081208575203217496e-07
2.600000000000006750e+00 -9.999999999999964473e-01 2.651634175806704159e-06
2.800000000000006928e+00 -9.999999999999964473e-01 1.211132646233271713e-05
3.000000000000007105e+00 -9.999999999999964473e-01 3.591575625369166562e-05
3.200000000000006395e+00 -9.999999999999964473e-01 8.525024463819305686e-05
3.400000000000007461e+00 -9.999999999999964473e-01 1.773298263577884266e-04
3.600000000000008527e+00 -9.999999999999964473e-01 3.364598954869369883e-04
3.800000000000007816e+00 -9.999999999999964473e-01 5.944699841010390789e-04
4.000000000000007105e+00 -9.999999999999964473e-01 9.890965506271888821e-04
4.200000000000008171e+00 -9.999999999999964473e-01 1.554062525931407300e-03
4.400000000000009237e+00 -9.999999999999964473e-01 2.291497908986611654e-03
4.600000000000008527e+00 -9.999999999999964473e-01 3.132444235931745348e-03
4.800000000000007816e+00 -9.999999999999964473e-01 3.927822600051949185e-03
5.000000000000008882e+00 -9.999999999999964473e-01 4.518281630077165649e-03
5.200000000000009948e+00 -9.999999999999964473e-01 4.849974790161960120e-03
5.400000000000009237e+00 -9.999999999999964473e-01 5.021171927007846841e-03
5.600000000000008527e+00 -9.999999999999964473e-01 5.217174819946705788e-03
5.800000000000009592e+00 -9.999999999999964473e-01 5.623153761028805604e-03
6.000000000000010658e+00 -9.999999999999964473e-01 6.396265191195359828e-03
6.200000000000009948e+00 -9.999999999999964473e-01 7.689937535326197421e-03
6.400000000000009237e+00 -9.999999999999964473e-01 9.687454505426752391e-03
6.600000000000010303e+00 -9.999999999999964473e-01 1.261635689548849630e-02
6.800000000000011369e+00 -9.999999999999964473e-01 1.672887554521717765e-02
7.000000000000010658e+00 -9.999999999999964473e-01 2.223191243011731627e-02
7.200000000000009948e+00 -9.999999999999964473e-01 2.914521097729669968e-02
7.400000000000011013e+00 -9.999999999999964473e-01 3.708947440602607115e-02
7.600000000000012079e+00 -9.999999999999964473e-01 4.510832643963801764e-02
7.800000000000011369e+00 -9.999999999999964473e-01 5.179348929894944664e-02
8.000000000000010658e+00 -9.999999999999964473e-01 5.594214775984224230e-02
8.200000000000011724e+00 -9.999999999999964473e-01 5.739321203685025102e-02
8.400000000000012790e+00 -9.999999999999964473e-01 5.713972056067359584e-02
8.600000000000012079e+00 -9.999999999999964473e-01 5.651396334653276121e-02
8.800000000000011369e+00 -9.999999999999964473e-01 5.634964485751001173e-02
9.000000000000012434e+00 -9.999999999999964473e-01 5.668215999606521227e-02
9.200000000000013500e+00 -9.999999999999964473e-01 5.674458984864449301e-02
9.400000000000012790e+00 -9.999999999999964473e-01 5.522809909472873452e-02
9.600000000000012079e+00 -9.999999999999964473e-01 5.107134508634762066e-02
9.800000000000013145e+00 -9.999999999999964473e-01 4.431836062610299692e-02
1.000000000000001421e+01 -9.999999999999964473e-01 3.610659609137672338e-02
1.020000000000001350e+01 -9.999999999999964473e-01 2.786112181011621974e-02
1.040000000000001279e+01 -9.999999999999964473e-01 2.059311105225102370e-02
1.060000000000001386e+01 -9.999999999999964473e-01 1.473043960003159007e-02
1.080000000000001492e+01 -9.999999999999964473e-01 1.028089083939781774e-02
1.100000000000001421e+01 -9.999999999999964473e-01 7.045555072707896348e-03
1.120000000000001350e+01 -9.999999999999964473e-01 4.764749954658331968e-03
1.140000000000001279e+01 -9.999999999999964473e-01 3.192576552836739415e-03
1.160000000000001563e+01 -9.999999999999964473e-01 2.126013948940486033e-03
1.180000000000001492e+01 -9.999999999999964473e-01 1.410212393271566885e-03
1.200000000000001421e+01 -9.999999999999964473e-01 9.330778773355086425e-04
1.220000000000001705e+01 -9.999999999999964473e-01 6.163169056313747961e-04
1.240000000000001634e+01 -9.999999999999964473e-01 4.065293669806213303e-04
1.260000000000001563e+01 -9.999999999999964473e-01 2.678206052162400734e-04
1.280000000000001492e+01 -9.999999999999964473e-01 1.762487697187088795e-04
1.300000000000001421e+01 -9.999999999999964473e-01 1.158959800646917025e-04
1.320000000000001705e+01 -9.999999999999964473e-01 7.618883124492198519e-05
1.340000000000001634e+01 -9.999999999999964473e-01 5.010697660129403985e-05
1.360000000000001563e+01 -9.999999999999964473e-01 3.299445733107729442e-05
1.380000000000001847e+01 -9.999999999999964473e-01 2.177058095002219239e-05
1.400000000000001776e+01 -9.999999999999964473e-01 1.440386940213640452e-05
1.420000000000001705e+01 -9.999999999999964473e-01 9.559990366053989821e-06
1.440000000000001634e+01 -9.999999999999964473e-01 6.365833402031578169e-06
1.460000000000001563e+01 -9.999999999999964473e-01 4.251773289496449062e-06
1.480000000000001847e+01 -9.999999999999964473e-01 2.846766094394500552e-06
1.500000000000001776e+01 -9.999999999999964473e-01 1.909079504840014267e-06

-5.000000000000000000e+00 -7.999999999999962697e-01 3.899868096173293492e-13
-4.799999999999999822e+00 -7.999999999999962697e-01 1.018635953024653233e-12
-4.599999999999999645e+00 -7.999999999999962697e-01 2.588326361010016343e-12
-4.399999999999999467e+00 -7.999999999999962697e-01 6.400732499093766851e-12
-4.199999999999999289e+00 -7.999999999999962697e-01 1.540955212527006551e-11
-3.999999999999999112e+00 -7.999999999999962697e-01 3.612494091807717226e-11
-3.799999999999998934e+00 -7.999999999999962697e-01 8.248262936956942917e-11
-3.599999999999998757e+00 -7.999999999999962697e-01 1.834494968605350070e-10
-3.399999999999998579e+00 -7.999999999999962697e-01 3.974771348504369701e-10
-3.199999999999998401e+00 -7.999999999999962697e-01 8.390295329855414566e-10
-2.999999999999998224e+00 -7.999999999999962697e-01 1.725545320276967303e-09
-2.799999999999998046e+00 -7.999999999999962697e-01 3.457497260936517240e-09
-2.599999999999997868e+00 -7.999999999999962697e-01 6.749541959811510648e-09
-2.399999999999997691e+00 -7.999999999999962697e-01 1.283638258225986219e-08
-2.199999999999997513e+00 -7.999999999999962697e-01 2.378118351581961771e-08
-1.999999999999997335e+00 -7.999999999999962697e-01 4.291405890649910207e-08
-1.799999999999997158e+00 -7.999999999999962697e-01 7.541849260847186698e-08
-1.599999999999996980e+00 -7.999999999999962697e-01 1.290581193643365033e-07
-1.399999999999996803e+00 -7.999999999999962697e-01 2.149878843434005458e-07
-1.199999999999996625e+00 -7.999999999999962697e-01 3.485160230605638876e-07
-9.999999999999964473e-01 -7.999999999999962697e-01 5.495747028057723052e-07
-7.999999999999962697e-01 -7.999999999999962697e-01 8.425251030950469288e-07
-5.999999999999960920e-01 -7.999999999999962697e-01 1.254791572120204311e-06
-3.999999999999959144e-01 -7.999999999999962697e-01 1.813739983040045791e-06
-1.999999999999957367e-01 -7.999999999999962697e-01 2.541273180017825635e-06
4.440892098500626162e-15 -7.999999999999962697e-01 3.445929959213677458e-06
2.000000000000046185e-01 -7.999999999999962697e-01 4.512961278685175291e-06
4.000000000000047962e-01 -7.999999999999962697e-01 5.693942364544121859e-06
6.000000000000049738e-01 -7.999999999999962697e-01 6.898727032730433278e-06
8.000000000000051514e-01 -7.999999999999962697e-01 7.993310533862443197e-06
1.000000000000005329e+00 -7.999999999999962697e-01 8.806572193025288088e-06
1.200000000000005507e+00 -7.999999999999962697e-01 9.147060678200925462e-06
1.400000000000005684e+00 -7.999999999999962697e-01 8.831238803251282996e-06
1.600000000000005862e+00 -7.999999999999962697e-01 7.732275050237771870e-06
1.800000000000006040e+00 -7.999999999999962697e-01 5.869580286460507619e-06
2.000000000000006217e+00 -7.999999999999962697e-01 3.547544103944492474e-06
2.200000000000006395e+00 -7.999999999999962697e-01 1.500939112554652103e-06
2.400000000000006573e+00 -7.999999999999962697e-01 9.923095651806199094e-07
2.600000000000006750e+00 -7.999999999999962697e-01 3.948624456366899489e-06
2.800000000000006928e+00 -7.999999999999962697e-01 1.345728854244270774e-05
3.000000000000007105e+00 -7.999999999999962697e-01 3.497902554874093693e-05
3.200000000000006395e+00 -7.999999999999962697e-01 7.815378476983204014e-05
3.400000000000007461e+00 -7.999999999999962697e-01 1.587811730600557436e-04
3.600000000000008527e+00 -7.999999999999962697e-01 3.011832342088479600e-04
3.800000000000007816e+00 -7.999999999999962697e-01 5.416505324114213394e-04
4.000000000000007105e+00 -7.999999999999962697e-01 9.312392027473732990e-04
4.200000000000008171e+00 -7.999999999999962697e-01 1.527004636535752267e-03
4.400000000000009237e+00 -7.999999999999962697e-01 2.351614303446688484e-03
4.600000000000008527e+00 -7.999999999999962697e-01 3.322098934358639830e-03
4.800000000000007816e+00 -7.999999999999962697e-01 4.212949570617651775e-03
5.000000000000008882e+00 -7.999999999999962697e-01 4.757023404072968642e-03
5.200000000000009948e+00 -7.999999999999962697e-01 4.865715163425794222e-03
5.400000000000009237e+00 -7.999999999999962697e-01 4.709984586919905430e-03
5.600000000000008527e+00 -7.999999999999962697e-01 4.560817136369950918e-03
5.800000000000009592e+00 -7.999999999999962697e-01 4.632274370476590838e-03
6.000000000000010658e+00 -7.999999999999962697e-01 5.057115097287347497e-03
6.200000000000009948e+00 -7.999999999999962697e-01 5.937384081222796262e-03
6.400000000000009237e+00 -7.999999999999962697e-01 7.395811555180458428e-03
6.600000000000010303e+00 -7.999999999999962697e-01 9.596379861662986122e-03
6.800000000000011369e+00 -7.999999999999962697e-01 1.272589297223863762e-02
7.000000000000010658e+00 -7.999999999999962697e-01 1.692199035017729128e-02
7.200000000000009948e+00 -7.999999999999962697e-01 2.212216209026687808e-02
7.400000000000011013e+00 -7.999999999999962697e-01 2.783888141618994297e-02
7.600000000000012079e+00 -7.999999999999962697e-01 3.301104331224257588e-02
7.800000000000011369e+00 -7.999999999999962697e-01 3.629729407603028007e-02
8.000000000000010658e+00 -7.999999999999962697e-01 3.698955219133556738e-02
8.200000000000011724e+00 -7.999999999999962697e-01 3.574130027365961942e-02
8.400000000000012790e+00 -7.999999999999962697e-01 3.400520863089498413e-02
8.600000000000012079e+00 -7.999999999999962697e-01 3.286853034078032060e-02
8.800000000000011369e+00 -7.999999999999962697e-01 3.273109591317421851e-02
9.000000000000012434e+00 -7.999999999999962697e-01 3.359882664979984418e-02
9.200000000000013500e+00 -7.999999999999962697e-01 3.511180677392507915e-02
9.400000000000012790e+00 -7.999999999999962697e-01 3.625340869940908706e-02
9.600000000000012079e+00 -7.999999999999962697e-01 3.557245411080479230e-02
9.800000000000013145e+00 -7.999999999999962697e-01 3.230185729507669551e-02
1.000000000000001421e+01 -7.999999999999962697e-01 2.703973925758051608e-02
1.020000000000001350e+01 -7.999999999999962697e-01 2.111418056258795861e-02
1.040000000000001279e+01 -7.999999999999962697e-01 1.563573961924586211e-02
1.060000000000001386e+01 -7.999999999999962697e-01 1.114303561823499523e-02
1.080000000000001492e+01 -7.999999999999962697e-01 7.726771351065868550e-03
1.100000000000001421e+01 -7.999999999999962697e-01 5.254296141821313687e-03
1.120000000000001350e+01 -7.999999999999962697e-01 3.524262100529258323e-03
1.140000000000001279e+01 -7.999999999999962697e-01 2.342011141641113080e-03
1.160000000000001563e+01 -7.999999999999962697e-01 1.547219555748141802e-03
1.180000000000001492e+01 -7.999999999999962697e-01 1.018630122786069910e-03
1.200000000000001421e+01 -7.999999999999962697e-01 6.693587138657055863e-04
1.220000000000001705e+01 -7.999999999999962697e-01 4.393775383289031744e-04
1.240000000000001634e+01 -7.999999999999962697e-01 2.881991416891343258e-04
1.260000000000001563e+01 -7.999999999999962697e-01 1.889097508681138779e-04
1.280000000000001492e+01 -7.999999999999962697e-01 1.237500052963012116e-04
1.300000000000001421e+01 -7.999999999999962697e-01 8.103074020953246394e-05
1.320000000000001705e+01 -7.999999999999962697e-01 5.305775053011267862e-05
1.340000000000001634e+01 -7.999999999999962697e-01 3.476294622772293559e-05
1.360000000000001563e+01 -7.999999999999962697e-01 2.280808270720259361e-05
1.380000000000001847e+01 -7.999999999999962697e-01 1.499725876994412940e-05
1.400000000000001776e+01 -7.999999999999962697e-01 9.889761431823665969e-06
1.420000000000001705e+01 -7.999999999999962697e-01 6.543527725022886615e-06
1.440000000000001634e+01 -7.999999999999962697e-01 4.344656994865473433e-06
1.460000000000001563e+01 -7.999999999999962697e-01 2.894193866928971261e-06
1.480000000000001847e+01 -7.999999999999962697e-01 1.933250286930154469e-06
1.500000000000001776e+01 -7.999999999999962697e-01 1.293794563169934372e-06

-5.000000000000000000e+00 -5.999999999999960920e-01 2.402721716044515942e-13
-4.799999999999999822e+00 -5.999999999999960920e-01 6.273406759845277090e-13
-4.599999999999999645e+00 -5.999999999999960920e-01 1.593540175866118477e-12
-4.399999999999999467e+00 -5.999999999999960920e-01 3.939639872422318905e-12
-4.199999999999999289e+00 -5.999999999999960920e-01 9.482414002697171091e-12
-3.999999999999999112e+00 -5.999999999999960920e-01 2.222562682716885653e-11
-3.799999999999998934e+00 -5.999999999999960920e-01 5.073885897174239025e-11
-3.599999999999998757e+00 -5.999999999999960920e-01 1.128333175231439500e-10
-3.399999999999998579e+00 -5.999999999999960920e-01 2.444473285561549643e-10
-3.199999999999998401e+00 -5.999999999999960920e-01 5.159541269280621930e-10
-2.999999999999998224e+00 -5.999999999999960920e-01 1.061031479740885241e-09
-2.799999999999998046e+00 -5.999999999999960920e-01 2.125878031353965847e-09
-2.599999999999997868e+00 -5.999999999999960920e-01 4.149839467866561127e-09
-2.399999999999997691e+00 -5.999999999999960920e-01 7.891971479030259741e-09
-2.199999999999997513e+00 -5.999999999999960920e-01 1.462066281269147258e-08
-1.999999999999997335e+00 -5.999999999999960920e-01 2.638325002296027629e-08
-1.799999999999997158e+00 -5.999999999999960920e-01 4.636660458826563294e-08
-1.599999999999996980e+00 -5.999999999999960920e-01 7.934398490427222486e-08
-1.399999999999996803e+00 -5.999999999999960920e-01 1.321735004021399451e-07
-1.199999999999996625e+00 -5.999999999999960920e-01 2.142653747715197218e-07
-9.999999999999964473e-01 -5.999999999999960920e-01 3.378674140794403979e-07
-7.999999999999962697e-01 -5.999999999999960920e-01 5.179350332909200030e-07
-5.999999999999960920e-01 -5.999999999999960920e-01 7.712687941632134184e-07
-3.999999999999959144e-01 -5.999999999999960920e-01 1.114550619824705801e-06
-1.999999999999957367e-01 -5.999999999999960920e-01 1.560944927276354007e-06
4.440892098500626162e-15 -5.999999999999960920e-01 2.115130706691571149e-06
2.000000000000046185e-01 -5.999999999999960920e-01 2.767073120609057826e-06
4.000000000000047962e-01 -5.999999999999960920e-01 3.485540879245415595e-06
6.000000000000049738e-01 -5.999999999999960920e-01 4.213153379740410272e-06
8.000000000000051514e-01 -5.999999999999960920e-01 4.865120564912098490e-06
1.000000000000005329e+00 -5.999999999999960920e-01 5.333228851792964902e-06
1.200000000000005507e+00 -5.999999999999960920e-01 5.495459843566362931e-06
1.400000000000005684e+00 -5.999999999999960920e-01 5.233288936894619295e-06
1.600000000000005862e+00 -5.999999999999960920e-01 4.468097005650553155e-06
1.800000000000006040e+00 -5.999999999999960920e-01 3.239059562739126132e-06
2.000000000000006217e+00 -5.999999999999960920e-01 1.825819759831982812e-06
2.200000000000006395e+00 -5.999999999999960920e-01 8.578177733960197287e-07
2.400000000000006573e+00 -5.999999999999960920e-01 1.341506312018611447e-06
2.600000000000006750e+00 -5.999999999999960920e-01 4.602232186277973588e-06
2.800000000000006928e+00 -5.999999999999960920e-01 1.245815625094789669e-05
3.000000000000007105e+00 -5.999999999999960920e-01 2.844512762880917274e-05
3.200000000000006395e+00 -5.999999999999960920e-01 5.961285333247409734e-05
3.400000000000007461e+00 -5.999999999999960920e-01 1.181974636523419500e-04
3.600000000000008527e+00 -5.999999999999960920e-01 2.246117957434197194e-04
3.800000000000007816e+00 -5.999999999999960920e-01 4.132415169832917437e-04
4.000000000000007105e+00 -5.999999999999960920e-01 7.395688150790485438e-04
4.200000000000008171e+00 -5.999999999999960920e-01 1.276214148281619963e-03
4.400000000000009237e+00 -5.999999999999960920e-01 2.073155326084205781e-03
4.600000000000008527e+00 -5.999999999999960920e-01 3.074456420587329437e-03
4.800000000000007816e+00 -5.999999999999960920e-01 4.016999540599061440e-03
5.000000000000008882e+00 -5.999999999999960920e-01 4.478026308723121254e-03
5.200000000000009948e+00 -5.999999999999960920e-01 4.317538530951472130e-03
5.400000000000009237e+00 -5.999999999999960920e-01 3.855436139848998113e-03
5.600000000000008527e+00 -5.999999999999960920e-01 3.445627323065958685e-03
5.800000000000009592e+00 -5.999999999999960920e-01 3.272483100571633996e-03
6.000000000000010658e+00 -5.999999999999960920e-01 3.410367185852354859e-03
6.200000000000009948e+00 -5.999999999999960920e-01 3.899297844764520408e-03
6.400000000000009237e+00 -5.999999999999960920e-01 4.796762040079451464e-03
6.600000000000010303e+00 -5.999999999999960920e-01 6.195733734519474033e-03
6.800000000000011369e+00 -5.999999999999960920e-01 8.207707134994775625e-03
7.000000000000010658e+00 -5.999999999999960920e-01 1.090049259803585642e-02
7.200000000000009948e+00 -5.999999999999960920e-01 1.416758647192396282e-02
7.400000000000011013e+00 -5.999999999999960920e-01 1.754063607305457462e-02
7.600000000000012079e+00 -5.999999999999960920e-01 2.011681992536730468e-02
7.800000000000011369e+00 -5.999999999999960920e-01 2.097288038135655328e-02
8.000000000000010658e+00 -5.999999999999960920e-01 2.005460889049369422e-02
8.200000000000011724e+00 -5.999999999999960920e-01 1.839928892342485023e-02
8.400000000000012790e+00 -5.999999999999960920e-01 1.706342193832898965e-02
8.600000000000012079e+00 -5.999999999999960920e-01 1.637966742015659755e-02
8.800000000000011369e+00 -5.999999999999960920e-01 1.630599673782944306e-02
9.000000000000012434e+00 -5.999999999999960920e-01 1.683011639703236792e-02
9.200000000000013500e+00 -5.999999999999960920e-01 1.798990192280300673e-02
9.400000000000012790e+00 -5.999999999999960920e-01 1.950975809256791371e-02
9.600000000000012079e+00 -5.999999999999960920e-01 2.040090572774879221e-02
9.800000000000013145e+00 -5.999999999999960920e-01 1.957774669412622529e-02
1.000000000000001421e+01 -5.999999999999960920e-01 1.698145854365953888e-02
1.020000000000001350e+01 -5.999999999999960920e-01 1.349306345746304793e-02
1.040000000000001279e+01 -5.999999999999960920e-01 1.004579861333796537e-02
1.060000000000001386e+01 -5.999999999999960920e-01 7.149997947183674325e-03
1.080000000000001492e+01 -5.999999999999960920e-01 4.935476606791923404e-03
1.100000000000001421e+01 -5.999999999999960920e-01 3.336223417685107995e-03
1.120000000000001350e+01 -5.999999999999960920e-01 2.223225407650826838e-03
1.140000000000001279e+01 -5.999999999999960920e-01 1.467709138248817109e-03
1.160000000000001563e+01 -5.999999999999960920e-01 9.634239671214919754e-04
1.180000000000001492e+01 -5.999999999999960920e-01 6.304559209770951855e-04
1.200000000000001421e+01 -5.999999999999960920e-01 4.119819744182429914e-04
1.220000000000001705e+01 -5.999999999999960920e-01 2.690718187001703873e-04
1.240000000000001634e+01 -5.999999999999960920e-01 1.756952346344536485e-04
1.260000000000001563e+01 -5.999999999999960920e-01 1.146993357800938956e-04
1.280000000000001492e+01 -5.999999999999960920e-01 7.486151225916976178e-05
1.300000000000001421e+01 -5.999999999999960920e-01 4.885400310056889101e-05
1.320000000000001705e+01 -5.999999999999960920e-01 3.188840110504927741e-05
1.340000000000001634e+01 -5.999999999999960920e-01 2.083077303983217835e-05
1.360000000000001563e+01 -5.999999999999960920e-01 1.362821170147781913e-05
1.380000000000001847e+01 -5.999999999999960920e-01 8.936651397115216922e-06
1.400000000000001776e+01 -5.999999999999960920e-01 5.877825310933931314e-06
1.420000000000001705e+01 -5.999999999999960920e-01 3.879492385895274533e-06
1.440000000000001634e+01 -5.999999999999960920e-01 2.569958999017869418e-06
1.460000000000001563e+01 -5.999999999999960920e-01 1.708412157381379945e-06
1.480000000000001847e+01 -5.999999999999960920e-01 1.139048600077544519e-06
1.500000000000001776e+01 -5.999999999999960920e-01 7.610402697272076039e-07

-5.000000000000000000e+00 -3.999999999999959144e-01 1.139547125940638281e-13
-4.799999999999999822e+00 -3.999999999999959144e-01 2.974502491404148017e-13
-4.599999999999999645e+00 -3.999999999999959144e-01 7.553981694124636741e-13
-4.399999999999999467e+00 -3.999999999999959144e-01 1.867186554874845023e-12
-4.199999999999999289e+00 -3.999999999999959144e-01 4.493468987303043831e-12
-3.999999999999999112e+00 -3.999999999999959144e-01 1.053075739258215846e-11
-3.799999999999998934e+00 -3.999999999999959144e-01 2.403800110714757860e-11
-3.599999999999998757e+00 -3.999999999999959144e-01 5.345089284567883138e-11
-3.399999999999998579e+00 -3.999999999999959144e-01 1.157896145513612618e-10
-3.199999999999998401e+00 -3.999999999999959144e-01 2.443812947570737188e-10
-2.999999999999998224e+00 -3.999999999999959144e-01 5.025309717212710374e-10
-2.799999999999998046e+00 -3.999999999999959144e-01 1.006827726461064445e-09
-2.599999999999997868e+00 -3.999999999999959144e-01 1.965325497405164701e-09
-2.399999999999997691e+00 -3.999999999999959144e-01 3.737479324024002144e-09
-2.199999999999997513e+00 -3.999999999999959144e-01 6.923948572830059809e-09
-1.999999999999997335e+00 -3.999999999999959144e-01 1.249428851183174686e-08
-1.799999999999997158e+00 -3.999999999999959144e-01 2.195772895131731087e-08
-1.599999999999996980e+00 -3.999999999999959144e-01 3.757478710056465393e-08
-1.399999999999996803e+00 -3.999999999999959144e-01 6.259321102579957254e-08
-1.199999999999996625e+00 -3.999999999999959144e-01 1.014687663907054266e-07
-9.999999999999964473e-01 -3.999999999999959144e-01 1.599989005139838641e-07
-7.999999999999962697e-01 -3.999999999999959144e-01 2.452572941004637636e-07
-5.999999999999960920e-01 -3.999999999999959144e-01 3.651767872859267543e-07
-3.999999999999959144e-01 -3.999999999999959144e-01 5.276025802029927972e-07
-1.999999999999957367e-01 -3.999999999999959144e-01 7.386541029528255268e-07
4.440892098500626162e-15 -3.999999999999959144e-01 1.000331252880212763e-06
2.000000000000046185e-01 -3.999999999999959144e-01 1.307517707111728455e-06
4.000000000000047962e-01 -3.999999999999959144e-01 1.644874884608550046e-06
6.000000000000049738e-01 -3.999999999999959144e-01 1.984487447289914080e-06
8.000000000000051514e-01 -3.999999999999959144e-01 2.285252228054414125e-06
1.000000000000005329e+00 -3.999999999999959144e-01 2.494598715613571087e-06
1.200000000000005507e+00 -3.999999999999959144e-01 2.552592865450933427e-06
1.400000000000005684e+00 -3.999999999999959144e-01 2.400161336378281787e-06
1.600000000000005862e+00 -3.999999999999959144e-01 2.000274410475676617e-06
1.800000000000006040e+00 -3.999999999999959144e-01 1.388192989257186501e-06
2.000000000000006217e+00 -3.999999999999959144e-01 7.510837734576900191e-07
2.200000000000006395e+00 -3.999999999999959144e-01 5.059308333854820826e-07
2.400000000000006573e+00 -3.999999999999959144e-01 1.347533451040669567e-06
2.600000000000006750e+00 -3.999999999999959144e-01 3.983820733505436855e-06
2.800000000000006928e+00 -3.999999999999959144e-01 8.780981987162997368e-06
3.000000000000007105e+00 -3.999999999999959144e-01 1.725561413371801790e-05
3.200000000000006395e+00 -3.999999999999959144e-01 3.360932702049982101e-05
3.400000000000007461e+00 -3.999999999999959144e-01 6.501471396191188729e-05
3.600000000000008527e+00 -3.999999999999959144e-01 1.238812627051713664e-04
3.800000000000007816e+00 -3.999999999999959144e-01 2.332360798894725069e-04
4.000000000000007105e+00 -3.999999999999959144e-01 4.341274516857975690e-04
4.200000000000008171e+00 -3.999999999999959144e-01 7.874118329288417976e-04
4.400000000000009237e+00 -3.999999999999959144e-01 1.359540777067450978e-03
4.600000000000008527e+00 -3.999999999999959144e-01 2.187406999437877322e-03
4.800000000000007816e+00 -3.999999999999959144e-01 3.085351682922301674e-03
5.000000000000008882e+00 -3.999999999999959144e-01 3.435227739526688917e-03
5.200000000000009948e+00 -3.999999999999959144e-01 3.019023121921950853e-03
5.400000000000009237e+00 -3.999999999999959144e-01 2.408356092666735348e-03
5.600000000000008527e+00 -3.999999999999959144e-01 1.970739510276221448e-03
5.800000000000009592e+00 -3.999999999999959144e-01 1.753229572034539557e-03
6.000000000000010658e+00 -3.999999999999959144e-01 1.747298199896655429e-03
6.200000000000009948e+00 -3.999999999999959144e-01 1.947800268136327777e-03
6.400000000000009237e+00 -3.999999999999959144e-01 2.367851216312456038e-03
6.600000000000010303e+00 -3.999999999999959144e-01 3.044646563375678384e-03
6.800000000000011369e+00 -3.999999999999959144e-01 4.026976972252530908e-03
7.000000000000010658e+00 -3.999999999999959144e-01 5.336345135232143343e-03
7.200000000000009948e+00 -3.999999999999959144e-01 6.886926830726192508e-03
7.400000000000011013e+00 -3.999999999999959144e-01 8.377113370480873678e-03
7.600000000000012079e+00 -3.999999999999959144e-01 9.283426978198248969e-03
7.800000000000011369e+00 -3.999999999999959144e-01 9.200928905118621257e-03
8.000000000000010658e+00 -3.999999999999959144e-01 8.370754231761971809e-03
8.200000000000011724e+00 -3.999999999999959144e-01 7.497606712316188214e-03
8.400000000000012790e+00 -3.999999999999959144e-01 6.956735140546995398e-03
8.600000000000012079e+00 -3.999999999999959144e-01 6.712770728931902534e-03
8.800000000000011369e+00 -3.999999999999959144e-01 6.684659621927809513e-03
9.000000000000012434e+00 -3.999999999999959144e-01 6.865094145945351695e-03
9.200000000000013500e+00 -3.999999999999959144e-01 7.321941100708198938e-03
9.400000000000012790e+00 -3.999999999999959144e-01 8.103368637295658636e-03
9.600000000000012079e+00 -3.999999999999959144e-01 8.889452040252751597e-03
9.800000000000013145e+00 -3.999999999999959144e-01 8.984391255285622060e-03
1.000000000000001421e+01 -3.999999999999959144e-01 8.081548960197583800e-03
1.020000000000001350e+01 -3.999999999999959144e-01 6.544331213980053748e-03
1.040000000000001279e+01 -3.999999999999959144e-01 4.906464352153426349e-03
1.060000000000001386e+01 -3.999999999999959144e-01 3.493408670627757683e-03
1.080000000000001492e+01 -3.999999999999959144e-01 2.404673123482938685e-03
1.100000000000001421e+01 -3.999999999999959144e-01 1.618721361989192142e-03
1.120000000000001350e+01 -3.999999999999959144e-01 1.073655484856732420e-03
1.140000000000001279e+01 -3.999999999999959144e-01 7.054000048218004183e-04
1.160000000000001563e+01 -3.999999999999959144e-01 4.608649994703214580e-04
1.180000000000001492e+01 -3.999999999999959144e-01 3.002492147870474597e-04
1.200000000000001421e+01 -3.999999999999959144e-01 1.954008680006038808e-04
1.220000000000001705e+01 -3.999999999999959144e-01 1.271471286890508783e-04
1.240000000000001634e+01 -3.999999999999959144e-01 8.274779291585358028e-05
1.260000000000001563e+01 -3.999999999999959144e-01 5.386012701082787635e-05
1.280000000000001492e+01 -3.999999999999959144e-01 3.505919583605011919e-05
1.300000000000001421e+01 -3.999999999999959144e-01 2.282335170177563475e-05
1.320000000000001705e+01 -3.999999999999959144e-01 1.486351620232836268e-05
1.340000000000001634e+01 -3.999999999999959144e-01 9.688529709848864820e-06
1.360000000000001563e+01 -3.999999999999959144e-01 6.325533269427200349e-06
1.380000000000001847e+01 -3.999999999999959144e-01 4.139772832790596274e-06
1.400000000000001776e+01 -3.999999999999959144e-01 2.717698409554815781e-06
1.420000000000001705e+01 -3.999999999999959144e-01 1.790556385749651187e-06
1.440000000000001634e+01 -3.999999999999959144e-01 1.184190486469597217e-06
1.460000000000001563e+01 -3.999999999999959144e-01 7.860171704044559009e-07
1.480000000000001847e+01 -3.999999999999959144e-01 5.233515263031742292e-07
1.500000000000001776e+01 -3.999999999999959144e-01 3.492543931050658954e-07

-5.000000000000000000e+00 -1.999999999999957367e-01 2.962028642324812512e-14
-4.799999999999999822e+00 -1.999999999999957367e-01 7.730394639726148402e-14
-4.599999999999999645e+00 -1.999999999999957367e-01 1.962932611871391143e-13
-4.399999999999999467e+00 -1.999999999999957367e-01 4.851420301237214520e-13
-4.199999999999999289e+00 -1.999999999999957367e-01 1.167407716172701168e-12
-3.999999999999999112e+00 -1.999999999999957367e-01 2.735688194961998924e-12
-3.799999999999998934e+00 -1.999999999999957367e-01 6.244203041081655829e-12
-3.599999999999998757e+00 -1.999999999999957367e-01 1.388385166656332262e-11
-3.399999999999998579e+00 -1.999999999999957367e-01 3.007495140451662062e-11
-3.199999999999998401e+00 -1.999999999999957367e-01 6.347271416960235130e-11
-2.999999999999998224e+00 -1.999999999999957367e-01 1.305175032136930043e-10
-2.799999999999998046e+00 -1.999999999999957367e-01 2.614873016559391355e-10
-2.599999999999997868e+00 -1.999999999999957367e-01 5.104131608476483826e-10
-2.399999999999997691e+00 -1.999999999999957367e-01 9.706447547434696367e-10
-2.199999999999997513e+00 -1.999999999999957367e-01 1.798172988708307933e-09
-1.999999999999997335e+00 -1.999999999999957367e-01 3.244793227263308549e-09
-1.799999999999997158e+00 -1.999999999999957367e-01 5.702458815434431916e-09
-1.599999999999996980e+00 -1.999999999999957367e-01 9.758235547501785748e-09
-1.399999999999996803e+00 -1.999999999999957367e-01 1.625555501883541263e-08
-1.199999999999996625e+00 -1.999999999999957367e-01 2.635146631853416641e-08
-9.999999999999964473e-01 -1.999999999999957367e-01 4.155108749893009720e-08
-7.999999999999962697e-01 -1.999999999999957367e-01 6.368994899170211801e-08
-5.999999999999960920e-01 -1.999999999999957367e-01 9.482422696969679298e-08
-3.999999999999959144e-01 -1.999999999999957367e-01 1.369820456990835881e-07
-1.999999999999957367e-01 -1.999999999999957367e-01 1.917332976738713341e-07
4.440892098500626162e-15 -1.999999999999957367e-01 2.595611549113531155e-07
2.000000000000046185e-01 -1.999999999999957367e-01 3.390760291697086999e-07
4.000000000000047962e-01 -1.999999999999957367e-01 4.262028562674958390e-07
6.000000000000049738e-01 -1.999999999999957367e-01 5.135670824883110681e-07
8.000000000000051514e-01 -1.999999999999957367e-01 5.903284790039519986e-07
1.000000000000005329e+00 -1.999999999999957367e-01 6.425847218904210985e-07
1.200000000000005507e+00 -1.999999999999957367e-01 6.543370325944987578e-07
1.400000000000005684e+00 -1.999999999999957367e-01 6.096536844128278504e-07
1.600000000000005862e+00 -1.999999999999957367e-01 4.991046498236393188e-07
1.800000000000006040e+00 -1.999999999999957367e-01 3.358578142191351551e-07
2.000000000000006217e+00 -1.999999999999957367e-01 1.818076184793691643e-07
2.200000000000006395e+00 -1.999999999999957367e-01 1.851063172292802268e-07
2.400000000000006573e+00 -1.999999999999957367e-01 6.394115571885931194e-07
2.600000000000006750e+00 -1.999999999999957367e-01 1.762213962541415281e-06
2.800000000000006928e+00 -1.999999999999957367e-01 3.269185480182142394e-06
3.000000000000007105e+00 -1.999999999999957367e-01 5.456165266972003718e-06
3.200000000000006395e+00 -1.999999999999957367e-01 9.829668250028678747e-06
3.400000000000007461e+00 -1.999999999999957367e-01 1.859482353548556902e-05
3.600000000000008527e+00 -1.999999999999957367e-01 3.550165124291032500e-05
3.800000000000007816e+00 -1.999999999999957367e-01 6.800237297187418709e-05
4.000000000000007105e+00 -1.999999999999957367e-01 1.302610764851351523e-04
4.200000000000008171e+00 -1.999999999999957367e-01 2.454539201469459111e-04
4.400000000000009237e+00 -1.999999999999957367e-01 4.504654450191109081e-04
4.600000000000008527e+00 -1.999999999999957367e-01 8.089009888814655208e-04
4.800000000000007816e+00 -1.999999999999957367e-01 1.280907894679755160e-03
5.000000000000008882e+00 -1.999999999999957367e-01 1.440440822036041096e-03
5.200000000000009948e+00 -1.999999999999957367e-01 1.126517809433135809e-03
5.400000000000009237e+00 -1.999999999999957367e-01 7.825161509678272426e-04
5.600000000000008527e+00 -1.999999999999957367e-01 5.873457375798217311e-04
5.800000000000009592e+00 -1.999999999999957367e-01 4.965285538764776553e-04
6.000000000000010658e+00 -1.999999999999957367e-01 4.788149261452557962e-04
6.200000000000009948e+00 -1.999999999999957367e-01 5.239076089685940811e-04
6.400000000000009237e+00 -1.999999999999957367e-01 6.313879091453949988e-04
6.600000000000010303e+00 -1.999999999999957367e-01 8.091261852647823206e-04
6.800000000000011369e+00 -1.999999999999957367e-01 1.068709888677503049e-03
7.000000000000010658e+00 -1.999999999999957367e-01 1.413340673616413860e-03
7.200000000000009948e+00 -1.999999999999957367e-01 1.813490105327922449e-03
7.400000000000011013e+00 -1.999999999999957367e-01 2.175652802605561580e-03
7.600000000000012079e+00 -1.999999999999957367e-01 2.349665621159105836e-03
7.800000000000011369e+00 -1.999999999999957367e-01 2.248877390940015857e-03
8.000000000000010658e+00 -1.999999999999957367e-01 1.992596462651584268e-03
8.200000000000011724e+00 -1.999999999999957367e-01 1.779162285248833165e-03
8.400000000000012790e+00 -1.999999999999957367e-01 1.662682834484420979e-03
8.600000000000012079e+00 -1.999999999999957367e-01 1.611377269120263175e-03
8.800000000000011369e+00 -1.999999999999957367e-01 1.605003907956272478e-03
9.000000000000012434e+00 -1.999999999999957367e-01 1.641937062646803757e-03
9.200000000000013500e+00 -1.999999999999957367e-01 1.738390787554702473e-03
9.400000000000012790e+00 -1.999999999999957367e-01 1.925267896573909987e-03
9.600000000000012079e+00 -1.999999999999957367e-01 2.163296816495783193e-03
9.800000000000013145e+00 -1.999999999999957367e-01 2.264594580517807418e-03
1.000000000000001421e+01 -1.999999999999957367e-01 2.093170488701418409e-03
1.020000000000001350e+01 -1.999999999999957367e-01 1.720316542856965489e-03
1.040000000000001279e+01 -1.999999999999957367e-01 1.297358158936720313e-03
1.060000000000001386e+01 -1.999999999999957367e-01 9.245679514896826701e-04
1.080000000000001492e+01 -1.999999999999957367e-01 6.355082659653919774e-04
1.100000000000001421e+01 -1.999999999999957367e-01 4.267535952938748345e-04
1.120000000000001350e+01 -1.999999999999957367e-01 2.822570886146142407e-04
1.140000000000001279e+01 -1.999999999999957367e-01 1.849050180489393699e-04
1.160000000000001563e+01 -1.999999999999957367e-01 1.204602744272419260e-04
1.180000000000001492e+01 -1.999999999999957367e-01 7.826603830188749895e-05
1.200000000000001421e+01 -1.999999999999957367e-01 5.080773173493398755e-05
1.220000000000001705e+01 -1.999999999999957367e-01 3.298563472373770432e-05
1.240000000000001634e+01 -1.999999999999957367e-01 2.142363421814775769e-05
1.260000000000001563e+01 -1.999999999999957367e-01 1.391927842103355123e-05
1.280000000000001492e+01 -1.999999999999957367e-01 9.045716359563792970e-06
1.300000000000001421e+01 -1.999999999999957367e-01 5.879955634285709536e-06
1.320000000000001705e+01 -1.999999999999957367e-01 3.823982847139259282e-06
1.340000000000001634e+01 -1.999999999999957367e-01 2.489349170773713663e-06
1.360000000000001563e+01 -1.999999999999957367e-01 1.623247410638422505e-06
1.380000000000001847e+01 -1.999999999999957367e-01 1.061076415538478315e-06
1.400000000000001776e+01 -1.999999999999957367e-01 6.957892974836391929e-07
1.420000000000001705e+01 -1.999999999999957367e-01 4.579289619922962006e-07
1.440000000000001634e+01 -1.999999999999957367e-01 3.025502049337057704e-07
1.460000000000001563e+01 -1.999999999999957367e-01 2.006368380044204994e-07
1.480000000000001847e+01 -1.999999999999957367e-01 1.334798325910995873e-07
1.500000000000001776e+01 -1.999999999999957367e-01 8.901237647118037150e-08

-5.000000000000000000e+00 4.440892098500626162e-15 -5.015364074970931979e-23
-4.799999999999999822e+00 4.440892098500626162e-15 -7.908492890860502330e-23
-4.599999999999999645e+00 4.440892098500626162e-15 -1.522917055892550796e-22
-4.399999999999999467e+00 4.440892098500626162e-15 -3.917113790744862648e-22
-4.199999999999999289e+00 4.440892098500626162e-15 -7.258820067882525420e-22
-3.999999999999999112e+00 4.440892098500626162e-15 -1.268212635650988356e-21
-3.799999999999998934e+00 4.440892098500626162e-15 -2.600035460407304239e-21
-3.599999999999998757e+00 4.440892098500626162e-15 -4.162290124305580409e-21
-3.399999999999998579e+00 4.440892098500626162e-15 -6.967342299534152105e-21
-3.199999999999998401e+00 4.440892098500626162e-15 -1.085856533710610550e-20
-2.999999999999998224e+00 4.440892098500626162e-15 -2.165161796969801060e-20
-2.799999999999998046e+00 4.440892098500626162e-15 -3.850294140862829340e-20
-2.599999999999997868e+00 4.440892098500626162e-15 -5.700796432817458973e-20
-2.399999999999997691e+00 4.440892098500626162e-15 -9.996312266580828845e-20
-2.199999999999997513e+00 4.440892098500626162e-15 -1.277855080051518945e-19
-1.999999999999997335e+00 4.440892098500626162e-15 -2.670006668423164850e-19
-1.799999999999997158e+00 4.440892098500626162e-15 -3.618101234196744187e-19
-1.599999999999996980e+00 4.440892098500626162e-15 -6.535282704540554844e-19
-1.399999999999996803e+00 4.440892098500626162e-15 -1.124520940774809246e-18
-1.199999999999996625e+00 4.440892098500626162e-15 -1.597122973695346158e-18
-9.999999999999964473e-01 4.440892098500626162e-15 -3.145329794686756472e-18
-7.999999999999962697e-01 4.440892098500626162e-15 -4.625985738134636334e-18
-5.999999999999960920e-01 4.440892098500626162e-15 -7.131763305997033181e-18
-3.999999999999959144e-01 4.440892098500626162e-15 -1.111993323484918059e-17
-1.999999999999957367e-01 4.440892098500626162e-15 -1.588508648621769708e-17
4.440892098500626162e-15 4.440892098500626162e-15 -2.798427451138757460e-17
2.000000000000046185e-01 4.440892098500626162e-15 -4.693985543140211350e-17
4.000000000000047962e-01 4.440892098500626162e-15 -5.834938923091753906e-17
6.000000000000049738e-01 4.440892098500626162e-15 -1.091239322211293186e-16
8.000000000000051514e-01 4.440892098500626162e-15 -1.123592592664618368e-16
1.000000000000005329e+00 4.440892098500626162e-15 -7.435729549448711278e-17
1.200000000000005507e+00 4.440892098500626162e-15 -8.051488620784697945e-17
1.400000000000005684e+00 4.440892098500626162e-15 -1.211812768187048355e-16
1.600000000000005862e+00 4.440892098500626162e-15 -1.070310832150533908e-16
1.800000000000006040e+00 4.440892098500626162e-15 -1.005014756312594503e-16
2.000000000000006217e+00 4.440892098500626162e-15 -1.253175081067370448e-16
2.200000000000006395e+00 4.440892098500626162e-15 -1.160258954885362669e-16
2.400000000000006573e+00 4.440892098500626162e-15 -1.061393269281840733e-16
2.600000000000006750e+00 4.440892098500626162e-15 -1.219104027797013274e-16
2.800000000000006928e+00 4.440892098500626162e-15 -1.462670045845881944e-16
3.000000000000007105e+00 4.440892098500626162e-15 -1.892095421313078162e-16
3.200000000000006395e+00 4.440892098500626162e-15 -2.025154132931361595e-16
3.400000000000007461e+00 4.440892098500626162e-15 -2.051147880016701711e-16
3.600000000000008527e+00 4.440892098500626162e-15 -1.889439125990488626e-16
3.800000000000007816e+00 4.440892098500626162e-15 -2.156911801942662620e-16
4.000000000000007105e+00 4.440892098500626162e-15 -2.181333455877898706e-16
4.200000000000008171e+00 4.440892098500626162e-15 -1.905268477708777139e-16
4.400000000000009237e+00 4.440892098500626162e-15 -1.685717537780462491e-16
4.600000000000008527e+00 4.440892098500626162e-15 -1.939176900653261142e-16
4.800000000000007816e+00 4.440892098500626162e-15 -1.309905959742674270e-16
5.000000000000008882e+00 4.440892098500626162e-15 -1.171155186718841939e-16
5.200000000000009948e+00 4.440892098500626162e-15 -1.513248077192330824e-16
5.400000000000009237e+00 4.440892098500626162e-15 -1.275645171092132429e-16
5.600000000000008527e+00 4.440892098500626162e-15 -1.438004446421836718e-16
5.800000000000009592e+00 4.440892098500626162e-15 -1.332701310419182100e-16
6.000000000000010658e+00 4.440892098500626162e-15 -1.181915893280760521e-16
6.200000000000009948e+00 4.440892098500626162e-15 -1.007440658673530769e-16
6.400000000000009237e+00 4.440892098500626162e-15 -1.100898885941781301e-16
6.600000000000010303e+00 4.440892098500626162e-15 -8.614528361483576220e-17
6.800000000000011369e+00 4.440892098500626162e-15 -9.514958265732787159e-17
7.000000000000010658e+00 4.440892098500626162e-15 -9.143076920570259632e-17
7.200000000000009948e+00 4.440892098500626162e-15 -1.181455107357454231e-16
7.400000000000011013e+00 4.440892098500626162e-15 -1.034654133202916955e-16
7.600000000000012079e+00 4.440892098500626162e-15 -1.098838901814058744e-16
7.800000000000011369e+00 4.440892098500626162e-15 -9.535558107010011497e-17
8.000000000000010658e+00 4.440892098500626162e-15 -9.221139476989215211e-17
8.200000000000011724e+00 4.440892098500626162e-15 -9.041161916356622461e-17
8.400000000000012790e+00 4.440892098500626162e-15 -8.235870752743013057e-17
8.600000000000012079e+00 4.440892098500626162e-15 -9.421970988783209822e-17
8.800000000000011369e+00 4.440892098500626162e-15 -7.845435150870879834e-17
9.000000000000012434e+00 4.440892098500626162e-15 -9.414940615320999129e-17
9.200000000000013500e+00 4.440892098500626162e-15 -9.973575784694156275e-17
9.400000000000012790e+00 4.440892098500626162e-15 -9.685178006813011849e-17
9.600000000000012079e+00 4.440892098500626162e-15 -9.614704865601454060e-17
9.800000000000013145e+00 4.440892098500626162e-15 -1.050483484921205345e-16
1.000000000000001421e+01 4.440892098500626162e-15 -1.108163040497434107e-16
1.020000000000001350e+01 4.440892098500626162e-15 -8.595554823465079892e-17
1.040000000000001279e+01 4.440892098500626162e-15 -6.917209860457518289e-17
1.060000000000001386e+01 4.440892098500626162e-15 -6.523644471845280672e-17
1.080000000000001492e+01 4.440892098500626162e-15 -3.902043618775330828e-17
1.100000000000001421e+01 4.440892098500626162e-15 -3.346390005376509805e-17
1.120000000000001350e+01 4.440892098500626162e-15 -1.721713049906981164e-17
1.140000000000001279e+01 4.440892098500626162e-15 -1.576158908250802071e-17
1.160000000000001563e+01 4.440892098500626162e-15 -1.062518129035794345e-17
1.180000000000001492e+01 4.440892098500626162e-15 -6.483528991463316978e-18
1.200000000000001421e+01 4.440892098500626162e-15 -4.167402100491157668e-18
1.220000000000001705e+01 4.440892098500626162e-15 -3.107594476886577238e-18
1.240000000000001634e+01 4.440892098500626162e-15 -2.469270447835736580e-18
1.260000000000001563e+01 4.440892098500626162e-15 -1.212951180468158086e-18
1.280000000000001492e+01 4.440892098500626162e-15 -7.670730370334944063e-19
1.300000000000001421e+01 4.440892098500626162e-15 -6.295148863993960505e-19
1.320000000000001705e+01 4.440892098500626162e-15 -3.577867169202164921e-19
1.340000000000001634e+01 4.440892098500626162e-15 -2.347975329788920444e-19
1.360000000000001563e+01 4.440892098500626162e-15 -1.970198635313502781e-19
1.380000000000001847e+01 4.440892098500626162e-15 -1.334923924872777527e-19
1.400000000000001776e+01 4.440892098500626162e-15 -6.776263578034402713e-20
1.420000000000001705e+01 4.440892098500626162e-15 -5.133019660361060175e-20
1.440000000000001634e+01 4.440892098500626162e-15 -3.413542777434830728e-20
1.460000000000001563e+01 4.440892098500626162e-15 -1.973586767102519850e-20
1.480000000000001847e+01 4.440892098500626162e-15 -1.414545021914681506e-20
1.500000000000001776e+01 4.440892098500626162e-15 -8.724439356719294094e-21

-5.000000000000000000e+00 2.000000000000046185e-01 2.962028641914970242e-14
-4.799999999999999822e+00 2.000000000000046185e-01 7.730394640049523313e-14
-4.599999999999999645e+00 2.000000000000046185e-01 1.962932611835124493e-13
-4.399999999999999467e+00 2.000000000000046185e-01 4.851420301092095415e-13
-4.199999999999999289e+00 2.000000000000046185e-01 1.167407716268540422e-12
-3.999999999999999112e+00 2.000000000000046185e-01 2.735688195286646715e-12
-3.799999999999998934e+00 2.000000000000046185e-01 6.244203041072266845e-12
-3.599999999999998757e+00 2.000000000000046185e-01 1.388385166629151139e-11
-3.399999999999998579e+00 2.000000000000046185e-01 3.007495140560221762e-11
-3.199999999999998401e+00 2.000000000000046185e-01 6.347271416926683909e-11
-2.999999999999998224e+00 2.000000000000046185e-01 1.305175032137280819e-10
-2.799999999999998046e+00 2.000000000000046185e-01 2.614873016514167840e-10
-2.599999999999997868e+00 2.000000000000046185e-01 5.104131608378756573e-10
-2.399999999999997691e+00 2.000000000000046185e-01 9.706447547403859074e-10
-2.199999999999997513e+00 2.000000000000046185e-01 1.798172988764191014e-09
-1.999999999999997335e+00 2.000000000000046185e-01 3.244793227324252735e-09
-1.799999999999997158e+00 2.000000000000046185e-01 5.702458815328934128e-09
-1.599999999999996980e+00 2.000000000000046185e-01 9.758235547500356379e-09
-1.399999999999996803e+00 2.000000000000046185e-01 1.625555501880462496e-08
-1.199999999999996625e+00 2.000000000000046185e-01 2.635146631804991833e-08
-9.999999999999964473e-01 2.000000000000046185e-01 4.155108749844656712e-08
-7.999999999999962697e-01 2.000000000000046185e-01 6.368994899227381231e-08
-5.999999999999960920e-01 2.000000000000046185e-01 9.482422696887474751e-08
-3.999999999999959144e-01 2.000000000000046185e-01 1.369820457010185555e-07
-1.999999999999957367e-01 2.000000000000046185e-01 1.917332976757078604e-07
4.440892098500626162e-15 2.000000000000046185e-01 2.595611549073893190e-07
2.000000000000046185e-01 2.000000000000046185e-01 3.390760291820872394e-07
4.000000000000047962e-01 2.000000000000046185e-01 4.262028562964382666e-07
6.000000000000049738e-01 2.000000000000046185e-01 5.135670824341985800e-07
8.000000000000051514e-01 2.000000000000046185e-01 5.903284789741412034e-07
1.000000000000005329e+00 2.000000000000046185e-01 6.425847218895862416e-07
1.200000000000005507e+00 2.000000000000046185e-01 6.543370326223627536e-07
1.400000000000005684e+00 2.000000000000046185e-01 6.096536843932187200e-07
1.600000000000005862e+00 2.000000000000046185e-01 4.991046498228452254e-07
1.800000000000006040e+00 2.000000000000046185e-01 3.358578142202112575e-07
2.000000000000006217e+00 2.000000000000046185e-01 1.818076184768904017e-07
2.200000000000006395e+00 2.000000000000046185e-01 1.851063171932887646e-07
2.400000000000006573e+00 2.000000000000046185e-01 6.394115572199021041e-07
2.600000000000006750e+00 2.000000000000046185e-01 1.762213962566139114e-06
2.800000000000006928e+00 2.000000000000046185e-01 3.269185480195556854e-06
3.000000000000007105e+00 2.000000000000046185e-01 5.456165266950186690e-06
3.200000000000006395e+00 2.000000000000046185e-01 9.829668250052487149e-06
3.400000000000007461e+00 2.000000000000046185e-01 1.859482353544503002e-05
3.600000000000008527e+00 2.000000000000046185e-01 3.550165124289262540e-05
3.800000000000007816e+00 2.000000000000046185e-01 6.800237297176397794e-05
4.000000000000007105e+00 2.000000000000046185e-01 1.302610764851304631e-04
4.200000000000008171e+00 2.000000000000046185e-01 2.454539201469772987e-04
4.400000000000009237e+00 2.000000000000046185e-01 4.504654450191886996e-04
4.600000000000008527e+00 2.000000000000046185e-01 8.089009888815293804e-04
4.800000000000007816e+00 2.000000000000046185e-01 1.280907894679871170e-03
5.000000000000008882e+00 2.000000000000046185e-01 1.440440822036153637e-03
5.200000000000009948e+00 2.000000000000046185e-01 1.126517809433215172e-03
5.400000000000009237e+00 2.000000000000046185e-01 7.825161509678849221e-04
5.600000000000008527e+00 2.000000000000046185e-01 5.873457375798907948e-04
5.800000000000009592e+00 2.000000000000046185e-01 4.965285538764827511e-04
6.000000000000010658e+00 2.000000000000046185e-01 4.788149261453050732e-04
6.200000000000009948e+00 2.000000000000046185e-01 5.239076089686485081e-04
6.400000000000009237e+00 2.000000000000046185e-01 6.313879091454609183e-04
6.600000000000010303e+00 2.000000000000046185e-01 8.091261852648475895e-04
6.800000000000011369e+00 2.000000000000046185e-01 1.068709888677594989e-03
7.000000000000010658e+00 2.000000000000046185e-01 1.413340673616530737e-03
7.200000000000009948e+00 2.000000000000046185e-01 1.813490105328085730e-03
7.400000000000011013e+00 2.000000000000046185e-01 2.175652802605728547e-03
7.600000000000012079e+00 2.000000000000046185e-01 2.349665621159327880e-03
7.800000000000011369e+00 2.000000000000046185e-01 2.248877390940233131e-03
8.000000000000010658e+00 2.000000000000046185e-01 1.992596462651750801e-03
8.200000000000011724e+00 2.000000000000046185e-01 1.779162285249000349e-03
8.400000000000012790e+00 2.000000000000046185e-01 1.662682834484570165e-03
8.600000000000012079e+00 2.000000000000046185e-01 1.611377269120417349e-03
8.800000000000011369e+00 2.000000000000046185e-01 1.605003907956406919e-03
9.000000000000012434e+00 2.000000000000046185e-01 1.641937062646945354e-03
9.200000000000013500e+00 2.000000000000046185e-01 1.738390787554882884e-03
9.400000000000012790e+00 2.000000000000046185e-01 1.925267896574086278e-03
9.600000000000012079e+00 2.000000000000046185e-01 2.163296816495973145e-03
9.800000000000013145e+00 2.000000000000046185e-01 2.264594580518026427e-03
1.000000000000001421e+01 2.000000000000046185e-01 2.093170488701618336e-03
1.020000000000001350e+01 2.000000000000046185e-01 1.720316542857107519e-03
1.040000000000001279e+01 2.000000000000046185e-01 1.297358158936842828e-03
1.060000000000001386e+01 2.000000000000046185e-01 9.245679514897699484e-04
1.080000000000001492e+01 2.000000000000046185e-01 6.355082659654683053e-04
1.100000000000001421e+01 2.000000000000046185e-01 4.267535952939066016e-04
1.120000000000001350e+01 2.000000000000046185e-01 2.822570886146402074e-04
1.140000000000001279e+01 2.000000000000046185e-01 1.849050180489628700e-04
1.160000000000001563e+01 2.000000000000046185e-01 1.204602744272506945e-04
1.180000000000001492e+01 2.000000000000046185e-01 7.826603830189427522e-05
1.200000000000001421e+01 2.000000000000046185e-01 5.080773173493978803e-05
1.220000000000001705e+01 2.000000000000046185e-01 3.298563472374078074e-05
1.240000000000001634e+01 2.000000000000046185e-01 2.142363421815031573e-05
1.260000000000001563e+01 2.000000000000046185e-01 1.391927842103439488e-05
1.280000000000001492e+01 2.000000000000046185e-01 9.045716359564362176e-06
1.300000000000001421e+01 2.000000000000046185e-01 5.879955634286333800e-06
1.320000000000001705e+01 2.000000000000046185e-01 3.823982847139592166e-06
1.340000000000001634e+01 2.000000000000046185e-01 2.489349170773966079e-06
1.360000000000001563e+01 2.000000000000046185e-01 1.623247410638567136e-06
1.380000000000001847e+01 2.000000000000046185e-01 1.061076415538586947e-06
1.400000000000001776e+01 2.000000000000046185e-01 6.957892974836958382e-07
1.420000000000001705e+01 2.000000000000046185e-01 4.579289619923217175e-07
1.440000000000001634e+01 2.000000000000046185e-01 3.025502049337359989e-07
1.460000000000001563e+01 2.000000000000046185e-01 2.006368380044405370e-07
1.480000000000001847e+01 2.000000000000046185e-01 1.334798325911131927e-07
1.500000000000001776e+01 2.000000000000046185e-01 8.901237647118622132e-08

-5.000000000000000000e+00 4.000000000000047962e-01 1.139547125987794240e-13
-4.799999999999999822e+00 4.000000000000047962e-01 2.974502491296730658e-13
-4.599999999999999645e+00 4.000000000000047962e-01 7.553981694011804135e-13
-4.399999999999999467e+00 4.000000000000047962e-01 1.867186554857649925e-12
-4.199999999999999289e+00 4.000000000000047962e-01 4.493468987221484146e-12
-3.999999999999999112e+00 4.000000000000047962e-01 1.053075739261569967e-11
-3.799999999999998934e+00 4.000000000000047962e-01 2.403800110705022009e-11
-3.599999999999998757e+00 4.000000000000047962e-01 5.345089284549181102e-11
-3.399999999999998579e+00 4.000000000000047962e-01 1.157896145508097004e-10
-3.199999999999998401e+00 4.000000000000047962e-01 2.443812947582330641e-10
-2.999999999999998224e+00 4.000000000000047962e-01 5.025309717227092977e-10
-2.799999999999998046e+00 4.000000000000047962e-01 1.006827726462250415e-09
-2.599999999999997868e+00 4.000000000000047962e-01 1.965325497403162097e-09
-2.399999999999997691e+00 4.000000000000047962e-01 3.737479323976676660e-09
-2.199999999999997513e+00 4.000000000000047962e-01 6.923948572787369018e-09
-1.999999999999997335e+00 4.000000000000047962e-01 1.249428851184230830e-08
-1.799999999999997158e+00 4.000000000000047962e-01 2.195772895130517448e-08
-1.599999999999996980e+00 4.000000000000047962e-01 3.757478710070648563e-08
-1.399999999999996803e+00 4.000000000000047962e-01 6.259321102550706824e-08
-1.199999999999996625e+00 4.000000000000047962e-01 1.014687663912670095e-07
-9.999999999999964473e-01 4.000000000000047962e-01 1.599989005142834226e-07
-7.999999999999962697e-01 4.000000000000047962e-01 2.452572941006281939e-07
-5.999999999999960920e-01 4.000000000000047962e-01 3.651767872877773625e-07
-3.999999999999959144e-01 4.000000000000047962e-01 5.276025802030911589e-07
-1.999999999999957367e-01 4.000000000000047962e-01 7.386541029573427535e-07
4.440892098500626162e-15 4.000000000000047962e-01 1.000331252884295462e-06
2.000000000000046185e-01 4.000000000000047962e-01 1.307517707110861728e-06
4.000000000000047962e-01 4.000000000000047962e-01 1.644874884596741560e-06
6.000000000000049738e-01 4.000000000000047962e-01 1.984487447288409750e-06
8.000000000000051514e-01 4.000000000000047962e-01 2.285252228056451663e-06
1.000000000000005329e+00 4.000000000000047962e-01 2.494598715594183774e-06
1.200000000000005507e+00 4.000000000000047962e-01 2.552592865448934429e-06
1.400000000000005684e+00 4.000000000000047962e-01 2.400161336348123178e-06
1.600000000000005862e+00 4.000000000000047962e-01 2.000274410504634132e-06
1.800000000000006040e+00 4.000000000000047962e-01 1.388192989292610054e-06
2.000000000000006217e+00 4.000000000000047962e-01 7.510837734471353533e-07
2.200000000000006395e+00 4.000000000000047962e-01 5.059308333540266671e-07
2.400000000000006573e+00 4.000000000000047962e-01 1.347533451081038522e-06
2.600000000000006750e+00 4.000000000000047962e-01 3.983820733514641562e-06
2.800000000000006928e+00 4.000000000000047962e-01 8.780981987144369420e-06
3.000000000000007105e+00 4.000000000000047962e-01 1.725561413371052335e-05
3.200000000000006395e+00 4.000000000000047962e-01 3.360932702046585838e-05
3.400000000000007461e+00 4.000000000000047962e-01 6.501471396189497374e-05
3.600000000000008527e+00 4.000000000000047962e-01 1.238812627051083201e-04
3.800000000000007816e+00 4.000000000000047962e-01 2.332360798895272321e-04
4.000000000000007105e+00 4.000000000000047962e-01 4.341274516858661990e-04
4.200000000000008171e+00 4.000000000000047962e-01 7.874118329288676017e-04
4.400000000000009237e+00 4.000000000000047962e-01 1.359540777067440786e-03
4.600000000000008527e+00 4.000000000000047962e-01 2.187406999437946278e-03
4.800000000000007816e+00 4.000000000000047962e-01 3.085351682922366293e-03
5.000000000000008882e+00 4.000000000000047962e-01 3.435227739526768281e-03
5.200000000000009948e+00 4.000000000000047962e-01 3.019023121922011135e-03
5.400000000000009237e+00 4.000000000000047962e-01 2.408356092666817747e-03
5.600000000000008527e+00 4.000000000000047962e-01 1.970739510276304715e-03
5.800000000000009592e+00 4.000000000000047962e-01 1.753229572034633232e-03
6.000000000000010658e+00 4.000000000000047962e-01 1.747298199896709855e-03
6.200000000000009948e+00 4.000000000000047962e-01 1.947800268136449858e-03
6.400000000000009237e+00 4.000000000000047962e-01 2.367851216312536269e-03
6.600000000000010303e+00 4.000000000000047962e-01 3.044646563375801116e-03
6.800000000000011369e+00 4.000000000000047962e-01 4.026976972252667084e-03
7.000000000000010658e+00 4.000000000000047962e-01 5.336345135232364520e-03
7.200000000000009948e+00 4.000000000000047962e-01 6.886926830726470064e-03
7.400000000000011013e+00 4.000000000000047962e-01 8.377113370481225826e-03
7.600000000000012079e+00 4.000000000000047962e-01 9.283426978198649690e-03
7.800000000000011369e+00 4.000000000000047962e-01 9.200928905119058407e-03
8.000000000000010658e+00 4.000000000000047962e-01 8.370754231762351713e-03
8.200000000000011724e+00 4.000000000000047962e-01 7.497606712316553373e-03
8.400000000000012790e+00 4.000000000000047962e-01 6.956735140547291169e-03
8.600000000000012079e+00 4.000000000000047962e-01 6.712770728932207845e-03
8.800000000000011369e+00 4.000000000000047962e-01 6.684659621928126100e-03
9.000000000000012434e+00 4.000000000000047962e-01 6.865094145945683027e-03
9.200000000000013500e+00 4.000000000000047962e-01 7.321941100708550219e-03
9.400000000000012790e+00 4.000000000000047962e-01 8.103368637296040275e-03
9.600000000000012079e+00 4.000000000000047962e-01 8.889452040253178339e-03
9.800000000000013145e+00 4.000000000000047962e-01 8.984391255286021047e-03
1.000000000000001421e+01 4.000000000000047962e-01 8.081548960197911663e-03
1.020000000000001350e+01 4.000000000000047962e-01 6.544331213980333906e-03
1.040000000000001279e+01 4.000000000000047962e-01 4.906464352153643189e-03
1.060000000000001386e+01 4.000000000000047962e-01 3.493408670627909038e-03
1.080000000000001492e+01 4.000000000000047962e-01 2.404673123483036263e-03
1.100000000000001421e+01 4.000000000000047962e-01 1.618721361989257411e-03
1.120000000000001350e+01 4.000000000000047962e-01 1.073655484856780992e-03
1.140000000000001279e+01 4.000000000000047962e-01 7.054000048218279570e-04
1.160000000000001563e+01 4.000000000000047962e-01 4.608649994703418410e-04
1.180000000000001492e+01 4.000000000000047962e-01 3.002492147870597112e-04
1.200000000000001421e+01 4.000000000000047962e-01 1.954008680006125544e-04
1.220000000000001705e+01 4.000000000000047962e-01 1.271471286890560825e-04
1.240000000000001634e+01 4.000000000000047962e-01 8.274779291585740210e-05
1.260000000000001563e+01 4.000000000000047962e-01 5.386012701082969916e-05
1.280000000000001492e+01 4.000000000000047962e-01 3.505919583605165740e-05
1.300000000000001421e+01 4.000000000000047962e-01 2.282335170177666135e-05
1.320000000000001705e+01 4.000000000000047962e-01 1.486351620232902845e-05
1.340000000000001634e+01 4.000000000000047962e-01 9.688529709849273090e-06
1.360000000000001563e+01 4.000000000000047962e-01 6.325533269427515445e-06
1.380000000000001847e+01 4.000000000000047962e-01 4.139772832790758058e-06
1.400000000000001776e+01 4.000000000000047962e-01 2.717698409554926742e-06
1.420000000000001705e+01 4.000000000000047962e-01 1.790556385749725938e-06
1.440000000000001634e+01 4.000000000000047962e-01 1.184190486469652698e-06
1.460000000000001563e+01 4.000000000000047962e-01 7.860171704044866058e-07
1.480000000000001847e+01 4.000000000000047962e-01 5.233515263031967814e-07
1.500000000000001776e+01 4.000000000000047962e-01 3.492543931050808773e-07

-5.000000000000000000e+00 6.000000000000049738e-01 2.402721716094217461e-13
-4.799999999999999822e+00 6.000000000000049738e-01 6.273406759802057105e-13
-4.599999999999999645e+00 6.000000000000049738e-01 1.593540175876982897e-12
-4.399999999999999467e+00 6.000000000000049738e-01 3.939639872406953864e-12
-4.199999999999999289e+00 6.000000000000049738e-01 9.482414002770252175e-12
-3.999999999999999112e+00 6.000000000000049738e-01 2.222562682688778314e-11
-3.799999999999998934e+00 6.000000000000049738e-01 5.073885897164598493e-11
-3.599999999999998757e+00 6.000000000000049738e-01 1.128333175229370773e-10
-3.399999999999998579e+00 6.000000000000049738e-01 2.444473285580019035e-10
-3.199999999999998401e+00 6.000000000000049738e-01 5.159541269270712306e-10
-2.999999999999998224e+00 6.000000000000049738e-01 1.061031479744367051e-09
-2.799999999999998046e+00 6.000000000000049738e-01 2.125878031362873341e-09
-2.599999999999997868e+00 6.000000000000049738e-01 4.149839467874637718e-09
-2.399999999999997691e+00 6.000000000000049738e-01 7.891971479024859906e-09
-2.199999999999997513e+00 6.000000000000049738e-01 1.462066281267960750e-08
-1.999999999999997335e+00 6.000000000000049738e-01 2.638325002302207329e-08
-1.799999999999997158e+00 6.000000000000049738e-01 4.636660458840146923e-08
-1.599999999999996980e+00 6.000000000000049738e-01 7.934398490428810673e-08
-1.399999999999996803e+00 6.000000000000049738e-01 1.321735004022280630e-07
-1.199999999999996625e+00 6.000000000000049738e-01 2.142653747710041434e-07
-9.999999999999964473e-01 6.000000000000049738e-01 3.378674140791002083e-07
-7.999999999999962697e-01 6.000000000000049738e-01 5.179350332905305796e-07
-5.999999999999960920e-01 6.000000000000049738e-01 7.712687941629705317e-07
-3.999999999999959144e-01 6.000000000000049738e-01 1.114550619820353110e-06
-1.999999999999957367e-01 6.000000000000049738e-01 1.560944927276107097e-06
4.440892098500626162e-15 6.000000000000049738e-01 2.115130706690538192e-06
2.000000000000046185e-01 6.000000000000049738e-01 2.767073120609796016e-06
4.000000000000047962e-01 6.000000000000049738e-01 3.485540879225779677e-06
6.000000000000049738e-01 6.000000000000049738e-01 4.213153379762335720e-06
8.000000000000051514e-01 6.000000000000049738e-01 4.865120564919501558e-06
1.000000000000005329e+00 6.000000000000049738e-01 5.333228851832732252e-06
1.200000000000005507e+00 6.000000000000049738e-01 5.495459843577208341e-06
1.400000000000005684e+00 6.000000000000049738e-01 5.233288936895001307e-06
1.600000000000005862e+00 6.000000000000049738e-01 4.468097005632878119e-06
1.800000000000006040e+00 6.000000000000049738e-01 3.239059562744177413e-06
2.000000000000006217e+00 6.000000000000049738e-01 1.825819759808858178e-06
2.200000000000006395e+00 6.000000000000049738e-01 8.578177734220555098e-07
2.400000000000006573e+00 6.000000000000049738e-01 1.341506312004180758e-06
2.600000000000006750e+00 6.000000000000049738e-01 4.602232186305375104e-06
2.800000000000006928e+00 6.000000000000049738e-01 1.245815625098256913e-05
3.000000000000007105e+00 6.000000000000049738e-01 2.844512762876733947e-05
3.200000000000006395e+00 6.000000000000049738e-01 5.961285333249363331e-05
3.400000000000007461e+00 6.000000000000049738e-01 1.181974636523781081e-04
3.600000000000008527e+00 6.000000000000049738e-01 2.246117957434151386e-04
3.800000000000007816e+00 6.000000000000049738e-01 4.132415169832622534e-04
4.000000000000007105e+00 6.000000000000049738e-01 7.395688150789932495e-04
4.200000000000008171e+00 6.000000000000049738e-01 1.276214148281621698e-03
4.400000000000009237e+00 6.000000000000049738e-01 2.073155326084230501e-03
4.600000000000008527e+00 6.000000000000049738e-01 3.074456420587370203e-03
4.800000000000007816e+00 6.000000000000049738e-01 4.016999540599033684e-03
5.000000000000008882e+00 6.000000000000049738e-01 4.478026308723118652e-03
5.200000000000009948e+00 6.000000000000049738e-01 4.317538530951512028e-03
5.400000000000009237e+00 6.000000000000049738e-01 3.855436139849050155e-03
5.600000000000008527e+00 6.000000000000049738e-01 3.445627323066021569e-03
5.800000000000009592e+00 6.000000000000049738e-01 3.272483100571726370e-03
6.000000000000010658e+00 6.000000000000049738e-01 3.410367185852403431e-03
6.200000000000009948e+00 6.000000000000049738e-01 3.899297844764637068e-03
6.400000000000009237e+00 6.000000000000049738e-01 4.796762040079596313e-03
6.600000000000010303e+00 6.000000000000049738e-01 6.195733734519624086e-03
6.800000000000011369e+00 6.000000000000049738e-01 8.207707134994978587e-03
7.000000000000010658e+00 6.000000000000049738e-01 1.090049259803612530e-02
7.200000000000009948e+00 6.000000000000049738e-01 1.416758647192429936e-02
7.400000000000011013e+00 6.000000000000049738e-01 1.754063607305500136e-02
7.600000000000012079e+00 6.000000000000049738e-01 2.011681992536784938e-02
7.800000000000011369e+00 6.000000000000049738e-01 2.097288038135719859e-02
8.000000000000010658e+00 6.000000000000049738e-01 2.005460889049433260e-02
8.200000000000011724e+00 6.000000000000049738e-01 1.839928892342547473e-02
8.400000000000012790e+00 6.000000000000049738e-01 1.706342193832957252e-02
8.600000000000012079e+00 6.000000000000049738e-01 1.637966742015716654e-02
8.800000000000011369e+00 6.000000000000049738e-01 1.630599673782999470e-02
9.000000000000012434e+00 6.000000000000049738e-01 1.683011639703293691e-02
9.200000000000013500e+00 6.000000000000049738e-01 1.798990192280364164e-02
9.400000000000012790e+00 6.000000000000049738e-01 1.950975809256853821e-02
9.600000000000012079e+00 6.000000000000049738e-01 2.040090572774938896e-02
9.800000000000013145e+00 6.000000000000049738e-01 1.957774669412678040e-02
1.000000000000001421e+01 6.000000000000049738e-01 1.698145854365997257e-02
1.020000000000001350e+01 6.000000000000049738e-01 1.349306345746338967e-02
1.040000000000001279e+01 6.000000000000049738e-01 1.004579861333819608e-02
1.060000000000001386e+01 6.000000000000049738e-01 7.149997947183839991e-03
1.080000000000001492e+01 6.000000000000049738e-01 4.935476606792045702e-03
1.100000000000001421e+01 6.000000000000049738e-01 3.336223417685195598e-03
1.120000000000001350e+01 6.000000000000049738e-01 2.223225407650887119e-03
1.140000000000001279e+01 6.000000000000049738e-01 1.467709138248854189e-03
1.160000000000001563e+01 6.000000000000049738e-01 9.634239671215175625e-04
1.180000000000001492e+01 6.000000000000049738e-01 6.304559209771120991e-04
1.200000000000001421e+01 6.000000000000049738e-01 4.119819744182531829e-04
1.220000000000001705e+01 6.000000000000049738e-01 2.690718187001779767e-04
1.240000000000001634e+01 6.000000000000049738e-01 1.756952346344589340e-04
1.260000000000001563e+01 6.000000000000049738e-01 1.146993357800966604e-04
1.280000000000001492e+01 6.000000000000049738e-01 7.486151225917178111e-05
1.300000000000001421e+01 6.000000000000049738e-01 4.885400310057015139e-05
1.320000000000001705e+01 6.000000000000049738e-01 3.188840110505018543e-05
1.340000000000001634e+01 6.000000000000049738e-01 2.083077303983275772e-05
1.360000000000001563e+01 6.000000000000049738e-01 1.362821170147819860e-05
1.380000000000001847e+01 6.000000000000049738e-01 8.936651397115471032e-06
1.400000000000001776e+01 6.000000000000049738e-01 5.877825310934093097e-06
1.420000000000001705e+01 6.000000000000049738e-01 3.879492385895378718e-06
1.440000000000001634e+01 6.000000000000049738e-01 2.569958999017934216e-06
1.460000000000001563e+01 6.000000000000049738e-01 1.708412157381431191e-06
1.480000000000001847e+01 6.000000000000049738e-01 1.139048600077577130e-06
1.500000000000001776e+01 6.000000000000049738e-01 7.610402697272283562e-07

-5.000000000000000000e+00 8.000000000000051514e-01 3.899868096202664866e-13
-4.799999999999999822e+00 8.000000000000051514e-01 1.018635953025557962e-12
-4.599999999999999645e+00 8.000000000000051514e-01 2.588326361017959781e-12
-4.399999999999999467e+00 8.000000000000051514e-01 6.400732499103176030e-12
-4.199999999999999289e+00 8.000000000000051514e-01 1.540955212525075924e-11
-3.999999999999999112e+00 8.000000000000051514e-01 3.612494091804146132e-11
-3.799999999999998934e+00 8.000000000000051514e-01 8.248262936965765315e-11
-3.599999999999998757e+00 8.000000000000051514e-01 1.834494968615170255e-10
-3.399999999999998579e+00 8.000000000000051514e-01 3.974771348509465134e-10
-3.199999999999998401e+00 8.000000000000051514e-01 8.390295329875837655e-10
-2.999999999999998224e+00 8.000000000000051514e-01 1.725545320279997473e-09
-2.799999999999998046e+00 8.000000000000051514e-01 3.457497260930969340e-09
-2.599999999999997868e+00 8.000000000000051514e-01 6.749541959796398058e-09
-2.399999999999997691e+00 8.000000000000051514e-01 1.283638258223304003e-08
-2.199999999999997513e+00 8.000000000000051514e-01 2.378118351581805269e-08
-1.999999999999997335e+00 8.000000000000051514e-01 4.291405890655329894e-08
-1.799999999999997158e+00 8.000000000000051514e-01 7.541849260845124702e-08
-1.599999999999996980e+00 8.000000000000051514e-01 1.290581193644518321e-07
-1.399999999999996803e+00 8.000000000000051514e-01 2.149878843431171074e-07
-1.199999999999996625e+00 8.000000000000051514e-01 3.485160230606974541e-07
-9.999999999999964473e-01 8.000000000000051514e-01 5.495747028050342219e-07
-7.999999999999962697e-01 8.000000000000051514e-01 8.425251030965264836e-07
-5.999999999999960920e-01 8.000000000000051514e-01 1.254791572118550903e-06
-3.999999999999959144e-01 8.000000000000051514e-01 1.813739983039670978e-06
-1.999999999999957367e-01 8.000000000000051514e-01 2.541273180019194017e-06
4.440892098500626162e-15 8.000000000000051514e-01 3.445929959215076757e-06
2.000000000000046185e-01 8.000000000000051514e-01 4.512961278698333948e-06
4.000000000000047962e-01 8.000000000000051514e-01 5.693942364533950687e-06
6.000000000000049738e-01 8.000000000000051514e-01 6.898727032747745785e-06
8.000000000000051514e-01 8.000000000000051514e-01 7.993310533854926627e-06
1.000000000000005329e+00 8.000000000000051514e-01 8.806572193032506502e-06
1.200000000000005507e+00 8.000000000000051514e-01 9.147060678199909022e-06
1.400000000000005684e+00 8.000000000000051514e-01 8.831238803267927193e-06
1.600000000000005862e+00 8.000000000000051514e-01 7.732275050233001381e-06
1.800000000000006040e+00 8.000000000000051514e-01 5.869580286455737130e-06
2.000000000000006217e+00 8.000000000000051514e-01 3.547544103939162096e-06
2.200000000000006395e+00 8.000000000000051514e-01 1.500939112553150525e-06
2.400000000000006573e+00 8.000000000000051514e-01 9.923095652024244433e-07
2.600000000000006750e+00 8.000000000000051514e-01 3.948624456380138614e-06
2.800000000000006928e+00 8.000000000000051514e-01 1.345728854246433418e-05
3.000000000000007105e+00 8.000000000000051514e-01 3.497902554871513969e-05
3.200000000000006395e+00 8.000000000000051514e-01 7.815378476987349732e-05
3.400000000000007461e+00 8.000000000000051514e-01 1.587811730600324875e-04
3.600000000000008527e+00 8.000000000000051514e-01 3.011832342088846060e-04
3.800000000000007816e+00 8.000000000000051514e-01 5.416505324114640569e-04
4.000000000000007105e+00 8.000000000000051514e-01 9.312392027473434834e-04
4.200000000000008171e+00 8.000000000000051514e-01 1.527004636535750966e-03
4.400000000000009237e+00 8.000000000000051514e-01 2.351614303446691954e-03
4.600000000000008527e+00 8.000000000000051514e-01 3.322098934358607737e-03
4.800000000000007816e+00 8.000000000000051514e-01 4.212949570617636162e-03
5.000000000000008882e+00 8.000000000000051514e-01 4.757023404072964305e-03
5.200000000000009948e+00 8.000000000000051514e-01 4.865715163425841927e-03
5.400000000000009237e+00 8.000000000000051514e-01 4.709984586919960074e-03
5.600000000000008527e+00 8.000000000000051514e-01 4.560817136369993419e-03
5.800000000000009592e+00 8.000000000000051514e-01 4.632274370476650686e-03
6.000000000000010658e+00 8.000000000000051514e-01 5.057115097287422090e-03
6.200000000000009948e+00 8.000000000000051514e-01 5.937384081222872589e-03
6.400000000000009237e+00 8.000000000000051514e-01 7.395811555180559910e-03
6.600000000000010303e+00 8.000000000000051514e-01 9.596379861663126634e-03
6.800000000000011369e+00 8.000000000000051514e-01 1.272589297223885446e-02
7.000000000000010658e+00 8.000000000000051514e-01 1.692199035017756190e-02
7.200000000000009948e+00 8.000000000000051514e-01 2.212216209026722849e-02
7.400000000000011013e+00 8.000000000000051514e-01 2.783888141619039400e-02
7.600000000000012079e+00 8.000000000000051514e-01 3.301104331224313099e-02
7.800000000000011369e+00 8.000000000000051514e-01 3.629729407603098784e-02
8.000000000000010658e+00 8.000000000000051514e-01 3.698955219133642086e-02
8.200000000000011724e+00 8.000000000000051514e-01 3.574130027366052842e-02
8.400000000000012790e+00 8.000000000000051514e-01 3.400520863089590007e-02
8.600000000000012079e+00 8.000000000000051514e-01 3.286853034078123653e-02
8.800000000000011369e+00 8.000000000000051514e-01 3.273109591317512751e-02
9.000000000000012434e+00 8.000000000000051514e-01 3.359882664980075317e-02
9.200000000000013500e+00 8.000000000000051514e-01 3.511180677392596733e-02
9.400000000000012790e+00 8.000000000000051514e-01 3.625340869940992666e-02
9.600000000000012079e+00 8.000000000000051514e-01 3.557245411080550701e-02
9.800000000000013145e+00 8.000000000000051514e-01 3.230185729507728531e-02
1.000000000000001421e+01 8.000000000000051514e-01 2.703973925758096017e-02
1.020000000000001350e+01 8.000000000000051514e-01 2.111418056258826392e-02
1.040000000000001279e+01 8.000000000000051514e-01 1.563573961924611885e-02
1.060000000000001386e+01 8.000000000000051514e-01 1.114303561823516524e-02
1.080000000000001492e+01 8.000000000000051514e-01 7.726771351066000389e-03
1.100000000000001421e+01 8.000000000000051514e-01 5.254296141821394352e-03
1.120000000000001350e+01 8.000000000000051514e-01 3.524262100529316002e-03
1.140000000000001279e+01 8.000000000000051514e-01 2.342011141641153846e-03
1.160000000000001563e+01 8.000000000000051514e-01 1.547219555748168690e-03
1.180000000000001492e+01 8.000000000000051514e-01 1.018630122786087907e-03
1.200000000000001421e+01 8.000000000000051514e-01 6.693587138657171873e-04
1.220000000000001705e+01 8.000000000000051514e-01 4.393775383289112517e-04
1.240000000000001634e+01 8.000000000000051514e-01 2.881991416891395300e-04
1.260000000000001563e+01 8.000000000000051514e-01 1.889097508681173744e-04
1.280000000000001492e+01 8.000000000000051514e-01 1.237500052963033529e-04
1.300000000000001421e+01 8.000000000000051514e-01 8.103074020953391406e-05
1.320000000000001705e+01 8.000000000000051514e-01 5.305775053011365440e-05
1.340000000000001634e+01 8.000000000000051514e-01 3.476294622772357933e-05
1.360000000000001563e+01 8.000000000000051514e-01 2.280808270720302729e-05
1.380000000000001847e+01 8.000000000000051514e-01 1.499725876994443264e-05
1.400000000000001776e+01 8.000000000000051514e-01 9.889761431823862481e-06
1.420000000000001705e+01 8.000000000000051514e-01 6.543527725023014517e-06
1.440000000000001634e+01 8.000000000000051514e-01 4.344656994865551360e-06
1.460000000000001563e+01 8.000000000000051514e-01 2.894193866929036059e-06
1.480000000000001847e+01 8.000000000000051514e-01 1.933250286930192586e-06
1.500000000000001776e+01 8.000000000000051514e-01 1.293794563169959572e-06

-5.000000000000000000e+00 1.000000000000005329e+00 5.419788461203396806e-13
-4.799999999999999822e+00 1.000000000000005329e+00 1.416367439762797688e-12
-4.599999999999999645e+00 1.000000000000005329e+00 3.600496468078510326e-12
-4.399999999999999467e+00 1.000000000000005329e+00 8.906938243282608226e-12
-4.199999999999999289e+00 1.000000000000005329e+00 2.144957557481781896e-11
-3.999999999999999112e+00 1.000000000000005329e+00 5.029729243651182758e-11
-3.799999999999998934e+00 1.000000000000005329e+00 1.148658714843014671e-10
-3.599999999999998757e+00 1.000000000000005329e+00 2.555177598094412257e-10
-3.399999999999998579e+00 1.000000000000005329e+00 5.537068900489104089e-10
-3.199999999999998401e+00 1.000000000000005329e+00 1.168953172160059787e-09
-2.999999999999998224e+00 1.000000000000005329e+00 2.404299501226070168e-09
-2.799999999999998046e+00 1.000000000000005329e+00 4.817898980883268509e-09
-2.599999999999997868e+00 1.000000000000005329e+00 9.405804922138477285e-09
-2.399999999999997691e+00 1.000000000000005329e+00 1.788887380462024879e-08
-2.199999999999997513e+00 1.000000000000005329e+00 3.314255290727439750e-08
-1.999999999999997335e+00 1.000000000000005329e+00 5.980786804317951573e-08
-1.799999999999997158e+00 1.000000000000005329e+00 1.051084712715535138e-07
-1.599999999999996980e+00 1.000000000000005329e+00 1.798632967761016827e-07
-1.399999999999996803e+00 1.000000000000005329e+00 2.996173458269976894e-07
-1.199999999999996625e+00 1.000000000000005329e+00 4.857061822826065542e-07
-9.999999999999964473e-01 1.000000000000005329e+00 7.659209460208175379e-07
-7.999999999999962697e-01 1.000000000000005329e+00 1.174261408845838320e-06
-5.999999999999960920e-01 1.000000000000005329e+00 1.749089003684489585e-06
-3.999999999999959144e-01 1.000000000000005329e+00 2.528888567485909528e-06
-1.999999999999957367e-01 1.000000000000005329e+00 3.544929593097160846e-06
4.440892098500626162e-15 1.000000000000005329e+00 4.810537530841514020e-06
2.000000000000046185e-01 1.000000000000005329e+00 6.307592412556368904e-06
4.000000000000047962e-01 1.000000000000005329e+00 7.972300213044180097e-06
6.000000000000049738e-01 1.000000000000005329e+00 9.683962845602224072e-06
8.000000000000051514e-01 1.000000000000005329e+00 1.126165794093729151e-05
1.000000000000005329e+00 1.000000000000005329e+00 1.247336709300416469e-05
1.200000000000005507e+00 1.000000000000005329e+00 1.305986375302206204e-05
1.400000000000005684e+00 1.000000000000005329e+00 1.277398542973843103e-05
1.600000000000005862e+00 1.000000000000005329e+00 1.143957472958378426e-05
1.800000000000006040e+00 1.000000000000005329e+00 9.042839483651448195e-06
2.000000000000006217e+00 1.000000000000005329e+00 5.866999035679665907e-06
2.200000000000006395e+00 1.000000000000005329e+00 2.657841786089765960e-06
2.400000000000006573e+00 1.000000000000005329e+00 8.081208574952589976e-07
2.600000000000006750e+00 1.000000000000005329e+00 2.651634175819484192e-06
2.800000000000006928e+00 1.000000000000005329e+00 1.211132646234753174e-05
3.000000000000007105e+00 1.000000000000005329e+00 3.591575625367364076e-05
3.200000000000006395e+00 1.000000000000005329e+00 8.525024463820147298e-05
3.400000000000007461e+00 1.000000000000005329e+00 1.773298263577548434e-04
3.600000000000008527e+00 1.000000000000005329e+00 3.364598954869058717e-04
3.800000000000007816e+00 1.000000000000005329e+00 5.944699841010590282e-04
4.000000000000007105e+00 1.000000000000005329e+00 9.890965506271600424e-04
4.200000000000008171e+00 1.000000000000005329e+00 1.554062525931399277e-03
4.400000000000009237e+00 1.000000000000005329e+00 2.291497908986615990e-03
4.600000000000008527e+00 1.000000000000005329e+00 3.132444235931734072e-03
4.800000000000007816e+00 1.000000000000005329e+00 3.927822600051916226e-03
5.000000000000008882e+00 1.000000000000005329e+00 4.518281630077132689e-03
5.200000000000009948e+00 1.000000000000005329e+00 4.849974790161962722e-03
5.400000000000009237e+00 1.000000000000005329e+00 5.021171927007867658e-03
5.600000000000008527e+00 1.000000000000005329e+00 5.217174819946737881e-03
5.800000000000009592e+00 1.000000000000005329e+00 5.623153761028801267e-03
6.000000000000010658e+00 1.000000000000005329e+00 6.396265191195387584e-03
6.200000000000009948e+00 1.000000000000005329e+00 7.689937535326265075e-03
6.400000000000009237e+00 1.000000000000005329e+00 9.687454505426830453e-03
6.600000000000010303e+00 1.000000000000005329e+00 1.261635689548860732e-02
6.800000000000011369e+00 1.000000000000005329e+00 1.672887554521733725e-02
7.000000000000010658e+00 1.000000000000005329e+00 2.223191243011751750e-02
7.200000000000009948e+00 1.000000000000005329e+00 2.914521097729698765e-02
7.400000000000011013e+00 1.000000000000005329e+00 3.708947440602640422e-02
7.600000000000012079e+00 1.000000000000005329e+00 4.510832643963850336e-02
7.800000000000011369e+00 1.000000000000005329e+00 5.179348929895009196e-02
8.000000000000010658e+00 1.000000000000005329e+00 5.594214775984303334e-02
8.200000000000011724e+00 1.000000000000005329e+00 5.739321203685122941e-02
8.400000000000012790e+00 1.000000000000005329e+00 5.713972056067467137e-02
8.600000000000012079e+00 1.000000000000005329e+00 5.651396334653389225e-02
8.800000000000011369e+00 1.000000000000005329e+00 5.634964485751116359e-02
9.000000000000012434e+00 1.000000000000005329e+00 5.668215999606625310e-02
9.200000000000013500e+00 1.000000000000005329e+00 5.674458984864547140e-02
9.400000000000012790e+00 1.000000000000005329e+00 5.522809909472956719e-02
9.600000000000012079e+00 1.000000000000005329e+00 5.107134508634825210e-02
9.800000000000013145e+00 1.000000000000005329e+00 4.431836062610345489e-02
1.000000000000001421e+01 1.000000000000005329e+00 3.610659609137706338e-02
1.020000000000001350e+01 1.000000000000005329e+00 2.786112181011649730e-02
1.040000000000001279e+01 1.000000000000005329e+00 2.059311105225121452e-02
1.060000000000001386e+01 1.000000000000005329e+00 1.473043960003172538e-02
1.080000000000001492e+01 1.000000000000005329e+00 1.028089083939791662e-02
1.100000000000001421e+01 1.000000000000005329e+00 7.045555072707977880e-03
1.120000000000001350e+01 1.000000000000005329e+00 4.764749954658378805e-03
1.140000000000001279e+01 1.000000000000005329e+00 3.192576552836773676e-03
1.160000000000001563e+01 1.000000000000005329e+00 2.126013948940509886e-03
1.180000000000001492e+01 1.000000000000005329e+00 1.410212393271583582e-03
1.200000000000001421e+01 1.000000000000005329e+00 9.330778773355195930e-04
1.220000000000001705e+01 1.000000000000005329e+00 6.163169056313824940e-04
1.240000000000001634e+01 1.000000000000005329e+00 4.065293669806265345e-04
1.260000000000001563e+01 1.000000000000005329e+00 2.678206052162439223e-04
1.280000000000001492e+01 1.000000000000005329e+00 1.762487697187111021e-04
1.300000000000001421e+01 1.000000000000005329e+00 1.158959800646933966e-04
1.320000000000001705e+01 1.000000000000005329e+00 7.618883124492305584e-05
1.340000000000001634e+01 1.000000000000005329e+00 5.010697660129473781e-05
1.360000000000001563e+01 1.000000000000005329e+00 3.299445733107778908e-05
1.380000000000001847e+01 1.000000000000005329e+00 2.177058095002252103e-05
1.400000000000001776e+01 1.000000000000005329e+00 1.440386940213661628e-05
1.420000000000001705e+01 1.000000000000005329e+00 9.559990366054137205e-06
1.440000000000001634e+01 1.000000000000005329e+00 6.365833402031668802e-06
1.460000000000001563e+01 1.000000000000005329e+00 4.251773289496507507e-06
1.480000000000001847e+01 1.000000000000005329e+00 2.846766094394544174e-06
1.500000000000001776e+01 1.000000000000005329e+00 1.909079504840043066e-06

-5.000000000000000000e+00 1.200000000000005507e+00 6.761617907731933067e-13
-4.799999999999999822e+00 1.200000000000005507e+00 1.768193979259266301e-12
-4.599999999999999645e+00 1.200000000000005507e+00 4.497316570793315750e-12
-4.399999999999999467e+00 1.200000000000005507e+00 1.113056192067470659e-11
-4.199999999999999289e+00 1.200000000000005507e+00 2.681467109756642889e-11
-3.999999999999999112e+00 1.200000000000005507e+00 6.289796349354575637e-11
-3.799999999999998934e+00 1.200000000000005507e+00 1.436807716312190189e-10
-3.599999999999998757e+00 1.200000000000005507e+00 3.196872515053414443e-10
-3.399999999999998579e+00 1.200000000000005507e+00 6.928902014280349259e-10
-3.199999999999998401e+00 1.200000000000005507e+00 1.463011494496850061e-09
-2.999999999999998224e+00 1.200000000000005507e+00 3.009490130712817181e-09
-2.799999999999998046e+00 1.200000000000005507e+00 6.031214113691144392e-09
-2.599999999999997868e+00 1.200000000000005507e+00 1.177540263624715091e-08
-2.399999999999997691e+00 1.200000000000005507e+00 2.239682404405361659e-08
-2.199999999999997513e+00 1.200000000000005507e+00 4.149584873337178080e-08
-1.999999999999997335e+00 1.200000000000005507e+00 7.488323369675289884e-08
-1.799999999999997158e+00 1.200000000000005507e+00 1.316026850965741565e-07
-1.599999999999996980e+00 1.200000000000005507e+00 2.251981660891873772e-07
-1.399999999999996803e+00 1.200000000000005507e+00 3.751295315278102549e-07
-1.199999999999996625e+00 1.200000000000005507e+00 6.081076588686410605e-07
-9.999999999999964473e-01 1.200000000000005507e+00 9.589372911296605240e-07
-7.999999999999962697e-01 1.200000000000005507e+00 1.470237546821514763e-06
-5.999999999999960920e-01 1.200000000000005507e+00 2.190199636320682612e-06
-3.999999999999959144e-01 1.200000000000005507e+00 3.167422356912661635e-06
-1.999999999999957367e-01 1.200000000000005507e+00 4.441971383879956322e-06
4.440892098500626162e-15 1.200000000000005507e+00 6.032312692404290222e-06
2.000000000000046185e-01 1.200000000000005507e+00 7.918840298616426279e-06
4.000000000000047962e-01 1.200000000000005507e+00 1.002639295354509831e-05
6.000000000000049738e-01 1.200000000000005507e+00 1.221015230003521855e-05
8.000000000000051514e-01 1.200000000000005507e+00 1.425086088915106929e-05
1.000000000000005329e+00 1.200000000000005507e+00 1.586524302743214061e-05
1.200000000000005507e+00 1.200000000000005507e+00 1.673518402319571760e-05
1.400000000000005684e+00 1.200000000000005507e+00 1.655600709491660916e-05
1.600000000000005862e+00 1.200000000000005507e+00 1.510391527492776923e-05
1.800000000000006040e+00 1.200000000000005507e+00 1.232749538885013216e-05
2.000000000000006217e+00 1.200000000000005507e+00 8.472766933249710201e-06
2.200000000000006395e+00 1.200000000000005507e+00 4.250614945276904296e-06
2.400000000000006573e+00 1.200000000000005507e+00 1.069195981204412977e-06
2.600000000000006750e+00 1.200000000000005507e+00 1.416297341718381864e-06
2.800000000000006928e+00 1.200000000000005507e+00 9.553450502611064292e-06
3.000000000000007105e+00 1.200000000000005507e+00 3.263155171239511589e-05
3.200000000000006395e+00 1.200000000000005507e+00 8.204994958460217998e-05
3.400000000000007461e+00 1.200000000000005507e+00 1.744937184879681341e-04
3.600000000000008527e+00 1.200000000000005507e+00 3.319417161224288114e-04
3.800000000000007816e+00 1.200000000000005507e+00 5.801158542310408004e-04
4.000000000000007105e+00 1.200000000000005507e+00 9.445721376302315068e-04
4.200000000000008171e+00 1.200000000000005507e+00 1.442202988023263965e-03
4.400000000000009237e+00 1.200000000000005507e+00 2.065939735609865699e-03
4.600000000000008527e+00 1.200000000000005507e+00 2.768340393777329097e-03
4.800000000000007816e+00 1.200000000000005507e+00 3.464014882918235120e-03
5.000000000000008882e+00 1.200000000000005507e+00 4.068595217217480485e-03
5.200000000000009948e+00 1.200000000000005507e+00 4.556017773818752878e-03
5.400000000000009237e+00 1.200000000000005507e+00 4.985881352941085379e-03
5.600000000000008527e+00 1.200000000000005507e+00 5.481593727617711624e-03
5.800000000000009592e+00 1.200000000000005507e+00 6.192698339586358985e-03
6.000000000000010658e+00 1.200000000000005507e+00 7.279393440548443533e-03
6.200000000000009948e+00 1.200000000000005507e+00 8.923049738395558844e-03
6.400000000000009237e+00 1.200000000000005507e+00 1.134402611371808020e-02
6.600000000000010303e+00 1.200000000000005507e+00 1.480748887465666887e-02
6.800000000000011369e+00 1.200000000000005507e+00 1.960227950916071382e-02
7.000000000000010658e+00 1.200000000000005507e+00 2.597813834366550362e-02
7.200000000000009948e+00 1.200000000000005507e+00 3.402685645336311210e-02
7.400000000000011013e+00 1.200000000000005507e+00 4.351010394380089297e-02
7.600000000000012079e+00 1.200000000000005507e+00 5.369861743946215127e-02
7.800000000000011369e+00 1.200000000000005507e+00 6.338859388620157742e-02
8.000000000000010658e+00 1.200000000000005507e+00 7.127143099982166663e-02
8.200000000000011724e+00 1.200000000000005507e+00 7.655733306856270237e-02
8.400000000000012790e+00 1.200000000000005507e+00 7.935032429081276262e-02
8.600000000000012079e+00 1.200000000000005507e+00 8.036629370752515489e-02
8.800000000000011369e+00 1.200000000000005507e+00 8.024032415334175772e-02
9.000000000000012434e+00 1.200000000000005507e+00 7.900688845889913825e-02
9.200000000000013500e+00 1.200000000000005507e+00 7.607557843634255024e-02
9.400000000000012790e+00 1.200000000000005507e+00 7.071270142051226670e-02
9.600000000000012079e+00 1.200000000000005507e+00 6.273948268645279658e-02
9.800000000000013145e+00 1.200000000000005507e+00 5.287202517668340707e-02
1.000000000000001421e+01 1.200000000000005507e+00 4.239840166329080645e-02
1.020000000000001350e+01 1.200000000000005507e+00 3.255315855999936503e-02
1.040000000000001279e+01 1.200000000000005507e+00 2.411365987517917128e-02
1.060000000000001386e+01 1.200000000000005507e+00 1.735777686670659375e-02
1.080000000000001492e+01 1.200000000000005507e+00 1.221726994818750876e-02
1.100000000000001421e+01 1.200000000000005507e+00 8.451928470055781670e-03
1.120000000000001350e+01 1.200000000000005507e+00 5.772001545059851114e-03
1.140000000000001279e+01 1.200000000000005507e+00 3.905171505520400963e-03
1.160000000000001563e+01 1.200000000000005507e+00 2.624904271510080430e-03
1.180000000000001492e+01 1.200000000000005507e+00 1.756401787270761702e-03
1.200000000000001421e+01 1.200000000000005507e+00 1.171489033577502274e-03
1.220000000000001705e+01 1.200000000000005507e+00 7.794318990276359995e-04
1.240000000000001634e+01 1.200000000000005507e+00 5.174986253803922449e-04
1.260000000000001563e+01 1.200000000000005507e+00 3.429521981851459123e-04
1.280000000000001492e+01 1.200000000000005507e+00 2.269176439154614068e-04
1.300000000000001421e+01 1.200000000000005507e+00 1.499667190997555112e-04
1.320000000000001705e+01 1.200000000000005507e+00 9.905525662813797648e-05
1.340000000000001634e+01 1.200000000000005507e+00 6.544100183159420154e-05
1.360000000000001563e+01 1.200000000000005507e+00 4.327923762344949876e-05
1.380000000000001847e+01 1.200000000000005507e+00 2.867598762851191705e-05
1.400000000000001776e+01 1.200000000000005507e+00 1.904806211217277396e-05
1.420000000000001705e+01 1.200000000000005507e+00 1.268965575538794484e-05
1.440000000000001634e+01 1.200000000000005507e+00 8.479063494392536859e-06
1.460000000000001563e+01 1.200000000000005507e+00 5.681020832191588350e-06
1.480000000000001847e+01 1.200000000000005507e+00 3.814380390678603489e-06
1.500000000000001776e+01 1.200000000000005507e+00 2.564245657991315134e-06

-5.000000000000000000e+00 1.400000000000005684e+00 7.765655024289514667e-13
-4.799999999999999822e+00 1.400000000000005684e+00 2.032412220236780096e-12
-4.599999999999999645e+00 1.400000000000005684e+00 5.172843274640762762e-12
-4.399999999999999467e+00 1.400000000000005684e+00 1.280966596399846310e-11
-4.199999999999999289e+00 1.400000000000005684e+00 3.087434377668993973e-11
-3.999999999999999112e+00 1.400000000000005684e+00 7.244909909502662122e-11
-3.799999999999998934e+00 1.400000000000005684e+00 1.655534530769943164e-10
-3.599999999999998757e+00 1.400000000000005684e+00 3.684549976304657026e-10
-3.399999999999998579e+00 1.400000000000005684e+00 7.987720760402966281e-10
-3.199999999999998401e+00 1.400000000000005684e+00 1.686894837910066770e-09
-2.999999999999998224e+00 1.400000000000005684e+00 3.470560796398258644e-09
-2.799999999999998046e+00 1.400000000000005684e+00 6.956075360541169104e-09
-2.599999999999997868e+00 1.400000000000005684e+00 1.358237614799826470e-08
-2.399999999999997691e+00 1.400000000000005684e+00 2.583542276895692921e-08
-2.199999999999997513e+00 1.400000000000005684e+00 4.786879131359577680e-08
-1.999999999999997335e+00 1.400000000000005684e+00 8.638560211796804107e-08
-1.799999999999997158e+00 1.400000000000005684e+00 1.518174327345876237e-07
-1.599999999999996980e+00 1.400000000000005684e+00 2.597851159188768923e-07
-1.399999999999996803e+00 1.400000000000005684e+00 4.327306619704362773e-07
-1.199999999999996625e+00 1.400000000000005684e+00 7.014583798068397304e-07
-9.999999999999964473e-01 1.400000000000005684e+00 1.106115879691427900e-06
-7.999999999999962697e-01 1.400000000000005684e+00 1.695900825747406269e-06
-5.999999999999960920e-01 1.400000000000005684e+00 2.526547310909148585e-06
-3.999999999999959144e-01 1.400000000000005684e+00 3.654520410594141562e-06
-1.999999999999957367e-01 1.400000000000005684e+00 5.126973107991132903e-06
4.440892098500626162e-15 1.400000000000005684e+00 6.967079439120869296e-06
2.000000000000046185e-01 1.400000000000005684e+00 9.155520467898503403e-06
4.000000000000047962e-01 1.400000000000005684e+00 1.161070207948827477e-05
6.000000000000049738e-01 1.400000000000005684e+00 1.417244792851383246e-05
8.000000000000051514e-01 1.400000000000005684e+00 1.659568628218341502e-05
1.000000000000005329e+00 1.400000000000005684e+00 1.856089834966980176e-05
1.200000000000005507e+00 1.400000000000005684e+00 1.970594132209017285e-05
1.400000000000005684e+00 1.400000000000005684e+00 1.967991707878154602e-05
1.600000000000005862e+00 1.400000000000005684e+00 1.821688726379062318e-05
1.800000000000006040e+00 1.400000000000005684e+00 1.522883637910787190e-05
2.000000000000006217e+00 1.400000000000005684e+00 1.092385176381745389e-05
2.200000000000006395e+00 1.400000000000005684e+00 5.966057992211235211e-06
2.400000000000006573e+00 1.400000000000005684e+00 1.714121187338684129e-06
2.600000000000006750e+00 1.400000000000005684e+00 6.121444947140172994e-07
2.800000000000006928e+00 1.400000000000005684e+00 6.833411153454246607e-06
3.000000000000007105e+00 1.400000000000005684e+00 2.721281396656932705e-05
3.200000000000006395e+00 1.400000000000005684e+00 7.227976819846370694e-05
3.400000000000007461e+00 1.400000000000005684e+00 1.568835188941363943e-04
3.600000000000008527e+00 1.400000000000005684e+00 2.997077384548604883e-04
3.800000000000007816e+00 1.400000000000005684e+00 5.210844234102340660e-04
4.000000000000007105e+00 1.400000000000005684e+00 8.387955256815220022e-04
4.200000000000008171e+00 1.400000000000005684e+00 1.261756437205598059e-03
4.400000000000009237e+00 1.400000000000005684e+00 1.782354140249118842e-03
4.600000000000008527e+00 1.400000000000005684e+00 2.371417976201706506e-03
4.800000000000007816e+00 1.400000000000005684e+00 2.983783269119813942e-03
5.000000000000008882e+00 1.400000000000005684e+00 3.579390962776009960e-03
5.200000000000009948e+00 1.400000000000005684e+00 4.151236908059728094e-03
5.400000000000009237e+00 1.400000000000005684e+00 4.741694123222682349e-03
5.600000000000008527e+00 1.400000000000005684e+00 5.439151986716463452e-03
5.800000000000009592e+00 1.400000000000005684e+00 6.366184455419550588e-03
6.000000000000010658e+00 1.400000000000005684e+00 7.674578844524961724e-03
6.200000000000009948e+00 1.400000000000005684e+00 9.550837728195087084e-03
6.400000000000009237e+00 1.400000000000005684e+00 1.222430453006570494e-02
6.600000000000010303e+00 1.400000000000005684e+00 1.596601984120158552e-02
6.800000000000011369e+00 1.400000000000005684e+00 2.106638333413220904e-02
7.000000000000010658e+00 1.400000000000005684e+00 2.778042168942853121e-02
7.200000000000009948e+00 1.400000000000005684e+00 3.623250798324653688e-02
7.400000000000011013e+00 1.400000000000005684e+00 4.628542098797166354e-02
7.600000000000012079e+00 1.400000000000005684e+00 5.741364641294859766e-02
7.800000000000011369e+00 1.400000000000005684e+00 6.867411169697801299e-02
8.000000000000010658e+00 1.400000000000005684e+00 7.888160227558702053e-02
8.200000000000011724e+00 1.400000000000005684e+00 8.697887357044414847e-02
8.400000000000012790e+00 1.400000000000005684e+00 9.237651758511697397e-02
8.600000000000012079e+00 1.400000000000005684e+00 9.498272015054423645e-02
8.800000000000011369e+00 1.400000000000005684e+00 9.491157894123142258e-02
9.000000000000012434e+00 1.400000000000005684e+00 9.217519768820775505e-02
9.200000000000013500e+00 1.400000000000005684e+00 8.666670174282832539e-02
9.400000000000012790e+00 1.400000000000005684e+00 7.845033860442013340e-02
9.600000000000012079e+00 1.400000000000005684e+00 6.806975886288856026e-02
9.800000000000013145e+00 1.400000000000005684e+00 5.655317258652776957e-02
1.000000000000001421e+01 1.400000000000005684e+00 4.509217478053366424e-02
1.020000000000001350e+01 1.400000000000005684e+00 3.466215918780271577e-02
1.040000000000001279e+01 1.400000000000005684e+00 2.582645962616511581e-02
1.060000000000001386e+01 1.400000000000005684e+00 1.875220877974649245e-02
1.080000000000001492e+01 1.400000000000005684e+00 1.333377114210487768e-02
1.100000000000001421e+01 1.400000000000005684e+00 9.325465480788532047e-03
1.120000000000001350e+01 1.400000000000005684e+00 6.439658757616009872e-03
1.140000000000001279e+01 1.400000000000005684e+00 4.404697726651862766e-03
1.160000000000001563e+01 1.400000000000005684e+00 2.991704519354120451e-03
1.180000000000001492e+01 1.400000000000005684e+00 2.021426243129710587e-03
1.200000000000001421e+01 1.400000000000005684e+00 1.360353546811290601e-03
1.220000000000001705e+01 1.400000000000005684e+00 9.124594071531213439e-04
1.240000000000001634e+01 1.400000000000005684e+00 6.102863684645742047e-04
1.260000000000001563e+01 1.400000000000005684e+00 4.071567494404385707e-04
1.280000000000001492e+01 1.400000000000005684e+00 2.710635600770571504e-04
1.300000000000001421e+01 1.400000000000005684e+00 1.801767528195477933e-04
1.320000000000001705e+01 1.400000000000005684e+00 1.196611476749723262e-04
1.340000000000001634e+01 1.400000000000005684e+00 7.946895806260653554e-05
1.360000000000001563e+01 1.400000000000005684e+00 5.282166459295366230e-05
1.380000000000001847e+01 1.400000000000005684e+00 3.516790469679206740e-05
1.400000000000001776e+01 1.400000000000005684e+00 2.346776731188390314e-05
1.420000000000001705e+01 1.400000000000005684e+00 1.570149898369375106e-05
1.440000000000001634e+01 1.400000000000005684e+00 1.053333449191914201e-05
1.460000000000001563e+01 1.400000000000005684e+00 7.082875349522367577e-06
1.480000000000001847e+01 1.400000000000005684e+00 4.770887302948298516e-06
1.500000000000001776e+01 1.400000000000005684e+00 3.216244897821150514e-06

-5.000000000000000000e+00 1.600000000000005862e+00 8.333749032769598189e-13
-4.799999999999999822e+00 1.600000000000005862e+00 2.183267975613462556e-12
-4.599999999999999645e+00 1.600000000000005862e+00 5.561390510062661320e-12
-4.399999999999999467e+00 1.600000000000005862e+00 1.378131202089282241e-11
-4.199999999999999289e+00 1.600000000000005862e+00 3.323532197801139436e-11
-3.999999999999999112e+00 1.600000000000005862e+00 7.802678701318195111e-11
-3.799999999999998934e+00 1.600000000000005862e+00 1.783706614149046839e-10
-3.599999999999998757e+00 1.600000000000005862e+00 3.971140245880069564e-10
-3.399999999999998579e+00 1.600000000000005862e+00 8.611416261367713481e-10
-3.199999999999998401e+00 1.600000000000005862e+00 1.819027719394866356e-09
-2.999999999999998224e+00 1.600000000000005862e+00 3.743103651039599719e-09
-2.799999999999998046e+00 1.600000000000005862e+00 7.503445170457010222e-09
-2.599999999999997868e+00 1.600000000000005862e+00 1.465282544292309634e-08
-2.399999999999997691e+00 1.600000000000005862e+00 2.787382470040583866e-08
-2.199999999999997513e+00 1.600000000000005862e+00 5.164829222564840000e-08
-1.999999999999997335e+00 1.600000000000005862e+00 9.320846002023573387e-08
-1.799999999999997158e+00 1.600000000000005862e+00 1.638079028332411022e-07
-1.599999999999996980e+00 1.600000000000005862e+00 2.802957975068234235e-07
-1.399999999999996803e+00 1.600000000000005862e+00 4.668751437881651295e-07
-1.199999999999996625e+00 1.600000000000005862e+00 7.567639602863706426e-07
-9.999999999999964473e-01 1.600000000000005862e+00 1.193258234666591403e-06
-7.999999999999962697e-01 1.600000000000005862e+00 1.829438160811657197e-06
-5.999999999999960920e-01 1.600000000000005862e+00 2.725519719132561559e-06
-3.999999999999959144e-01 1.600000000000005862e+00 3.942730835380900241e-06
-1.999999999999957367e-01 1.600000000000005862e+00 5.532732071100945536e-06
4.440892098500626162e-15 1.600000000000005862e+00 7.522185809090028840e-06
2.000000000000046185e-01 1.600000000000005862e+00 9.893264502929832941e-06
4.000000000000047962e-01 1.600000000000005862e+00 1.256270624600629686e-05
6.000000000000049738e-01 1.600000000000005862e+00 1.536421163479239748e-05
8.000000000000051514e-01 1.600000000000005862e+00 1.804083901598421829e-05
1.000000000000005329e+00 1.600000000000005862e+00 2.025454197597411596e-05
1.200000000000005507e+00 1.600000000000005862e+00 2.161817773746123230e-05
1.400000000000005684e+00 1.600000000000005862e+00 2.175134978505095589e-05
1.600000000000005862e+00 1.600000000000005862e+00 2.035738275218141859e-05
1.800000000000006040e+00 1.600000000000005862e+00 1.731802662249154026e-05
2.000000000000006217e+00 1.600000000000005862e+00 1.280800285293023847e-05
2.200000000000006395e+00 1.600000000000005862e+00 7.444215027296297423e-06
2.400000000000006573e+00 1.600000000000005862e+00 2.504232616986517501e-06
2.600000000000006750e+00 1.600000000000005862e+00 2.709291288167527549e-07
2.800000000000006928e+00 1.600000000000005862e+00 4.563006462233654163e-06
3.000000000000007105e+00 1.600000000000005862e+00 2.144987815064189847e-05
3.200000000000006395e+00 1.600000000000005862e+00 5.998750822946053059e-05
3.400000000000007461e+00 1.600000000000005862e+00 1.325820219415646257e-04
3.600000000000008527e+00 1.600000000000005862e+00 2.544258286372845664e-04
3.800000000000007816e+00 1.600000000000005862e+00 4.415349016996947197e-04
4.000000000000007105e+00 1.600000000000005862e+00 7.073199057132758443e-04
4.200000000000008171e+00 1.600000000000005862e+00 1.058265097390360173e-03
4.400000000000009237e+00 1.600000000000005862e+00 1.490137495027418681e-03
4.600000000000008527e+00 1.600000000000005862e+00 1.987229262080708776e-03
4.800000000000007816e+00 1.600000000000005862e+00 2.527608422725791636e-03
5.000000000000008882e+00 1.600000000000005862e+00 3.095187306953312272e-03
5.200000000000009948e+00 1.600000000000005862e+00 3.694506969044823730e-03
5.400000000000009237e+00 1.600000000000005862e+00 4.361281816991797837e-03
5.600000000000008527e+00 1.600000000000005862e+00 5.165469458692449264e-03
5.800000000000009592e+00 1.600000000000005862e+00 6.210337010234341822e-03
6.000000000000010658e+00 1.600000000000005862e+00 7.633067480372303891e-03
6.200000000000009948e+00 1.600000000000005862e+00 9.608450849747211114e-03
6.400000000000009237e+00 1.600000000000005862e+00 1.235171053358140661e-02
6.600000000000010303e+00 1.600000000000005862e+00 1.611302417819746036e-02
6.800000000000011369e+00 1.600000000000005862e+00 2.115512956071429265e-02
7.000000000000010658e+00 1.600000000000005862e+00 2.770623627984029197e-02
7.200000000000009948e+00 1.600000000000005862e+00 3.588432294137954698e-02
7.400000000000011013e+00 1.600000000000005862e+00 4.559886095359902414e-02
7.600000000000012079e+00 1.600000000000005862e+00 5.645585121397866252e-02
7.800000000000011369e+00 1.600000000000005862e+00 6.771822699673318846e-02
8.000000000000010658e+00 1.600000000000005862e+00 7.838169259587685067e-02
8.200000000000011724e+00 1.600000000000005862e+00 8.737797276387546108e-02
8.400000000000012790e+00 1.600000000000005862e+00 9.381902566701807999e-02
8.600000000000012079e+00 1.600000000000005862e+00 9.714234029804845461e-02
8.800000000000011369e+00 1.600000000000005862e+00 9.710057715915972054e-02
9.000000000000012434e+00 1.600000000000005862e+00 9.368845963242791730e-02
9.200000000000013500e+00 1.600000000000005862e+00 8.713771922442303808e-02
9.400000000000012790e+00 1.600000000000005862e+00 7.798771233569165573e-02
9.600000000000012079e+00 1.600000000000005862e+00 6.710671955111106868e-02
9.800000000000013145e+00 1.600000000000005862e+00 5.556037810322983495e-02
1.000000000000001421e+01 1.600000000000005862e+00 4.437049327768249202e-02
1.020000000000001350e+01 1.600000000000005862e+00 3.430306001749180295e-02
1.040000000000001279e+01 1.600000000000005862e+00 2.578103256910233010e-02
1.060000000000001386e+01 1.600000000000005862e+00 1.891722219421624815e-02
1.080000000000001492e+01 1.600000000000005862e+00 1.360799190023975064e-02
1.100000000000001421e+01 1.600000000000005862e+00 9.633058925405099671e-03
1.120000000000001350e+01 1.600000000000005862e+00 6.733381344827768858e-03
1.140000000000001279e+01 1.600000000000005862e+00 4.660489311947973827e-03
1.160000000000001563e+01 1.600000000000005862e+00 3.201298188996796502e-03
1.180000000000001492e+01 1.600000000000005862e+00 2.185859555368593193e-03
1.200000000000001421e+01 1.600000000000005862e+00 1.485247583949000569e-03
1.220000000000001705e+01 1.600000000000005862e+00 1.005010380707921976e-03
1.240000000000001634e+01 1.600000000000005862e+00 6.775810992237138973e-04
1.260000000000001563e+01 1.600000000000005862e+00 4.553797750372825669e-04
1.280000000000001492e+01 1.600000000000005862e+00 3.052400240562638963e-04
1.300000000000001421e+01 1.600000000000005862e+00 2.042003178204643667e-04
1.320000000000001705e+01 1.600000000000005862e+00 1.364488574519857216e-04
1.340000000000001634e+01 1.600000000000005862e+00 9.115297545764598352e-05
1.360000000000001563e+01 1.600000000000005862e+00 6.093230503926514032e-05
1.380000000000001847e+01 1.600000000000005862e+00 4.078895366982699029e-05
1.400000000000001776e+01 1.600000000000005862e+00 2.735952702118765002e-05
1.420000000000001705e+01 1.600000000000005862e+00 1.839396171251761719e-05
1.440000000000001634e+01 1.600000000000005862e+00 1.239454032056653991e-05
1.460000000000001563e+01 1.600000000000005862e+00 8.367938060003067487e-06
1.480000000000001847e+01 1.600000000000005862e+00 5.656587166516073041e-06
1.500000000000001776e+01 1.600000000000005862e+00 3.825161764417267940e-06

-5.000000000000000000e+00 1.800000000000006040e+00 8.436508172462634096e-13
-4.799999999999999822e+00 1.800000000000006040e+00 2.212856518298523099e-12
-4.599999999999999645e+00 1.800000000000006040e+00 5.642394516491861285e-12
-4.399999999999999467e+00 1.800000000000006040e+00 1.399366583107021373e-11
-4.199999999999999289e+00 1.800000000000006040e+00 3.377084722847231402e-11
-3.999999999999999112e+00 1.800000000000006040e+00 7.933001036861454954e-11
-3.799999999999998934e+00 1.800000000000006040e+00 1.814377473267384817e-10
-3.599999999999998757e+00 1.800000000000006040e+00 4.041057374293289447e-10
-3.399999999999998579e+00 1.800000000000006040e+00 8.765973688937862635e-10
-3.199999999999998401e+00 1.800000000000006040e+00 1.852187431044668025e-09
-2.999999999999998224e+00 1.800000000000006040e+00 3.812193442257566418e-09
-2.799999999999998046e+00 1.800000000000006040e+00 7.643304533384766797e-09
-2.599999999999997868e+00 1.800000000000006040e+00 1.492797965059748648e-08
-2.399999999999997691e+00 1.800000000000006040e+00 2.840002528167973878e-08
-2.199999999999997513e+00 1.800000000000006040e+00 5.262656544389320344e-08
-1.999999999999997335e+00 1.800000000000006040e+00 9.497658340847009813e-08
-1.799999999999997158e+00 1.800000000000006040e+00 1.669145579766903092e-07
-1.599999999999996980e+00 1.800000000000006040e+00 2.856018459591412375e-07
-1.399999999999996803e+00 1.800000000000006040e+00 4.756839563452862433e-07
-1.199999999999996625e+00 1.800000000000006040e+00 7.709782793014025822e-07
-9.999999999999964473e-01 1.800000000000006040e+00 1.215555431691973041e-06
-7.999999999999962697e-01 1.800000000000006040e+00 1.863451376170308086e-06
-5.999999999999960920e-01 1.800000000000006040e+00 2.776013333578746016e-06
-3.999999999999959144e-01 1.800000000000006040e+00 4.015769080461756005e-06
-1.999999999999957367e-01 1.800000000000006040e+00 5.635858619867892440e-06
4.440892098500626162e-15 1.800000000000006040e+00 7.664647055643935170e-06
2.000000000000046185e-01 1.800000000000006040e+00 1.008628952192401119e-05
4.000000000000047962e-01 1.800000000000006040e+00 1.281976126374140650e-05
6.000000000000049738e-01 1.800000000000006040e+00 1.570095777682491717e-05
8.000000000000051514e-01 1.800000000000006040e+00 1.847430218616943833e-05
1.000000000000005329e+00 1.800000000000006040e+00 2.080094242213481473e-05
1.200000000000005507e+00 1.800000000000006040e+00 2.228920631395228728e-05
1.400000000000005684e+00 1.800000000000006040e+00 2.254941380246504177e-05
1.600000000000005862e+00 1.800000000000006040e+00 2.127083585232976491e-05
1.800000000000006040e+00 1.800000000000006040e+00 1.831645902903556884e-05
2.000000000000006217e+00 1.800000000000006040e+00 1.383445590016078291e-05
2.200000000000006395e+00 1.800000000000006040e+00 8.395465446157823983e-06
2.400000000000006573e+00 1.800000000000006040e+00 3.180309395855879522e-06
2.600000000000006750e+00 1.800000000000006040e+00 2.564142242114067985e-07
2.800000000000006928e+00 1.800000000000006040e+00 2.976518791834028327e-06
3.000000000000007105e+00 1.800000000000006040e+00 1.648534713380186251e-05
3.200000000000006395e+00 1.800000000000006040e+00 4.821134115476173116e-05
3.400000000000007461e+00 1.800000000000006040e+00 1.080717622813175382e-04
3.600000000000008527e+00 1.800000000000006040e+00 2.080134773738004849e-04
3.800000000000007816e+00 1.800000000000006040e+00 3.605779688050014462e-04
4.000000000000007105e+00 1.800000000000006040e+00 5.765138953264560551e-04
4.200000000000008171e+00 1.800000000000006040e+00 8.620257929501583217e-04
4.400000000000009237e+00 1.800000000000006040e+00 1.216849207833422880e-03
4.600000000000008527e+00 1.800000000000006040e+00 1.634681414187974307e-03
4.800000000000007816e+00 1.800000000000006040e+00 2.107165727733971428e-03
5.000000000000008882e+00 1.800000000000006040e+00 2.631288963582033031e-03
5.200000000000009948e+00 1.800000000000006040e+00 3.218179549113674934e-03
5.400000000000009237e+00 1.800000000000006040e+00 3.900498219392119562e-03
5.600000000000008527e+00 1.800000000000006040e+00 4.737014733179147064e-03
5.800000000000009592e+00 1.800000000000006040e+00 5.815300159524144571e-03
6.000000000000010658e+00 1.800000000000006040e+00 7.254258184062440176e-03
6.200000000000009948e+00 1.800000000000006040e+00 9.206632740734301337e-03
6.400000000000009237e+00 1.800000000000006040e+00 1.185890245238017254e-02
6.600000000000010303e+00 1.800000000000006040e+00 1.542365831020629102e-02
6.800000000000011369e+00 1.800000000000006040e+00 2.011853628585792350e-02
7.000000000000010658e+00 1.800000000000006040e+00 2.612663056119434238e-02
7.200000000000009948e+00 1.800000000000006040e+00 3.353690601970372304e-02
7.400000000000011013e+00 1.800000000000006040e+00 4.227062446975728138e-02
7.600000000000012079e+00 1.800000000000006040e+00 5.201169443852596275e-02
7.800000000000011369e+00 1.800000000000006040e+00 6.217196701797387398e-02
8.000000000000010658e+00 1.800000000000006040e+00 7.192607676347309575e-02
8.200000000000011724e+00 1.800000000000006040e+00 8.032980298377484507e-02
8.400000000000012790e+00 1.800000000000006040e+00 8.649196737181487349e-02
8.600000000000012079e+00 1.800000000000006040e+00 8.973557121582059759e-02
8.800000000000011369e+00 1.800000000000006040e+00 8.969761269197512599e-02
9.000000000000012434e+00 1.800000000000006040e+00 8.636678373214190518e-02
9.200000000000013500e+00 1.800000000000006040e+00 8.008452338167602880e-02
9.400000000000012790e+00 1.800000000000006040e+00 7.151110964399109982e-02
9.600000000000012079e+00 1.800000000000006040e+00 6.153159025185189063e-02
9.800000000000013145e+00 1.800000000000006040e+00 5.109806083505749608e-02
1.000000000000001421e+01 1.800000000000006040e+00 4.105532827292474041e-02
1.020000000000001350e+01 1.800000000000006040e+00 3.201575144930977196e-02
1.040000000000001279e+01 1.800000000000006040e+00 2.431768704434197903e-02
1.060000000000001386e+01 1.800000000000006040e+00 1.805656990233516293e-02
1.080000000000001492e+01 1.800000000000006040e+00 1.315411814378934612e-02
1.100000000000001421e+01 1.800000000000006040e+00 9.433205513975377945e-03
1.120000000000001350e+01 1.800000000000006040e+00 6.679180200049911371e-03
1.140000000000001279e+01 1.800000000000006040e+00 4.681015776175404507e-03
1.160000000000001563e+01 1.800000000000006040e+00 3.253619601560939212e-03
1.180000000000001492e+01 1.800000000000006040e+00 2.246149642415877674e-03
1.200000000000001421e+01 1.800000000000006040e+00 1.541729334902883350e-03
1.220000000000001705e+01 1.800000000000006040e+00 1.052935490169254430e-03
1.240000000000001634e+01 1.800000000000006040e+00 7.159526727619862623e-04
1.260000000000001563e+01 1.800000000000006040e+00 4.849704163799875502e-04
1.280000000000001492e+01 1.800000000000006040e+00 3.274825004607369045e-04
1.300000000000001421e+01 1.800000000000006040e+00 2.206212258849180844e-04
1.320000000000001705e+01 1.800000000000006040e+00 1.484164441953810627e-04
1.340000000000001634e+01 1.800000000000006040e+00 9.979318436650238253e-05
1.360000000000001563e+01 1.800000000000006040e+00 6.712648890625762200e-05
1.380000000000001847e+01 1.800000000000006040e+00 4.520540405787777839e-05
1.400000000000001776e+01 1.800000000000006040e+00 3.049438921630738027e-05
1.420000000000001705e+01 1.800000000000006040e+00 2.061034305728957395e-05
1.440000000000001634e+01 1.800000000000006040e+00 1.395559927783946606e-05
1.460000000000001563e+01 1.800000000000006040e+00 9.463126254092461083e-06
1.480000000000001847e+01 1.800000000000006040e+00 6.421667042678030763e-06
1.500000000000001776e+01 1.800000000000006040e+00 4.357101232341264057e-06

-5.000000000000000000e+00 2.000000000000006217e+00 8.107757938440283828e-13
-4.799999999999999822e+00 2.000000000000006217e+00 2.129717746956894464e-12
-4.599999999999999645e+00 2.000000000000006217e+00 5.436933609516916507e-12
-4.399999999999999467e+00 2.000000000000006217e+00 1.349757419642761596e-11
-4.199999999999999289e+00 2.000000000000006217e+00 3.260076331074988455e-11
-3.999999999999999112e+00 2.000000000000006217e+00 7.663468812900672941e-11
-3.799999999999998934e+00 2.000000000000006217e+00 1.753750970745989213e-10
-3.599999999999998757e+00 2.000000000000006217e+00 3.907921054104379942e-10
-3.399999999999998579e+00 2.000000000000006217e+00 8.480581783439263296e-10
-3.199999999999998401e+00 2.000000000000006217e+00 1.792479621823603578e-09
-2.999999999999998224e+00 2.000000000000006217e+00 3.690293896336817510e-09
-2.799999999999998046e+00 2.000000000000006217e+00 7.400478989583249778e-09
-2.599999999999997868e+00 2.000000000000006217e+00 1.445608033402908841e-08
-2.399999999999997691e+00 2.000000000000006217e+00 2.750546790550636173e-08
-2.199999999999997513e+00 2.000000000000006217e+00 5.097266419662852239e-08
-1.999999999999997335e+00 2.000000000000006217e+00 9.199473094207552072e-08
-1.799999999999997158e+00 2.000000000000006217e+00 1.616730112187066943e-07
-1.599999999999996980e+00 2.000000000000006217e+00 2.766206945735553116e-07
-1.399999999999996803e+00 2.000000000000006217e+00 4.606879521552316124e-07
-1.199999999999996625e+00 2.000000000000006217e+00 7.465881459294325883e-07
-9.999999999999964473e-01 2.000000000000006217e+00 1.176936416829904960e-06
-7.999999999999962697e-01 2.000000000000006217e+00 1.803968891347723039e-06
-5.999999999999960920e-01 2.000000000000006217e+00 2.686992207959383040e-06
-3.999999999999959144e-01 2.000000000000006217e+00 3.886513476673881779e-06
-1.999999999999957367e-01 2.000000000000006217e+00 5.454151979380025346e-06
4.440892098500626162e-15 2.000000000000006217e+00 7.417985967536505992e-06
2.000000000000046185e-01 2.000000000000006217e+00 9.764061536826027857e-06
4.000000000000047962e-01 2.000000000000006217e+00 1.241639369996574159e-05
6.000000000000049738e-01 2.000000000000006217e+00 1.521970890847636780e-05
8.000000000000051514e-01 2.000000000000006217e+00 1.793089426562774838e-05
1.000000000000005329e+00 2.000000000000006217e+00 2.022584697307171532e-05
1.200000000000005507e+00 2.000000000000006217e+00 2.172738751988696870e-05
1.400000000000005684e+00 2.000000000000006217e+00 2.205689557477204674e-05
1.600000000000005862e+00 2.000000000000006217e+00 2.090827116500784745e-05
1.800000000000006040e+00 2.000000000000006217e+00 1.813991904161331336e-05
2.000000000000006217e+00 2.000000000000006217e+00 1.388141860477495968e-05
2.200000000000006395e+00 2.000000000000006217e+00 8.657973073335162461e-06
2.400000000000006573e+00 2.000000000000006217e+00 3.546199677747896234e-06
2.600000000000006750e+00 2.000000000000006217e+00 3.832527378217437956e-07
2.800000000000006928e+00 2.000000000000006217e+00 2.046315649950214387e-06
3.000000000000007105e+00 2.000000000000006217e+00 1.278712689575691095e-05
3.200000000000006395e+00 2.000000000000006217e+00 3.853882418088283899e-05
3.400000000000007461e+00 2.000000000000006217e+00 8.702444540368618167e-05
3.600000000000008527e+00 2.000000000000006217e+00 1.674381547454330797e-04
3.800000000000007816e+00 2.000000000000006217e+00 2.895215432509069819e-04
4.000000000000007105e+00 2.000000000000006217e+00 4.620829702335102311e-04
4.200000000000008171e+00 2.000000000000006217e+00 6.913837255512948841e-04
4.400000000000009237e+00 2.000000000000006217e+00 9.801834238156905809e-04
4.600000000000008527e+00 2.000000000000006217e+00 1.328354312952525563e-03
4.800000000000007816e+00 2.000000000000006217e+00 1.735640689802616602e-03
5.000000000000008882e+00 2.000000000000006217e+00 2.206374975889169483e-03
5.200000000000009948e+00 2.000000000000006217e+00 2.755144646405919412e-03
5.400000000000009237e+00 2.000000000000006217e+00 3.412133238496149398e-03
5.600000000000008527e+00 2.000000000000006217e+00 4.227392252920283630e-03
5.800000000000009592e+00 2.000000000000006217e+00 5.274119895846791570e-03
6.000000000000010658e+00 2.000000000000006217e+00 6.651237927026207482e-03
6.200000000000009948e+00 2.000000000000006217e+00 8.484766555284852310e-03
6.400000000000009237e+00 2.000000000000006217e+00 1.092605742792503859e-02
6.600000000000010303e+00 2.000000000000006217e+00 1.414357019104111116e-02
6.800000000000011369e+00 2.000000000000006217e+00 1.830426836508026664e-02
7.000000000000010658e+00 2.000000000000006217e+00 2.354153147714408562e-02
7.200000000000009948e+00 2.000000000000006217e+00 2.990940942963225824e-02
7.400000000000011013e+00 2.000000000000006217e+00 3.732852755849297433e-02
7.600000000000012079e+00 2.000000000000006217e+00 4.553650639346029649e-02
7.800000000000011369e+00 2.000000000000006217e+00 5.406286626242205046e-02
8.000000000000010658e+00 2.000000000000006217e+00 6.224975573223032188e-02
8.200000000000011724e+00 2.000000000000006217e+00 6.932955535916505985e-02
8.400000000000012790e+00 2.000000000000006217e+00 7.454861221543067351e-02
8.600000000000012079e+00 2.000000000000006217e+00 7.730470459317437260e-02
8.800000000000011369e+00 2.000000000000006217e+00 7.726003577708068226e-02
9.000000000000012434e+00 2.000000000000006217e+00 7.440389874039597673e-02
9.200000000000013500e+00 2.000000000000006217e+00 6.905530896112485606e-02
9.400000000000012790e+00 2.000000000000006217e+00 6.180519917133954488e-02
9.600000000000012079e+00 2.000000000000006217e+00 5.340661050728086334e-02
9.800000000000013145e+00 2.000000000000006217e+00 4.463721997436390088e-02
1.000000000000001421e+01 2.000000000000006217e+00 3.617218239952862957e-02
1.020000000000001350e+01 2.000000000000006217e+00 2.850140645228715561e-02
1.040000000000001279e+01 2.000000000000006217e+00 2.190440704995616841e-02
1.060000000000001386e+01 2.000000000000006217e+00 1.647310817754919776e-02
1.080000000000001492e+01 2.000000000000006217e+00 1.216123301422612941e-02
1.100000000000001421e+01 2.000000000000006217e+00 8.839446188164483062e-03
1.120000000000001350e+01 2.000000000000006217e+00 6.342468612656658455e-03
1.140000000000001279e+01 2.000000000000006217e+00 4.502296437446258286e-03
1.160000000000001563e+01 2.000000000000006217e+00 3.167477344206520197e-03
1.180000000000001492e+01 2.000000000000006217e+00 2.211452885100364130e-03
1.200000000000001421e+01 2.000000000000006217e+00 1.533789090901599211e-03
1.220000000000001705e+01 2.000000000000006217e+00 1.057610387786790803e-03
1.240000000000001634e+01 2.000000000000006217e+00 7.255518827205996923e-04
1.260000000000001563e+01 2.000000000000006217e+00 4.955765097258124077e-04
1.280000000000001492e+01 2.000000000000006217e+00 3.372893898592771336e-04
1.300000000000001421e+01 2.000000000000006217e+00 2.289472043268881883e-04
1.320000000000001705e+01 2.000000000000006217e+00 1.551415617671651997e-04
1.340000000000001634e+01 2.000000000000006217e+00 1.050512776482109080e-04
1.360000000000001563e+01 2.000000000000006217e+00 7.114411972919222680e-05
1.380000000000001847e+01 2.000000000000006217e+00 4.822260719251905627e-05
1.400000000000001776e+01 2.000000000000006217e+00 3.272941929264588939e-05
1.420000000000001705e+01 2.000000000000006217e+00 2.224715209314511789e-05
1.440000000000001634e+01 2.000000000000006217e+00 1.514240246563558982e-05
1.460000000000001563e+01 2.000000000000006217e+00 1.031585361241358296e-05
1.480000000000001847e+01 2.000000000000006217e+00 7.029109272389994226e-06
1.500000000000001776e+01 2.000000000000006217e+00 4.786196367191636195e-06

-5.000000000000000000e+00 2.200000000000006395e+00 7.429296827866204293e-13
-4.799999999999999822e+00 2.200000000000006395e+00 1.954910311393924999e-12
-4.599999999999999645e+00 2.200000000000006395e+00 4.997870029934346018e-12
-4.399999999999999467e+00 2.200000000000006395e+00 1.242242764728059190e-11
-4.199999999999999289e+00 2.200000000000006395e+00 3.003389022214999232e-11
-3.999999999999999112e+00 2.200000000000006395e+00 7.065952825876023257e-11
-3.799999999999998934e+00 2.200000000000006395e+00 1.618136466491811992e-10
-3.599999999999998757e+00 2.200000000000006395e+00 3.607818048216803281e-10
-3.399999999999998579e+00 2.200000000000006395e+00 7.833092721927977067e-10
-3.199999999999998401e+00 2.200000000000006395e+00 1.656279501662366305e-09
-2.999999999999998224e+00 2.200000000000006395e+00 3.410984473347800531e-09
-2.799999999999998046e+00 2.200000000000006395e+00 6.842096626598406529e-09
-2.599999999999997868e+00 2.200000000000006395e+00 1.336793916997119290e-08
-2.399999999999997691e+00 2.200000000000006395e+00 2.543861590633948112e-08
-2.199999999999997513e+00 2.200000000000006395e+00 4.714653364005538287e-08
-1.999999999999997335e+00 2.200000000000006395e+00 8.509260522810003306e-08
-1.799999999999997158e+00 2.200000000000006395e+00 1.495415506638950658e-07
-1.599999999999996980e+00 2.200000000000006395e+00 2.558491373885871089e-07
-1.399999999999996803e+00 2.200000000000006395e+00 4.260503546091756075e-07
-1.199999999999996625e+00 2.200000000000006395e+00 6.903518726072276485e-07
-9.999999999999964473e-01 2.200000000000006395e+00 1.088077300857783952e-06
-7.999999999999962697e-01 2.200000000000006395e+00 1.667392490607244680e-06
-5.999999999999960920e-01 2.200000000000006395e+00 2.482942378513527033e-06
-3.999999999999959144e-01 2.200000000000006395e+00 3.590447270227304378e-06
-1.999999999999957367e-01 2.200000000000006395e+00 5.037452959672787027e-06
4.440892098500626162e-15 2.200000000000006395e+00 6.849935671998306003e-06
2.000000000000046185e-01 2.200000000000006395e+00 9.015429009020397183e-06
4.000000000000047962e-01 2.200000000000006395e+00 1.146476575676177293e-05
6.000000000000049738e-01 2.200000000000006395e+00 1.405622810244550192e-05
8.000000000000051514e-01 2.200000000000006395e+00 1.656744482460795022e-05
1.000000000000005329e+00 2.200000000000006395e+00 1.870111892559989702e-05
1.200000000000005507e+00 2.200000000000006395e+00 2.010996117863610665e-05
1.400000000000005684e+00 2.200000000000006395e+00 2.044377635004766488e-05
1.600000000000005862e+00 2.200000000000006395e+00 1.941805663305091957e-05
1.800000000000006040e+00 2.200000000000006395e+00 1.690022744491233455e-05
2.000000000000006217e+00 2.200000000000006395e+00 1.300893330199171345e-05
2.200000000000006395e+00 2.200000000000006395e+00 8.224854792484778270e-06
2.400000000000006573e+00 2.200000000000006395e+00 3.517742047437780892e-06
2.600000000000006750e+00 2.200000000000006395e+00 4.995664856226343589e-07
2.800000000000006928e+00 2.200000000000006395e+00 1.610717414044594117e-06
3.000000000000007105e+00 2.200000000000006395e+00 1.032709356389066555e-05
3.200000000000006395e+00 2.200000000000006395e+00 3.133775170394254933e-05
3.400000000000007461e+00 2.200000000000006395e+00 7.059547027534755130e-05
3.600000000000008527e+00 2.200000000000006395e+00 1.351155318722774452e-04
3.800000000000007816e+00 2.200000000000006395e+00 2.324354991570919550e-04
4.000000000000007105e+00 2.200000000000006395e+00 3.697850097046565367e-04
4.200000000000008171e+00 2.200000000000006395e+00 5.532326114130927536e-04
4.400000000000009237e+00 2.200000000000006395e+00 7.872815273485003979e-04
4.600000000000008527e+00 2.200000000000006395e+00 1.075435266699521211e-03
4.800000000000007816e+00 2.200000000000006395e+00 1.422049506940574470e-03
5.000000000000008882e+00 2.200000000000006395e+00 1.835376824206408092e-03
5.200000000000009948e+00 2.200000000000006395e+00 2.331308228054568537e-03
5.400000000000009237e+00 2.200000000000006395e+00 2.937168535434771591e-03
5.600000000000008527e+00 2.200000000000006395e+00 3.695093970725425812e-03
5.800000000000009592e+00 2.200000000000006395e+00 4.664779991261551982e-03
6.000000000000010658e+00 2.200000000000006395e+00 5.925379672828950256e-03
6.200000000000009948e+00 2.200000000000006395e+00 7.575874557695341099e-03
6.400000000000009237e+00 2.200000000000006395e+00 9.732456924325760469e-03
6.600000000000010303e+00 2.200000000000006395e+00 1.252070962222474361e-02
6.800000000000011369e+00 2.200000000000006395e+00 1.606010815008162423e-02
7.000000000000010658e+00 2.200000000000006395e+00 2.043911174598739278e-02
7.200000000000009948e+00 2.200000000000006395e+00 2.568133105409772451e-02
7.400000000000011013e+00 2.200000000000006395e+00 3.170712358177755347e-02
7.600000000000012079e+00 2.200000000000006395e+00 3.829985839355073973e-02
7.800000000000011369e+00 2.200000000000006395e+00 4.509017452727145242e-02
8.000000000000010658e+00 2.200000000000006395e+00 5.157188277954715544e-02
8.200000000000011724e+00 2.200000000000006395e+00 5.715699618840917179e-02
8.400000000000012790e+00 2.200000000000006395e+00 6.126484322178972486e-02
8.600000000000012079e+00 2.200000000000006395e+00 6.342617978016269753e-02
8.800000000000011369e+00 2.200000000000006395e+00 6.337509499693746995e-02
9.000000000000012434e+00 2.200000000000006395e+00 6.110356361881048859e-02
9.200000000000013500e+00 2.200000000000006395e+00 5.686385853007396712e-02
9.400000000000012790e+00 2.200000000000006395e+00 5.111806532874237086e-02
9.600000000000012079e+00 2.200000000000006395e+00 4.444817266043546433e-02
9.800000000000013145e+00 2.200000000000006395e+00 3.745126830719604921e-02
1.000000000000001421e+01 2.200000000000006395e+00 3.064751813737047817e-02
1.020000000000001350e+01 2.200000000000006395e+00 2.442137730249300739e-02
1.040000000000001279e+01 2.200000000000006395e+00 1.900255862042327104e-02
1.060000000000001386e+01 2.200000000000006395e+00 1.448011933071475382e-02
1.080000000000001492e+01 2.200000000000006395e+00 1.083602317687393408e-02
1.100000000000001421e+01 2.200000000000006395e+00 7.984308933308509326e-03
1.120000000000001350e+01 2.200000000000006395e+00 5.805965602278483767e-03
1.140000000000001279e+01 2.200000000000006395e+00 4.174690445639727375e-03
1.160000000000001563e+01 2.200000000000006395e+00 2.972829591780287283e-03
1.180000000000001492e+01 2.200000000000006395e+00 2.099203227746000450e-03
1.200000000000001421e+01 2.200000000000006395e+00 1.471349823551129903e-03
1.220000000000001705e+01 2.200000000000006395e+00 1.024546635465531201e-03
1.240000000000001634e+01 2.200000000000006395e+00 7.093493519235595903e-04
1.260000000000001563e+01 2.200000000000006395e+00 4.887338535312732045e-04
1.280000000000001492e+01 2.200000000000006395e+00 3.354044814465401625e-04
1.300000000000001421e+01 2.200000000000006395e+00 2.294975988027738605e-04
1.320000000000001705e+01 2.200000000000006395e+00 1.567256922140300478e-04
1.340000000000001634e+01 2.200000000000006395e+00 1.069245193023772719e-04
1.360000000000001563e+01 2.200000000000006395e+00 7.293892153049951789e-05
1.380000000000001847e+01 2.200000000000006395e+00 4.978169669753007402e-05
1.400000000000001776e+01 2.200000000000006395e+00 3.400777611188407810e-05
1.420000000000001705e+01 2.200000000000006395e+00 2.325549402688933004e-05
1.440000000000001634e+01 2.200000000000006395e+00 1.591551883273663664e-05
1.460000000000001563e+01 2.200000000000006395e+00 1.089562139305232241e-05
1.480000000000001847e+01 2.200000000000006395e+00 7.456015086345979229e-06
1.500000000000001776e+01 2.200000000000006395e+00 5.095641318647426381e-06

-5.000000000000000000e+00 2.400000000000006573e+00 6.510497364557416155e-13
-4.799999999999999822e+00 2.400000000000006573e+00 1.716738539790778739e-12
-4.599999999999999645e+00 2.400000000000006573e+00 4.396567132813214924e-12
-4.399999999999999467e+00 2.400000000000006573e+00 1.094355153343828332e-11
-4.199999999999999289e+00 2.400000000000006573e+00 2.648999837442092862e-11
-3.999999999999999112e+00 2.400000000000006573e+00 6.238404902688914720e-11
-3.799999999999998934e+00 2.400000000000006573e+00 1.429811692367368195e-10
-3.599999999999998757e+00 2.400000000000006573e+00 3.190134070620770884e-10
-3.399999999999998579e+00 2.400000000000006573e+00 6.930217530752217617e-10
-3.199999999999998401e+00 2.400000000000006573e+00 1.466061714103953179e-09
-2.999999999999998224e+00 2.400000000000006573e+00 3.020401456845340273e-09
-2.799999999999998046e+00 2.400000000000006573e+00 6.060466076335551187e-09
-2.599999999999997868e+00 2.400000000000006573e+00 1.184355442031756782e-08
-2.399999999999997691e+00 2.400000000000006573e+00 2.254151901863371881e-08
-2.199999999999997513e+00 2.400000000000006573e+00 4.178155513653491195e-08
-1.999999999999997335e+00 2.400000000000006573e+00 7.541294443636135477e-08
-1.799999999999997158e+00 2.400000000000006573e+00 1.325286789522204153e-07
-1.599999999999996980e+00 2.400000000000006573e+00 2.267256580930209382e-07
-1.399999999999996803e+00 2.400000000000006573e+00 3.775035759871784496e-07
-1.199999999999996625e+00 2.400000000000006573e+00 6.115734274584987824e-07
-9.999999999999964473e-01 2.400000000000006573e+00 9.636746123361814480e-07
-7.999999999999962697e-01 2.400000000000006573e+00 1.476305866485764132e-06
-5.999999999999960920e-01 2.400000000000006573e+00 2.197606442868845535e-06
-3.999999999999959144e-01 2.400000000000006573e+00 3.176556700574416086e-06
-1.999999999999957367e-01 2.400000000000006573e+00 4.454803670973216371e-06
4.440892098500626162e-15 2.400000000000006573e+00 6.054866755177437351e-06
2.000000000000046185e-01 2.400000000000006573e+00 7.965321462458061787e-06
4.000000000000047962e-01 2.400000000000006573e+00 1.012478952084479098e-05
6.000000000000049738e-01 2.400000000000006573e+00 1.240802609877383665e-05
8.000000000000051514e-01 2.400000000000006573e+00 1.461873933459669582e-05
1.000000000000005329e+00 2.400000000000006573e+00 1.649448582972309546e-05
1.200000000000005507e+00 2.400000000000006573e+00 1.772852054421047218e-05
1.400000000000005684e+00 2.400000000000006573e+00 1.801156318785382957e-05
1.600000000000005862e+00 2.400000000000006573e+00 1.709337817730199820e-05
1.800000000000006040e+00 2.400000000000006573e+00 1.486088348970547005e-05
2.000000000000006217e+00 2.400000000000006573e+00 1.142770156029833223e-05
2.200000000000006395e+00 2.400000000000006573e+00 7.230829552122197129e-06
2.400000000000006573e+00 2.400000000000006573e+00 3.133262427537936122e-06
2.600000000000006750e+00 2.400000000000006573e+00 5.346445759490936950e-07
2.800000000000006928e+00 2.400000000000006573e+00 1.491126874997906960e-06
3.000000000000007105e+00 2.400000000000006573e+00 8.836168366909394914e-06
3.200000000000006395e+00 2.400000000000006573e+00 2.627487823854312752e-05
3.400000000000007461e+00 2.400000000000006573e+00 5.840191238309870429e-05
3.600000000000008527e+00 2.400000000000006573e+00 1.105831303129792877e-04
3.800000000000007816e+00 2.400000000000006573e+00 1.886668063222359350e-04
4.000000000000007105e+00 2.400000000000006573e+00 2.985668259241236900e-04
4.200000000000008171e+00 2.400000000000006573e+00 4.458764743398026232e-04
4.400000000000009237e+00 2.400000000000006573e+00 6.357767152331838829e-04
4.600000000000008527e+00 2.400000000000006573e+00 8.735247777108674739e-04
4.800000000000007816e+00 2.400000000000006573e+00 1.165700941183369288e-03
5.000000000000008882e+00 2.400000000000006573e+00 1.522181275664783590e-03
5.200000000000009948e+00 2.400000000000006573e+00 1.958593230197310225e-03
5.400000000000009237e+00 2.400000000000006573e+00 2.498906095451567180e-03
5.600000000000008527e+00 2.400000000000006573e+00 3.177828835586300835e-03
5.800000000000009592e+00 2.400000000000006573e+00 4.042733855865850157e-03
6.000000000000010658e+00 2.400000000000006573e+00 5.154749192875732883e-03
6.200000000000009948e+00 2.400000000000006573e+00 6.588384411339950029e-03
6.400000000000009237e+00 2.400000000000006573e+00 8.428635363051618576e-03
6.600000000000010303e+00 2.400000000000006573e+00 1.076413954285100789e-02
6.800000000000011369e+00 2.400000000000006573e+00 1.367491326210212681e-02
7.000000000000010658e+00 2.400000000000006573e+00 1.721383524840875909e-02
7.200000000000009948e+00 2.400000000000006573e+00 2.138264553506676047e-02
7.400000000000011013e+00 2.400000000000006573e+00 2.610584021959880957e-02
7.600000000000012079e+00 2.400000000000006573e+00 3.120894372445925588e-02
7.800000000000011369e+00 2.400000000000006573e+00 3.640997973728684473e-02
8.000000000000010658e+00 2.400000000000006573e+00 4.133278719963526249e-02
8.200000000000011724e+00 2.400000000000006573e+00 4.554672812738344567e-02
8.400000000000012790e+00 2.400000000000006573e+00 4.862949104084626772e-02
8.600000000000012079e+00 2.400000000000006573e+00 5.024064931114646804e-02
8.800000000000011369e+00 2.400000000000006573e+00 5.018747982761827958e-02
9.000000000000012434e+00 2.400000000000006573e+00 4.846460273503314792e-02
9.200000000000013500e+00 2.400000000000006573e+00 4.525577129295685341e-02
9.400000000000012790e+00 2.400000000000006573e+00 4.089719001327447867e-02
9.600000000000012079e+00 2.400000000000006573e+00 3.581304025518974171e-02
9.800000000000013145e+00 2.400000000000006573e+00 3.044131834049958185e-02
1.000000000000001421e+01 2.400000000000006573e+00 2.516891966666447503e-02
1.020000000000001350e+01 2.400000000000006573e+00 2.028925945854061913e-02
1.040000000000001279e+01 2.400000000000006573e+00 1.598669748018832423e-02
1.060000000000001386e+01 2.400000000000006573e+00 1.234379723693109464e-02
1.080000000000001492e+01 2.400000000000006573e+00 9.362826372759478974e-03
1.100000000000001421e+01 2.400000000000006573e+00 6.992348243366555000e-03
1.120000000000001350e+01 2.400000000000006573e+00 5.151970606664789225e-03
1.140000000000001279e+01 2.400000000000006573e+00 3.751508608419749230e-03
1.160000000000001563e+01 2.400000000000006573e+00 2.703611672518473497e-03
1.180000000000001492e+01 2.400000000000006573e+00 1.930670433862852978e-03
1.200000000000001421e+01 2.400000000000006573e+00 1.367555176778653681e-03
1.220000000000001705e+01 2.400000000000006573e+00 9.617556628550475535e-04
1.240000000000001634e+01 2.400000000000006573e+00 6.721591285830250595e-04
1.260000000000001563e+01 2.400000000000006573e+00 4.672894864824725424e-04
1.280000000000001492e+01 2.400000000000006573e+00 3.234799892053654043e-04
1.300000000000001421e+01 2.400000000000006573e+00 2.232088836007934123e-04
1.320000000000001705e+01 2.400000000000006573e+00 1.536834865377433609e-04
1.340000000000001634e+01 2.400000000000006573e+00 1.056838608527459645e-04
1.360000000000001563e+01 2.400000000000006573e+00 7.264456333851513627e-05
1.380000000000001847e+01 2.400000000000006573e+00 4.994154499530733507e-05
1.400000000000001776e+01 2.400000000000006573e+00 3.434944901007811407e-05
1.420000000000001705e+01 2.400000000000006573e+00 2.363656331331935280e-05
1.440000000000001634e+01 2.400000000000006573e+00 1.626818705968183877e-05
1.460000000000001563e+01 2.400000000000006573e+00 1.119326897519967346e-05
1.480000000000001847e+01 2.400000000000006573e+00 7.693449912953425902e-06
1.500000000000001776e+01 2.400000000000006573e+00 5.277787853654771272e-06

-5.000000000000000000e+00 2.600000000000006750e+00 5.467501537200122144e-13
-4.799999999999999822e+00 2.600000000000006750e+00 1.445360464223182690e-12
-4.599999999999999645e+00 2.600000000000006750e+00 3.709277402261561713e-12
-4.399999999999999467e+00 2.600000000000006750e+00 9.248727850247748149e-12
-4.199999999999999289e+00 2.600000000000006750e+00 2.241957975073654288e-11
-3.999999999999999112e+00 2.600000000000006750e+00 5.286122058119441627e-11
-3.799999999999998934e+00 2.600000000000006750e+00 1.212758705127485312e-10
-3.599999999999998757e+00 2.600000000000006750e+00 2.708095821234093479e-10
-3.399999999999998579e+00 2.600000000000006750e+00 5.887079932013241807e-10
-3.199999999999998401e+00 2.600000000000006750e+00 1.246092429813643502e-09
-2.999999999999998224e+00 2.600000000000006750e+00 2.568391765824777615e-09
-2.799999999999998046e+00 2.600000000000006750e+00 5.155372649343405712e-09
-2.599999999999997868e+00 2.600000000000006750e+00 1.007758215343915159e-08
-2.399999999999997691e+00 2.600000000000006750e+00 1.918418875293440474e-08
-2.199999999999997513e+00 2.600000000000006750e+00 3.556301492996440461e-08
-1.999999999999997335e+00 2.600000000000006750e+00 6.419224159833466136e-08
-1.799999999999997158e+00 2.600000000000006750e+00 1.128076793598369340e-07
-1.599999999999996980e+00 2.600000000000006750e+00 1.929705347288151445e-07
-1.399999999999996803e+00 2.600000000000006750e+00 3.212489287118566768e-07
-1.199999999999996625e+00 2.600000000000006750e+00 5.203160703925960399e-07
-9.999999999999964473e-01 2.600000000000006750e+00 8.196218037835030994e-07
-7.999999999999962697e-01 2.600000000000006750e+00 1.255130719310326194e-06
-5.999999999999960920e-01 2.600000000000006750e+00 1.867479633442587033e-06
-3.999999999999959144e-01 2.600000000000006750e+00 2.697855393746385855e-06
-1.999999999999957367e-01 2.600000000000006750e+00 3.781016452473786879e-06
4.440892098500626162e-15 2.600000000000006750e+00 5.135268372495931678e-06
2.000000000000046185e-01 2.600000000000006750e+00 6.749917412194049752e-06
4.000000000000047962e-01 2.600000000000006750e+00 8.571759171966534101e-06
6.000000000000049738e-01 2.600000000000006750e+00 1.049338243797527279e-05
8.000000000000051514e-01 2.600000000000006750e+00 1.234720227671159780e-05
1.000000000000005329e+00 2.600000000000006750e+00 1.390977143765747951e-05
1.200000000000005507e+00 2.600000000000006750e+00 1.492062166789155539e-05
1.400000000000005684e+00 2.600000000000006750e+00 1.511839565201728272e-05
1.600000000000005862e+00 2.600000000000006750e+00 1.429448552309847203e-05
1.800000000000006040e+00 2.600000000000006750e+00 1.236146170283606760e-05
2.000000000000006217e+00 2.600000000000006750e+00 9.431314347828359548e-06
2.200000000000006395e+00 2.600000000000006750e+00 5.897916706579629871e-06
2.400000000000006573e+00 2.600000000000006750e+00 2.519372342535435584e-06
2.600000000000006750e+00 2.600000000000006750e+00 4.979547518035715919e-07
2.800000000000006928e+00 2.600000000000006750e+00 1.555922869757462022e-06
3.000000000000007105e+00 2.600000000000006750e+00 8.002198651356600545e-06
3.200000000000006395e+00 2.600000000000006750e+00 2.277714810741667342e-05
3.400000000000007461e+00 2.600000000000006750e+00 4.945392375634502649e-05
3.600000000000008527e+00 2.600000000000006750e+00 9.217327272750884364e-05
3.800000000000007816e+00 2.600000000000006750e+00 1.555051209516894559e-04
4.000000000000007105e+00 2.600000000000006750e+00 2.442709584258476283e-04
4.200000000000008171e+00 2.600000000000006750e+00 3.634189206470687895e-04
4.400000000000009237e+00 2.600000000000006750e+00 5.180934929713838354e-04
4.600000000000008527e+00 2.600000000000006750e+00 7.140498525531989568e-04
4.800000000000007816e+00 2.600000000000006750e+00 9.585077049895952828e-04
5.000000000000008882e+00 2.600000000000006750e+00 1.261433132323886395e-03
5.200000000000009948e+00 2.600000000000006750e+00 1.637123086352896498e-03
5.400000000000009237e+00 2.600000000000006750e+00 2.105890442938036095e-03
5.600000000000008527e+00 2.600000000000006750e+00 2.695615800139068881e-03
5.800000000000009592e+00 2.600000000000006750e+00 3.442905171741130876e-03
6.000000000000010658e+00 2.600000000000006750e+00 4.393511306446850652e-03
6.200000000000009948e+00 2.600000000000006750e+00 5.601510994410606459e-03
6.400000000000009237e+00 2.600000000000006750e+00 7.126515907902327036e-03
6.600000000000010303e+00 2.600000000000006750e+00 9.028037905441326991e-03
6.800000000000011369e+00 2.600000000000006750e+00 1.135620360704945632e-02
7.000000000000010658e+00 2.600000000000006750e+00 1.413852483453334474e-02
7.200000000000009948e+00 2.600000000000006750e+00 1.736354552350672514e-02
7.400000000000011013e+00 2.600000000000006750e+00 2.096387722523881600e-02
7.600000000000012079e+00 2.600000000000006750e+00 2.480302039696872379e-02
7.800000000000011369e+00 2.600000000000006750e+00 2.867163791468723896e-02
8.000000000000010658e+00 2.600000000000006750e+00 3.229856260633062748e-02
8.200000000000011724e+00 2.600000000000006750e+00 3.537903625157522852e-02
8.400000000000012790e+00 2.600000000000006750e+00 3.761770141387191235e-02
8.600000000000012079e+00 2.600000000000006750e+00 3.877821363102047780e-02
8.800000000000011369e+00 2.600000000000006750e+00 3.872741401281829671e-02
9.000000000000012434e+00 2.600000000000006750e+00 3.746192188822883989e-02
9.200000000000013500e+00 2.600000000000006750e+00 3.510935950836664710e-02
9.400000000000012790e+00 2.600000000000006750e+00 3.190378189310955764e-02
9.600000000000012079e+00 2.600000000000006750e+00 2.814242695315915740e-02
9.800000000000013145e+00 2.600000000000006750e+00 2.413570784337388739e-02
1.000000000000001421e+01 2.600000000000006750e+00 2.016279640672254819e-02
1.020000000000001350e+01 2.600000000000006750e+00 1.644154440871712849e-02
1.040000000000001279e+01 2.600000000000006750e+00 1.311585893448749367e-02
1.060000000000001386e+01 2.600000000000006750e+00 1.025844151831311994e-02
1.080000000000001492e+01 2.600000000000006750e+00 7.883690059929083019e-03
1.100000000000001421e+01 2.600000000000006750e+00 5.964918033604710637e-03
1.120000000000001350e+01 2.600000000000006750e+00 4.451205514267982111e-03
1.140000000000001279e+01 2.600000000000006750e+00 3.281114910205295589e-03
1.160000000000001563e+01 2.600000000000006750e+00 2.392306418696925081e-03
1.180000000000001492e+01 2.600000000000006750e+00 1.727319323244264201e-03
1.200000000000001421e+01 2.600000000000006750e+00 1.236379458691779778e-03
1.220000000000001705e+01 2.600000000000006750e+00 8.782083268439303978e-04
1.240000000000001634e+01 2.600000000000006750e+00 6.196617970974484593e-04
1.260000000000001563e+01 2.600000000000006750e+00 4.347912821116880328e-04
1.280000000000001492e+01 2.600000000000006750e+00 3.037004164458596855e-04
1.300000000000001421e+01 2.600000000000006750e+00 2.114059792335660462e-04
1.320000000000001705e+01 2.600000000000006750e+00 1.468055566727811555e-04
1.340000000000001634e+01 2.600000000000006750e+00 1.017926955004395929e-04
1.360000000000001563e+01 2.600000000000006750e+00 7.052718645660273214e-05
1.380000000000001847e+01 2.600000000000006750e+00 4.885139998384844834e-05
1.400000000000001776e+01 2.600000000000006750e+00 3.383570849379876868e-05
1.420000000000001705e+01 2.600000000000006750e+00 2.343294155716910718e-05
1.440000000000001634e+01 2.600000000000006750e+00 1.622152708774446587e-05
1.460000000000001563e+01 2.600000000000006750e+00 1.121838961098875536e-05
1.480000000000001847e+01 2.600000000000006750e+00 7.745080795267756933e-06
1.500000000000001776e+01 2.600000000000006750e+00 5.333447631984774195e-06

-5.000000000000000000e+00 2.800000000000006928e+00 4.405860612051706700e-13
-4.799999999999999822e+00 2.800000000000006928e+00 1.168275077302798659e-12
-4.599999999999999645e+00 2.800000000000006928e+00 3.005721774546619454e-12
-4.399999999999999467e+00 2.800000000000006928e+00 7.510048309251162648e-12
-4.199999999999999289e+00 2.800000000000006928e+00 1.823627825561794104e-11
-3.999999999999999112e+00 2.800000000000006928e+00 4.305944053060570975e-11
-3.799999999999998934e+00 2.800000000000006928e+00 9.890630747684906473e-11
-3.599999999999998757e+00 2.800000000000006928e+00 2.210776015663124095e-10
-3.399999999999998579e+00 2.800000000000006928e+00 4.809918291511613121e-10
-3.199999999999998401e+00 2.800000000000006928e+00 1.018782194355515283e-09
-2.999999999999998224e+00 2.800000000000006928e+00 2.101019375728783401e-09
-2.799999999999998046e+00 2.800000000000006928e+00 4.219074703703100080e-09
-2.599999999999997868e+00 2.800000000000006928e+00 8.250063788554750109e-09
-2.399999999999997691e+00 2.800000000000006928e+00 1.570894997544374643e-08
-2.199999999999997513e+00 2.800000000000006928e+00 2.912503136580847729e-08
-1.999999999999997335e+00 2.800000000000006928e+00 5.257475410317586598e-08
-1.799999999999997158e+00 2.800000000000006928e+00 9.238969416202562097e-08
-1.599999999999996980e+00 2.800000000000006928e+00 1.580261504319999088e-07
-1.399999999999996803e+00 2.800000000000006928e+00 2.630234964174247828e-07
-1.199999999999996625e+00 2.800000000000006928e+00 4.258875017417522558e-07
-9.999999999999964473e-01 2.800000000000006928e+00 6.706149291420697994e-07
-7.999999999999962697e-01 2.800000000000006928e+00 1.026442520736064757e-06
-5.999999999999960920e-01 2.800000000000006928e+00 1.526290820609354285e-06
-3.999999999999959144e-01 2.800000000000006928e+00 2.203335161502892888e-06
-1.999999999999957367e-01 2.800000000000006928e+00 3.085242534118821826e-06
4.440892098500626162e-15 2.800000000000006928e+00 4.185935965480924914e-06
2.000000000000046185e-01 2.800000000000006928e+00 5.495336204559135945e-06
4.000000000000047962e-01 2.800000000000006928e+00 6.968374563218079866e-06
6.000000000000049738e-01 2.800000000000006928e+00 8.515566820461922394e-06
8.000000000000051514e-01 2.800000000000006928e+00 9.998366303839103142e-06
1.000000000000005329e+00 2.800000000000006928e+00 1.123305521868959837e-05
1.200000000000005507e+00 2.800000000000006928e+00 1.200674389101872518e-05
1.400000000000005684e+00 2.800000000000006928e+00 1.210789830376191972e-05
1.600000000000005862e+00 2.800000000000006928e+00 1.137175275356393944e-05
1.800000000000006040e+00 2.800000000000006928e+00 9.738410121964088226e-06
2.000000000000006217e+00 2.800000000000006928e+00 7.319130845408538306e-06
2.200000000000006395e+00 2.800000000000006928e+00 4.465053743861550511e-06
2.400000000000006573e+00 2.800000000000006928e+00 1.832790355534994592e-06
2.600000000000006750e+00 2.800000000000006928e+00 4.426601652982149800e-07
2.800000000000006928e+00 2.800000000000006928e+00 1.726702063576608245e-06
3.000000000000007105e+00 2.800000000000006928e+00 7.563715020010185528e-06
3.200000000000006395e+00 2.800000000000006928e+00 2.029700144084961211e-05
3.400000000000007461e+00 2.800000000000006928e+00 4.272870854336597570e-05
3.600000000000008527e+00 2.800000000000006928e+00 7.808644397512193628e-05
3.800000000000007816e+00 2.800000000000006928e+00 1.299678285380850482e-04
4.000000000000007105e+00 2.800000000000006928e+00 2.022890735100066220e-04
4.200000000000008171e+00 2.800000000000006928e+00 2.992904431155570129e-04
4.400000000000009237e+00 2.800000000000006928e+00 4.256727856176074670e-04
4.600000000000008527e+00 2.800000000000006928e+00 5.869399146915937069e-04
4.800000000000007816e+00 2.800000000000006928e+00 7.899920498090008854e-04
5.000000000000008882e+00 2.800000000000006928e+00 1.043960320802777599e-03
5.200000000000009948e+00 2.800000000000006928e+00 1.361208884557864058e-03
5.400000000000009237e+00 2.800000000000006928e+00 1.758377361464997461e-03
5.600000000000008527e+00 2.800000000000006928e+00 2.257295699659133889e-03
5.800000000000009592e+00 2.800000000000006928e+00 2.885561554854626683e-03
6.000000000000010658e+00 2.800000000000006928e+00 3.676505724847947774e-03
6.200000000000009948e+00 2.800000000000006928e+00 4.668176914937436153e-03
6.400000000000009237e+00 2.800000000000006928e+00 5.900877201480093578e-03
6.600000000000010303e+00 2.800000000000006928e+00 7.412737707831915449e-03
6.800000000000011369e+00 2.800000000000006928e+00 9.232940964430317102e-03
7.000000000000010658e+00 2.800000000000006928e+00 1.137258869458684409e-02
7.200000000000009948e+00 2.800000000000006928e+00 1.381395959754004414e-02
7.400000000000011013e+00 2.800000000000006928e+00 1.649995204796379095e-02
7.600000000000012079e+00 2.800000000000006928e+00 1.932659499381599033e-02
7.800000000000011369e+00 2.800000000000006928e+00 2.214213701985604313e-02
8.000000000000010658e+00 2.800000000000006928e+00 2.475579566735909565e-02
8.200000000000011724e+00 2.800000000000006928e+00 2.695738945897754521e-02
8.400000000000012790e+00 2.800000000000006928e+00 2.854597807039266008e-02
8.600000000000012079e+00 2.800000000000006928e+00 2.936222881454908160e-02
8.800000000000011369e+00 2.800000000000006928e+00 2.931691834768629032e-02
9.000000000000012434e+00 2.800000000000006928e+00 2.840800736970567480e-02
9.200000000000013500e+00 2.800000000000006928e+00 2.672144861020622764e-02
9.400000000000012790e+00 2.800000000000006928e+00 2.441545399251918505e-02
9.600000000000012079e+00 2.800000000000006928e+00 2.169262586100932644e-02
9.800000000000013145e+00 2.800000000000006928e+00 1.876736367008503825e-02
1.000000000000001421e+01 2.800000000000006928e+00 1.583630433422964293e-02
1.020000000000001350e+01 2.800000000000006928e+00 1.305745602225885128e-02
1.040000000000001279e+01 2.800000000000006928e+00 1.054030923596379829e-02
1.060000000000001386e+01 2.800000000000006928e+00 8.345986188989013357e-03
1.080000000000001492e+01 2.800000000000006928e+00 6.494434360718568180e-03
1.100000000000001421e+01 2.800000000000006928e+00 4.975072501202033523e-03
1.120000000000001350e+01 2.800000000000006928e+00 3.757837447554432733e-03
1.140000000000001279e+01 2.800000000000006928e+00 2.802670209257970488e-03
1.160000000000001563e+01 2.800000000000006928e+00 2.066588293804372169e-03
1.180000000000001492e+01 2.800000000000006928e+00 1.508309673536556384e-03
1.200000000000001421e+01 2.800000000000006928e+00 1.090842715138304764e-03
1.220000000000001705e+01 2.800000000000006928e+00 7.826026111975707168e-04
1.240000000000001634e+01 2.800000000000006928e+00 5.575766821966906877e-04
1.260000000000001563e+01 2.800000000000006928e+00 3.949445004894058787e-04
1.280000000000001492e+01 2.800000000000006928e+00 2.784327263537905435e-04
1.300000000000001421e+01 2.800000000000006928e+00 1.955808718515913503e-04
1.320000000000001705e+01 2.800000000000006928e+00 1.370204611220410902e-04
1.340000000000001634e+01 2.800000000000006928e+00 9.582194214400997323e-05
1.360000000000001563e+01 2.800000000000006928e+00 6.693376066063952878e-05
1.380000000000001847e+01 2.800000000000006928e+00 4.671979464451627670e-05
1.400000000000001776e+01 2.800000000000006928e+00 3.259055457713152984e-05
1.420000000000001705e+01 2.800000000000006928e+00 2.271761169058886644e-05
1.440000000000001634e+01 2.800000000000006928e+00 1.581807586745740375e-05
1.460000000000001563e+01 2.800000000000006928e+00 1.099554594010743110e-05
1.480000000000001847e+01 2.800000000000006928e+00 7.624968821194378103e-06
1.500000000000001776e+01 2.800000000000006928e+00 5.270607142624869606e-06

-5.000000000000000000e+00 3.000000000000007105e+00 3.408917028673498981e-13
-4.799999999999999822e+00 3.000000000000007105e+00 9.072873232029834761e-13
-4.599999999999999645e+00 3.000000000000007105e+00 2.341377492185451922e-12
-4.399999999999999467e+00 3.000000000000007105e+00 5.864843176663913883e-12
-4.199999999999999289e+00 3.000000000000007105e+00 1.427097886821304124e-11
-3.999999999999999112e+00 3.000000000000007105e+00 3.375491135531347178e-11
-3.799999999999998934e+00 3.000000000000007105e+00 7.764567595685950315e-11
-3.599999999999998757e+00 3.000000000000007105e+00 1.737628892337954495e-10
-3.399999999999998579e+00 3.000000000000007105e+00 3.784246594216474120e-10
-3.199999999999998401e+00 3.000000000000007105e+00 8.021869963427119869e-10
-2.999999999999998224e+00 3.000000000000007105e+00 1.655426293876584998e-09
-2.799999999999998046e+00 3.000000000000007105e+00 3.326006948884507689e-09
-2.599999999999997868e+00 3.000000000000007105e+00 6.506326014004834660e-09
-2.399999999999997691e+00 3.000000000000007105e+00 1.239221466848753879e-08
-2.199999999999997513e+00 3.000000000000007105e+00 2.297973421377694716e-08
-1.999999999999997335e+00 3.000000000000007105e+00 4.148469667101423956e-08
-1.799999999999997158e+00 3.000000000000007105e+00 7.289907864023713390e-08
-1.599999999999996980e+00 3.000000000000007105e+00 1.246724556185267803e-07
-1.399999999999996803e+00 3.000000000000007105e+00 2.074591885995396862e-07
-1.199999999999996625e+00 3.000000000000007105e+00 3.357997168945225953e-07
-9.999999999999964473e-01 3.000000000000007105e+00 5.285093266547335480e-07
-7.999999999999962697e-01 3.000000000000007105e+00 8.084430078928880361e-07
-5.999999999999960920e-01 3.000000000000007105e+00 1.201217777480343320e-06
-3.999999999999959144e-01 3.000000000000007105e+00 1.732447346538220126e-06
-1.999999999999957367e-01 3.000000000000007105e+00 2.423133661672416006e-06
4.440892098500626162e-15 3.000000000000007105e+00 3.283121890047451587e-06
2.000000000000046185e-01 3.000000000000007105e+00 4.302996832772401378e-06
4.000000000000047962e-01 3.000000000000007105e+00 5.445470448548756383e-06
6.000000000000049738e-01 3.000000000000007105e+00 6.638100045987461773e-06
8.000000000000051514e-01 3.000000000000007105e+00 7.769914640200948920e-06
1.000000000000005329e+00 3.000000000000007105e+00 8.694967591115639096e-06
1.200000000000005507e+00 3.000000000000007105e+00 9.245710435618906752e-06
1.400000000000005684e+00 3.000000000000007105e+00 9.258204346939826281e-06
1.600000000000005862e+00 3.000000000000007105e+00 8.609550035140299816e-06
1.800000000000006040e+00 3.000000000000007105e+00 7.265793090924946518e-06
2.000000000000006217e+00 3.000000000000007105e+00 5.336473560743734186e-06
2.200000000000006395e+00 3.000000000000007105e+00 3.130561840277225625e-06
2.400000000000006573e+00 3.000000000000007105e+00 1.208224627354816177e-06
2.600000000000006750e+00 3.000000000000007105e+00 4.237484950897575000e-07
2.800000000000006928e+00 3.000000000000007105e+00 1.956578585829160727e-06
3.000000000000007105e+00 3.000000000000007105e+00 7.329113033633367197e-06
3.200000000000006395e+00 3.000000000000007105e+00 1.841120186165428794e-05
3.400000000000007461e+00 3.000000000000007105e+00 3.741262914173752729e-05
3.600000000000008527e+00 3.000000000000007105e+00 6.686759175084374209e-05
3.800000000000007816e+00 3.000000000000007105e+00 1.096210452661207260e-04
4.000000000000007105e+00 3.000000000000007105e+00 1.688363408311725918e-04
4.200000000000008171e+00 3.000000000000007105e+00 2.480546491965375587e-04
4.400000000000009237e+00 3.000000000000007105e+00 3.513439352779629873e-04
4.600000000000008527e+00 3.000000000000007105e+00 4.835721451904093754e-04
4.800000000000007816e+00 3.000000000000007105e+00 6.508217415896983904e-04
5.000000000000008882e+00 3.000000000000007105e+00 8.609322884351168449e-04
5.200000000000009948e+00 3.000000000000007105e+00 1.124120955065539612e-03
5.400000000000009237e+00 3.000000000000007105e+00 1.453594432144468106e-03
5.600000000000008527e+00 3.000000000000007105e+00 1.866031686229160718e-03
5.800000000000009592e+00 3.000000000000007105e+00 2.381780892207345339e-03
6.000000000000010658e+00 3.000000000000007105e+00 3.024570171500548868e-03
6.200000000000009948e+00 3.000000000000007105e+00 3.820482271630720999e-03
6.400000000000009237e+00 3.000000000000007105e+00 4.795905721496986768e-03
6.600000000000010303e+00 3.000000000000007105e+00 5.974187570220433965e-03
6.800000000000011369e+00 3.000000000000007105e+00 7.370832244071034121e-03
7.000000000000010658e+00 3.000000000000007105e+00 8.987377276140380913e-03
7.200000000000009948e+00 3.000000000000007105e+00 1.080455872199935670e-02
7.400000000000011013e+00 3.000000000000007105e+00 1.277600505058609087e-02
7.600000000000012079e+00 3.000000000000007105e+00 1.482429202704122796e-02
7.800000000000011369e+00 3.000000000000007105e+00 1.684145715972055687e-02
8.000000000000010658e+00 3.000000000000007105e+00 1.869568772847286092e-02
8.200000000000011724e+00 3.000000000000007105e+00 2.024468634484037285e-02
8.400000000000012790e+00 3.000000000000007105e+00 2.135434104747822165e-02
8.600000000000012079e+00 3.000000000000007105e+00 2.191934235979871304e-02
8.800000000000011369e+00 3.000000000000007105e+00 2.188110125756720370e-02
9.000000000000012434e+00 3.000000000000007105e+00 2.123841668777567623e-02
9.200000000000013500e+00 3.000000000000007105e+00 2.004799973668836000e-02
9.400000000000012790e+00 3.000000000000007105e+00 1.841468377978732959e-02
9.600000000000012079e+00 3.000000000000007105e+00 1.647393949802480537e-02
9.800000000000013145e+00 3.000000000000007105e+00 1.437114176688706474e-02
1.000000000000001421e+01 3.000000000000007105e+00 1.224232351713750756e-02
1.020000000000001350e+01 3.000000000000007105e+00 1.019999829831689034e-02
1.040000000000001279e+01 3.000000000000007105e+00 8.325680781820010007e-03
1.060000000000001386e+01 3.000000000000007105e+00 6.668794449353621610e-03
1.080000000000001492e+01 3.000000000000007105e+00 5.250333698996278650e-03
1.100000000000001421e+01 3.000000000000007105e+00 4.069156728762323046e-03
1.120000000000001350e+01 3.000000000000007105e+00 3.108987662461255679e-03
1.140000000000001279e+01 3.000000000000007105e+00 2.344787229826675139e-03
1.160000000000001563e+01 3.000000000000007105e+00 1.747801754367633246e-03
1.180000000000001492e+01 3.000000000000007105e+00 1.289121427462928612e-03
1.200000000000001421e+01 3.000000000000007105e+00 9.418997675399916900e-04
1.220000000000001705e+01 3.000000000000007105e+00 6.825260668369711016e-04
1.240000000000001634e+01 3.000000000000007105e+00 4.910602685772960142e-04
1.260000000000001563e+01 3.000000000000007105e+00 3.511950336429029177e-04
1.280000000000001492e+01 3.000000000000007105e+00 2.499456127753661001e-04
1.300000000000001421e+01 3.000000000000007105e+00 1.772076797414434430e-04
1.320000000000001705e+01 3.000000000000007105e+00 1.252750432293443621e-04
1.340000000000001634e+01 3.000000000000007105e+00 8.837373128615363732e-05
1.360000000000001563e+01 3.000000000000007105e+00 6.224397840427657645e-05
1.380000000000001847e+01 3.000000000000007105e+00 4.378450111814459261e-05
1.400000000000001776e+01 3.000000000000007105e+00 3.076208302334911535e-05
1.420000000000001705e+01 3.000000000000007105e+00 2.158246065952603557e-05
1.440000000000001634e+01 3.000000000000007105e+00 1.511471635621329384e-05
1.460000000000001563e+01 3.000000000000007105e+00 1.055992759049543532e-05
1.480000000000001847e+01 3.000000000000007105e+00 7.354901762075338414e-06
1.500000000000001776e+01 3.000000000000007105e+00 5.102786296678744367e-06

-5.000000000000000000e+00 3.200000000000006395e+00 2.532539548986596286e-13
-4.799999999999999822e+00 3.200000000000006395e+00 6.771140018605495399e-13
-4.599999999999999645e+00 3.200000000000006395e+00 1.753896474637262736e-12
-4.399999999999999467e+00 3.200000000000006395e+00 4.406744364042128766e-12
-4.199999999999999289e+00 3.200000000000006395e+00 1.075013360441872897e-11
-3.999999999999999112e+00 3.200000000000006395e+00 2.548052110387028033e-11
-3.799999999999998934e+00 3.200000000000006395e+00 5.871450753149290270e-11
-3.599999999999998757e+00 3.200000000000006395e+00 1.315870497644541147e-10
-3.399999999999998579e+00 3.200000000000006395e+00 2.869159054331139766e-10
-3.199999999999998401e+00 3.200000000000006395e+00 6.088026950763387592e-10
-2.999999999999998224e+00 3.200000000000006395e+00 1.257347624617169722e-09
-2.799999999999998046e+00 3.200000000000006395e+00 2.527792524365174855e-09
-2.599999999999997868e+00 3.200000000000006395e+00 4.947230441804418801e-09
-2.399999999999997691e+00 3.200000000000006395e+00 9.425920437228240140e-09
-2.199999999999997513e+00 3.200000000000006395e+00 1.748285501996034981e-08
-1.999999999999997335e+00 3.200000000000006395e+00 3.156412720422707636e-08
-1.799999999999997158e+00 3.200000000000006395e+00 5.546423162725644880e-08
-1.599999999999996980e+00 3.200000000000006395e+00 9.484017467187013706e-08
-1.399999999999996803e+00 3.200000000000006395e+00 1.577716279376667052e-07
-1.199999999999996625e+00 3.200000000000006395e+00 2.552646672192324683e-07
-9.999999999999964473e-01 3.200000000000006395e+00 4.015239246712048471e-07
-7.999999999999962697e-01 3.200000000000006395e+00 6.137384052068475895e-07
-5.999999999999960920e-01 3.200000000000006395e+00 9.110611094034783273e-07
-3.999999999999959144e-01 3.200000000000006395e+00 1.312445475236480826e-06
-1.999999999999957367e-01 3.200000000000006395e+00 1.833075131996810362e-06
4.440892098500626162e-15 3.200000000000006395e+00 2.479330344636136233e-06
2.000000000000046185e-01 3.200000000000006395e+00 3.242602282651349389e-06
4.000000000000047962e-01 3.200000000000006395e+00 4.092786781229283586e-06
6.000000000000049738e-01 3.200000000000006395e+00 4.972899144234279711e-06
8.000000000000051514e-01 3.200000000000006395e+00 5.796821515208343357e-06
1.000000000000005329e+00 3.200000000000006395e+00 6.452539024543016465e-06
1.200000000000005507e+00 3.200000000000006395e+00 6.813137422954509199e-06
1.400000000000005684e+00 3.200000000000006395e+00 6.757170490767420923e-06
1.600000000000005862e+00 3.200000000000006395e+00 6.198738876778856573e-06
1.800000000000006040e+00 3.200000000000006395e+00 5.125925944348670531e-06
2.000000000000006217e+00 3.200000000000006395e+00 3.644480942098507083e-06
2.200000000000006395e+00 3.200000000000006395e+00 2.022309349713474939e-06
2.400000000000006573e+00 3.200000000000006395e+00 7.298609246881898270e-07
2.600000000000006750e+00 3.200000000000006395e+00 4.721081284978079822e-07
2.800000000000006928e+00 3.200000000000006395e+00 2.209366745820457224e-06
3.000000000000007105e+00 3.200000000000006395e+00 7.166352248156923978e-06
3.200000000000006395e+00 3.200000000000006395e+00 1.683119024512464172e-05
3.400000000000007461e+00 3.200000000000006395e+00 3.294847026142192929e-05
3.600000000000008527e+00 3.200000000000006395e+00 5.751309978172116462e-05
3.800000000000007816e+00 3.200000000000006395e+00 9.277508410673232628e-05
4.000000000000007105e+00 3.200000000000006395e+00 1.412693925345906800e-04
4.200000000000008171e+00 3.200000000000006395e+00 2.058886728755639065e-04
4.400000000000009237e+00 3.200000000000006395e+00 2.900174650108816327e-04
4.600000000000008527e+00 3.200000000000006395e+00 3.977420623425844651e-04
4.800000000000007816e+00 3.200000000000006395e+00 5.341386225205623081e-04
5.000000000000008882e+00 3.200000000000006395e+00 7.056239995810853873e-04
5.200000000000009948e+00 3.200000000000006395e+00 9.203314006984938435e-04
5.400000000000009237e+00 3.200000000000006395e+00 1.188448964335733380e-03
5.600000000000008527e+00 3.200000000000006395e+00 1.522434858071294601e-03
5.800000000000009592e+00 3.200000000000006395e+00 1.936997073559939804e-03
6.000000000000010658e+00 3.200000000000006395e+00 2.448699946596410559e-03
6.200000000000009948e+00 3.200000000000006395e+00 3.075037131334137225e-03
6.400000000000009237e+00 3.200000000000006395e+00 3.832805015417254171e-03
6.600000000000010303e+00 3.200000000000006395e+00 4.735644080971984984e-03
6.800000000000011369e+00 3.200000000000006395e+00 5.790718685564926263e-03
7.000000000000010658e+00 3.200000000000006395e+00 6.994705574492355096e-03
7.200000000000009948e+00 3.200000000000006395e+00 8.329562685638993921e-03
7.400000000000011013e+00 3.200000000000006395e+00 9.758908079069726627e-03
7.600000000000012079e+00 3.200000000000006395e+00 1.122614255337487689e-02
7.800000000000011369e+00 3.200000000000006395e+00 1.265553094609653609e-02
8.000000000000010658e+00 3.200000000000006395e+00 1.395714914262303867e-02
8.200000000000011724e+00 3.200000000000006395e+00 1.503583569809977677e-02
8.400000000000012790e+00 3.200000000000006395e+00 1.580317654897731364e-02
8.600000000000012079e+00 3.200000000000006395e+00 1.619042784635047957e-02
8.800000000000011369e+00 3.200000000000006395e+00 1.615959133874203188e-02
9.000000000000012434e+00 3.200000000000006395e+00 1.570996498793313101e-02
9.200000000000013500e+00 3.200000000000006395e+00 1.487848096795651824e-02
9.400000000000012790e+00 3.200000000000006395e+00 1.373372633856434315e-02
9.600000000000012079e+00 3.200000000000006395e+00 1.236516374470452567e-02
9.800000000000013145e+00 3.200000000000006395e+00 1.087015794674093747e-02
1.000000000000001421e+01 3.200000000000006395e+00 9.341637688408795104e-03
1.020000000000001350e+01 3.200000000000006395e+00 7.858617194990048446e-03
1.040000000000001279e+01 3.200000000000006395e+00 6.480706174367816333e-03
1.060000000000001386e+01 3.200000000000006395e+00 5.246598546959670151e-03
1.080000000000001492e+01 3.200000000000006395e+00 4.175700749184268513e-03
1.100000000000001421e+01 3.200000000000006395e+00 3.271688174902923768e-03
1.120000000000001350e+01 3.200000000000006395e+00 2.526814871789672626e-03
1.140000000000001279e+01 3.200000000000006395e+00 1.926088067278363932e-03
1.160000000000001563e+01 3.200000000000006395e+00 1.450783156173133864e-03
1.180000000000001492e+01 3.200000000000006395e+00 1.081093915628444577e-03
1.200000000000001421e+01 3.200000000000006395e+00 7.979317642521088511e-04
1.220000000000001705e+01 3.200000000000006395e+00 5.840046994894773549e-04
1.240000000000001634e+01 3.200000000000006395e+00 4.243464506932243647e-04
1.260000000000001563e+01 3.200000000000006395e+00 3.064605216457252489e-04
1.280000000000001492e+01 3.200000000000006395e+00 2.202171565114742274e-04
1.300000000000001421e+01 3.200000000000006395e+00 1.576093274162377190e-04
1.320000000000001705e+01 3.200000000000006395e+00 1.124441492561103155e-04
1.340000000000001634e+01 3.200000000000006395e+00 8.002133956779042907e-05
1.360000000000001563e+01 3.200000000000006395e+00 5.683082349582546829e-05
1.380000000000001847e+01 3.200000000000006395e+00 4.028690360425008605e-05
1.400000000000001776e+01 3.200000000000006395e+00 2.850595118523948561e-05
1.420000000000001705e+01 3.200000000000006395e+00 2.012766511294573608e-05
1.440000000000001634e+01 3.200000000000006395e+00 1.417588394921916066e-05
1.460000000000001563e+01 3.200000000000006395e+00 9.953008539089687229e-06
1.480000000000001847e+01 3.200000000000006395e+00 6.961617634127075050e-06
1.500000000000001776e+01 3.200000000000006395e+00 4.847261037198558246e-06

-5.000000000000000000e+00 3.400000000000007461e+00 1.805432033283700956e-13
-4.799999999999999822e+00 3.400000000000007461e+00 4.854338506949349945e-13
-4.599999999999999645e+00 3.400000000000007461e+00 1.263168725661397573e-12
-4.399999999999999467e+00 3.400000000000007461e+00 3.185711708511968338e-12
-4.199999999999999289e+00 3.400000000000007461e+00 7.795563945841756410e-12
-3.999999999999999112e+00 3.400000000000007461e+00 1.852487130675320142e-11
-3.799999999999998934e+00 3.400000000000007461e+00 4.277748218066933238e-11
-3.599999999999998757e+00 3.400000000000007461e+00 9.603898927745095967e-11
-3.399999999999998579e+00 3.400000000000007461e+00 2.097105601098619985e-10
-3.199999999999998401e+00 3.400000000000007461e+00 4.455120564279168604e-10
-2.999999999999998224e+00 3.400000000000007461e+00 9.209933568037628603e-10
-2.799999999999998046e+00 3.400000000000007461e+00 1.852991386981370015e-09
-2.599999999999997868e+00 3.400000000000007461e+00 3.628660429175768092e-09
-2.399999999999997691e+00 3.400000000000007461e+00 6.916524597486357593e-09
-2.199999999999997513e+00 3.400000000000007461e+00 1.283182868399515730e-08
-1.999999999999997335e+00 3.400000000000007461e+00 2.316949371383205871e-08
-1.799999999999997158e+00 3.400000000000007461e+00 4.071153955561171454e-08
-1.599999999999996980e+00 3.400000000000007461e+00 6.960056566603745086e-08
-1.399999999999996803e+00 3.400000000000007461e+00 1.157434609419120795e-07
-1.199999999999996625e+00 3.400000000000007461e+00 1.871680583931132823e-07
-9.999999999999964473e-01 3.400000000000007461e+00 2.942016363875402110e-07
-7.999999999999962697e-01 3.400000000000007461e+00 4.492817947532520068e-07
-5.999999999999960920e-01 3.400000000000007461e+00 6.661634640854640328e-07
-3.999999999999959144e-01 3.400000000000007461e+00 9.582758518898709632e-07
-1.999999999999957367e-01 3.400000000000007461e+00 1.336041849870879335e-06
4.440892098500626162e-15 3.400000000000007461e+00 1.803131513959294680e-06
2.000000000000046185e-01 3.400000000000007461e+00 2.351900596038938874e-06
4.000000000000047962e-01 3.400000000000007461e+00 2.958657947634961906e-06
6.000000000000049738e-01 3.400000000000007461e+00 3.579864077153554204e-06
8.000000000000051514e-01 3.400000000000007461e+00 4.150790994826097971e-06
1.000000000000005329e+00 3.400000000000007461e+00 4.588433319479662300e-06
1.200000000000005507e+00 3.400000000000007461e+00 4.800401351907391829e-06
1.400000000000005684e+00 3.400000000000007461e+00 4.701031222998294756e-06
1.600000000000005862e+00 3.400000000000007461e+00 4.234989594434366386e-06
1.800000000000006040e+00 3.400000000000007461e+00 3.407343576616375359e-06
2.000000000000006217e+00 3.400000000000007461e+00 2.317672329175441440e-06
2.200000000000006395e+00 3.400000000000007461e+00 1.194679986423139547e-06
2.400000000000006573e+00 3.400000000000007461e+00 4.272966137813599057e-07
2.600000000000006750e+00 3.400000000000007461e+00 5.886675137323745121e-07
2.800000000000006928e+00 3.400000000000007461e+00 2.450754950348553801e-06
3.000000000000007105e+00 3.400000000000007461e+00 6.989304172027758577e-06
3.200000000000006395e+00 3.400000000000007461e+00 1.538131393374791829e-05
3.400000000000007461e+00 3.400000000000007461e+00 2.899956975845636179e-05
3.600000000000008527e+00 3.400000000000007461e+00 4.941103614709030389e-05
3.800000000000007816e+00 3.400000000000007461e+00 7.838784006645164353e-05
4.000000000000007105e+00 3.400000000000007461e+00 1.179409899684155785e-04
4.200000000000008171e+00 3.400000000000007461e+00 1.703873182630348028e-04
4.400000000000009237e+00 3.400000000000007461e+00 2.384585021006943952e-04
4.600000000000008527e+00 3.400000000000007461e+00 3.254564085262487004e-04
4.800000000000007816e+00 3.400000000000007461e+00 4.354508247073142534e-04
5.000000000000008882e+00 3.400000000000007461e+00 5.735040352676158302e-04
5.200000000000009948e+00 3.400000000000007461e+00 7.458925510186288979e-04
5.400000000000009237e+00 3.400000000000007461e+00 9.602806475121953254e-04
5.600000000000008527e+00 3.400000000000007461e+00 1.225784114764968090e-03
5.800000000000009592e+00 3.400000000000007461e+00 1.552846650233356395e-03
6.000000000000010658e+00 3.400000000000007461e+00 1.952837619654953887e-03
6.200000000000009948e+00 3.400000000000007461e+00 2.437273092295739844e-03
6.400000000000009237e+00 3.400000000000007461e+00 3.016570815772615793e-03
6.600000000000010303e+00 3.400000000000007461e+00 3.698287100075123290e-03
6.800000000000011369e+00 3.400000000000007461e+00 4.484864293451340349e-03
7.000000000000010658e+00 3.400000000000007461e+00 5.371051856259839025e-03
7.200000000000009948e+00 3.400000000000007461e+00 6.341346465325884037e-03
7.400000000000011013e+00 3.400000000000007461e+00 7.367993431001307325e-03
7.600000000000012079e+00 3.400000000000007461e+00 8.410235007637652943e-03
7.800000000000011369e+00 3.400000000000007461e+00 9.415489230199554707e-03
8.000000000000010658e+00 3.400000000000007461e+00 1.032291390355871696e-02
8.200000000000011724e+00 3.400000000000007461e+00 1.106933258729730050e-02
8.400000000000012790e+00 3.400000000000007461e+00 1.159685468848735065e-02
8.600000000000012079e+00 3.400000000000007461e+00 1.186089973472744842e-02
8.800000000000011369e+00 3.400000000000007461e+00 1.183697800488544422e-02
9.000000000000012434e+00 3.400000000000007461e+00 1.152467504287198186e-02
9.200000000000013500e+00 3.400000000000007461e+00 1.094786969019098666e-02
9.400000000000012790e+00 3.400000000000007461e+00 1.015112174004136406e-02
9.600000000000012079e+00 3.400000000000007461e+00 9.193093988600362435e-03
9.800000000000013145e+00 3.400000000000007461e+00 8.138512628893656425e-03
1.000000000000001421e+01 3.400000000000007461e+00 7.050333503778822251e-03
1.020000000000001350e+01 3.400000000000007461e+00 5.983477289684500412e-03
1.040000000000001279e+01 3.400000000000007461e+00 4.980896894288894955e-03
1.060000000000001386e+01 3.400000000000007461e+00 4.072085212421850536e-03
1.080000000000001492e+01 3.400000000000007461e+00 3.273621511058711839e-03
1.100000000000001421e+01 3.400000000000007461e+00 2.591087863666384234e-03
1.120000000000001350e+01 3.400000000000007461e+00 2.021654775241238725e-03
1.140000000000001279e+01 3.400000000000007461e+00 1.556762046158610517e-03
1.160000000000001563e+01 3.400000000000007461e+00 1.184514893551332111e-03
1.180000000000001492e+01 3.400000000000007461e+00 8.916038375555931667e-04
1.200000000000001421e+01 3.400000000000007461e+00 6.647007359772181363e-04
1.220000000000001705e+01 3.400000000000007461e+00 4.913730098058030063e-04
1.240000000000001634e+01 3.400000000000007461e+00 3.606016980631818018e-04
1.260000000000001563e+01 3.400000000000007461e+00 2.630009729921636689e-04
1.280000000000001492e+01 3.400000000000007461e+00 1.908306355307993064e-04
1.300000000000001421e+01 3.400000000000007461e+00 1.378785785222760884e-04
1.320000000000001705e+01 3.400000000000007461e+00 9.927310232428298133e-05
1.340000000000001634e+01 3.400000000000007461e+00 7.126842246674646407e-05
1.360000000000001563e+01 3.400000000000007461e+00 5.103224993740421693e-05
1.380000000000001847e+01 3.400000000000007461e+00 3.645260992083244298e-05
1.400000000000001776e+01 3.400000000000007461e+00 2.597224768918038901e-05
1.420000000000001705e+01 3.400000000000007461e+00 1.845286898869659875e-05
1.440000000000001634e+01 3.400000000000007461e+00 1.306767143873951502e-05
1.460000000000001563e+01 3.400000000000007461e+00 9.218622822614085457e-06
1.480000000000001847e+01 3.400000000000007461e+00 6.474198569048891577e-06
1.500000000000001776e+01 3.400000000000007461e+00 4.523335201767858726e-06

-5.000000000000000000e+00 3.600000000000008527e+00 1.233386666514532584e-13
-4.799999999999999822e+00 3.600000000000008527e+00 3.339642267273745939e-13
-4.599999999999999645e+00 3.600000000000008527e+00 8.739863987954802682e-13
-4.399999999999999467e+00 3.600000000000008527e+00 2.214473941873399021e-12
-4.199999999999999289e+00 3.600000000000008527e+00 5.439672730797216505e-12
-3.999999999999999112e+00 3.600000000000008527e+00 1.296736283588066290e-11
-3.799999999999998934e+00 3.600000000000008527e+00 3.002244189996299108e-11
-3.599999999999998757e+00 3.600000000000008527e+00 6.754861840366428661e-11
-3.399999999999998579e+00 3.600000000000008527e+00 1.477618988828117778e-10
-3.199999999999998401e+00 3.600000000000008527e+00 3.143651707930083980e-10
-2.999999999999998224e+00 3.600000000000008527e+00 6.506428064372530155e-10
-2.799999999999998046e+00 3.600000000000008527e+00 1.310278337628317050e-09
-2.599999999999997868e+00 3.600000000000008527e+00 2.567700048707805899e-09
-2.399999999999997691e+00 3.600000000000008527e+00 4.896721505995526349e-09
-2.199999999999997513e+00 3.600000000000008527e+00 9.087462476356038879e-09
-1.999999999999997335e+00 3.600000000000008527e+00 1.641070853246687732e-08
-1.799999999999997158e+00 3.600000000000008527e+00 2.883407088371030217e-08
-1.599999999999996980e+00 3.600000000000008527e+00 4.928314535716854356e-08
-1.399999999999996803e+00 3.600000000000008527e+00 8.192099345999769023e-08
-1.199999999999996625e+00 3.600000000000008527e+00 1.323894053674063859e-07
-9.999999999999964473e-01 3.600000000000008527e+00 2.079169009836856489e-07
-7.999999999999962697e-01 3.600000000000008527e+00 3.171570986745067062e-07
-5.999999999999960920e-01 3.600000000000008527e+00 4.695888242709014990e-07
-3.999999999999959144e-01 3.600000000000008527e+00 6.743045633833217741e-07
-1.999999999999957367e-01 3.600000000000008527e+00 9.380597101194794273e-07
4.440892098500626162e-15 3.600000000000008527e+00 1.262574359182543269e-06
2.000000000000046185e-01 3.600000000000008527e+00 1.641286182162362580e-06
4.000000000000047962e-01 3.600000000000008527e+00 2.056041732326523223e-06
6.000000000000049738e-01 3.600000000000008527e+00 2.474549094826599742e-06
8.000000000000051514e-01 3.600000000000008527e+00 2.849727065807261609e-06
1.000000000000005329e+00 3.600000000000008527e+00 3.122275323817382670e-06
1.200000000000005507e+00 3.600000000000008527e+00 3.227746433027454679e-06
1.400000000000005684e+00 3.600000000000008527e+00 3.109037113255433434e-06
1.600000000000005862e+00 3.600000000000008527e+00 2.734509745826139101e-06
1.800000000000006040e+00 3.600000000000008527e+00 2.120980307616583161e-06
2.000000000000006217e+00 3.600000000000008527e+00 1.359749894911167551e-06
2.200000000000006395e+00 3.600000000000008527e+00 6.429813844947577104e-07
2.400000000000006573e+00 3.600000000000008527e+00 2.873172003595893242e-07
2.600000000000006750e+00 3.600000000000008527e+00 7.519161900234745873e-07
2.800000000000006928e+00 3.600000000000008527e+00 2.649126018246686395e-06
3.000000000000007105e+00 3.600000000000008527e+00 6.747686025228114675e-06
3.200000000000006395e+00 3.600000000000008527e+00 1.397040064900560675e-05
3.400000000000007461e+00 3.600000000000008527e+00 2.539028456074317287e-05
3.600000000000008527e+00 3.600000000000008527e+00 4.223091843265487329e-05
3.800000000000007816e+00 3.600000000000008527e+00 6.587788560405182295e-05
4.000000000000007105e+00 3.600000000000008527e+00 9.790843437105573770e-05
4.200000000000008171e+00 3.600000000000008527e+00 1.401456514565644685e-04
4.400000000000009237e+00 3.600000000000008527e+00 1.947411142587181124e-04
4.600000000000008527e+00 3.600000000000008527e+00 2.642859074069372496e-04
4.800000000000007816e+00 3.600000000000008527e+00 3.519438922187758181e-04
5.000000000000008882e+00 3.600000000000008527e+00 4.615933154395348952e-04
5.200000000000009948e+00 3.600000000000008527e+00 5.979536041663818802e-04
5.400000000000009237e+00 3.600000000000008527e+00 7.666640713416318382e-04
5.600000000000008527e+00 3.600000000000008527e+00 9.742710054979073289e-04
5.800000000000009592e+00 3.600000000000008527e+00 1.228070452193948461e-03
6.000000000000010658e+00 3.600000000000008527e+00 1.535748095855425134e-03
6.200000000000009948e+00 3.600000000000008527e+00 1.904758759492596737e-03
6.400000000000009237e+00 3.600000000000008527e+00 2.341401763945124507e-03
6.600000000000010303e+00 3.600000000000008527e+00 2.849581726369968850e-03
6.800000000000011369e+00 3.600000000000008527e+00 3.429303787172840665e-03
7.000000000000010658e+00 3.600000000000008527e+00 4.075039714929630172e-03
7.200000000000009948e+00 3.600000000000008527e+00 4.774208694098691988e-03
7.400000000000011013e+00 3.600000000000008527e+00 5.506120226706675766e-03
7.600000000000012079e+00 3.600000000000008527e+00 6.241786445376205569e-03
7.800000000000011369e+00 3.600000000000008527e+00 6.944978923499563368e-03
8.000000000000010658e+00 3.600000000000008527e+00 7.574743263809559368e-03
8.200000000000011724e+00 3.600000000000008527e+00 8.089292007530843667e-03
8.400000000000012790e+00 3.600000000000008527e+00 8.450826845945771590e-03
8.600000000000012079e+00 3.600000000000008527e+00 8.630502087040962944e-03
8.800000000000011369e+00 3.600000000000008527e+00 8.612561252815965560e-03
9.000000000000012434e+00 3.600000000000008527e+00 8.396752929363917803e-03
9.200000000000013500e+00 3.600000000000008527e+00 7.998471913783285203e-03
9.400000000000012790e+00 3.600000000000008527e+00 7.446586642642250009e-03
9.600000000000012079e+00 3.600000000000008527e+00 6.779441442232647837e-03
9.800000000000013145e+00 3.600000000000008527e+00 6.039894828974749601e-03
1.000000000000001421e+01 3.600000000000008527e+00 5.270369525375885600e-03
1.020000000000001350e+01 3.600000000000008527e+00 4.508743062408175802e-03
1.040000000000001279e+01 3.600000000000008527e+00 3.785585403543584564e-03
1.060000000000001386e+01 3.600000000000008527e+00 3.122878305360095221e-03
1.080000000000001492e+01 3.600000000000008527e+00 2.534042306363856398e-03
1.100000000000001421e+01 3.600000000000008527e+00 2.024913616125609446e-03
1.120000000000001350e+01 3.600000000000008527e+00 1.595261056376894851e-03
1.140000000000001279e+01 3.600000000000008527e+00 1.240479670563027909e-03
1.160000000000001563e+01 3.600000000000008527e+00 9.531954442530398428e-04
1.180000000000001492e+01 3.600000000000008527e+00 7.246233116656036755e-04
1.200000000000001421e+01 3.600000000000008527e+00 5.456121790428928231e-04
1.220000000000001705e+01 3.600000000000008527e+00 4.073755908924877396e-04
1.240000000000001634e+01 3.600000000000008527e+00 3.019452349214689661e-04
1.260000000000001563e+01 3.600000000000008527e+00 2.224022632885776425e-04
1.280000000000001492e+01 3.600000000000008527e+00 1.629450479636479791e-04
1.300000000000001421e+01 3.600000000000008527e+00 1.188471792368739008e-04
1.320000000000001705e+01 3.600000000000008527e+00 8.635043194662766119e-05
1.340000000000001634e+01 3.600000000000008527e+00 6.252687849253875494e-05
1.360000000000001563e+01 3.600000000000008527e+00 4.513411507117888206e-05
1.380000000000001847e+01 3.600000000000008527e+00 3.247873755566426480e-05
1.400000000000001776e+01 3.600000000000008527e+00 2.329624907375645406e-05
1.420000000000001705e+01 3.600000000000008527e+00 1.665058240811030657e-05
1.440000000000001634e+01 3.600000000000008527e+00 1.185317774162671958e-05
1.460000000000001563e+01 3.600000000000008527e+00 8.399720746941859024e-06
1.480000000000001847e+01 3.600000000000008527e+00 5.921826920696122195e-06
1.500000000000001776e+01 3.600000000000008527e+00 4.150798687036414932e-06

-5.000000000000000000e+00 3.800000000000007816e+00 8.055875281339883092e-14
-4.799999999999999822e+00 3.800000000000007816e+00 2.200766327715102898e-13
-4.599999999999999645e+00 3.800000000000007816e+00 5.800837952438098878e-13
-4.399999999999999467e+00 3.800000000000007816e+00 1.478385767899210717e-12
-4.199999999999999289e+00 3.800000000000007816e+00 3.648906828178661864e-12
-3.999999999999999112e+00 3.800000000000007816e+00 8.732675470398479190e-12
-3.799999999999998934e+00 3.800000000000007816e+00 2.028378145928843398e-11
-3.599999999999998757e+00 3.800000000000007816e+00 4.575943077826613948e-11
-3.399999999999998579e+00 3.800000000000007816e+00 1.003187363545770083e-10
-3.199999999999998401e+00 3.800000000000007816e+00 2.138132931924327295e-10
-2.999999999999998224e+00 3.800000000000007816e+00 4.431724616872522313e-10
-2.799999999999998046e+00 3.800000000000007816e+00 8.934927367636411582e-10
-2.599999999999997868e+00 3.800000000000007816e+00 1.752468988099374179e-09
-2.399999999999997691e+00 3.800000000000007816e+00 3.344115717465297113e-09
-2.199999999999997513e+00 3.800000000000007816e+00 6.208495288162435767e-09
-1.999999999999997335e+00 3.800000000000007816e+00 1.121348711798575597e-08
-1.799999999999997158e+00 3.800000000000007816e+00 1.970115909909415943e-08
-1.599999999999996980e+00 3.800000000000007816e+00 3.366338516554316172e-08
-1.399999999999996803e+00 3.800000000000007816e+00 5.592739181060905221e-08
-1.199999999999996625e+00 3.800000000000007816e+00 9.031109445739840432e-08
-9.999999999999964473e-01 3.800000000000007816e+00 1.416814572051260747e-07
-7.999999999999962697e-01 3.800000000000007816e+00 2.158209020445906194e-07
-5.999999999999960920e-01 3.800000000000007816e+00 3.189855140170091683e-07
-3.999999999999959144e-01 3.800000000000007816e+00 4.570375130366681089e-07
-1.999999999999957367e-01 3.800000000000007816e+00 6.340695132611540678e-07
4.440892098500626162e-15 3.800000000000007816e+00 8.505254449856697119e-07
2.000000000000046185e-01 3.800000000000007816e+00 1.100972309605952285e-06
4.000000000000047962e-01 3.800000000000007816e+00 1.371883887687881430e-06
6.000000000000049738e-01 3.800000000000007816e+00 1.640036792632746340e-06
8.000000000000051514e-01 3.800000000000007816e+00 1.872341001499510814e-06
1.000000000000005329e+00 3.800000000000007816e+00 2.028060527398168347e-06
1.200000000000005507e+00 3.800000000000007816e+00 2.064347192152635718e-06
1.400000000000005684e+00 3.800000000000007816e+00 1.945749133105020751e-06
1.600000000000005862e+00 3.800000000000007816e+00 1.657847175609725823e-06
1.800000000000006040e+00 3.800000000000007816e+00 1.224466334902152499e-06
2.000000000000006217e+00 3.800000000000007816e+00 7.271343446908424625e-07
2.200000000000006395e+00 3.800000000000007816e+00 3.248054253595130583e-07
2.400000000000006573e+00 3.800000000000007816e+00 2.715481398200954387e-07
2.600000000000006750e+00 3.800000000000007816e+00 9.300843262120705772e-07
2.800000000000006928e+00 3.800000000000007816e+00 2.779834124756508586e-06
3.000000000000007105e+00 3.800000000000007816e+00 6.419403075598660164e-06
3.200000000000006395e+00 3.800000000000007816e+00 1.256503666956493446e-05
3.400000000000007461e+00 3.800000000000007816e+00 2.204816716266137452e-05
3.600000000000008527e+00 3.800000000000007816e+00 3.581646188998526128e-05
3.800000000000007816e+00 3.800000000000007816e+00 5.494346177736846503e-05
4.000000000000007105e+00 3.800000000000007816e+00 8.065175094046598961e-05
4.200000000000008171e+00 3.800000000000007816e+00 1.143534696737600969e-04
4.400000000000009237e+00 3.800000000000007816e+00 1.577097775158587615e-04
4.600000000000008527e+00 3.800000000000007816e+00 2.127075494777627370e-04
4.800000000000007816e+00 3.800000000000007816e+00 2.817471750346667715e-04
5.000000000000008882e+00 3.800000000000007816e+00 3.677299424246084744e-04
5.200000000000009948e+00 3.800000000000007816e+00 4.741273556671000153e-04
5.400000000000009237e+00 3.800000000000007816e+00 6.050082309422973818e-04
5.600000000000008527e+00 3.800000000000007816e+00 7.649932091166903800e-04
5.800000000000009592e+00 3.800000000000007816e+00 9.591015354700000101e-04
6.000000000000010658e+00 3.800000000000007816e+00 1.192453441525183171e-03
6.200000000000009948e+00 3.800000000000007816e+00 1.469795917166244730e-03
6.400000000000009237e+00 3.800000000000007816e+00 1.794833502628390533e-03
6.600000000000010303e+00 3.800000000000007816e+00 2.169372453166811942e-03
6.800000000000011369e+00 3.800000000000007816e+00 2.592328411216998467e-03
7.000000000000010658e+00 3.800000000000007816e+00 3.058703194034872227e-03
7.200000000000009948e+00 3.800000000000007816e+00 3.558697888889955988e-03
7.400000000000011013e+00 3.800000000000007816e+00 4.077181461101993427e-03
7.600000000000012079e+00 3.800000000000007816e+00 4.593753620248857382e-03
7.800000000000011369e+00 3.800000000000007816e+00 5.083603199953306423e-03
8.000000000000010658e+00 3.800000000000007816e+00 5.519253052841853295e-03
8.200000000000011724e+00 3.800000000000007816e+00 5.873104895982848329e-03
8.400000000000012790e+00 3.800000000000007816e+00 6.120487215172385094e-03
8.600000000000012079e+00 3.800000000000007816e+00 6.242726327904599831e-03
8.800000000000011369e+00 3.800000000000007816e+00 6.229672515241486963e-03
9.000000000000012434e+00 3.800000000000007816e+00 6.081166992705185244e-03
9.200000000000013500e+00 3.800000000000007816e+00 5.807133661667317204e-03
9.400000000000012790e+00 3.800000000000007816e+00 5.426271729285107870e-03
9.600000000000012079e+00 3.800000000000007816e+00 4.963624612356804834e-03
9.800000000000013145e+00 3.800000000000007816e+00 4.447517566996821679e-03
1.000000000000001421e+01 3.800000000000007816e+00 3.906434061060863258e-03
1.020000000000001350e+01 3.800000000000007816e+00 3.366333389265386417e-03
1.040000000000001279e+01 3.800000000000007816e+00 2.848740857258675284e-03
1.060000000000001386e+01 3.800000000000007816e+00 2.369732658680746059e-03
1.080000000000001492e+01 3.800000000000007816e+00 1.939752325919726853e-03
1.100000000000001421e+01 3.800000000000007816e+00 1.564073001282064758e-03
1.120000000000001350e+01 3.800000000000007816e+00 1.243669521231209434e-03
1.140000000000001279e+01 3.800000000000007816e+00 9.762738132160716804e-04
1.160000000000001563e+01 3.800000000000007816e+00 7.574332174400777266e-04
1.180000000000001492e+01 3.800000000000007816e+00 5.814510973174511627e-04
1.200000000000001421e+01 3.800000000000007816e+00 4.421458697855642811e-04
1.220000000000001705e+01 3.800000000000007816e+00 3.334095414218247511e-04
1.240000000000001634e+01 3.800000000000007816e+00 2.495774234622381610e-04
1.260000000000001563e+01 3.800000000000007816e+00 1.856381468049544373e-04
1.280000000000001492e+01 3.800000000000007816e+00 1.373202694912763200e-04
1.300000000000001421e+01 3.800000000000007816e+00 1.010918129591494735e-04
1.320000000000001705e+01 3.800000000000007816e+00 7.410477299720988212e-05
1.340000000000001634e+01 3.800000000000007816e+00 5.411024667971691803e-05
1.360000000000001563e+01 3.800000000000007816e+00 3.936291579295693737e-05
1.380000000000001847e+01 3.800000000000007816e+00 2.852728913961782679e-05
1.400000000000001776e+01 3.800000000000007816e+00 2.059290608039359826e-05
1.420000000000001705e+01 3.800000000000007816e+00 1.480183607502867714e-05
1.440000000000001634e+01 3.800000000000007816e+00 1.058920505549943392e-05
1.460000000000001563e+01 3.800000000000007816e+00 7.535922969893673885e-06
1.480000000000001847e+01 3.800000000000007816e+00 5.332009233362020057e-06
1.500000000000001776e+01 3.800000000000007816e+00 3.748657896529352760e-06

-5.000000000000000000e+00 4.000000000000007105e+00 5.012766590926001913e-14
-4.799999999999999822e+00 4.000000000000007105e+00 1.385149172777130160e-13
-4.599999999999999645e+00 4.000000000000007105e+00 3.684548717504443363e-13
-4.399999999999999467e+00 4.000000000000007105e+00 9.460050532046785328e-13
-4.199999999999999289e+00 4.000000000000007105e+00 2.349020910323511854e-12
-3.999999999999999112e+00 4.000000000000007105e+00 5.649601079977229245e-12
-3.799999999999998934e+00 4.000000000000007105e+00 1.317602868923848848e-11
-3.599999999999998757e+00 4.000000000000007105e+00 2.982420398308142004e-11
-3.399999999999998579e+00 4.000000000000007105e+00 6.556360610185543249e-11
-3.199999999999998401e+00 4.000000000000007105e+00 1.400516037125176358e-10
-2.999999999999998224e+00 4.000000000000007105e+00 2.908102095702251363e-10
-2.799999999999998046e+00 4.000000000000007105e+00 5.871455943441558989e-10
-2.599999999999997868e+00 4.000000000000007105e+00 1.152855929432893609e-09
-2.399999999999997691e+00 4.000000000000007105e+00 2.201611520622787549e-09
-2.199999999999997513e+00 4.000000000000007105e+00 4.089345563404178492e-09
-1.999999999999997335e+00 4.000000000000007105e+00 7.387447768598620752e-09
-1.799999999999997158e+00 4.000000000000007105e+00 1.297810635122184879e-08
-1.599999999999996980e+00 4.000000000000007105e+00 2.216769258720136028e-08
-1.399999999999996803e+00 4.000000000000007105e+00 3.680457803593520950e-08
-1.199999999999996625e+00 4.000000000000007105e+00 5.937372507696486244e-08
-9.999999999999964473e-01 4.000000000000007105e+00 9.302260585823569422e-08
-7.999999999999962697e-01 4.000000000000007105e+00 1.414544768394024742e-07
-5.999999999999960920e-01 4.000000000000007105e+00 2.086116918802231719e-07
-3.999999999999959144e-01 4.000000000000007105e+00 2.980726069734367842e-07
-1.999999999999957367e-01 4.000000000000007105e+00 4.121119119635213115e-07
4.440892098500626162e-15 4.000000000000007105e+00 5.504367889803038334e-07
2.000000000000046185e-01 4.000000000000007105e+00 7.087165502332914966e-07
4.000000000000047962e-01 4.000000000000007105e+00 8.771680892119328467e-07
6.000000000000049738e-01 4.000000000000007105e+00 1.039625809848159385e-06
8.000000000000051514e-01 4.000000000000007105e+00 1.173678037959019105e-06
1.000000000000005329e+00 4.000000000000007105e+00 1.252543335806005046e-06
1.200000000000005507e+00 4.000000000000007105e+00 1.249335588015641918e-06
1.400000000000005684e+00 4.000000000000007105e+00 1.144182698141113266e-06
1.600000000000005862e+00 4.000000000000007105e+00 9.343064882477438214e-07
1.800000000000006040e+00 4.000000000000007105e+00 6.466739984932399942e-07
2.000000000000006217e+00 4.000000000000007105e+00 3.522801704924495070e-07
2.200000000000006395e+00 4.000000000000007105e+00 1.806517938499713695e-07
2.400000000000006573e+00 4.000000000000007105e+00 3.329239363044291767e-07
2.600000000000006750e+00 4.000000000000007105e+00 1.091961171285091760e-06
2.800000000000006928e+00 4.000000000000007105e+00 2.828537581000738145e-06
3.000000000000007105e+00 4.000000000000007105e+00 6.003512840374353181e-06
3.200000000000006395e+00 4.000000000000007105e+00 1.116710141552937604e-05
3.400000000000007461e+00 4.000000000000007105e+00 1.895750046126157569e-05
3.600000000000008527e+00 4.000000000000007105e+00 3.010205725624366525e-05
3.800000000000007816e+00 4.000000000000007105e+00 4.542457708044220655e-05
4.000000000000007105e+00 4.000000000000007105e+00 6.586211860215922221e-05
4.200000000000008171e+00 4.000000000000007105e+00 9.249360002840940193e-05
4.400000000000009237e+00 4.000000000000007105e+00 1.265807281671846687e-04
4.600000000000008527e+00 4.000000000000007105e+00 1.696192079435309146e-04
4.800000000000007816e+00 4.000000000000007105e+00 2.233949784057394795e-04
5.000000000000008882e+00 4.000000000000007105e+00 2.900364769935232651e-04
5.200000000000009948e+00 4.000000000000007105e+00 3.720498413936133126e-04
5.400000000000009237e+00 4.000000000000007105e+00 4.723198286377658416e-04
5.600000000000008527e+00 4.000000000000007105e+00 5.940556136793028125e-04
5.800000000000009592e+00 4.000000000000007105e+00 7.406584453781952029e-04
6.000000000000010658e+00 4.000000000000007105e+00 9.154887704661864023e-04
6.200000000000009948e+00 4.000000000000007105e+00 1.121515693978123026e-03
6.400000000000009237e+00 4.000000000000007105e+00 1.360843496282743235e-03
6.600000000000010303e+00 4.000000000000007105e+00 1.634129927108139832e-03
6.800000000000011369e+00 4.000000000000007105e+00 1.939939364516730935e-03
7.000000000000010658e+00 4.000000000000007105e+00 2.274108354381957752e-03
7.200000000000009948e+00 4.000000000000007105e+00 2.629235574270898362e-03
7.400000000000011013e+00 4.000000000000007105e+00 2.994432893634502331e-03
7.600000000000012079e+00 4.000000000000007105e+00 3.355476135520070458e-03
7.800000000000011369e+00 4.000000000000007105e+00 3.695461356485889564e-03
8.000000000000010658e+00 4.000000000000007105e+00 3.995999280878633798e-03
8.200000000000011724e+00 4.000000000000007105e+00 4.238873444384639103e-03
8.400000000000012790e+00 4.000000000000007105e+00 4.407968149149419333e-03
8.600000000000012079e+00 4.000000000000007105e+00 4.491173935473452387e-03
8.800000000000011369e+00 4.000000000000007105e+00 4.481936211401985927e-03
9.000000000000012434e+00 4.000000000000007105e+00 4.380150040381191635e-03
9.200000000000013500e+00 4.000000000000007105e+00 4.192219954095690974e-03
9.400000000000012790e+00 4.000000000000007105e+00 3.930270069932351173e-03
9.600000000000012079e+00 4.000000000000007105e+00 3.610660316639700915e-03
9.800000000000013145e+00 4.000000000000007105e+00 3.252091348931104419e-03
1.000000000000001421e+01 4.000000000000007105e+00 2.873632140387304308e-03
1.020000000000001350e+01 4.000000000000007105e+00 2.492974999294803821e-03
1.040000000000001279e+01 4.000000000000007105e+00 2.125132515543843355e-03
1.060000000000001386e+01 4.000000000000007105e+00 1.781673546738165919e-03
1.080000000000001492e+01 4.000000000000007105e+00 1.470484828896359304e-03
1.100000000000001421e+01 4.000000000000007105e+00 1.195964679369522542e-03
1.120000000000001350e+01 4.000000000000007105e+00 9.595144527415963446e-04
1.140000000000001279e+01 4.000000000000007105e+00 7.601882724491210641e-04
1.160000000000001563e+01 4.000000000000007105e+00 5.953812956576236791e-04
1.180000000000001492e+01 4.000000000000007105e+00 4.614689808607299118e-04
1.200000000000001421e+01 4.000000000000007105e+00 3.543442695043831463e-04
1.220000000000001705e+01 4.000000000000007105e+00 2.698296689904462319e-04
1.240000000000001634e+01 4.000000000000007105e+00 2.039638309701871221e-04
1.260000000000001563e+01 4.000000000000007105e+00 1.531768013468488344e-04
1.280000000000001492e+01 4.000000000000007105e+00 1.143756248980345650e-04
1.300000000000001421e+01 4.000000000000007105e+00 8.496404690868766319e-05
1.320000000000001705e+01 4.000000000000007105e+00 6.281844028247292224e-05
1.340000000000001634e+01 4.000000000000007105e+00 4.623840640983835934e-05
1.360000000000001563e+01 4.000000000000007105e+00 3.388603248482280203e-05
1.380000000000001847e+01 4.000000000000007105e+00 2.472343363250011655e-05
1.400000000000001776e+01 4.000000000000007105e+00 1.795449231835545662e-05
1.420000000000001705e+01 4.000000000000007105e+00 1.297385181785482948e-05
1.440000000000001634e+01 4.000000000000007105e+00 9.324230158023970972e-06
1.460000000000001563e+01 4.000000000000007105e+00 6.661874528816797726e-06
1.480000000000001847e+01 4.000000000000007105e+00 4.729300224546674795e-06
1.500000000000001776e+01 4.000000000000007105e+00 3.334177995144843582e-06

-5.000000000000000000e+00 4.200000000000008171e+00 2.955786509897070544e-14
-4.799999999999999822e+00 4.200000000000008171e+00 8.290364439281074364e-14
-4.599999999999999645e+00 4.200000000000008171e+00 2.231583831179849398e-13
-4.399999999999999467e+00 4.200000000000008171e+00 5.784455095368372575e-13
-4.199999999999999289e+00 4.200000000000008171e+00 1.447478256433160942e-12
-3.999999999999999112e+00 4.200000000000008171e+00 3.503330914128171244e-12
-3.799999999999998934e+00 4.200000000000008171e+00 8.212794142239673169e-12
-3.599999999999998757e+00 4.200000000000008171e+00 1.866874387796373774e-11
-3.399999999999998579e+00 4.200000000000008171e+00 4.118274736844074258e-11
-3.199999999999998401e+00 4.200000000000008171e+00 8.821983523152503121e-11
-2.999999999999998224e+00 4.200000000000008171e+00 1.836002781722120599e-10
-2.799999999999998046e+00 4.200000000000008171e+00 3.713518193899803605e-10
-2.599999999999997868e+00 4.200000000000008171e+00 7.301369089280018547e-10
-2.399999999999997691e+00 4.200000000000008171e+00 1.395691614267964621e-09
-2.199999999999997513e+00 4.200000000000008171e+00 2.593959699240739510e-09
-1.999999999999997335e+00 4.200000000000008171e+00 4.687182544296718227e-09
-1.799999999999997158e+00 4.200000000000008171e+00 8.233527377939077553e-09
-1.599999999999996980e+00 4.200000000000008171e+00 1.405719223404186683e-08
-1.399999999999996803e+00 4.200000000000008171e+00 2.331965668347104320e-08
-1.199999999999996625e+00 4.200000000000008171e+00 3.757357920396698718e-08
-9.999999999999964473e-01 4.200000000000008171e+00 5.876938344918477612e-08
-7.999999999999962697e-01 4.200000000000008171e+00 8.917289964206863406e-08
-5.999999999999960920e-01 4.200000000000008171e+00 1.311445584380819583e-07
-3.999999999999959144e-01 4.200000000000008171e+00 1.867326462535554961e-07
-1.999999999999957367e-01 4.200000000000008171e+00 2.570524973997988570e-07
4.440892098500626162e-15 4.200000000000008171e+00 3.414674064657215976e-07
2.000000000000046185e-01 4.200000000000008171e+00 4.366596159333191614e-07
4.000000000000047962e-01 4.200000000000008171e+00 5.357785468915085466e-07
6.000000000000049738e-01 4.200000000000008171e+00 6.279663001225724465e-07
8.000000000000051514e-01 4.200000000000008171e+00 6.986638531532950018e-07
1.000000000000005329e+00 4.200000000000008171e+00 7.311622309091594060e-07
1.200000000000005507e+00 4.200000000000008171e+00 7.098447012138607994e-07
1.400000000000005684e+00 4.200000000000008171e+00 6.254391983318404797e-07
1.600000000000005862e+00 4.200000000000008171e+00 4.823550098794453908e-07
1.800000000000006040e+00 4.200000000000008171e+00 3.078359560058414870e-07
2.000000000000006217e+00 4.200000000000008171e+00 1.622822736877843818e-07
2.200000000000006395e+00 4.200000000000008171e+00 1.497652103576319602e-07
2.400000000000006573e+00 4.200000000000008171e+00 4.275859918105066583e-07
2.600000000000006750e+00 4.200000000000008171e+00 1.213804855588411407e-06
2.800000000000006928e+00 4.200000000000008171e+00 2.792032354573257457e-06
3.000000000000007105e+00 4.200000000000008171e+00 5.513411746253752075e-06
3.200000000000006395e+00 4.200000000000008171e+00 9.796529117680055426e-06
3.400000000000007461e+00 4.200000000000008171e+00 1.612680482811307430e-05
3.600000000000008527e+00 4.200000000000008171e+00 2.505755260353857884e-05
3.800000000000007816e+00 4.200000000000008171e+00 3.721515810876433031e-05
4.000000000000007105e+00 4.200000000000008171e+00 5.331059140094404798e-05
4.200000000000008171e+00 4.200000000000008171e+00 7.415866072774613337e-05
4.400000000000009237e+00 4.200000000000008171e+00 1.007050423741496321e-04
4.600000000000008527e+00 4.200000000000008171e+00 1.340592415537346816e-04
4.800000000000007816e+00 4.200000000000008171e+00 1.755293467122251796e-04
5.000000000000008882e+00 4.200000000000008171e+00 2.266518542848377441e-04
5.200000000000009948e+00 4.200000000000008171e+00 2.892071270540459791e-04
5.400000000000009237e+00 4.200000000000008171e+00 3.652084675598262008e-04
5.600000000000008527e+00 4.200000000000008171e+00 4.568507757343054235e-04
5.800000000000009592e+00 4.200000000000008171e+00 5.664040067407553674e-04
6.000000000000010658e+00 4.200000000000008171e+00 6.960381136310123205e-04
6.200000000000009948e+00 4.200000000000008171e+00 8.475709918568472695e-04
6.400000000000009237e+00 4.200000000000008171e+00 1.022140204834120960e-03
6.600000000000010303e+00 4.200000000000008171e+00 1.219813519262665132e-03
6.800000000000011369e+00 4.200000000000008171e+00 1.439171991197371950e-03
7.000000000000010658e+00 4.200000000000008171e+00 1.676920313433217027e-03
7.200000000000009948e+00 4.200000000000008171e+00 1.927598082839681931e-03
7.400000000000011013e+00 4.200000000000008171e+00 2.183476383545592588e-03
7.600000000000012079e+00 4.200000000000008171e+00 2.434719596873058910e-03
7.800000000000011369e+00 4.200000000000008171e+00 2.669866984680884913e-03
8.000000000000010658e+00 4.200000000000008171e+00 2.876640962806531737e-03
8.200000000000011724e+00 4.200000000000008171e+00 3.043024587819390461e-03
8.400000000000012790e+00 4.200000000000008171e+00 3.158482817544761706e-03
8.600000000000012079e+00 4.200000000000008171e+00 3.215149154853280851e-03
8.800000000000011369e+00 4.200000000000008171e+00 3.208779782855544424e-03
9.000000000000012434e+00 4.200000000000008171e+00 3.139302444900824579e-03
9.200000000000013500e+00 4.200000000000008171e+00 3.010855460971705033e-03
9.400000000000012790e+00 4.200000000000008171e+00 2.831307788707441292e-03
9.600000000000012079e+00 4.200000000000008171e+00 2.611348925736152980e-03
9.800000000000013145e+00 4.200000000000008171e+00 2.363311942392718433e-03
1.000000000000001421e+01 4.200000000000008171e+00 2.099926437343758220e-03
1.020000000000001350e+01 4.200000000000008171e+00 1.833186637855548215e-03
1.040000000000001279e+01 4.200000000000008171e+00 1.573472392758328052e-03
1.060000000000001386e+01 4.200000000000008171e+00 1.328994835341649593e-03
1.080000000000001492e+01 4.200000000000008171e+00 1.105572700705804339e-03
1.100000000000001421e+01 4.200000000000008171e+00 9.066938121974300532e-04
1.120000000000001350e+01 4.200000000000008171e+00 7.337859457973254767e-04
1.140000000000001279e+01 4.200000000000008171e+00 5.866120343411229633e-04
1.160000000000001563e+01 4.200000000000008171e+00 4.637117587832248976e-04
1.180000000000001492e+01 4.200000000000008171e+00 3.628284470883665351e-04
1.200000000000001421e+01 4.200000000000008171e+00 2.812807021749325824e-04
1.220000000000001705e+01 4.200000000000008171e+00 2.162577235797046981e-04
1.240000000000001634e+01 4.200000000000008171e+00 1.650331638954192668e-04
1.260000000000001563e+01 4.200000000000008171e+00 1.251034902302332775e-04
1.280000000000001492e+01 4.200000000000008171e+00 9.426328652483374120e-05
1.300000000000001421e+01 4.200000000000008171e+00 7.063250775775467604e-05
1.320000000000001705e+01 4.200000000000008171e+00 5.265045467736890821e-05
1.340000000000001634e+01 4.200000000000008171e+00 3.904926863299932054e-05
1.360000000000001563e+01 4.200000000000008171e+00 2.881698235443818509e-05
1.380000000000001847e+01 4.200000000000008171e+00 2.115729115816208841e-05
1.400000000000001776e+01 4.200000000000008171e+00 1.545065811497832860e-05
1.420000000000001705e+01 4.200000000000008171e+00 1.121934057691229780e-05
1.440000000000001634e+01 4.200000000000008171e+00 8.097464870047235447e-06
1.460000000000001563e+01 4.200000000000008171e+00 5.806321912396295028e-06
1.480000000000001847e+01 4.200000000000008171e+00 4.134504039091393913e-06
1.500000000000001776e+01 4.200000000000008171e+00 2.922239015700535126e-06

-5.000000000000000000e+00 4.400000000000009237e+00 1.638431718467966259e-14
-4.799999999999999822e+00 4.400000000000009237e+00 4.687888416425600897e-14
-4.599999999999999645e+00 4.400000000000009237e+00 1.281835633312197589e-13
-4.399999999999999467e+00 4.400000000000009237e+00 3.364470486645750205e-13
-4.199999999999999289e+00 4.400000000000009237e+00 8.504387907681772373e-13
-3.999999999999999112e+00 4.400000000000009237e+00 2.075213596393049917e-12
-3.799999999999998934e+00 4.400000000000009237e+00 4.897417723438116847e-12
-3.599999999999998757e+00 4.400000000000009237e+00 1.119324429624586435e-11
-3.399999999999998579e+00 4.400000000000009237e+00 2.480193712562143276e-11
-3.199999999999998401e+00 4.400000000000009237e+00 5.332147413512803188e-11
-2.999999999999998224e+00 4.400000000000009237e+00 1.112923291004227811e-10
-2.799999999999998046e+00 4.400000000000009237e+00 2.256132885723491634e-10
-2.599999999999997868e+00 4.400000000000009237e+00 4.443572429480860372e-10
-2.399999999999997691e+00 4.400000000000009237e+00 8.504518983442314103e-10
-2.199999999999997513e+00 4.400000000000009237e+00 1.581808799943819103e-09
-1.999999999999997335e+00 4.400000000000009237e+00 2.859167179840686681e-09
-1.799999999999997158e+00 4.400000000000009237e+00 5.021798710250309414e-09
-1.599999999999996980e+00 4.400000000000009237e+00 8.568854856635707117e-09
-1.399999999999996803e+00 4.400000000000009237e+00 1.420013386575057459e-08
-1.199999999999996625e+00 4.400000000000009237e+00 2.284426562833284965e-08
-9.999999999999964473e-01 4.400000000000009237e+00 3.565520888517848454e-08
-7.999999999999962697e-01 4.400000000000009237e+00 5.395093209469883539e-08
-5.999999999999960920e-01 4.400000000000009237e+00 7.906387583688808225e-08
-3.999999999999959144e-01 4.400000000000009237e+00 1.120752530898867863e-07
-1.999999999999957367e-01 4.400000000000009237e+00 1.534192918707335402e-07
4.440892098500626162e-15 4.400000000000009237e+00 2.023737822402845193e-07
2.000000000000046185e-01 4.400000000000009237e+00 2.565023188533850508e-07
4.000000000000047962e-01 4.400000000000009237e+00 3.111796687178881346e-07
6.000000000000049738e-01 4.400000000000009237e+00 3.594065586680557539e-07
8.000000000000051514e-01 4.400000000000009237e+00 3.921882753552646856e-07
1.000000000000005329e+00 4.400000000000009237e+00 3.997909439785804873e-07
1.200000000000005507e+00 4.400000000000009237e+00 3.741760796445318246e-07
1.400000000000005684e+00 4.400000000000009237e+00 3.128284110949958923e-07
1.600000000000005862e+00 4.400000000000009237e+00 2.240274370884443434e-07
1.800000000000006040e+00 4.400000000000009237e+00 1.333836335787878473e-07
2.000000000000006217e+00 4.400000000000009237e+00 9.120389532289622899e-08
2.200000000000006395e+00 4.400000000000009237e+00 1.800270814878281158e-07
2.400000000000006573e+00 4.400000000000009237e+00 5.215488976453145166e-07
2.600000000000006750e+00 4.400000000000009237e+00 1.282197308610882235e-06
2.800000000000006928e+00 4.400000000000009237e+00 2.676858227395569816e-06
3.000000000000007105e+00 4.400000000000009237e+00 4.970673885638705761e-06
3.200000000000006395e+00 4.400000000000009237e+00 8.479378229452453857e-06
3.400000000000007461e+00 4.400000000000009237e+00 1.356918484744156444e-05
3.600000000000008527e+00 4.400000000000009237e+00 2.065766865443654344e-05
3.800000000000007816e+00 4.400000000000009237e+00 3.021725214006112101e-05
4.000000000000007105e+00 4.400000000000009237e+00 4.278272157394170895e-05
4.200000000000008171e+00 4.400000000000009237e+00 5.896360945063723906e-05
4.400000000000009237e+00 4.400000000000009237e+00 7.946129217191848508e-05
4.600000000000008527e+00 4.400000000000009237e+00 1.050893172888807257e-04
4.800000000000007816e+00 4.400000000000009237e+00 1.367938746520692397e-04
5.000000000000008882e+00 4.400000000000009237e+00 1.756695669992008608e-04
5.200000000000009948e+00 4.400000000000009237e+00 2.229638602139360657e-04
5.400000000000009237e+00 4.400000000000009237e+00 2.800620144201868629e-04
5.600000000000008527e+00 4.400000000000009237e+00 3.484432456536905157e-04
5.800000000000009592e+00 4.400000000000009237e+00 4.295988315918598290e-04
6.000000000000010658e+00 4.400000000000009237e+00 5.249044870027989558e-04
6.200000000000009948e+00 4.400000000000009237e+00 6.354432794785318641e-04
6.400000000000009237e+00 4.400000000000009237e+00 7.617821689781434542e-04
6.600000000000010303e+00 4.400000000000009237e+00 9.037150270004497580e-04
6.800000000000011369e+00 4.400000000000009237e+00 1.059997031635863006e-03
7.000000000000010658e+00 4.400000000000009237e+00 1.228107888145040785e-03
7.200000000000009948e+00 4.400000000000009237e+00 1.404091494498437530e-03
7.400000000000011013e+00 4.400000000000009237e+00 1.582523716950910491e-03
7.600000000000012079e+00 4.400000000000009237e+00 1.756654080559385839e-03
7.800000000000011369e+00 4.400000000000009237e+00 1.918748880503140953e-03
8.000000000000010658e+00 4.400000000000009237e+00 2.060632692940382767e-03
8.200000000000011724e+00 4.400000000000009237e+00 2.174386590509223491e-03
8.400000000000012790e+00 4.400000000000009237e+00 2.253122542342477982e-03
8.600000000000012079e+00 4.400000000000009237e+00 2.291724858878779920e-03
8.800000000000011369e+00 4.400000000000009237e+00 2.287440810488098036e-03
9.000000000000012434e+00 4.400000000000009237e+00 2.240219116865460342e-03
9.200000000000013500e+00 4.400000000000009237e+00 2.152735351173826368e-03
9.400000000000012790e+00 4.400000000000009237e+00 2.030098638122500299e-03
9.600000000000012079e+00 4.400000000000009237e+00 1.879290737459476772e-03
9.800000000000013145e+00 4.400000000000009237e+00 1.708432672161248281e-03
1.000000000000001421e+01 4.400000000000009237e+00 1.525995613654815373e-03
1.020000000000001350e+01 4.400000000000009237e+00 1.340068892439303912e-03
1.040000000000001279e+01 4.400000000000009237e+00 1.157772976646214477e-03
1.060000000000001386e+01 4.400000000000009237e+00 9.848680401686829046e-04
1.080000000000001492e+01 4.400000000000009237e+00 8.255696030620946835e-04
1.100000000000001421e+01 4.400000000000009237e+00 6.825501048323113183e-04
1.120000000000001350e+01 4.400000000000009237e+00 5.570839849755488153e-04
1.140000000000001279e+01 4.400000000000009237e+00 4.492848940123193510e-04
1.160000000000001563e+01 4.400000000000009237e+00 3.583851545288696452e-04
1.180000000000001492e+01 4.400000000000009237e+00 2.830161456613176181e-04
1.200000000000001421e+01 4.400000000000009237e+00 2.214602656472442572e-04
1.220000000000001705e+01 4.400000000000009237e+00 1.718575032835360805e-04
1.240000000000001634e+01 4.400000000000009237e+00 1.323603631039335985e-04
1.260000000000001563e+01 4.400000000000009237e+00 1.012388828253462964e-04
1.280000000000001492e+01 4.400000000000009237e+00 7.694251628237553059e-05
1.300000000000001421e+01 4.400000000000009237e+00 5.812805023193009596e-05
1.320000000000001705e+01 4.400000000000009237e+00 4.366309692646005460e-05
1.340000000000001634e+01 4.400000000000009237e+00 3.261375817587637733e-05
1.360000000000001563e+01 4.400000000000009237e+00 2.422342809706971398e-05
1.380000000000001847e+01 4.400000000000009237e+00 1.788788251826337958e-05
1.400000000000001776e+01 4.400000000000009237e+00 1.313011519018853187e-05
1.420000000000001705e+01 4.400000000000009237e+00 9.576993375611421585e-06
1.440000000000001634e+01 4.400000000000009237e+00 6.938770710843847477e-06
1.460000000000001563e+01 4.400000000000009237e+00 4.991792063859216576e-06
1.480000000000001847e+01 4.400000000000009237e+00 3.564294557692457868e-06
1.500000000000001776e+01 4.400000000000009237e+00 2.524980948378002316e-06

-5.000000000000000000e+00 4.600000000000008527e+00 8.435759740240185745e-15
-4.799999999999999822e+00 4.600000000000008527e+00 2.480074670199990472e-14
-4.599999999999999645e+00 4.600000000000008527e+00 6.926871112653988056e-14
-4.399999999999999467e+00 4.600000000000008527e+00 1.848889505990958908e-13
-4.199999999999999289e+00 4.600000000000008527e+00 4.736553708551311144e-13
-3.999999999999999112e+00 4.600000000000008527e+00 1.168358523515789825e-12
-3.799999999999998934e+00 4.600000000000008527e+00 2.781537769218363965e-12
-3.599999999999998757e+00 4.600000000000008527e+00 6.402750038847824546e-12
-3.399999999999998579e+00 4.600000000000008527e+00 1.426951488353071996e-11
-3.199999999999998401e+00 4.600000000000008527e+00 3.082179769044924065e-11
-2.999999999999998224e+00 4.600000000000008527e+00 6.457237511842915183e-11
-2.799999999999998046e+00 4.600000000000008527e+00 1.312868213827147688e-10
-2.599999999999997868e+00 4.600000000000008527e+00 2.591517107641780359e-10
-2.399999999999997691e+00 4.600000000000008527e+00 4.967717683418676146e-10
-2.199999999999997513e+00 4.600000000000008527e+00 9.248817840256273593e-10
-1.999999999999997335e+00 4.600000000000008527e+00 1.672429481777015921e-09
-1.799999999999997158e+00 4.600000000000008527e+00 2.936957935640161862e-09
-1.599999999999996980e+00 4.600000000000008527e+00 5.007728452538234684e-09
-1.399999999999996803e+00 4.600000000000008527e+00 8.287551334372415420e-09
-1.199999999999996625e+00 4.600000000000008527e+00 1.330578193406439459e-08
-9.999999999999964473e-01 4.600000000000008527e+00 2.071071899617591663e-08
-7.999999999999962697e-01 4.600000000000008527e+00 3.122564661589466028e-08
-5.999999999999960920e-01 4.600000000000008527e+00 4.555072184198446789e-08
-3.999999999999959144e-01 4.600000000000008527e+00 6.419537621237818637e-08
-1.999999999999957367e-01 4.600000000000008527e+00 8.723594894081634028e-08
4.440892098500626162e-15 4.600000000000008527e+00 1.140137902655121358e-07
2.000000000000046185e-01 4.600000000000008527e+00 1.428216018906168309e-07
4.000000000000047962e-01 4.600000000000008527e+00 1.706690597861284263e-07
6.000000000000049738e-01 4.600000000000008527e+00 1.932674136186920771e-07
8.000000000000051514e-01 4.600000000000008527e+00 2.054166555257676820e-07
1.000000000000005329e+00 4.600000000000008527e+00 2.020038725330034485e-07
1.200000000000005507e+00 4.600000000000008527e+00 1.798119640107033705e-07
1.400000000000005684e+00 4.600000000000008527e+00 1.402813298368890259e-07
1.600000000000005862e+00 4.600000000000008527e+00 9.325899281396615636e-08
1.800000000000006040e+00 4.600000000000008527e+00 6.161865921750982666e-08
2.000000000000006217e+00 4.600000000000008527e+00 8.646583752339080918e-08
2.200000000000006395e+00 4.600000000000008527e+00 2.324925744512590849e-07
2.400000000000006573e+00 4.600000000000008527e+00 5.929617722418670879e-07
2.600000000000006750e+00 4.600000000000008527e+00 1.293822032452205572e-06
2.800000000000006928e+00 4.600000000000008527e+00 2.496603247527708277e-06
3.000000000000007105e+00 4.600000000000008527e+00 4.400014180245553574e-06
3.200000000000006395e+00 4.600000000000008527e+00 7.240514955313486579e-06
3.400000000000007461e+00 4.600000000000008527e+00 1.129249780079634856e-05
3.600000000000008527e+00 4.600000000000008527e+00 1.686898843186428261e-05
3.800000000000007816e+00 4.600000000000008527e+00 2.432388862123733468e-05
4.000000000000007105e+00 4.600000000000008527e+00 3.405664800846361400e-05
4.200000000000008171e+00 4.600000000000008527e+00 4.651984412598665235e-05
4.400000000000009237e+00 4.600000000000008527e+00 6.222946680545619078e-05
4.600000000000008527e+00 4.600000000000008527e+00 8.177678438516325105e-05
4.800000000000007816e+00 4.600000000000008527e+00 1.058395793834970584e-04
5.000000000000008882e+00 4.600000000000008527e+00 1.351893683155072124e-04
5.200000000000009948e+00 4.600000000000008527e+00 1.706900813494970786e-04
5.400000000000009237e+00 4.600000000000008527e+00 2.132827387508523162e-04
5.600000000000008527e+00 4.600000000000008527e+00 2.639501632251860176e-04
5.800000000000009592e+00 4.600000000000008527e+00 3.236560397648829751e-04
6.000000000000010658e+00 4.600000000000008527e+00 3.932540750283848173e-04
6.200000000000009948e+00 4.600000000000008527e+00 4.733660058286076372e-04
6.400000000000009237e+00 4.600000000000008527e+00 5.642320014746435557e-04
6.600000000000010303e+00 4.600000000000008527e+00 6.655435015643419196e-04
6.800000000000011369e+00 4.600000000000008527e+00 7.762761069185803321e-04
7.000000000000010658e+00 4.600000000000008527e+00 8.945475273648570641e-04
7.200000000000009948e+00 4.600000000000008527e+00 1.017530906797371780e-03
7.400000000000011013e+00 4.600000000000008527e+00 1.141454877757469870e-03
7.600000000000012079e+00 4.600000000000008527e+00 1.261716434675636813e-03
7.800000000000011369e+00 4.600000000000008527e+00 1.373120099204953523e-03
8.000000000000010658e+00 4.600000000000008527e+00 1.470237534209033236e-03
8.200000000000011724e+00 4.600000000000008527e+00 1.547858561263025685e-03
8.400000000000012790e+00 4.600000000000008527e+00 1.601482254281309543e-03
8.600000000000012079e+00 4.600000000000008527e+00 1.627781219357244194e-03
8.800000000000011369e+00 4.600000000000008527e+00 1.624968454102939351e-03
9.000000000000012434e+00 4.600000000000008527e+00 1.593006923857842984e-03
9.200000000000013500e+00 4.600000000000008527e+00 1.533626036363539523e-03
9.400000000000012790e+00 4.600000000000008527e+00 1.450141545595432391e-03
9.600000000000012079e+00 4.600000000000008527e+00 1.347108567409060131e-03
9.800000000000013145e+00 4.600000000000008527e+00 1.229863619015360765e-03
1.000000000000001421e+01 4.600000000000008527e+00 1.104025311845107044e-03
1.020000000000001350e+01 4.600000000000008527e+00 9.750226050946874399e-04
1.040000000000001279e+01 4.600000000000008527e+00 8.477062766271795417e-04
1.060000000000001386e+01 4.600000000000008527e+00 7.260781637094891171e-04
1.080000000000001492e+01 4.600000000000008527e+00 6.131494545106478756e-04
1.100000000000001421e+01 4.600000000000008527e+00 5.109188734167086033e-04
1.120000000000001350e+01 4.600000000000008527e+00 4.204472179858446067e-04
1.140000000000001279e+01 4.600000000000008527e+00 3.419974978157774501e-04
1.160000000000001563e+01 4.600000000000008527e+00 2.752092600520927618e-04
1.180000000000001492e+01 4.600000000000008527e+00 2.192798387631078908e-04
1.200000000000001421e+01 4.600000000000008527e+00 1.731321334922252442e-04
1.220000000000001705e+01 4.600000000000008527e+00 1.355561753937651595e-04
1.240000000000001634e+01 4.600000000000008527e+00 1.053187365383622797e-04
1.260000000000001563e+01 4.600000000000008527e+00 8.124073043001108689e-05
1.280000000000001492e+01 4.600000000000008527e+00 6.224583110124165812e-05
1.300000000000001421e+01 4.600000000000008527e+00 4.738569985350108050e-05
1.320000000000001705e+01 4.600000000000008527e+00 3.584778962426259346e-05
1.340000000000001634e+01 4.600000000000008527e+00 2.695132767058920246e-05
1.360000000000001563e+01 4.600000000000008527e+00 2.013617243653962433e-05
1.380000000000001847e+01 4.600000000000008527e+00 1.494813431365404870e-05
1.400000000000001776e+01 4.600000000000008527e+00 1.102327209791506567e-05
1.420000000000001705e+01 4.600000000000008527e+00 8.072757282718068654e-06
1.440000000000001634e+01 4.600000000000008527e+00 5.869188372049096808e-06
1.460000000000001563e+01 4.600000000000008527e+00 4.234736118714465754e-06
1.480000000000001847e+01 4.600000000000008527e+00 3.031178083696891377e-06
1.500000000000001776e+01 4.600000000000008527e+00 2.151696148097256409e-06

-5.000000000000000000e+00 4.800000000000007816e+00 3.962340743379253987e-15
-4.799999999999999822e+00 4.800000000000007816e+00 1.209544886271023020e-14
-4.599999999999999645e+00 4.800000000000007816e+00 3.478828498831733171e-14
-4.399999999999999467e+00 4.800000000000007816e+00 9.501984317111815990e-14
-4.199999999999999289e+00 4.800000000000007816e+00 2.479142548495002566e-13
-3.999999999999999112e+00 4.800000000000007816e+00 6.205292898034980519e-13
-3.799999999999998934e+00 4.800000000000007816e+00 1.494793252810234447e-12
-3.599999999999998757e+00 4.800000000000007816e+00 3.473701840474198859e-12
-3.399999999999998579e+00 4.800000000000007816e+00 7.801430017410282468e-12
-3.199999999999998401e+00 4.800000000000007816e+00 1.695554805432418931e-11
-2.999999999999998224e+00 4.800000000000007816e+00 3.569802663050394749e-11
-2.799999999999998046e+00 4.800000000000007816e+00 7.286096920773801434e-11
-2.599999999999997868e+00 4.800000000000007816e+00 1.442428960100618530e-10
-2.399999999999997691e+00 4.800000000000007816e+00 2.770734732696814438e-10
-2.199999999999997513e+00 4.800000000000007816e+00 5.165120443119734160e-10
-1.999999999999997335e+00 4.800000000000007816e+00 9.344847384313990869e-10
-1.799999999999997158e+00 4.800000000000007816e+00 1.640706133237172506e-09
-1.599999999999996980e+00 4.800000000000007816e+00 2.794825473813503462e-09
-1.399999999999996803e+00 4.800000000000007816e+00 4.617164143030079675e-09
-1.199999999999996625e+00 4.800000000000007816e+00 7.393465131018826084e-09
-9.999999999999964473e-01 4.800000000000007816e+00 1.146668970965046282e-08
-7.999999999999962697e-01 4.800000000000007816e+00 1.720678328645879387e-08
-5.999999999999960920e-01 4.800000000000007816e+00 2.494859259349725835e-08
-3.999999999999959144e-01 4.800000000000007816e+00 3.489034586868652816e-08
-1.999999999999957367e-01 4.800000000000007816e+00 4.695220955624988450e-08
4.440892098500626162e-15 4.800000000000007816e+00 6.060816688201080468e-08
2.000000000000046185e-01 4.800000000000007816e+00 7.472571157821002213e-08
4.000000000000047962e-01 4.800000000000007816e+00 8.747573282352998247e-08
6.000000000000049738e-01 4.800000000000007816e+00 9.640601524553816020e-08
8.000000000000051514e-01 4.800000000000007816e+00 9.879955192206612715e-08
1.000000000000005329e+00 4.800000000000007816e+00 9.245442449542000672e-08
1.200000000000005507e+00 4.800000000000007816e+00 7.701548487006250306e-08
1.400000000000005684e+00 4.800000000000007816e+00 5.595141151938199950e-08
1.600000000000005862e+00 4.800000000000007816e+00 3.920099682204493283e-08
1.800000000000006040e+00 4.800000000000007816e+00 4.641508290195758976e-08
2.000000000000006217e+00 4.800000000000007816e+00 1.106105920119891551e-07
2.200000000000006395e+00 4.800000000000007816e+00 2.819546247745879647e-07
2.400000000000006573e+00 4.800000000000007816e+00 6.313382597675128307e-07
2.600000000000006750e+00 4.800000000000007816e+00 1.253407629274251666e-06
2.800000000000006928e+00 4.800000000000007816e+00 2.268809294084626881e-06
3.000000000000007105e+00 4.800000000000007816e+00 3.825574799372226949e-06
3.200000000000006395e+00 4.800000000000007816e+00 6.099790380675266382e-06
3.400000000000007461e+00 4.800000000000007816e+00 9.295926571589101405e-06
3.600000000000008527e+00 4.800000000000007816e+00 1.364738060953234183e-05
3.800000000000007816e+00 4.800000000000007816e+00 1.941785263165595994e-05
4.000000000000007105e+00 4.800000000000007816e+00 2.690408691470504249e-05
4.200000000000008171e+00 4.800000000000007816e+00 3.644023572850339137e-05
4.400000000000009237e+00 4.800000000000007816e+00 4.840364611460591356e-05
4.600000000000008527e+00 4.800000000000007816e+00 6.322125526199308518e-05
4.800000000000007816e+00 4.800000000000007816e+00 8.137505651938091737e-05
5.000000000000008882e+00 4.800000000000007816e+00 1.034043338327854589e-04
5.200000000000009948e+00 4.800000000000007816e+00 1.299016491391371663e-04
5.400000000000009237e+00 4.800000000000007816e+00 1.614990294025596580e-04
5.600000000000008527e+00 4.800000000000007816e+00 1.988406059452560350e-04
5.800000000000009592e+00 4.800000000000007816e+00 2.425383229292723132e-04
6.000000000000010658e+00 4.800000000000007816e+00 2.931084937284944352e-04
6.200000000000009948e+00 4.800000000000007816e+00 3.508891524171336637e-04
6.400000000000009237e+00 4.800000000000007816e+00 4.159414095846643289e-04
6.600000000000010303e+00 4.800000000000007816e+00 4.879422291343671315e-04
6.800000000000011369e+00 4.800000000000007816e+00 5.660807111793473472e-04
7.000000000000010658e+00 4.800000000000007816e+00 6.489742314285037181e-04
7.200000000000009948e+00 4.800000000000007816e+00 7.346234700450174522e-04
7.400000000000011013e+00 4.800000000000007816e+00 8.204251745366552629e-04
7.600000000000012079e+00 4.800000000000007816e+00 9.032573902878487807e-04
7.800000000000011369e+00 4.800000000000007816e+00 9.796434684808505607e-04
8.000000000000010658e+00 4.800000000000007816e+00 1.045989073889856246e-03
8.200000000000011724e+00 4.800000000000007816e+00 1.098872520672401331e-03
8.400000000000012790e+00 4.800000000000007816e+00 1.135355929785067516e-03
8.600000000000012079e+00 4.800000000000007816e+00 1.153276190742409885e-03
8.800000000000011369e+00 4.800000000000007816e+00 1.151473262145356934e-03
9.000000000000012434e+00 4.800000000000007816e+00 1.129920226536366458e-03
9.200000000000013500e+00 4.800000000000007816e+00 1.089733913655081777e-03
9.400000000000012790e+00 4.800000000000007816e+00 1.033063959304659661e-03
9.600000000000012079e+00 4.800000000000007816e+00 9.628776887589074419e-04
9.800000000000013145e+00 4.800000000000007816e+00 8.826738952859344151e-04
1.000000000000001421e+01 4.800000000000007816e+00 7.961672343105787204e-04
1.020000000000001350e+01 4.800000000000007816e+00 7.069853265591608243e-04
1.040000000000001279e+01 4.800000000000007816e+00 6.184136141103252580e-04
1.060000000000001386e+01 4.800000000000007816e+00 5.332109968166939655e-04
1.080000000000001492e+01 4.800000000000007816e+00 4.535054576287158353e-04
1.100000000000001421e+01 4.800000000000007816e+00 3.807662143880966238e-04
1.120000000000001350e+01 4.800000000000007816e+00 3.158394861800923291e-04
1.140000000000001279e+01 4.800000000000007816e+00 2.590296615277088896e-04
1.160000000000001563e+01 4.800000000000007816e+00 2.102063771031098874e-04
1.180000000000001492e+01 4.800000000000007816e+00 1.689199004659884627e-04
1.200000000000001421e+01 4.800000000000007816e+00 1.345110612757227501e-04
1.220000000000001705e+01 4.800000000000007816e+00 1.062066007578567567e-04
1.240000000000001634e+01 4.800000000000007816e+00 8.319525307634589601e-05
1.260000000000001563e+01 4.800000000000007816e+00 6.468351860973694579e-05
1.280000000000001492e+01 4.800000000000007816e+00 4.993266138037351164e-05
1.300000000000001421e+01 4.800000000000007816e+00 3.827995661000852982e-05
1.320000000000001705e+01 4.800000000000007816e+00 2.914780097322380970e-05
1.340000000000001634e+01 4.800000000000007816e+00 2.204422989357934313e-05
1.360000000000001563e+01 4.800000000000007816e+00 1.655792174039800467e-05
1.380000000000001847e+01 4.800000000000007816e+00 1.235012600766688146e-05
1.400000000000001776e+01 4.800000000000007816e+00 9.145288387735580181e-06
1.420000000000001705e+01 4.800000000000007816e+00 6.721555188685882194e-06
1.440000000000001634e+01 4.800000000000007816e+00 4.901866900805133851e-06
1.460000000000001563e+01 4.800000000000007816e+00 3.546004193850102891e-06
1.480000000000001847e+01 4.800000000000007816e+00 2.543716309210255251e-06
1.500000000000001776e+01 4.800000000000007816e+00 1.808919103278759075e-06

-5.000000000000000000e+00 5.000000000000008882e+00 1.656427922746224943e-15
-4.799999999999999822e+00 5.000000000000008882e+00 5.320266056210820917e-15
-4.599999999999999645e+00 5.000000000000008882e+00 1.593996723827897594e-14
-4.399999999999999467e+00 5.000000000000008882e+00 4.496512332042589403e-14
-4.199999999999999289e+00 5.000000000000008882e+00 1.203459553685178886e-13
-3.999999999999999112e+00 5.000000000000008882e+00 3.073903478969788338e-13
-3.799999999999998934e+00 5.000000000000008882e+00 7.525660217190132638e-13
-3.599999999999998757e+00 5.000000000000008882e+00 1.771763605835083072e-12
-3.399999999999998579e+00 5.000000000000008882e+00 4.020956294302623641e-12
-3.199999999999998401e+00 5.000000000000008882e+00 8.812649973620285762e-12
-2.999999999999998224e+00 5.000000000000008882e+00 1.867791573219387185e-11
-2.799999999999998046e+00 5.000000000000008882e+00 3.832050617766366584e-11
-2.599999999999997868e+00 5.000000000000008882e+00 7.616013797093487731e-11
-2.399999999999997691e+00 5.000000000000008882e+00 1.466994969671176144e-10
-2.199999999999997513e+00 5.000000000000008882e+00 2.739408824091041615e-10
-1.999999999999997335e+00 5.000000000000008882e+00 4.959703882025193389e-10
-1.799999999999997158e+00 5.000000000000008882e+00 8.705475201062448077e-10
-1.599999999999996980e+00 5.000000000000008882e+00 1.481006096584138051e-09
-1.399999999999996803e+00 5.000000000000008882e+00 2.440930164098747822e-09
-1.199999999999996625e+00 5.000000000000008882e+00 3.894932698109010054e-09
-9.999999999999964473e-01 5.000000000000008882e+00 6.011599236567447918e-09
-7.999999999999962697e-01 5.000000000000008882e+00 8.963657997221444307e-09
-5.999999999999960920e-01 5.000000000000008882e+00 1.289039035537607127e-08
-3.999999999999959144e-01 5.000000000000008882e+00 1.783917983711371758e-08
-1.999999999999957367e-01 5.000000000000008882e+00 2.368806446671307008e-08
4.440892098500626162e-15 5.000000000000008882e+00 3.006024853634302127e-08
2.000000000000046185e-01 5.000000000000008882e+00 3.625523564013954643e-08
4.000000000000047962e-01 5.000000000000008882e+00 4.123895849590606268e-08
6.000000000000049738e-01 5.000000000000008882e+00 4.375480236183579924e-08
8.000000000000051514e-01 5.000000000000008882e+00 4.263472579576550319e-08
1.000000000000005329e+00 5.000000000000008882e+00 3.739921578839059509e-08
1.200000000000005507e+00 5.000000000000008882e+00 2.923044720035002773e-08
1.400000000000005684e+00 5.000000000000008882e+00 2.237970425731442571e-08
1.600000000000005862e+00 5.000000000000008882e+00 2.602595816634291505e-08
1.800000000000006040e+00 5.000000000000008882e+00 5.654062144145205034e-08
2.000000000000006217e+00 5.000000000000008882e+00 1.400431353870979666e-07
2.200000000000006395e+00 5.000000000000008882e+00 3.150679368763327223e-07
2.400000000000006573e+00 5.000000000000008882e+00 6.351232476021590159e-07
2.600000000000006750e+00 5.000000000000008882e+00 1.170922504425403223e-06
2.800000000000006928e+00 5.000000000000008882e+00 2.012120094162625685e-06
3.000000000000007105e+00 5.000000000000008882e+00 3.268483194811160620e-06
3.200000000000006395e+00 5.000000000000008882e+00 5.070566024674192266e-06
3.400000000000007461e+00 5.000000000000008882e+00 7.570093678069850460e-06
3.600000000000008527e+00 5.000000000000008882e+00 1.094037327101307440e-05
3.800000000000007816e+00 5.000000000000008882e+00 1.537709200489412281e-05
4.000000000000007105e+00 5.000000000000008882e+00 2.109980313327377229e-05
4.200000000000008171e+00 5.000000000000008882e+00 2.835422324226563945e-05
4.400000000000009237e+00 5.000000000000008882e+00 3.741516677744421092e-05
4.600000000000008527e+00 5.000000000000008882e+00 4.858954378287002923e-05
4.800000000000007816e+00 5.000000000000008882e+00 6.221837896136392333e-05
5.000000000000008882e+00 5.000000000000008882e+00 7.867632522606185107e-05
5.200000000000009948e+00 5.000000000000008882e+00 9.836671117424893929e-05
5.400000000000009237e+00 5.000000000000008882e+00 1.217098688775178231e-04
5.600000000000008527e+00 5.000000000000008882e+00 1.491224500487966370e-04
5.800000000000009592e+00 5.000000000000008882e+00 1.809857901434006760e-04
6.000000000000010658e+00 5.000000000000008882e+00 2.176022598205934607e-04
6.200000000000009948e+00 5.000000000000008882e+00 2.591400557683272280e-04
6.400000000000009237e+00 5.000000000000008882e+00 3.055690417110518771e-04
6.600000000000010303e+00 5.000000000000008882e+00 3.565929136128156399e-04
6.800000000000011369e+00 5.000000000000008882e+00 4.115857823070118247e-04
7.000000000000010658e+00 5.000000000000008882e+00 4.695436779450517140e-04
7.200000000000009948e+00 5.000000000000008882e+00 5.290627632419674141e-04
7.400000000000011013e+00 5.000000000000008882e+00 5.883554608989335346e-04
7.600000000000012079e+00 5.000000000000008882e+00 6.453127156697195492e-04
7.800000000000011369e+00 5.000000000000008882e+00 6.976151176746633702e-04
8.000000000000010658e+00 5.000000000000008882e+00 7.428881258686687115e-04
8.200000000000011724e+00 5.000000000000008882e+00 7.788883344392898882e-04
8.400000000000012790e+00 5.000000000000008882e+00 8.037003198928097981e-04
8.600000000000012079e+00 5.000000000000008882e+00 8.159189353819668727e-04
8.800000000000011369e+00 5.000000000000008882e+00 8.147914573801364087e-04
9.000000000000012434e+00 5.000000000000008882e+00 8.002983529913240647e-04
9.200000000000013500e+00 5.000000000000008882e+00 7.731600837695066890e-04
9.400000000000012790e+00 5.000000000000008882e+00 7.347686424911899260e-04
9.600000000000012079e+00 5.000000000000008882e+00 6.870540728187699876e-04
9.800000000000013145e+00 5.000000000000008882e+00 6.323056205781316325e-04
1.000000000000001421e+01 5.000000000000008882e+00 5.729725754243342010e-04
1.020000000000001350e+01 5.000000000000008882e+00 5.114704980930261146e-04
1.040000000000001279e+01 5.000000000000008882e+00 4.500147667812690044e-04
1.060000000000001386e+01 5.000000000000008882e+00 3.904965182785509860e-04
1.080000000000001492e+01 5.000000000000008882e+00 3.344078746534020043e-04
1.100000000000001421e+01 5.000000000000008882e+00 2.828155663402649495e-04
1.120000000000001350e+01 5.000000000000008882e+00 2.363759879620732209e-04
1.140000000000001279e+01 5.000000000000008882e+00 1.953810281549332511e-04
1.160000000000001563e+01 5.000000000000008882e+00 1.598227525425197570e-04
1.180000000000001492e+01 5.000000000000008882e+00 1.294657738707301331e-04
1.200000000000001421e+01 5.000000000000008882e+00 1.039182451626659965e-04
1.220000000000001705e+01 5.000000000000008882e+00 8.269514421308616844e-05
1.240000000000001634e+01 5.000000000000008882e+00 6.527027145139859411e-05
1.260000000000001563e+01 5.000000000000008882e+00 5.111573768099384612e-05
1.280000000000001492e+01 5.000000000000008882e+00 3.972945793267795497e-05
1.300000000000001421e+01 5.000000000000008882e+00 3.065225149037578321e-05
1.320000000000001705e+01 5.000000000000008882e+00 2.347665495356322313e-05
1.340000000000001634e+01 5.000000000000008882e+00 1.784962602929263595e-05
1.360000000000001563e+01 5.000000000000008882e+00 1.347110573712023339e-05
1.380000000000001847e+01 5.000000000000008882e+00 1.009005310771613968e-05
1.400000000000001776e+01 5.000000000000008882e+00 7.499172816135049015e-06
1.420000000000001705e+01 5.000000000000008882e+00 5.529189297300359543e-06
1.440000000000001634e+01 5.000000000000008882e+00 4.043215579358413065e-06
1.460000000000001563e+01 5.000000000000008882e+00 2.931532547294263713e-06
1.480000000000001847e+01 5.000000000000008882e+00 2.106930856071569853e-06
1.500000000000001776e+01 5.000000000000008882e+00 1.500661773253501733e-06


==> plots/c2hi_density/density_t_093.dat <==
-5.000000000000000000e+00 -5.000000000000000000e+00 -8.826587539953856215e-11
-4.799999999999999822e+00 -5.000000000000000000e+00 -1.730728147306104416e-10
-4.599999999999999645e+00 -5.000000000000000000e+00 -3.288041956043379644e-10
-4.399999999999999467e+00 -5.000000000000000000e+00 -6.046584139250237140e-10
-4.199999999999999289e+00 -5.000000000000000000e+00 -1.075077043271437513e-09
-3.999999999999999112e+00 -5.000000000000000000e+00 -1.845359124091363040e-09
-3.799999999999998934e+00 -5.000000000000000000e+00 -3.052058287061014811e-09
-3.599999999999998757e+00 -5.000000000000000000e+00 -4.851129308143004759e-09
-3.399999999999998579e+00 -5.000000000000000000e+00 -7.383216698415736800e-09
-3.199999999999998401e+00 -5.000000000000000000e+00 -1.070212683109772066e-08
-2.999999999999998224e+00 -5.000000000000000000e+00 -1.465085861200355492e-08
-2.799999999999998046e+00 -5.000000000000000000e+00 -1.867155619094560576e-08
-2.599999999999997868e+00 -5.000000000000000000e+00 -2.154330302648437145e-08
-2.399999999999997691e+00 -5.000000000000000000e+00 -2.105557047205064292e-08
-2.199999999999997513e+00 -5.000000000000000000e+00 -1.364354046068323237e-08
-1.999999999999997335e+00 -5.000000000000000000e+00 5.971297458231904444e-09
-1.799999999999997158e+00 -5.000000000000000000e+00 4.508587099821906634e-08
-1.599999999999996980e+00 -5.000000000000000000e+00 1.132337740979481049e-07
-1.399999999999996803e+00 -5.000000000000000000e+00 2.223369613779375829e-07
-1.199999999999996625e+00 -5.000000000000000000e+00 3.868985344771945193e-07
-9.999999999999964473e-01 -5.000000000000000000e+00 6.244542758800449507e-07
-7.999999999999962697e-01 -5.000000000000000000e+00 9.565996224073065740e-07
-5.999999999999960920e-01 -5.000000000000000000e+00 1.410946976789673207e-06
-3.999999999999959144e-01 -5.000000000000000000e+00 2.024291182189349798e-06
-1.999999999999957367e-01 -5.000000000000000000e+00 2.847029278742215292e-06
4.440892098500626162e-15 -5.000000000000000000e+00 3.948491513218085994e-06
2.000000000000046185e-01 -5.000000000000000000e+00 5.422341854779699065e-06
4.000000000000047962e-01 -5.000000000000000000e+00 7.390695045115925721e-06
6.000000000000049738e-01 -5.000000000000000000e+00 1.000519994275385799e-05
8.000000000000051514e-01 -5.000000000000000000e+00 1.344317946038907942e-05
1.000000000000005329e+00 -5.000000000000000000e+00 1.789708607392680303e-05
1.200000000000005507e+00 -5.000000000000000000e+00 2.355606948066523926e-05
1.400000000000005684e+00 -5.000000000000000000e+00 3.057935461483660654e-05
1.600000000000005862e+00 -5.000000000000000000e+00 3.906235787577813141e-05
1.800000000000006040e+00 -5.000000000000000000e+00 4.899796493993679720e-05
2.000000000000006217e+00 -5.000000000000000000e+00 6.023704439191648630e-05
2.200000000000006395e+00 -5.000000000000000000e+00 7.245387099982457098e-05
2.400000000000006573e+00 -5.000000000000000000e+00 8.512333499306111396e-05
2.600000000000006750e+00 -5.000000000000000000e+00 9.751714520486867233e-05
2.800000000000006928e+00 -5.000000000000000000e+00 1.087251979340423660e-04
3.000000000000007105e+00 -5.000000000000000000e+00 1.177055593132507558e-04
3.200000000000006395e+00 -5.000000000000000000e+00 1.233621803481468871e-04
3.400000000000007461e+00 -5.000000000000000000e+00 1.246441661972011374e-04
3.600000000000008527e+00 -5.000000000000000000e+00 1.206553026323544953e-04
3.800000000000007816e+00 -5.000000000000000000e+00 1.107589921893932934e-04
4.000000000000007105e+00 -5.000000000000000000e+00 9.466296015313322516e-05
4.200000000000008171e+00 -5.000000000000000000e+00 7.247059475968018827e-05
4.400000000000009237e+00 -5.000000000000000000e+00 4.469120293079908009e-05
4.600000000000008527e+00 -5.000000000000000000e+00 1.220853189777433895e-05
4.800000000000007816e+00 -5.000000000000000000e+00 -2.378613807455196038e-05
5.000000000000008882e+00 -5.000000000000000000e+00 -6.188489217075496338e-05
5.200000000000009948e+00 -5.000000000000000000e+00 -1.005644336505268728e-04
5.400000000000009237e+00 -5.000000000000000000e+00 -1.382849903686935681e-04
5.600000000000008527e+00 -5.000000000000000000e+00 -1.735775637508331880e-04
5.800000000000009592e+00 -5.000000000000000000e+00 -2.051147896613880652e-04
6.000000000000010658e+00 -5.000000000000000000e+00 -2.317650706437618239e-04
6.200000000000009948e+00 -5.000000000000000000e+00 -2.526327444260758801e-04
6.400000000000009237e+00 -5.000000000000000000e+00 -2.670883099432767339e-04
6.600000000000010303e+00 -5.000000000000000000e+00 -2.747921382458387617e-04
6.800000000000011369e+00 -5.000000000000000000e+00 -2.757130945693629415e-04
7.000000000000010658e+00 -5.000000000000000000e+00 -2.701407969260436414e-04
7.200000000000009948e+00 -5.000000000000000000e+00 -2.586876409965244801e-04
7.400000000000011013e+00 -5.000000000000000000e+00 -2.422750042122121970e-04
7.600000000000012079e+00 -5.000000000000000000e+00 -2.220978335194407358e-04
7.800000000000011369e+00 -5.000000000000000000e+00 -1.995634863404277418e-04
8.000000000000010658e+00 -5.000000000000000000e+00 -1.762042042396965347e-04
8.200000000000011724e+00 -5.000000000000000000e+00 -1.535674419582462743e-04
8.400000000000012790e+00 -5.000000000000000000e+00 -1.330934734046355960e-04
8.600000000000012079e+00 -5.000000000000000000e+00 -1.159939826888227291e-04
8.800000000000011369e+00 -5.000000000000000000e+00 -1.031474829941287892e-04
9.000000000000012434e+00 -5.000000000000000000e+00 -9.502655658270593025e-05
9.200000000000013500e+00 -5.000000000000000000e+00 -9.166795249821772470e-05
9.400000000000012790e+00 -5.000000000000000000e+00 -9.269020285760654879e-05
9.600000000000012079e+00 -5.000000000000000000e+00 -9.735596819394497139e-05
9.800000000000013145e+00 -5.000000000000000000e+00 -1.046694266125346157e-04
1.000000000000001421e+01 -5.000000000000000000e+00 -1.134941365450928947e-04
1.020000000000001350e+01 -5.000000000000000000e+00 -1.226748229018781748e-04
1.040000000000001279e+01 -5.000000000000000000e+00 -1.311476013326982046e-04
1.060000000000001386e+01 -5.000000000000000000e+00 -1.380266977458739059e-04
1.080000000000001492e+01 -5.000000000000000000e+00 -1.426607071666245404e-04
1.100000000000001421e+01 -5.000000000000000000e+00 -1.446566996681216224e-04
1.120000000000001350e+01 -5.000000000000000000e+00 -1.438750228860122997e-04
1.140000000000001279e+01 -5.000000000000000000e+00 -1.404008346101434451e-04
1.160000000000001563e+01 -5.000000000000000000e+00 -1.345000061346264336e-04
1.180000000000001492e+01 -5.000000000000000000e+00 -1.265672021203448577e-04
1.200000000000001421e+01 -5.000000000000000000e+00 -1.170730242966176103e-04
1.220000000000001705e+01 -5.000000000000000000e+00 -1.065155455101714915e-04
1.240000000000001634e+01 -5.000000000000000000e+00 -9.537976800515972180e-05
1.260000000000001563e+01 -5.000000000000000000e+00 -8.410682896460770254e-05
1.280000000000001492e+01 -5.000000000000000000e+00 -7.307334257072273481e-05
1.300000000000001421e+01 -5.000000000000000000e+00 -6.258019926918405339e-05
1.320000000000001705e+01 -5.000000000000000000e+00 -5.284944784153397323e-05
1.340000000000001634e+01 -5.000000000000000000e+00 -4.402752312644228768e-05
1.360000000000001563e+01 -5.000000000000000000e+00 -3.619298657297150587e-05
1.380000000000001847e+01 -5.000000000000000000e+00 -2.936704665236205284e-05
1.400000000000001776e+01 -5.000000000000000000e+00 -2.352535392650223722e-05
1.420000000000001705e+01 -5.000000000000000000e+00 -1.860986295404838632e-05
1.440000000000001634e+01 -5.000000000000000000e+00 -1.453987323796757645e-05
1.460000000000001563e+01 -5.000000000000000000e+00 -1.122166886312959592e-05
1.480000000000001847e+01 -5.000000000000000000e+00 -8.556447366356459435e-06
1.500000000000001776e+01 -5.000000000000000000e+00 -6.446448888887663543e-06

-5.000000000000000000e+00 -4.799999999999999822e+00 -1.646009701980997885e-10
-4.799999999999999822e+00 -4.799999999999999822e+00 -3.225844961202330251e-10
-4.599999999999999645e+00 -4.799999999999999822e+00 -6.124677507811306012e-10
-4.399999999999999467e+00 -4.799999999999999822e+00 -1.125468444275805072e-09
-4.199999999999999289e+00 -4.799999999999999822e+00 -1.999274840371985103e-09
-3.999999999999999112e+00 -4.799999999999999822e+00 -3.427966893474923408e-09
-3.799999999999998934e+00 -4.799999999999999822e+00 -5.661830368711671029e-09
-3.599999999999998757e+00 -4.799999999999999822e+00 -8.983788182324273516e-09
-3.399999999999998579e+00 -4.799999999999999822e+00 -1.364252577437712383e-08
-3.199999999999998401e+00 -4.799999999999999822e+00 -1.971625046602580439e-08
-2.999999999999998224e+00 -4.799999999999999822e+00 -2.687820142341256527e-08
-2.799999999999998046e+00 -4.799999999999999822e+00 -3.403928850819137663e-08
-2.599999999999997868e+00 -4.799999999999999822e+00 -3.885825041012940565e-08
-2.399999999999997691e+00 -4.799999999999999822e+00 -3.713698990768045011e-08
-2.199999999999997513e+00 -4.799999999999999822e+00 -2.215485040031561654e-08
-1.999999999999997335e+00 -4.799999999999999822e+00 1.597030164879685697e-08
-1.799999999999997158e+00 -4.799999999999999822e+00 9.079309601455010891e-08
-1.599999999999996980e+00 -4.799999999999999822e+00 2.198539814697390765e-07
-1.399999999999996803e+00 -4.799999999999999822e+00 4.248210069883169424e-07
-1.199999999999996625e+00 -4.799999999999999822e+00 7.316508660879710238e-07
-9.999999999999964473e-01 -4.799999999999999822e+00 1.171168107289710613e-06
-7.999999999999962697e-01 -4.799999999999999822e+00 1.780651083040864957e-06
-5.999999999999960920e-01 -4.799999999999999822e+00 2.607091588341815882e-06
-3.999999999999959144e-01 -4.799999999999999822e+00 3.712661202890519321e-06
-1.999999999999957367e-01 -4.799999999999999822e+00 5.182499189804108978e-06
4.440892098500626162e-15 -4.799999999999999822e+00 7.134231990139944691e-06
2.000000000000046185e-01 -4.799999999999999822e+00 9.727735922844992151e-06
4.000000000000047962e-01 -4.799999999999999822e+00 1.317274671377770800e-05
6.000000000000049738e-01 -4.799999999999999822e+00 1.773123698205168877e-05
8.000000000000051514e-01 -4.799999999999999822e+00 2.371124817477200333e-05
1.000000000000005329e+00 -4.799999999999999822e+00 3.144922549796303157e-05
1.200000000000005507e+00 -4.799999999999999822e+00 4.127890840056651302e-05
1.400000000000005684e+00 -4.799999999999999822e+00 5.348642921228168560e-05
1.600000000000005862e+00 -4.799999999999999822e+00 6.825336992997619017e-05
1.800000000000006040e+00 -4.799999999999999822e+00 8.559199562569466896e-05
2.000000000000006217e+00 -4.799999999999999822e+00 1.052795431161344833e-04
2.200000000000006395e+00 -4.799999999999999822e+00 1.268009831014946264e-04
2.400000000000006573e+00 -4.799999999999999822e+00 1.493115630125936664e-04
2.600000000000006750e+00 -4.799999999999999822e+00 1.716309267239856718e-04
2.800000000000006928e+00 -4.799999999999999822e+00 1.922788851359117680e-04
3.000000000000007105e+00 -4.799999999999999822e+00 2.095584303137416860e-04
3.200000000000006395e+00 -4.799999999999999822e+00 2.216844487869067668e-04
3.400000000000007461e+00 -4.799999999999999822e+00 2.269478175500789802e-04
3.600000000000008527e+00 -4.799999999999999822e+00 2.238960515731604683e-04
3.800000000000007816e+00 -4.799999999999999822e+00 2.115057373102862456e-04
4.000000000000007105e+00 -4.799999999999999822e+00 1.893206485608768075e-04
4.200000000000008171e+00 -4.799999999999999822e+00 1.575336378437771560e-04
4.400000000000009237e+00 -4.799999999999999822e+00 1.169995173321301059e-04
4.600000000000008527e+00 -4.799999999999999822e+00 6.917808868556498921e-05
4.800000000000007816e+00 -4.799999999999999822e+00 1.601827683714579571e-05
5.000000000000008882e+00 -4.799999999999999822e+00 -4.019693137057799806e-05
5.200000000000009948e+00 -4.799999999999999822e+00 -9.702125909577190125e-05
5.400000000000009237e+00 -4.799999999999999822e+00 -1.520097064233769492e-04
5.600000000000008527e+00 -4.799999999999999822e+00 -2.028608089836213225e-04
5.800000000000009592e+00 -4.799999999999999822e+00 -2.475284421276368078e-04
6.000000000000010658e+00 -4.799999999999999822e+00 -2.843027916613511687e-04
6.200000000000009948e+00 -4.799999999999999822e+00 -3.118658043940353048e-04
6.400000000000009237e+00 -4.799999999999999822e+00 -3.293290189829260208e-04
6.600000000000010303e+00 -4.799999999999999822e+00 -3.362610509929444842e-04
6.800000000000011369e+00 -4.799999999999999822e+00 -3.327087991631039925e-04
7.000000000000010658e+00 -4.799999999999999822e+00 -3.192117565425722585e-04
7.200000000000009948e+00 -4.799999999999999822e+00 -2.968039783886747621e-04
7.400000000000011013e+00 -4.799999999999999822e+00 -2.669946370556181090e-04
7.600000000000012079e+00 -4.799999999999999822e+00 -2.317168852640924212e-04
7.800000000000011369e+00 -4.799999999999999822e+00 -1.932367662996633769e-04
8.000000000000010658e+00 -4.799999999999999822e+00 -1.540193028593248893e-04
8.200000000000011724e+00 -4.799999999999999822e+00 -1.165569336922445869e-04
8.400000000000012790e+00 -4.799999999999999822e+00 -8.317451519774189032e-05
8.600000000000012079e+00 -4.799999999999999822e+00 -5.583291373883720823e-05
8.800000000000011369e+00 -4.799999999999999822e+00 -3.595749666709295925e-05
9.000000000000012434e+00 -4.799999999999999822e+00 -2.431697548284876605e-05
9.200000000000013500e+00 -4.799999999999999822e+00 -2.097171837227188533e-05
9.400000000000012790e+00 -4.799999999999999822e+00 -2.529997120926895168e-05
9.600000000000012079e+00 -4.799999999999999822e+00 -3.609776187988032780e-05
9.800000000000013145e+00 -4.799999999999999822e+00 -5.173650532264774697e-05
1.000000000000001421e+01 -4.799999999999999822e+00 -7.035405735364183935e-05
1.020000000000001350e+01 -4.799999999999999822e+00 -9.005174073818313508e-05
1.040000000000001279e+01 -4.799999999999999822e+00 -1.090718776135068231e-04
1.060000000000001386e+01 -4.799999999999999822e+00 -1.259365415322835017e-04
1.080000000000001492e+01 -4.799999999999999822e+00 -1.395367299435031842e-04
1.100000000000001421e+01 -4.799999999999999822e+00 -1.491699126415714678e-04
1.120000000000001350e+01 -4.799999999999999822e+00 -1.545312521427322184e-04
1.140000000000001279e+01 -4.799999999999999822e+00 -1.556687168889193495e-04
1.160000000000001563e+01 -4.799999999999999822e+00 -1.529145566330508839e-04
1.180000000000001492e+01 -4.799999999999999822e+00 -1.468055140963449637e-04
1.200000000000001421e+01 -4.799999999999999822e+00 -1.380023843536081830e-04
1.220000000000001705e+01 -4.799999999999999822e+00 -1.272168708579543897e-04
1.240000000000001634e+01 -4.799999999999999822e+00 -1.151507960828145852e-04
1.260000000000001563e+01 -4.799999999999999822e+00 -1.024500838406848524e-04
1.280000000000001492e+01 -4.799999999999999822e+00 -8.967380737922195735e-05
1.300000000000001421e+01 -4.799999999999999822e+00 -7.727708436289215926e-05
1.320000000000001705e+01 -4.799999999999999822e+00 -6.560566899837298141e-05
1.340000000000001634e+01 -4.799999999999999822e+00 -5.489965009823842258e-05
1.360000000000001563e+01 -4.799999999999999822e+00 -4.530359576305915530e-05
1.380000000000001847e+01 -4.799999999999999822e+00 -3.688067690652031691e-05
1.400000000000001776e+01 -4.799999999999999822e+00 -2.962865414359001855e-05
1.420000000000001705e+01 -4.799999999999999822e+00 -2.349604550033615127e-05
1.440000000000001634e+01 -4.799999999999999822e+00 -1.839724452000483353e-05
1.460000000000001563e+01 -4.799999999999999822e+00 -1.422578516195301888e-05
1.480000000000001847e+01 -4.799999999999999822e+00 -1.086532198550886139e-05
1.500000000000001776e+01 -4.799999999999999822e+00 -8.198195068020874306e-06

-5.000000000000000000e+00 -4.599999999999999645e+00 -2.995040663755416600e-10
-4.799999999999999822e+00 -4.599999999999999645e+00 -5.867161464227924345e-10
-4.599999999999999645e+00 -4.599999999999999645e+00 -1.113388435263722939e-09
-4.399999999999999467e+00 -4.599999999999999645e+00 -2.044713444194450580e-09
-4.199999999999999289e+00 -4.599999999999999645e+00 -3.629552751666635542e-09
-3.999999999999999112e+00 -4.599999999999999645e+00 -6.217694858478613848e-09
-3.799999999999998934e+00 -4.599999999999999645e+00 -1.025819228313542846e-08
-3.599999999999998757e+00 -4.599999999999999645e+00 -1.625442118652131006e-08
-3.399999999999998579e+00 -4.599999999999999645e+00 -2.463947202430875508e-08
-3.199999999999998401e+00 -4.599999999999999645e+00 -3.552454067413684783e-08
-2.999999999999998224e+00 -4.599999999999999645e+00 -4.826837441657807531e-08
-2.799999999999998046e+00 -4.599999999999999645e+00 -6.082455909595001829e-08
-2.599999999999997868e+00 -4.599999999999999645e+00 -6.885234689612649827e-08
-2.399999999999997691e+00 -4.599999999999999645e+00 -6.462866997680774482e-08
-2.199999999999997513e+00 -4.599999999999999645e+00 -3.586773002675974339e-08
-1.999999999999997335e+00 -4.599999999999999645e+00 3.537986880386710348e-08
-1.799999999999997158e+00 -4.599999999999999645e+00 1.735489061683161844e-07
-1.599999999999996980e+00 -4.599999999999999645e+00 4.099569595777667648e-07
-1.399999999999996803e+00 -4.599999999999999645e+00 7.828057933892869115e-07
-1.199999999999996625e+00 -4.599999999999999645e+00 1.337116338034391075e-06
-9.999999999999964473e-01 -4.599999999999999645e+00 2.125310464400966822e-06
-7.999999999999962697e-01 -4.599999999999999645e+00 3.209506374591428024e-06
-5.999999999999960920e-01 -4.599999999999999645e+00 4.666749301111293083e-06
-3.999999999999959144e-01 -4.599999999999999645e+00 6.598172244622971870e-06
-1.999999999999957367e-01 -4.599999999999999645e+00 9.142344010437886275e-06
4.440892098500626162e-15 -4.599999999999999645e+00 1.249181360552621043e-05
2.000000000000046185e-01 -4.599999999999999645e+00 1.691027611934614678e-05
4.000000000000047962e-01 -4.599999999999999645e+00 2.274620508052695424e-05
6.000000000000049738e-01 -4.599999999999999645e+00 3.043764634452574249e-05
8.000000000000051514e-01 -4.599999999999999645e+00 4.050253999754368914e-05
1.000000000000005329e+00 -4.599999999999999645e+00 5.350966978342279446e-05
1.200000000000005507e+00 -4.599999999999999645e+00 7.002716855344047735e-05
1.400000000000005684e+00 -4.599999999999999645e+00 9.054829214296363014e-05
1.600000000000005862e+00 -4.599999999999999645e+00 1.153976834019038942e-04
1.800000000000006040e+00 -4.599999999999999645e+00 1.446253349044716462e-04
2.000000000000006217e+00 -4.599999999999999645e+00 1.778996351834282331e-04
2.200000000000006395e+00 -4.599999999999999645e+00 2.144147922081674580e-04
2.400000000000006573e+00 -4.599999999999999645e+00 2.528307855447535979e-04
2.600000000000006750e+00 -4.599999999999999645e+00 2.912646596500015144e-04
2.800000000000006928e+00 -4.599999999999999645e+00 3.273491555287129547e-04
3.000000000000007105e+00 -4.599999999999999645e+00 3.583674862512287954e-04
3.200000000000006395e+00 -4.599999999999999645e+00 3.814616115173607687e-04
3.400000000000007461e+00 -4.599999999999999645e+00 3.938972503065592658e-04
3.600000000000008527e+00 -4.599999999999999645e+00 3.933551115970300828e-04
3.800000000000007816e+00 -4.599999999999999645e+00 3.782081804883223619e-04
4.000000000000007105e+00 -4.599999999999999645e+00 3.477426728475065034e-04
4.200000000000008171e+00 -4.599999999999999645e+00 3.022870477864453070e-04
4.400000000000009237e+00 -4.599999999999999645e+00 2.432283136080267371e-04
4.600000000000008527e+00 -4.599999999999999645e+00 1.729144088719726340e-04
4.800000000000007816e+00 -4.599999999999999645e+00 9.446085335985637105e-05
5.000000000000008882e+00 -4.599999999999999645e+00 1.149438177061016289e-05
5.200000000000009948e+00 -4.599999999999999645e+00 -7.212730254929914026e-05
5.400000000000009237e+00 -4.599999999999999645e+00 -1.525829315788832180e-04
5.600000000000008527e+00 -4.599999999999999645e+00 -2.263150626956388187e-04
5.800000000000009592e+00 -4.599999999999999645e+00 -2.902036137738594817e-04
6.000000000000010658e+00 -4.599999999999999645e+00 -3.416850004637499074e-04
6.200000000000009948e+00 -4.599999999999999645e+00 -3.788264365769903469e-04
6.400000000000009237e+00 -4.599999999999999645e+00 -4.003700229365117838e-04
6.600000000000010303e+00 -4.599999999999999645e+00 -4.057608860829667839e-04
6.800000000000011369e+00 -4.599999999999999645e+00 -3.951686586005081093e-04
7.000000000000010658e+00 -4.599999999999999645e+00 -3.695036686693530989e-04
7.200000000000009948e+00 -4.599999999999999645e+00 -3.304204639448132287e-04
7.400000000000011013e+00 -4.599999999999999645e+00 -2.802940786468399595e-04
7.600000000000012079e+00 -4.599999999999999645e+00 -2.221510086128742972e-04
7.800000000000011369e+00 -4.599999999999999645e+00 -1.595388921598826489e-04
8.000000000000010658e+00 -4.599999999999999645e+00 -9.632701075441207829e-05
8.200000000000011724e+00 -4.599999999999999645e+00 -3.644294201732714778e-05
8.400000000000012790e+00 -4.599999999999999645e+00 1.643367689516738264e-05
8.600000000000012079e+00 -4.599999999999999645e+00 5.918523944114162036e-05
8.800000000000011369e+00 -4.599999999999999645e+00 8.953472199673930465e-05
9.000000000000012434e+00 -4.599999999999999645e+00 1.062457404186465163e-04
9.200000000000013500e+00 -4.599999999999999645e+00 1.092112001123033641e-04
9.400000000000012790e+00 -4.599999999999999645e+00 9.941541827819156568e-05
9.600000000000012079e+00 -4.599999999999999645e+00 7.877601841299856249e-05
9.800000000000013145e+00 -4.599999999999999645e+00 4.989183764547686670e-05
1.000000000000001421e+01 -4.599999999999999645e+00 1.573699105921251985e-05
1.020000000000001350e+01 -4.599999999999999645e+00 -2.065359066265507848e-05
1.040000000000001279e+01 -4.599999999999999645e+00 -5.646562342464342031e-05
1.060000000000001386e+01 -4.599999999999999645e+00 -8.932316024154699928e-05
1.080000000000001492e+01 -4.599999999999999645e+00 -1.174261222765780741e-04
1.100000000000001421e+01 -4.599999999999999645e+00 -1.396057437257385220e-04
1.120000000000001350e+01 -4.599999999999999645e+00 -1.553077358150018470e-04
1.140000000000001279e+01 -4.599999999999999645e+00 -1.645204375681054779e-04
1.160000000000001563e+01 -4.599999999999999645e+00 -1.676681773034426472e-04
1.180000000000001492e+01 -4.599999999999999645e+00 -1.654892650644396634e-04
1.200000000000001421e+01 -4.599999999999999645e+00 -1.589147255184799462e-04
1.220000000000001705e+01 -4.599999999999999645e+00 -1.489593796475796171e-04
1.240000000000001634e+01 -4.599999999999999645e+00 -1.366322699684419995e-04
1.260000000000001563e+01 -4.599999999999999645e+00 -1.228694061579508375e-04
1.280000000000001492e+01 -4.599999999999999645e+00 -1.084887289867736919e-04
1.300000000000001421e+01 -4.599999999999999645e+00 -9.416511287051797610e-05
1.320000000000001705e+01 -4.599999999999999645e+00 -8.042204127163060038e-05
1.340000000000001634e+01 -4.599999999999999645e+00 -6.763610753833351784e-05
1.360000000000001563e+01 -4.599999999999999645e+00 -5.605051758728971253e-05
1.380000000000001847e+01 -4.599999999999999645e+00 -4.579412416745388189e-05
1.400000000000001776e+01 -4.599999999999999645e+00 -3.690306457594316682e-05
1.420000000000001705e+01 -4.599999999999999645e+00 -2.934269864524513254e-05
1.440000000000001634e+01 -4.599999999999999645e+00 -2.302817491088773527e-05
1.460000000000001563e+01 -4.599999999999999645e+00 -1.784253700077123898e-05
1.480000000000001847e+01 -4.599999999999999645e+00 -1.365178548184479472e-05
1.500000000000001776e+01 -4.599999999999999645e+00 -1.031671451043408422e-05

-5.000000000000000000e+00 -4.399999999999999467e+00 -5.316503139730135760e-10
-4.799999999999999822e+00 -4.399999999999999467e+00 -1.041116661123881850e-09
-4.599999999999999645e+00 -4.399999999999999467e+00 -1.974867630182002291e-09
-4.399999999999999467e+00 -4.399999999999999467e+00 -3.625011335199697455e-09
-4.199999999999999289e+00 -4.399999999999999467e+00 -6.430917581091577658e-09
-3.999999999999999112e+00 -4.399999999999999467e+00 -1.100874481218677840e-08
-3.799999999999998934e+00 -4.399999999999999467e+00 -1.814666970077808172e-08
-3.599999999999998757e+00 -4.399999999999999467e+00 -2.872235569185378299e-08
-3.399999999999998579e+00 -4.399999999999999467e+00 -4.347797802207958820e-08
-3.199999999999998401e+00 -4.399999999999999467e+00 -6.256913100031405868e-08
-2.999999999999998224e+00 -4.399999999999999467e+00 -8.479666571593692080e-08
-2.799999999999998046e+00 -4.399999999999999467e+00 -1.064476675516842692e-07
-2.599999999999997868e+00 -4.399999999999999467e+00 -1.197257791231692994e-07
-2.399999999999997691e+00 -4.399999999999999467e+00 -1.108471515858155088e-07
-2.199999999999997513e+00 -4.399999999999999467e+00 -5.800537737975612445e-08
-1.999999999999997335e+00 -4.399999999999999467e+00 7.046899177706751066e-08
-1.799999999999997158e+00 -4.399999999999999467e+00 3.173739701802303377e-07
-1.599999999999996980e+00 -4.399999999999999467e+00 7.370380821336870694e-07
-1.399999999999996803e+00 -4.399999999999999467e+00 1.394876621168562500e-06
-1.199999999999996625e+00 -4.399999999999999467e+00 2.366657580142529811e-06
-9.999999999999964473e-01 -4.399999999999999467e+00 3.738721758684821302e-06
-7.999999999999962697e-01 -4.399999999999999467e+00 5.611043711473158532e-06
-5.999999999999960920e-01 -4.399999999999999467e+00 8.105316169515521855e-06
-3.999999999999959144e-01 -4.399999999999999467e+00 1.137986636301805297e-05
-1.999999999999957367e-01 -4.399999999999999467e+00 1.565194280995696658e-05
4.440892098500626162e-15 -4.399999999999999467e+00 2.122575098791282825e-05
2.000000000000046185e-01 -4.399999999999999467e+00 2.852188439865423891e-05
4.000000000000047962e-01 -4.399999999999999467e+00 3.810110288310341735e-05
6.000000000000049738e-01 -4.399999999999999467e+00 5.067350701085157058e-05
8.000000000000051514e-01 -4.399999999999999467e+00 6.708371991818847999e-05
1.000000000000005329e+00 -4.399999999999999467e+00 8.826409712514521409e-05
1.200000000000005507e+00 -4.399999999999999467e+00 1.151512312372125063e-04
1.400000000000005684e+00 -4.399999999999999467e+00 1.485657673961110915e-04
1.600000000000005862e+00 -4.399999999999999467e+00 1.890613149767209186e-04
1.800000000000006040e+00 -4.399999999999999467e+00 2.367545593715886980e-04
2.000000000000006217e+00 -4.399999999999999467e+00 2.911550802755859561e-04
2.200000000000006395e+00 -4.399999999999999467e+00 3.510192116975339549e-04
2.400000000000006573e+00 -4.399999999999999467e+00 4.142564079489379218e-04
2.600000000000006750e+00 -4.399999999999999467e+00 4.779173187233107765e-04
2.800000000000006928e+00 -4.399999999999999467e+00 5.382881905708751004e-04
3.000000000000007105e+00 -4.399999999999999467e+00 5.911049076045248041e-04
3.200000000000006395e+00 -4.399999999999999467e+00 6.318821104069027557e-04
3.400000000000007461e+00 -4.399999999999999467e+00 6.563308160903672667e-04
3.600000000000008527e+00 -4.399999999999999467e+00 6.608164693628341317e-04
3.800000000000007816e+00 -4.399999999999999467e+00 6.427942315650307398e-04
4.000000000000007105e+00 -4.399999999999999467e+00 6.011547447145836314e-04
4.200000000000008171e+00 -4.399999999999999467e+00 5.364241367335454650e-04
4.400000000000009237e+00 -4.399999999999999467e+00 4.507853132746176064e-04
4.600000000000008527e+00 -4.399999999999999467e+00 3.479184382768933052e-04
4.800000000000007816e+00 -4.399999999999999467e+00 2.326894198925326439e-04
5.000000000000008882e+00 -4.399999999999999467e+00 1.107386755554582629e-04
5.200000000000009948e+00 -4.399999999999999467e+00 -1.196673786191229868e-05
5.400000000000009237e+00 -4.399999999999999467e+00 -1.295578076406008340e-04
5.600000000000008527e+00 -4.399999999999999467e+00 -2.366201793112564841e-04
5.800000000000009592e+00 -4.399999999999999467e+00 -3.284593347997180265e-04
6.000000000000010658e+00 -4.399999999999999467e+00 -4.012730702044270208e-04
6.200000000000009948e+00 -4.399999999999999467e+00 -4.522475131796821479e-04
6.400000000000009237e+00 -4.399999999999999467e+00 -4.796025446566416534e-04
6.600000000000010303e+00 -4.399999999999999467e+00 -4.826131667200835485e-04
6.800000000000011369e+00 -4.399999999999999467e+00 -4.616259698791236950e-04
7.000000000000010658e+00 -4.399999999999999467e+00 -4.180767453981763153e-04
7.200000000000009948e+00 -4.399999999999999467e+00 -3.544998275747645038e-04
7.400000000000011013e+00 -4.399999999999999467e+00 -2.745059352639936672e-04
7.600000000000012079e+00 -4.399999999999999467e+00 -1.826972317415726573e-04
7.800000000000011369e+00 -4.399999999999999467e+00 -8.448945644175227072e-05
8.000000000000010658e+00 -4.399999999999999467e+00 1.417707902943483476e-05
8.200000000000011724e+00 -4.399999999999999467e+00 1.072342918652749466e-04
8.400000000000012790e+00 -4.399999999999999467e+00 1.889608270246641991e-04
8.600000000000012079e+00 -4.399999999999999467e+00 2.544790605661708944e-04
8.800000000000011369e+00 -4.399999999999999467e+00 3.002035142289693819e-04
9.000000000000012434e+00 -4.399999999999999467e+00 3.241686204118715119e-04
9.200000000000013500e+00 -4.399999999999999467e+00 3.261795480701770332e-04
9.400000000000012790e+00 -4.399999999999999467e+00 3.077592698561885075e-04
9.600000000000012079e+00 -4.399999999999999467e+00 2.719010967082062329e-04
9.800000000000013145e+00 -4.399999999999999467e+00 2.226695478340702007e-04
1.000000000000001421e+01 -4.399999999999999467e+00 1.647156625142740297e-04
1.020000000000001350e+01 -4.399999999999999467e+00 1.027810496223407187e-04
1.040000000000001279e+01 -4.399999999999999467e+00 4.125788500906616205e-05
1.060000000000001386e+01 -4.399999999999999467e+00 -1.614659298802075495e-05
1.080000000000001492e+01 -4.399999999999999467e+00 -6.661681280234252171e-05
1.100000000000001421e+01 -4.399999999999999467e+00 -1.083062817578799968e-04
1.120000000000001350e+01 -4.399999999999999467e+00 -1.403036855007577083e-04
1.140000000000001279e+01 -4.399999999999999467e+00 -1.625167265843970054e-04
1.160000000000001563e+01 -4.399999999999999467e+00 -1.755062746945156927e-04
1.180000000000001492e+01 -4.399999999999999467e+00 -1.803009715207951459e-04
1.200000000000001421e+01 -4.399999999999999467e+00 -1.782163409418512784e-04
1.220000000000001705e+01 -4.399999999999999467e+00 -1.706949270066684650e-04
1.240000000000001634e+01 -4.399999999999999467e+00 -1.591767132934350276e-04
1.260000000000001563e+01 -4.399999999999999467e+00 -1.450030737375575306e-04
1.280000000000001492e+01 -4.399999999999999467e+00 -1.293531558910795520e-04
1.300000000000001421e+01 -4.399999999999999467e+00 -1.132088590660727042e-04
1.320000000000001705e+01 -4.399999999999999467e+00 -9.734316551687183477e-05
1.340000000000001634e+01 -4.399999999999999467e+00 -8.232616176956303398e-05
1.360000000000001563e+01 -4.399999999999999467e+00 -6.854332093284832802e-05
1.380000000000001847e+01 -4.399999999999999467e+00 -5.622124185330923288e-05
1.400000000000001776e+01 -4.399999999999999467e+00 -4.545686494491663364e-05
1.420000000000001705e+01 -4.399999999999999467e+00 -3.624707454811118768e-05
1.440000000000001634e+01 -4.399999999999999467e+00 -2.851646459799105635e-05
1.460000000000001563e+01 -4.399999999999999467e+00 -2.214182984556589432e-05
1.480000000000001847e+01 -4.399999999999999467e+00 -1.697261302979842222e-05
1.500000000000001776e+01 -4.399999999999999467e+00 -1.284707113262930153e-05

-5.000000000000000000e+00 -4.199999999999999289e+00 -9.205301413619197167e-10
-4.799999999999999822e+00 -4.199999999999999289e+00 -1.802139451630182709e-09
-4.599999999999999645e+00 -4.199999999999999289e+00 -3.417291638933011208e-09
-4.399999999999999467e+00 -4.199999999999999289e+00 -6.270205272086107136e-09
-4.199999999999999289e+00 -4.199999999999999289e+00 -1.111835751564002878e-08
-3.999999999999999112e+00 -4.199999999999999289e+00 -1.902212907704826884e-08
-3.799999999999998934e+00 -4.199999999999999289e+00 -3.133416150530076997e-08
-3.599999999999998757e+00 -4.199999999999999289e+00 -4.955295251552116424e-08
-3.399999999999998579e+00 -4.199999999999999289e+00 -7.492876816015362897e-08
-3.199999999999998401e+00 -4.199999999999999289e+00 -1.076778202647137592e-07
-2.999999999999998224e+00 -4.199999999999999289e+00 -1.456495928598250899e-07
-2.799999999999998046e+00 -4.199999999999999289e+00 -1.823246374304524226e-07
-2.599999999999997868e+00 -4.199999999999999289e+00 -2.041179710213582029e-07
-2.399999999999997691e+00 -4.199999999999999289e+00 -1.871357777980017576e-07
-2.199999999999997513e+00 -4.199999999999999289e+00 -9.376120766825316873e-08
-1.999999999999997335e+00 -4.199999999999999289e+00 1.303338862923705123e-07
-1.799999999999997158e+00 -4.199999999999999289e+00 5.580501961108801801e-07
-1.599999999999996980e+00 -4.199999999999999289e+00 1.281045537402721613e-06
-1.399999999999996803e+00 -4.199999999999999289e+00 2.408220897046932797e-06
-1.199999999999996625e+00 -4.199999999999999289e+00 4.063420888813281534e-06
-9.999999999999964473e-01 -4.199999999999999289e+00 6.384468387393721474e-06
-7.999999999999962697e-01 -4.199999999999999289e+00 9.526789443850998678e-06
-5.999999999999960920e-01 -4.199999999999999289e+00 1.367543328233008598e-05
-3.999999999999959144e-01 -4.199999999999999289e+00 1.906869357021983918e-05
-1.999999999999957367e-01 -4.199999999999999289e+00 2.603440412307540875e-05
4.440892098500626162e-15 -4.199999999999999289e+00 3.503633071621073874e-05
2.000000000000046185e-01 -4.199999999999999289e+00 4.672347144993909871e-05
4.000000000000047962e-01 -4.199999999999999289e+00 6.197057248388002180e-05
6.000000000000049738e-01 -4.199999999999999289e+00 8.189506478330617562e-05
8.000000000000051514e-01 -4.199999999999999289e+00 1.078350682999937532e-04
1.000000000000005329e+00 -4.199999999999999289e+00 1.412756902268383905e-04
1.200000000000005507e+00 -4.199999999999999289e+00 1.837164535524156775e-04
1.400000000000005684e+00 -4.199999999999999289e+00 2.364806407491777955e-04
1.600000000000005862e+00 -4.199999999999999289e+00 3.004766891194649838e-04
1.800000000000006040e+00 -4.199999999999999289e+00 3.759316555035565753e-04
2.000000000000006217e+00 -4.199999999999999289e+00 4.621264066903897389e-04
2.200000000000006395e+00 -4.199999999999999289e+00 5.571706181556054316e-04
2.400000000000006573e+00 -4.199999999999999289e+00 6.578612738661250179e-04
2.600000000000006750e+00 -4.199999999999999289e+00 7.596687436170939181e-04
2.800000000000006928e+00 -4.199999999999999289e+00 8.568869136365335698e-04
3.000000000000007105e+00 -4.199999999999999289e+00 9.429663080523558111e-04
3.200000000000006395e+00 -4.199999999999999289e+00 1.011021982977715686e-03
3.400000000000007461e+00 -4.199999999999999289e+00 1.054474855464215431e-03
3.600000000000008527e+00 -4.199999999999999289e+00 1.067752959128330731e-03
3.800000000000007816e+00 -4.199999999999999289e+00 1.046956521976663210e-03
4.000000000000007105e+00 -4.199999999999999289e+00 9.903853952000726303e-04
4.200000000000008171e+00 -4.199999999999999289e+00 8.988430504596601860e-04
4.400000000000009237e+00 -4.199999999999999289e+00 7.756662623663093930e-04
4.600000000000008527e+00 -4.199999999999999289e+00 6.264762371887119732e-04
4.800000000000007816e+00 -4.199999999999999289e+00 4.586943094467536993e-04
5.000000000000008882e+00 -4.199999999999999289e+00 2.809021459480100539e-04
5.200000000000009948e+00 -4.199999999999999289e+00 1.021445479805174788e-04
5.400000000000009237e+00 -4.199999999999999289e+00 -6.873037118172809564e-05
5.600000000000008527e+00 -4.199999999999999289e+00 -2.236207553659320252e-04
5.800000000000009592e+00 -4.199999999999999289e+00 -3.555707699029781073e-04
6.000000000000010658e+00 -4.199999999999999289e+00 -4.590167620125508484e-04
6.200000000000009948e+00 -4.199999999999999289e+00 -5.299058533925641917e-04
6.400000000000009237e+00 -4.199999999999999289e+00 -5.657310352599496722e-04
6.600000000000010303e+00 -4.199999999999999289e+00 -5.655304076089582655e-04
6.800000000000011369e+00 -4.199999999999999289e+00 -5.298877940012781821e-04
7.000000000000010658e+00 -4.199999999999999289e+00 -4.609507023549863549e-04
7.200000000000009948e+00 -4.199999999999999289e+00 -3.624547349229028715e-04
7.400000000000011013e+00 -4.199999999999999289e+00 -2.397178697805562491e-04
7.600000000000012079e+00 -4.199999999999999289e+00 -9.955099988135157813e-05
7.800000000000011369e+00 -4.199999999999999289e+00 4.997066812385007938e-05
8.000000000000010658e+00 -4.199999999999999289e+00 1.999136091777017400e-04
8.200000000000011724e+00 -4.199999999999999289e+00 3.410728114676337460e-04
8.400000000000012790e+00 -4.199999999999999289e+00 4.646974962010192107e-04
8.600000000000012079e+00 -4.199999999999999289e+00 5.632696348124939436e-04
8.800000000000011369e+00 -4.199999999999999289e+00 6.312196476929901991e-04
9.000000000000012434e+00 -4.199999999999999289e+00 6.654592758310537166e-04
9.200000000000013500e+00 -4.199999999999999289e+00 6.656360796042479384e-04
9.400000000000012790e+00 -4.199999999999999289e+00 6.340624741046881410e-04
9.600000000000012079e+00 -4.199999999999999289e+00 5.753324562704792032e-04
9.800000000000013145e+00 -4.199999999999999289e+00 4.956955983461608026e-04
1.000000000000001421e+01 -4.199999999999999289e+00 4.022965296939913721e-04
1.020000000000001350e+01 -4.199999999999999289e+00 3.024010075360520711e-04
1.040000000000001279e+01 -4.199999999999999289e+00 2.027166413624830084e-04
1.060000000000001386e+01 -4.199999999999999289e+00 1.088841430005387342e-04
1.080000000000001492e+01 -4.199999999999999289e+00 2.517419727671559986e-05
1.100000000000001421e+01 -4.199999999999999289e+00 -4.561369555858933440e-05
1.120000000000001350e+01 -4.199999999999999289e+00 -1.020830899970271425e-04
1.140000000000001279e+01 -4.199999999999999289e+00 -1.440518088600205684e-04
1.160000000000001563e+01 -4.199999999999999289e+00 -1.722945887930123394e-04
1.180000000000001492e+01 -4.199999999999999289e+00 -1.882634103635796071e-04
1.200000000000001421e+01 -4.199999999999999289e+00 -1.938207600756315955e-04
1.220000000000001705e+01 -4.199999999999999289e+00 -1.910086200258263877e-04
1.240000000000001634e+01 -4.199999999999999289e+00 -1.818646898252298757e-04
1.260000000000001563e+01 -4.199999999999999289e+00 -1.682885659955625100e-04
1.280000000000001492e+01 -4.199999999999999289e+00 -1.519546671081463819e-04
1.300000000000001421e+01 -4.199999999999999289e+00 -1.342652887594040589e-04
1.320000000000001705e+01 -4.199999999999999289e+00 -1.163357080922107918e-04
1.340000000000001634e+01 -4.199999999999999289e+00 -9.900310883691589361e-05
1.360000000000001563e+01 -4.199999999999999289e+00 -8.285174312687650533e-05
1.380000000000001847e+01 -4.199999999999999289e+00 -6.824780751999149329e-05
1.400000000000001776e+01 -4.199999999999999289e+00 -5.537873954322296332e-05
1.420000000000001705e+01 -4.199999999999999289e+00 -4.429288468915765459e-05
1.440000000000001634e+01 -4.199999999999999289e+00 -3.493665005628239539e-05
1.460000000000001563e+01 -4.199999999999999289e+00 -2.718729423360992500e-05
1.480000000000001847e+01 -4.199999999999999289e+00 -2.088037120457481282e-05
1.500000000000001776e+01 -4.199999999999999289e+00 -1.583153381830616644e-05

-5.000000000000000000e+00 -3.999999999999999112e+00 -1.554477753520704335e-09
-4.799999999999999822e+00 -3.999999999999999112e+00 -3.042543693202813365e-09
-4.599999999999999645e+00 -3.999999999999999112e+00 -5.767870473606456684e-09
-4.399999999999999467e+00 -3.999999999999999112e+00 -1.057985928175192015e-08
-4.199999999999999289e+00 -3.999999999999999112e+00 -1.875333657862014792e-08
-3.999999999999999112e+00 -3.999999999999999112e+00 -3.207050563252168212e-08
-3.799999999999998934e+00 -3.999999999999999112e+00 -5.280002054044067939e-08
-3.599999999999998757e+00 -3.999999999999999112e+00 -8.344559619064039038e-08
-3.399999999999998579e+00 -3.999999999999999112e+00 -1.260755604697093779e-07
-3.199999999999998401e+00 -3.999999999999999112e+00 -1.809917628464013458e-07
-2.999999999999998224e+00 -3.999999999999999112e+00 -2.444800497204198340e-07
-2.799999999999998046e+00 -3.999999999999999112e+00 -3.054435954748653896e-07
-2.599999999999997868e+00 -3.999999999999999112e+00 -3.408923080903628894e-07
-2.399999999999997691e+00 -3.999999999999999112e+00 -3.105625841228271354e-07
-2.199999999999997513e+00 -3.999999999999999112e+00 -1.513393807153793622e-07
-1.999999999999997335e+00 -3.999999999999999112e+00 2.274595753337119694e-07
-1.799999999999997158e+00 -3.999999999999999112e+00 9.466868472836446653e-07
-1.599999999999996980e+00 -3.999999999999999112e+00 2.156848803799199242e-06
-1.399999999999996803e+00 -3.999999999999999112e+00 4.034348972843760694e-06
-1.199999999999996625e+00 -3.999999999999999112e+00 6.775955483921768769e-06
-9.999999999999964473e-01 -3.999999999999999112e+00 1.059501685355671519e-05
-7.999999999999962697e-01 -3.999999999999999112e+00 1.572491064071850634e-05
-5.999999999999960920e-01 -3.999999999999999112e+00 2.243619905191436917e-05
-3.999999999999959144e-01 -3.999999999999999112e+00 3.107304066881420808e-05
-1.999999999999957367e-01 -3.999999999999999112e+00 4.211091618508016915e-05
4.440892098500626162e-15 -3.999999999999999112e+00 5.623169935108212887e-05
2.000000000000046185e-01 -3.999999999999999112e+00 7.440449530328020289e-05
4.000000000000047962e-01 -3.999999999999999112e+00 9.795327267820738129e-05
6.000000000000049738e-01 -3.999999999999999112e+00 1.285873193771216668e-04
8.000000000000051514e-01 -3.999999999999999112e+00 1.683698370019667595e-04
1.000000000000005329e+00 -3.999999999999999112e+00 2.196044912262285105e-04
1.200000000000005507e+00 -3.999999999999999112e+00 2.846291654484504061e-04
1.400000000000005684e+00 -3.999999999999999112e+00 3.655192396063006426e-04
1.600000000000005862e+00 -3.999999999999999112e+00 4.637177383316660887e-04
1.800000000000006040e+00 -3.999999999999999112e+00 5.796250859213808579e-04
2.000000000000006217e+00 -3.999999999999999112e+00 7.121956103708115045e-04
2.200000000000006395e+00 -3.999999999999999112e+00 8.585997907301803726e-04
2.400000000000006573e+00 -3.999999999999999112e+00 1.014018175452291578e-03
2.600000000000006750e+00 -3.999999999999999112e+00 1.171631576512292567e-03
2.800000000000006928e+00 -3.999999999999999112e+00 1.322858984585409620e-03
3.000000000000007105e+00 -3.999999999999999112e+00 1.457867445216622744e-03
3.200000000000006395e+00 -3.999999999999999112e+00 1.566337942411955009e-03
3.400000000000007461e+00 -3.999999999999999112e+00 1.638423699819428064e-03
3.600000000000008527e+00 -3.999999999999999112e+00 1.665791947595883287e-03
3.800000000000007816e+00 -3.999999999999999112e+00 1.642608844012502511e-03
4.000000000000007105e+00 -3.999999999999999112e+00 1.566320124581090188e-03
4.200000000000008171e+00 -3.999999999999999112e+00 1.438102294266895703e-03
4.400000000000009237e+00 -3.999999999999999112e+00 1.262908447338844872e-03
4.600000000000008527e+00 -3.999999999999999112e+00 1.049099323118400260e-03
4.800000000000007816e+00 -3.999999999999999112e+00 8.077192440990896109e-04
5.000000000000008882e+00 -3.999999999999999112e+00 5.515325186195870312e-04
5.200000000000009948e+00 -3.999999999999999112e+00 2.939665385552264537e-04
5.400000000000009237e+00 -3.999999999999999112e+00 4.810755807919512596e-05
5.600000000000008527e+00 -3.999999999999999112e+00 -1.741339013213792479e-04
5.800000000000009592e+00 -3.999999999999999112e+00 -3.626201607005717403e-04
6.000000000000010658e+00 -3.999999999999999112e+00 -5.093345694969696148e-04
6.200000000000009948e+00 -3.999999999999999112e+00 -6.085198002399882806e-04
6.400000000000009237e+00 -3.999999999999999112e+00 -6.566790093695160872e-04
6.600000000000010303e+00 -3.999999999999999112e+00 -6.525232612142577030e-04
6.800000000000011369e+00 -3.999999999999999112e+00 -5.969350209677258632e-04
7.000000000000010658e+00 -3.999999999999999112e+00 -4.929835576637893934e-04
7.200000000000009948e+00 -3.999999999999999112e+00 -3.459819798529026259e-04
7.400000000000011013e+00 -3.999999999999999112e+00 -1.635289701607920039e-04
7.600000000000012079e+00 -3.999999999999999112e+00 4.455554397230286720e-05
7.800000000000011369e+00 -3.999999999999999112e+00 2.665002049163156593e-04
8.000000000000010658e+00 -3.999999999999999112e+00 4.891329093348323461e-04
8.200000000000011724e+00 -3.999999999999999112e+00 6.987320194289060524e-04
8.400000000000012790e+00 -3.999999999999999112e+00 8.821216944565499164e-04
8.600000000000012079e+00 -3.999999999999999112e+00 1.027878566675774962e-03
8.800000000000011369e+00 -3.999999999999999112e+00 1.127463561955774438e-03
9.000000000000012434e+00 -3.999999999999999112e+00 1.176080968410745178e-03
9.200000000000013500e+00 -3.999999999999999112e+00 1.173104172003145134e-03
9.400000000000012790e+00 -3.999999999999999112e+00 1.121986226673809010e-03
9.600000000000012079e+00 -3.999999999999999112e+00 1.029673101877176446e-03
9.800000000000013145e+00 -3.999999999999999112e+00 9.056313217645699069e-04
1.000000000000001421e+01 -3.999999999999999112e+00 7.606657185202504549e-04
1.020000000000001350e+01 -3.999999999999999112e+00 6.057233837387201222e-04
1.040000000000001279e+01 -3.999999999999999112e+00 4.508565684610311443e-04
1.060000000000001386e+01 -3.999999999999999112e+00 3.044622843651953719e-04
1.080000000000001492e+01 -3.999999999999999112e+00 1.728482428918874257e-04
1.100000000000001421e+01 -3.999999999999999112e+00 6.011180035082811359e-05
1.120000000000001350e+01 -3.999999999999999112e+00 -3.172656758008931302e-05
1.140000000000001279e+01 -3.999999999999999112e+00 -1.024161872167864427e-04
1.160000000000001563e+01 -3.999999999999999112e+00 -1.530782506601865230e-04
1.180000000000001492e+01 -3.999999999999999112e+00 -1.857872226324845796e-04
1.200000000000001421e+01 -3.999999999999999112e+00 -2.031822392968725671e-04
1.220000000000001705e+01 -3.999999999999999112e+00 -2.081387642395763455e-04
1.240000000000001634e+01 -3.999999999999999112e+00 -2.035134758945175877e-04
1.260000000000001563e+01 -3.999999999999999112e+00 -1.919628343688926106e-04
1.280000000000001492e+01 -3.999999999999999112e+00 -1.758280292701392886e-04
1.300000000000001421e+01 -3.999999999999999112e+00 -1.570751552529454649e-04
1.320000000000001705e+01 -3.999999999999999112e+00 -1.372783290156861786e-04
1.340000000000001634e+01 -3.999999999999999112e+00 -1.176339854766016933e-04
1.360000000000001563e+01 -3.999999999999999112e+00 -9.899597597105741259e-05
1.380000000000001847e+01 -3.999999999999999112e+00 -8.192282416045610076e-05
1.400000000000001776e+01 -3.999999999999999112e+00 -6.673028382404596443e-05
1.420000000000001705e+01 -3.999999999999999112e+00 -5.354403691657693342e-05
1.440000000000001634e+01 -3.999999999999999112e+00 -4.234889727624651648e-05
1.460000000000001563e+01 -3.999999999999999112e+00 -3.303220829448912435e-05
1.480000000000001847e+01 -3.999999999999999112e+00 -2.542022183253691528e-05
1.500000000000001776e+01 -3.999999999999999112e+00 -1.930711245537571009e-05

-5.000000000000000000e+00 -3.799999999999998934e+00 -2.559881292922375971e-09
-4.799999999999999822e+00 -3.799999999999998934e+00 -5.009510102203248535e-09
-4.599999999999999645e+00 -3.799999999999998934e+00 -9.494768992001880614e-09
-4.399999999999999467e+00 -3.799999999999998934e+00 -1.741182285769756538e-08
-4.199999999999999289e+00 -3.799999999999998934e+00 -3.085462297315075256e-08
-3.999999999999999112e+00 -3.799999999999998934e+00 -5.274760399947858148e-08
-3.799999999999998934e+00 -3.799999999999998934e+00 -8.680780987461907740e-08
-3.599999999999998757e+00 -3.799999999999998934e+00 -1.371264207257753316e-07
-3.399999999999998579e+00 -3.799999999999998934e+00 -2.070601161231792897e-07
-3.199999999999998401e+00 -3.799999999999998934e+00 -2.970374766774940298e-07
-2.999999999999998224e+00 -3.799999999999998934e+00 -4.008627953913341766e-07
-2.799999999999998046e+00 -3.799999999999998934e+00 -5.002035172862133247e-07
-2.599999999999997868e+00 -3.799999999999998934e+00 -5.572408250984831515e-07
-2.399999999999997691e+00 -3.799999999999998934e+00 -5.059730944572867482e-07
-2.199999999999997513e+00 -3.799999999999998934e+00 -2.433355622665303537e-07
-1.999999999999997335e+00 -3.799999999999998934e+00 3.780398260245263351e-07
-1.799999999999997158e+00 -3.799999999999998934e+00 1.553263673150268154e-06
-1.599999999999996980e+00 -3.799999999999998934e+00 3.523049225759076337e-06
-1.399999999999996803e+00 -3.799999999999998934e+00 6.565665105616715828e-06
-1.199999999999996625e+00 -3.799999999999998934e+00 1.098527065436640882e-05
-9.999999999999964473e-01 -3.799999999999998934e+00 1.710235115761692088e-05
-7.999999999999962697e-01 -3.799999999999998934e+00 2.525526878206094729e-05
-5.999999999999960920e-01 -3.799999999999998934e+00 3.582368663943306177e-05
-3.999999999999959144e-01 -3.799999999999998934e+00 4.928325430191163672e-05
-1.999999999999957367e-01 -3.799999999999998934e+00 6.629538369357246697e-05
4.440892098500626162e-15 -3.799999999999998934e+00 8.782623546000843369e-05
2.000000000000046185e-01 -3.799999999999998934e+00 1.152767369738686353e-04
4.000000000000047962e-01 -3.799999999999998934e+00 1.505935105794241986e-04
6.000000000000049738e-01 -3.799999999999998934e+00 1.963225854208658317e-04
8.000000000000051514e-01 -3.799999999999998934e+00 2.555667594787622006e-04
1.000000000000005329e+00 -3.799999999999998934e+00 3.318149516448877750e-04
1.200000000000005507e+00 -3.799999999999998934e+00 4.286272973229409539e-04
1.400000000000005684e+00 -3.799999999999998934e+00 5.491809264982701637e-04
1.600000000000005862e+00 -3.799999999999998934e+00 6.957054483815738617e-04
1.800000000000006040e+00 -3.799999999999998934e+00 8.688613735969244077e-04
2.000000000000006217e+00 -3.799999999999998934e+00 1.067136461019957665e-03
2.200000000000006395e+00 -3.799999999999998934e+00 1.286351354387329192e-03
2.400000000000006573e+00 -3.799999999999998934e+00 1.519373012162234622e-03
2.600000000000006750e+00 -3.799999999999998934e+00 1.756127774028031678e-03
2.800000000000006928e+00 -3.799999999999998934e+00 1.983981599346347404e-03
3.000000000000007105e+00 -3.799999999999998934e+00 2.188512031244178781e-03
3.200000000000006395e+00 -3.799999999999998934e+00 2.354638382194096293e-03
3.400000000000007461e+00 -3.799999999999998934e+00 2.468012229459232328e-03
3.600000000000008527e+00 -3.799999999999998934e+00 2.516512165290263944e-03
3.800000000000007816e+00 -3.799999999999998934e+00 2.491648577955441271e-03
4.000000000000007105e+00 -3.799999999999998934e+00 2.389677247838816083e-03
4.200000000000008171e+00 -3.799999999999998934e+00 2.212250059667755786e-03
4.400000000000009237e+00 -3.799999999999998934e+00 1.966494573894820175e-03
4.600000000000008527e+00 -3.799999999999998934e+00 1.664501033776435730e-03
4.800000000000007816e+00 -3.799999999999998934e+00 1.322289133146587869e-03
5.000000000000008882e+00 -3.799999999999998934e+00 9.584086027341733385e-04
5.200000000000009948e+00 -3.799999999999998934e+00 5.923801658702227118e-04
5.400000000000009237e+00 -3.799999999999998934e+00 2.431951837265443187e-04
5.600000000000008527e+00 -3.799999999999998934e+00 -7.193928303711212959e-05
5.800000000000009592e+00 -3.799999999999998934e+00 -3.384907443078866932e-04
6.000000000000010658e+00 -3.799999999999998934e+00 -5.450947045936308183e-04
6.200000000000009948e+00 -3.799999999999998934e+00 -6.837046014685167414e-04
6.400000000000009237e+00 -3.799999999999998934e+00 -7.495151167179023473e-04
6.600000000000010303e+00 -3.799999999999998934e+00 -7.408024688933656900e-04
6.800000000000011369e+00 -3.799999999999998934e+00 -6.588096449008567839e-04
7.000000000000010658e+00 -3.799999999999998934e+00 -5.077507647960591199e-04
7.200000000000009948e+00 -3.799999999999998934e+00 -2.949302007136502327e-04
7.400000000000011013e+00 -3.799999999999998934e+00 -3.088889093403542920e-05
7.600000000000012079e+00 -3.799999999999998934e+00 2.705737322927954393e-04
7.800000000000011369e+00 -3.799999999999998934e+00 5.926763746052754987e-04
8.000000000000010658e+00 -3.799999999999998934e+00 9.163722288447898393e-04
8.200000000000011724e+00 -3.799999999999998934e+00 1.221557924978490788e-03
8.400000000000012790e+00 -3.799999999999998934e+00 1.488702555030125326e-03
8.600000000000012079e+00 -3.799999999999998934e+00 1.700694958320479386e-03
8.800000000000011369e+00 -3.799999999999998934e+00 1.844613594850103141e-03
9.000000000000012434e+00 -3.799999999999998934e+00 1.913097340952881701e-03
9.200000000000013500e+00 -3.799999999999998934e+00 1.905050988854619862e-03
9.400000000000012790e+00 -3.799999999999998934e+00 1.825544818300535964e-03
9.600000000000012079e+00 -3.799999999999998934e+00 1.684929920683471243e-03
9.800000000000013145e+00 -3.799999999999998934e+00 1.497345362404740084e-03
1.000000000000001421e+01 -3.799999999999998934e+00 1.278898901136600770e-03
1.020000000000001350e+01 -3.799999999999998934e+00 1.045835960116191362e-03
1.040000000000001279e+01 -3.799999999999998934e+00 8.129715315860493825e-04
1.060000000000001386e+01 -3.799999999999998934e+00 5.925672259699240945e-04
1.080000000000001492e+01 -3.799999999999998934e+00 3.937228027933790237e-04
1.100000000000001421e+01 -3.799999999999998934e+00 2.222495078085194836e-04
1.120000000000001350e+01 -3.799999999999998934e+00 8.092249803069503510e-05
1.140000000000001279e+01 -3.799999999999998934e+00 -3.002135589116007781e-05
1.160000000000001563e+01 -3.799999999999998934e+00 -1.122709902624441554e-04
1.180000000000001492e+01 -3.799999999999998934e+00 -1.688195698186400378e-04
1.200000000000001421e+01 -3.799999999999998934e+00 -2.034051854680464467e-04
1.220000000000001705e+01 -3.799999999999998934e+00 -2.200521216176290940e-04
1.240000000000001634e+01 -3.799999999999998934e+00 -2.227248400791421187e-04
1.260000000000001563e+01 -3.799999999999998934e+00 -2.150894280332536030e-04
1.280000000000001492e+01 -3.799999999999998934e+00 -2.003677588122825004e-04
1.300000000000001421e+01 -3.799999999999998934e+00 -1.812659638238932347e-04
1.320000000000001705e+01 -3.799999999999998934e+00 -1.599588220641025836e-04
1.340000000000001634e+01 -3.799999999999998934e+00 -1.381135810739160183e-04
1.360000000000001563e+01 -3.799999999999998934e+00 -1.169393642280317815e-04
1.380000000000001847e+01 -3.799999999999998934e+00 -9.725104821715630909e-05
1.400000000000001776e+01 -3.799999999999998934e+00 -7.953902230042140934e-05
1.420000000000001705e+01 -3.799999999999998934e+00 -6.403847480077145247e-05
1.440000000000001634e+01 -3.799999999999998934e+00 -5.079378210074117804e-05
1.460000000000001563e+01 -3.799999999999998934e+00 -3.971521049311926090e-05
1.480000000000001847e+01 -3.799999999999998934e+00 -3.062648806179042613e-05
1.500000000000001776e+01 -3.799999999999998934e+00 -2.330286554739612065e-05

-5.000000000000000000e+00 -3.599999999999998757e+00 -4.110597320613837400e-09
-4.799999999999999822e+00 -3.599999999999998757e+00 -8.043062074910339387e-09
-4.599999999999999645e+00 -3.599999999999998757e+00 -1.524201950396217829e-08
-4.399999999999999467e+00 -3.599999999999998757e+00 -2.794625945521205352e-08
-4.199999999999999289e+00 -3.599999999999998757e+00 -4.951178235226555458e-08
-3.999999999999999112e+00 -3.599999999999998757e+00 -8.462236691525442924e-08
-3.799999999999998934e+00 -3.599999999999998757e+00 -1.392251752744092708e-07
-3.599999999999998757e+00 -3.599999999999998757e+00 -2.198546330913185405e-07
-3.399999999999998579e+00 -3.599999999999998757e+00 -3.318494947159639304e-07
-3.199999999999998401e+00 -3.599999999999998757e+00 -4.758342614639356599e-07
-2.999999999999998224e+00 -3.599999999999998757e+00 -6.418052026508565833e-07
-2.799999999999998046e+00 -3.599999999999998757e+00 -8.003375658237195168e-07
-2.599999999999997868e+00 -3.599999999999998757e+00 -8.909161961402221799e-07
-2.399999999999997691e+00 -3.599999999999998757e+00 -8.082317109718301107e-07
-2.199999999999997513e+00 -3.599999999999998757e+00 -3.883928310918813148e-07
-1.999999999999997335e+00 -3.599999999999998757e+00 6.019019396930020729e-07
-1.799999999999997158e+00 -3.599999999999998757e+00 2.469615398566085873e-06
-1.599999999999996980e+00 -3.599999999999998757e+00 5.590010865627821430e-06
-1.399999999999996803e+00 -3.599999999999998757e+00 1.039095446516253420e-05
-1.199999999999996625e+00 -3.599999999999998757e+00 1.733036671838248269e-05
-9.999999999999964473e-01 -3.599999999999998757e+00 2.687586628055726648e-05
-7.999999999999962697e-01 -3.599999999999998757e+00 3.950106720249669390e-05
-5.999999999999960920e-01 -3.599999999999998757e+00 5.571599425797542756e-05
-3.999999999999959144e-01 -3.599999999999998757e+00 7.614717015454265160e-05
-1.999999999999957367e-01 -3.599999999999998757e+00 1.016743377273853806e-04
4.440892098500626162e-15 -3.599999999999998757e+00 1.336155187214371016e-04
2.000000000000046185e-01 -3.599999999999998757e+00 1.739326213851167971e-04
4.000000000000047962e-01 -3.599999999999998757e+00 2.254107783457536245e-04
6.000000000000049738e-01 -3.599999999999998757e+00 2.917517513603989530e-04
8.000000000000051514e-01 -3.599999999999998757e+00 3.775199909277638776e-04
1.000000000000005329e+00 -3.599999999999998757e+00 4.878916904490334045e-04
1.200000000000005507e+00 -3.599999999999998757e+00 6.281816573859429990e-04
1.400000000000005684e+00 -3.599999999999998757e+00 8.031567321500035668e-04
1.600000000000005862e+00 -3.599999999999998757e+00 1.016183317816583961e-03
1.800000000000006040e+00 -3.599999999999998757e+00 1.268295580425361216e-03
2.000000000000006217e+00 -3.599999999999998757e+00 1.557304878606178070e-03
2.200000000000006395e+00 -3.599999999999998757e+00 1.877093689410483813e-03
2.400000000000006573e+00 -3.599999999999998757e+00 2.217241392964998652e-03
2.600000000000006750e+00 -3.599999999999998757e+00 2.563108390750661134e-03
2.800000000000006928e+00 -3.599999999999998757e+00 2.896457015397293534e-03
3.000000000000007105e+00 -3.599999999999998757e+00 3.196617119066986427e-03
3.200000000000006395e+00 -3.599999999999998757e+00 3.442122189103766217e-03
3.400000000000007461e+00 -3.599999999999998757e+00 3.612662922321716388e-03
3.600000000000008527e+00 -3.599999999999998757e+00 3.691143455122387288e-03
3.800000000000007816e+00 -3.599999999999998757e+00 3.665591463006428498e-03
4.000000000000007105e+00 -3.599999999999998757e+00 3.530673124339871530e-03
4.200000000000008171e+00 -3.599999999999998757e+00 3.288599237748393578e-03
4.400000000000009237e+00 -3.599999999999998757e+00 2.949277585797603282e-03
4.600000000000008527e+00 -3.599999999999998757e+00 2.529663070775103363e-03
4.800000000000007816e+00 -3.599999999999998757e+00 2.052370488861476449e-03
5.000000000000008882e+00 -3.599999999999998757e+00 1.543728385325074653e-03
5.200000000000009948e+00 -3.599999999999998757e+00 1.031544089705933127e-03
5.400000000000009237e+00 -3.599999999999998757e+00 5.428960554372376599e-04
5.600000000000008527e+00 -3.599999999999998757e+00 1.022524561858451715e-04
5.800000000000009592e+00 -3.599999999999998757e+00 -2.698680406948345315e-04
6.000000000000010658e+00 -3.599999999999998757e+00 -5.576091628339428698e-04
6.200000000000009948e+00 -3.599999999999998757e+00 -7.499259197091890424e-04
6.400000000000009237e+00 -3.599999999999998757e+00 -8.403526936576156611e-04
6.600000000000010303e+00 -3.599999999999998757e+00 -8.266355268518058236e-04
6.800000000000011369e+00 -3.599999999999998757e+00 -7.104598578302895318e-04
7.000000000000010658e+00 -3.599999999999998757e+00 -4.974199588527351964e-04
7.200000000000009948e+00 -3.599999999999998757e+00 -1.972429162496150315e-04
7.400000000000011013e+00 -3.599999999999998757e+00 1.758657998739969366e-04
7.600000000000012079e+00 -3.599999999999998757e+00 6.030043845061508522e-04
7.800000000000011369e+00 -3.599999999999998757e+00 1.060781585670940571e-03
8.000000000000010658e+00 -3.599999999999998757e+00 1.522200816462488358e-03
8.200000000000011724e+00 -3.599999999999998757e+00 1.958335879244086242e-03
8.400000000000012790e+00 -3.599999999999998757e+00 2.340710477662024704e-03
8.600000000000012079e+00 -3.599999999999998757e+00 2.644081005110612836e-03
8.800000000000011369e+00 -3.599999999999998757e+00 2.849162882113169103e-03
9.000000000000012434e+00 -3.599999999999998757e+00 2.944788527753382928e-03
9.200000000000013500e+00 -3.599999999999998757e+00 2.929063934390488573e-03
9.400000000000012790e+00 -3.599999999999998757e+00 2.809285182171629685e-03
9.600000000000012079e+00 -3.599999999999998757e+00 2.600634210303977897e-03
9.800000000000013145e+00 -3.599999999999998757e+00 2.323922943529387834e-03
1.000000000000001421e+01 -3.599999999999998757e+00 2.002828531358184349e-03
1.020000000000001350e+01 -3.599999999999998757e+00 1.661118450336452864e-03
1.040000000000001279e+01 -3.599999999999998757e+00 1.320299726068444772e-03
1.060000000000001386e+01 -3.599999999999998757e+00 9.979748922482258207e-04
1.080000000000001492e+01 -3.599999999999998757e+00 7.070023894154813925e-04
1.100000000000001421e+01 -3.599999999999998757e+00 4.553942520224776727e-04
1.120000000000001350e+01 -3.599999999999998757e+00 2.467747695127626528e-04
1.140000000000001279e+01 -3.599999999999998757e+00 8.118117916901891650e-05
1.160000000000001563e+01 -3.599999999999998757e+00 -4.399909292598183392e-05
1.180000000000001492e+01 -3.599999999999998757e+00 -1.331124838896553233e-04
1.200000000000001421e+01 -3.599999999999998757e+00 -1.914435447206166388e-04
1.220000000000001705e+01 -3.599999999999998757e+00 -2.245849549046042854e-04
1.240000000000001634e+01 -3.599999999999998757e+00 -2.379796871430059672e-04
1.260000000000001563e+01 -3.599999999999998757e+00 -2.366181833031069767e-04
1.280000000000001492e+01 -3.599999999999998757e+00 -2.248627733774006025e-04
1.300000000000001421e+01 -3.599999999999998757e+00 -2.063695662240973153e-04
1.320000000000001705e+01 -3.599999999999998757e+00 -1.840807067205385214e-04
1.340000000000001634e+01 -3.599999999999998757e+00 -1.602643908039266232e-04
1.360000000000001563e+01 -3.599999999999998757e+00 -1.365847188074028197e-04
1.380000000000001847e+01 -3.599999999999998757e+00 -1.141876260135448991e-04
1.400000000000001776e+01 -3.599999999999998757e+00 -9.379258416867324532e-05
1.420000000000001705e+01 -3.599999999999998757e+00 -7.578259255700259798e-05
1.440000000000001634e+01 -3.599999999999998757e+00 -6.028730331464168037e-05
1.460000000000001563e+01 -3.599999999999998757e+00 -4.725605416255060034e-05
1.480000000000001847e+01 -3.599999999999998757e+00 -3.651916495132900424e-05
1.500000000000001776e+01 -3.599999999999998757e+00 -2.783711081880534951e-05

-5.000000000000000000e+00 -3.399999999999998579e+00 -6.435856265762583548e-09
-4.799999999999999822e+00 -3.399999999999998579e+00 -1.259154317956868304e-08
-4.599999999999999645e+00 -3.399999999999998579e+00 -2.385887678948051506e-08
-4.399999999999999467e+00 -3.399999999999998579e+00 -4.373953196972012355e-08
-4.199999999999999289e+00 -3.399999999999998579e+00 -7.748080433499118872e-08
-3.999999999999999112e+00 -3.399999999999998579e+00 -1.324027791624748856e-07
-3.799999999999998934e+00 -3.399999999999998579e+00 -2.177943206028392719e-07
-3.599999999999998757e+00 -3.399999999999998579e+00 -3.438518212278697432e-07
-3.399999999999998579e+00 -3.399999999999998579e+00 -5.188890778604772625e-07
-3.199999999999998401e+00 -3.399999999999998579e+00 -7.438418420829320765e-07
-2.999999999999998224e+00 -3.399999999999998579e+00 -1.003050343363652366e-06
-2.799999999999998046e+00 -3.399999999999998579e+00 -1.250592461640973347e-06
-2.599999999999997868e+00 -3.399999999999998579e+00 -1.392220537527906135e-06
-2.399999999999997691e+00 -3.399999999999998579e+00 -1.264297670600367560e-06
-2.199999999999997513e+00 -3.399999999999998579e+00 -6.129009919506817061e-07
-1.999999999999997335e+00 -3.399999999999998579e+00 9.219857890626358997e-07
-1.799999999999997158e+00 -3.399999999999998579e+00 3.811317807278829850e-06
-1.599999999999996980e+00 -3.399999999999998579e+00 8.625860129714834365e-06
-1.399999999999996803e+00 -3.399999999999998579e+00 1.600764522415408842e-05
-1.199999999999996625e+00 -3.399999999999998579e+00 2.662916426521813576e-05
-9.999999999999964473e-01 -3.399999999999998579e+00 4.115421467598811959e-05
-7.999999999999962697e-01 -3.399999999999998579e+00 6.022302514832451295e-05
-5.999999999999960920e-01 -3.399999999999998579e+00 8.448937886883349264e-05
-3.999999999999959144e-01 -3.399999999999998579e+00 1.147350272575784966e-04
-1.999999999999957367e-01 -3.399999999999998579e+00 1.520738573702162377e-04
4.440892098500626162e-15 -3.399999999999998579e+00 1.982348762118165764e-04
2.000000000000046185e-01 -3.399999999999998579e+00 2.558827376885706301e-04
4.000000000000047962e-01 -3.399999999999998579e+00 3.289044873719460579e-04
6.000000000000049738e-01 -3.399999999999998579e+00 4.225704128896370731e-04
8.000000000000051514e-01 -3.399999999999998579e+00 5.434731764665687260e-04
1.000000000000005329e+00 -3.399999999999998579e+00 6.991667912148671503e-04
1.200000000000005507e+00 -3.399999999999998579e+00 8.974647629593781283e-04
1.400000000000005684e+00 -3.399999999999998579e+00 1.145410432699838334e-03
1.600000000000005862e+00 -3.399999999999998579e+00 1.447995846575689640e-03
1.800000000000006040e+00 -3.399999999999998579e+00 1.806770527524170257e-03
2.000000000000006217e+00 -3.399999999999998579e+00 2.218537712034251465e-03
2.200000000000006395e+00 -3.399999999999998579e+00 2.674368425554151264e-03
2.400000000000006573e+00 -3.399999999999998579e+00 3.159157349047836752e-03
2.600000000000006750e+00 -3.399999999999998579e+00 3.651889040499918700e-03
2.800000000000006928e+00 -3.399999999999998579e+00 4.126683527407899385e-03
3.000000000000007105e+00 -3.399999999999998579e+00 4.554568291776607374e-03
3.200000000000006395e+00 -3.399999999999998579e+00 4.905810098936657510e-03
3.400000000000007461e+00 -3.399999999999998579e+00 5.152560888038795750e-03
3.600000000000008527e+00 -3.399999999999998579e+00 5.271536831502995207e-03
3.800000000000007816e+00 -3.399999999999998579e+00 5.246451435608294293e-03
4.000000000000007105e+00 -3.399999999999998579e+00 5.069946933672053388e-03
4.200000000000008171e+00 -3.399999999999998579e+00 4.744802174017521967e-03
4.400000000000009237e+00 -3.399999999999998579e+00 4.284240780951076299e-03
4.600000000000008527e+00 -3.399999999999998579e+00 3.711232938301695095e-03
4.800000000000007816e+00 -3.399999999999998579e+00 3.056791794583710569e-03
5.000000000000008882e+00 -3.399999999999998579e+00 2.357412422341953646e-03
5.200000000000009948e+00 -3.399999999999998579e+00 1.651963949336111674e-03
5.400000000000009237e+00 -3.399999999999998579e+00 9.784757904171511363e-04
5.600000000000008527e+00 -3.399999999999998579e+00 3.713011067245826097e-04
5.800000000000009592e+00 -3.399999999999998579e+00 -1.409405793519288603e-04
6.000000000000010658e+00 -3.399999999999998579e+00 -5.364356313652161130e-04
6.200000000000009948e+00 -3.399999999999998579e+00 -8.003124427604530475e-04
6.400000000000009237e+00 -3.399999999999998579e+00 -9.241228468707707614e-04
6.600000000000010303e+00 -3.399999999999998579e+00 -9.050852042718180194e-04
6.800000000000011369e+00 -3.399999999999998579e+00 -7.455031590437289322e-04
7.000000000000010658e+00 -3.399999999999998579e+00 -4.526384528891031715e-04
7.200000000000009948e+00 -3.399999999999998579e+00 -3.908979261349674575e-05
7.400000000000011013e+00 -3.399999999999998579e+00 4.765214923959889865e-04
7.600000000000012079e+00 -3.399999999999998579e+00 1.068961147451738536e-03
7.800000000000011369e+00 -3.399999999999998579e+00 1.706379382631977373e-03
8.000000000000010658e+00 -3.399999999999998579e+00 2.351326952839084480e-03
8.200000000000011724e+00 -3.399999999999998579e+00 2.963008903913763765e-03
8.400000000000012790e+00 -3.399999999999998579e+00 3.500678644039301179e-03
8.600000000000012079e+00 -3.399999999999998579e+00 3.927738120776612732e-03
8.800000000000011369e+00 -3.399999999999998579e+00 4.215851075685383802e-03
9.000000000000012434e+00 -3.399999999999998579e+00 4.348278899291878503e-03
9.200000000000013500e+00 -3.399999999999998579e+00 4.321752723011914980e-03
9.400000000000012790e+00 -3.399999999999998579e+00 4.146482600809473298e-03
9.600000000000012079e+00 -3.399999999999998579e+00 3.844300326094429818e-03
9.800000000000013145e+00 -3.399999999999998579e+00 3.445327130021028864e-03
1.000000000000001421e+01 -3.399999999999998579e+00 2.983841695870809857e-03
1.020000000000001350e+01 -3.399999999999998579e+00 2.494124794346826504e-03
1.040000000000001279e+01 -3.399999999999998579e+00 2.006962455160847102e-03
1.060000000000001386e+01 -3.399999999999998579e+00 1.547249495876559106e-03
1.080000000000001492e+01 -3.399999999999998579e+00 1.132837200115282238e-03
1.100000000000001421e+01 -3.399999999999998579e+00 7.745031841111804649e-04
1.120000000000001350e+01 -3.399999999999998579e+00 4.767493378863331692e-04
1.140000000000001279e+01 -3.399999999999998579e+00 2.390735161768850817e-04
1.160000000000001563e+01 -3.399999999999998579e+00 5.739318099419626510e-05
1.180000000000001492e+01 -3.399999999999998579e+00 -7.461461766703060105e-05
1.200000000000001421e+01 -3.399999999999998579e+00 -1.643925682640225020e-04
1.220000000000001705e+01 -3.399999999999998579e+00 -2.196517689560962411e-04
1.240000000000001634e+01 -3.399999999999998579e+00 -2.477812895512892816e-04
1.260000000000001563e+01 -3.399999999999998579e+00 -2.554791003920822592e-04
1.280000000000001492e+01 -3.399999999999998579e+00 -2.485546532403154160e-04
1.300000000000001421e+01 -3.399999999999998579e+00 -2.318557748489089888e-04
1.320000000000001705e+01 -3.399999999999998579e+00 -2.092805053563613876e-04
1.340000000000001634e+01 -3.399999999999998579e+00 -1.838435743231469233e-04
1.360000000000001563e+01 -3.399999999999998579e+00 -1.577751400882775393e-04
1.380000000000001847e+01 -3.399999999999998579e+00 -1.326355751299334576e-04
1.400000000000001776e+01 -3.399999999999998579e+00 -1.094346305533105165e-04
1.420000000000001705e+01 -3.399999999999998579e+00 -8.874669608730764757e-05
1.440000000000001634e+01 -3.399999999999998579e+00 -7.081649551529240708e-05
1.460000000000001563e+01 -3.399999999999998579e+00 -5.565168608513287884e-05
1.480000000000001847e+01 -3.399999999999998579e+00 -4.310058884513484043e-05
1.500000000000001776e+01 -3.399999999999998579e+00 -3.291469950391663336e-05

-5.000000000000000000e+00 -3.199999999999998401e+00 -9.824153435480067848e-09
-4.799999999999999822e+00 -3.199999999999998401e+00 -1.921925145911742608e-08
-4.599999999999999645e+00 -3.199999999999998401e+00 -3.641433612146335890e-08
-4.399999999999999467e+00 -3.199999999999998401e+00 -6.675094188075422656e-08
-4.199999999999999289e+00 -3.199999999999998401e+00 -1.182317564068411985e-07
-3.999999999999999112e+00 -3.199999999999998401e+00 -2.020179574182322642e-07
-3.799999999999998934e+00 -3.199999999999998401e+00 -3.322685108235918844e-07
-3.599999999999998757e+00 -3.199999999999998401e+00 -5.245206927522488057e-07
-3.399999999999998579e+00 -3.199999999999998401e+00 -7.914396049556254740e-07
-3.199999999999998401e+00 -3.199999999999998401e+00 -1.134458159910634164e-06
-2.999999999999998224e+00 -3.199999999999998401e+00 -1.529778469921349166e-06
-2.799999999999998046e+00 -3.199999999999998401e+00 -1.907664454633081300e-06
-2.599999999999997868e+00 -3.199999999999998401e+00 -2.125171570154795266e-06
-2.399999999999997691e+00 -3.199999999999998401e+00 -1.934543476778909495e-06
-2.199999999999997513e+00 -3.199999999999998401e+00 -9.522545060377319370e-07
-1.999999999999997335e+00 -3.199999999999998401e+00 1.363586321945689619e-06
-1.799999999999997158e+00 -3.199999999999998401e+00 5.718226660706355478e-06
-1.599999999999996980e+00 -3.199999999999998401e+00 1.295963080758653392e-05
-1.399999999999996803e+00 -3.199999999999998401e+00 2.402953111525210281e-05
-1.199999999999996625e+00 -3.199999999999998401e+00 3.989348783828196315e-05
-9.999999999999964473e-01 -3.199999999999998401e+00 6.147076009616514632e-05
-7.999999999999962697e-01 -3.199999999999998401e+00 8.959845726922993235e-05
-5.999999999999960920e-01 -3.199999999999998401e+00 1.250730172510642517e-04
-3.999999999999959144e-01 -3.199999999999998401e+00 1.688094962576047688e-04
-1.999999999999957367e-01 -3.199999999999998401e+00 2.221407669857193047e-04
4.440892098500626162e-15 -3.199999999999998401e+00 2.872437439031896053e-04
2.000000000000046185e-01 -3.199999999999998401e+00 3.676332395382867976e-04
4.000000000000047962e-01 -3.199999999999998401e+00 4.686168145397616360e-04
6.000000000000049738e-01 -3.199999999999998401e+00 5.975698962617406566e-04
8.000000000000051514e-01 -3.199999999999998401e+00 7.638819227027433129e-04
1.000000000000005329e+00 -3.199999999999998401e+00 9.784481930786724426e-04
1.200000000000005507e+00 -3.199999999999998401e+00 1.252638560082412235e-03
1.400000000000005684e+00 -3.199999999999998401e+00 1.596758257701146868e-03
1.600000000000005862e+00 -3.199999999999998401e+00 2.018120406462695516e-03
1.800000000000006040e+00 -3.199999999999998401e+00 2.518962161799933718e-03
2.000000000000006217e+00 -3.199999999999998401e+00 3.094535552208807147e-03
2.200000000000006395e+00 -3.199999999999998401e+00 3.731756022253771010e-03
2.400000000000006573e+00 -3.199999999999998401e+00 4.408759703325616439e-03
2.600000000000006750e+00 -3.199999999999998401e+00 5.095587006565273878e-03
2.800000000000006928e+00 -3.199999999999998401e+00 5.755999391409079985e-03
3.000000000000007105e+00 -3.199999999999998401e+00 6.350214596901453470e-03
3.200000000000006395e+00 -3.199999999999998401e+00 6.838192228962130387e-03
3.400000000000007461e+00 -3.199999999999998401e+00 7.183063714375448501e-03
3.600000000000008527e+00 -3.199999999999998401e+00 7.354366804792223516e-03
3.800000000000007816e+00 -3.199999999999998401e+00 7.330854387242779005e-03
4.000000000000007105e+00 -3.199999999999998401e+00 7.102728859127695193e-03
4.200000000000008171e+00 -3.199999999999998401e+00 6.673165737420512673e-03
4.400000000000009237e+00 -3.199999999999998401e+00 6.058944936733659525e-03
4.600000000000008527e+00 -3.199999999999998401e+00 5.289964331931209379e-03
4.800000000000007816e+00 -3.199999999999998401e+00 4.407445910874520194e-03
5.000000000000008882e+00 -3.199999999999998401e+00 3.460813679971197054e-03
5.200000000000009948e+00 -3.199999999999998401e+00 2.503512199922732287e-03
5.400000000000009237e+00 -3.199999999999998401e+00 1.588352268735874822e-03
5.600000000000008527e+00 -3.199999999999998401e+00 7.631741369990219714e-04
5.800000000000009592e+00 -3.199999999999998401e+00 6.758970007763455510e-05
6.000000000000010658e+00 -3.199999999999998401e+00 -4.687215714124287266e-04
6.200000000000009948e+00 -3.199999999999998401e+00 -8.261398928497773334e-04
6.400000000000009237e+00 -3.199999999999998401e+00 -9.940811725049243652e-04
6.600000000000010303e+00 -3.199999999999998401e+00 -9.695299359247377827e-04
6.800000000000011369e+00 -3.199999999999998401e+00 -7.558645548740361214e-04
7.000000000000010658e+00 -3.199999999999998401e+00 -3.624892859753548521e-04
7.200000000000009948e+00 -3.199999999999998401e+00 1.945969947605354240e-04
7.400000000000011013e+00 -3.199999999999998401e+00 8.915906360073590220e-04
7.600000000000012079e+00 -3.199999999999998401e+00 1.695666568980325282e-03
7.800000000000011369e+00 -3.199999999999998401e+00 2.564543275882094804e-03
8.000000000000010658e+00 -3.199999999999998401e+00 3.447530315696614982e-03
8.200000000000011724e+00 -3.199999999999998401e+00 4.288440938676459611e-03
8.400000000000012790e+00 -3.199999999999998401e+00 5.030277230596002028e-03
8.600000000000012079e+00 -3.199999999999998401e+00 5.621087597437100097e-03
8.800000000000011369e+00 -3.199999999999998401e+00 6.019997391784943051e-03
9.000000000000012434e+00 -3.199999999999998401e+00 6.202242169170067883e-03
9.200000000000013500e+00 -3.199999999999998401e+00 6.162152256777148757e-03
9.400000000000012790e+00 -3.199999999999998401e+00 5.913432506380779906e-03
9.600000000000012079e+00 -3.199999999999998401e+00 5.486657846651993992e-03
9.800000000000013145e+00 -3.199999999999998401e+00 4.924509507903186180e-03
1.000000000000001421e+01 -3.199999999999998401e+00 4.275738857210486903e-03
1.020000000000001350e+01 -3.199999999999998401e+00 3.589037548060224157e-03
1.040000000000001279e+01 -3.199999999999998401e+00 2.907875410730927437e-03
1.060000000000001386e+01 -3.199999999999998401e+00 2.267005343828255685e-03
1.080000000000001492e+01 -3.199999999999998401e+00 1.690864434641569953e-03
1.100000000000001421e+01 -3.199999999999998401e+00 1.193673626413403266e-03
1.120000000000001350e+01 -3.199999999999998401e+00 7.807619955954745936e-04
1.140000000000001279e+01 -3.199999999999998401e+00 4.505508070460680775e-04
1.160000000000001563e+01 -3.199999999999998401e+00 1.966953434877049807e-04
1.180000000000001492e+01 -3.199999999999998401e+00 1.003163289363520230e-05
1.200000000000001421e+01 -3.199999999999998401e+00 -1.198581297987713710e-04
1.220000000000001705e+01 -3.199999999999998401e+00 -2.035107650055634080e-04
1.240000000000001634e+01 -3.199999999999998401e+00 -2.508396267768103999e-04
1.260000000000001563e+01 -3.199999999999998401e+00 -2.707057200327922237e-04
1.280000000000001492e+01 -3.199999999999998401e+00 -2.707168565078659894e-04
1.300000000000001421e+01 -3.199999999999998401e+00 -2.571807115810719802e-04
1.320000000000001705e+01 -3.199999999999998401e+00 -2.351552813513336907e-04
1.340000000000001634e+01 -3.199999999999998401e+00 -2.085569919252743269e-04
1.360000000000001563e+01 -3.199999999999998401e+00 -1.802996761036901807e-04
1.380000000000001847e+01 -3.199999999999998401e+00 -1.524465359092510956e-04
1.400000000000001776e+01 -3.199999999999998401e+00 -1.263629704196262554e-04
1.420000000000001705e+01 -3.199999999999998401e+00 -1.028619124895694087e-04
1.440000000000001634e+01 -3.199999999999998401e+00 -8.233598902026263646e-05
1.460000000000001563e+01 -3.199999999999998401e+00 -6.487293616827005964e-05
1.480000000000001847e+01 -3.199999999999998401e+00 -5.035249544178532337e-05
1.500000000000001776e+01 -3.199999999999998401e+00 -3.852453398935427295e-05

-5.000000000000000000e+00 -2.999999999999998224e+00 -1.461996466535771223e-08
-4.799999999999999822e+00 -2.999999999999998224e+00 -2.860004626688824252e-08
-4.599999999999999645e+00 -2.999999999999998224e+00 -5.418509510816545123e-08
-4.399999999999999467e+00 -2.999999999999998224e+00 -9.932083315044953829e-08
-4.199999999999999289e+00 -2.999999999999998224e+00 -1.759103834824541953e-07
-3.999999999999999112e+00 -2.999999999999998224e+00 -3.005533760888507837e-07
-3.799999999999998934e+00 -2.999999999999998224e+00 -4.943073341316856722e-07
-3.599999999999998757e+00 -2.999999999999998224e+00 -7.802834972208431178e-07
-3.399999999999998579e+00 -2.999999999999998224e+00 -1.177341004286984737e-06
-3.199999999999998401e+00 -2.999999999999998224e+00 -1.687695763679152646e-06
-2.999999999999998224e+00 -2.999999999999998224e+00 -2.276198434220600358e-06
-2.799999999999998046e+00 -2.999999999999998224e+00 -2.839738472141132529e-06
-2.599999999999997868e+00 -2.999999999999998224e+00 -3.167067646264147946e-06
-2.399999999999997691e+00 -2.999999999999998224e+00 -2.892472360265609148e-06
-2.199999999999997513e+00 -2.999999999999998224e+00 -1.450861993914853009e-06
-1.999999999999997335e+00 -2.999999999999998224e+00 1.954015305493804312e-06
-1.799999999999997158e+00 -2.999999999999998224e+00 8.354125712506746222e-06
-1.599999999999996980e+00 -2.999999999999998224e+00 1.898198540898433372e-05
-1.399999999999996803e+00 -2.999999999999998224e+00 3.519099632899168084e-05
-1.199999999999996625e+00 -2.999999999999998224e+00 5.834115393010338047e-05
-9.999999999999964473e-01 -2.999999999999998224e+00 8.968013624101602260e-05
-7.999999999999962697e-01 -2.999999999999998224e+00 1.302708299198690315e-04
-5.999999999999960920e-01 -2.999999999999998224e+00 1.810307241636589630e-04
-3.999999999999959144e-01 -2.999999999999998224e+00 2.429471644258872430e-04
-1.999999999999957367e-01 -2.999999999999998224e+00 3.175074642468827656e-04
4.440892098500626162e-15 -2.999999999999998224e+00 4.073319441285521195e-04
2.000000000000046185e-01 -2.999999999999998224e+00 5.169274897689902625e-04
4.000000000000047962e-01 -2.999999999999998224e+00 6.534049693232553500e-04
6.000000000000049738e-01 -2.999999999999998224e+00 8.269472155015516850e-04
8.000000000000051514e-01 -2.999999999999998224e+00 1.050795112312327391e-03
1.000000000000005329e+00 -2.999999999999998224e+00 1.340549372704607318e-03
1.200000000000005507e+00 -2.999999999999998224e+00 1.712667087149377090e-03
1.400000000000005684e+00 -2.999999999999998224e+00 2.182161835967336323e-03
1.600000000000005862e+00 -2.999999999999998224e+00 2.759688318341333053e-03
1.800000000000006040e+00 -2.999999999999998224e+00 3.448391687196068148e-03
2.000000000000006217e+00 -2.999999999999998224e+00 4.241086455590908563e-03
2.200000000000006395e+00 -2.999999999999998224e+00 5.118423415796428087e-03
2.400000000000006573e+00 -2.999999999999998224e+00 6.048618308547694736e-03
2.600000000000006750e+00 -2.999999999999998224e+00 6.989015748729671476e-03
2.800000000000006928e+00 -2.999999999999998224e+00 7.889316772677365183e-03
3.000000000000007105e+00 -2.999999999999998224e+00 8.695882341906433985e-03
3.200000000000006395e+00 -2.999999999999998224e+00 9.356327048548137085e-03
3.400000000000007461e+00 -2.999999999999998224e+00 9.823721535340630001e-03
3.600000000000008527e+00 -2.999999999999998224e+00 1.006005034008408509e-02
3.800000000000007816e+00 -2.999999999999998224e+00 1.003893092200536762e-02
4.000000000000007105e+00 -2.999999999999998224e+00 9.747796415407817064e-03
4.200000000000008171e+00 -2.999999999999998224e+00 9.189686034151749866e-03
4.400000000000009237e+00 -2.999999999999998224e+00 8.384516310643561066e-03
4.600000000000008527e+00 -2.999999999999998224e+00 7.369380027370602340e-03
4.800000000000007816e+00 -2.999999999999998224e+00 6.197245963705546451e-03
5.000000000000008882e+00 -2.999999999999998224e+00 4.933582076327866495e-03
5.200000000000009948e+00 -2.999999999999998224e+00 3.650930923775443874e-03
5.400000000000009237e+00 -2.999999999999998224e+00 2.422165648190687318e-03
5.600000000000008527e+00 -2.999999999999998224e+00 1.313731453054414570e-03
5.800000000000009592e+00 -2.999999999999998224e+00 3.803200773833941440e-04
6.000000000000010658e+00 -2.999999999999998224e+00 -3.379868308735426829e-04
6.200000000000009948e+00 -2.999999999999998224e+00 -8.158805725584395178e-04
6.400000000000009237e+00 -2.999999999999998224e+00 -1.040933931326550347e-03
6.600000000000010303e+00 -2.999999999999998224e+00 -1.010864018865361737e-03
6.800000000000011369e+00 -2.999999999999998224e+00 -7.312451242004232169e-04
7.000000000000010658e+00 -2.999999999999998224e+00 -2.145954599664788196e-04
7.200000000000009948e+00 -2.999999999999998224e+00 5.188929545922355176e-04
7.400000000000011013e+00 -2.999999999999998224e+00 1.439416798645894429e-03
7.600000000000012079e+00 -2.999999999999998224e+00 2.505394741667206146e-03
7.800000000000011369e+00 -2.999999999999998224e+00 3.662284255875027355e-03
8.000000000000010658e+00 -2.999999999999998224e+00 4.843461565158896538e-03
8.200000000000011724e+00 -2.999999999999998224e+00 5.973779896503534845e-03
8.400000000000012790e+00 -2.999999999999998224e+00 6.975745279687333399e-03
8.600000000000012079e+00 -2.999999999999998224e+00 7.777533469366226977e-03
8.800000000000011369e+00 -2.999999999999998224e+00 8.321496560431606779e-03
9.000000000000012434e+00 -2.999999999999998224e+00 8.571523126362182166e-03
9.200000000000013500e+00 -2.999999999999998224e+00 8.517711177683429460e-03
9.400000000000012790e+00 -2.999999999999998224e+00 8.177297084704961833e-03
9.600000000000012079e+00 -2.999999999999998224e+00 7.591564587483990573e-03
9.800000000000013145e+00 -2.999999999999998224e+00 6.819345612675652493e-03
1.000000000000001421e+01 -2.999999999999998224e+00 5.928469064343058238e-03
1.020000000000001350e+01 -2.999999999999998224e+00 4.986889765883159402e-03
1.040000000000001279e+01 -2.999999999999998224e+00 4.055130766973948434e-03
1.060000000000001386e+01 -2.999999999999998224e+00 3.181160724201435516e-03
1.080000000000001492e+01 -2.999999999999998224e+00 2.398106705126585702e-03
1.100000000000001421e+01 -2.999999999999998224e+00 1.724520868215961150e-03
1.120000000000001350e+01 -2.999999999999998224e+00 1.166467915037768671e-03
1.140000000000001279e+01 -2.999999999999998224e+00 7.205497021322858136e-04
1.160000000000001563e+01 -2.999999999999998224e+00 3.770877644258742336e-04
1.180000000000001492e+01 -2.999999999999998224e+00 1.229314620786560789e-04
1.200000000000001421e+01 -2.999999999999998224e+00 -5.636798790954012728e-05
1.220000000000001705e+01 -2.999999999999998224e+00 -1.750592687041832313e-04
1.240000000000001634e+01 -2.999999999999998224e+00 -2.462779742762026699e-04
1.260000000000001563e+01 -2.999999999999998224e+00 -2.815754221625811518e-04
1.280000000000001492e+01 -2.999999999999998224e+00 -2.907469488672292392e-04
1.300000000000001421e+01 -2.999999999999998224e+00 -2.818451775816217938e-04
1.320000000000001705e+01 -2.999999999999998224e+00 -2.612978514448209143e-04
1.340000000000001634e+01 -2.999999999999998224e+00 -2.340790635350086543e-04
1.360000000000001563e+01 -2.999999999999998224e+00 -2.039033494964095309e-04
1.380000000000001847e+01 -2.999999999999998224e+00 -1.734247618415977674e-04
1.400000000000001776e+01 -2.999999999999998224e+00 -1.444300492814990726e-04
1.420000000000001705e+01 -2.999999999999998224e+00 -1.180188181594661275e-04
1.440000000000001634e+01 -2.999999999999998224e+00 -9.476580133208176333e-05
1.460000000000001563e+01 -2.999999999999998224e+00 -7.486208102660261206e-05
1.480000000000001847e+01 -2.999999999999998224e+00 -5.823369241192827950e-05
1.500000000000001776e+01 -2.999999999999998224e+00 -4.463751404116251382e-05

-5.000000000000000000e+00 -2.799999999999998046e+00 -2.120987869584993764e-08
-4.799999999999999822e+00 -2.799999999999998046e+00 -4.149025658924257770e-08
-4.599999999999999645e+00 -2.799999999999998046e+00 -7.860430957364733566e-08
-4.399999999999999467e+00 -2.799999999999998046e+00 -1.440768469898784869e-07
-4.199999999999999289e+00 -2.799999999999998046e+00 -2.551724729114658387e-07
-3.999999999999999112e+00 -2.799999999999998046e+00 -4.359687134931922878e-07
-3.799999999999998934e+00 -2.799999999999998046e+00 -7.170143751113461085e-07
-3.599999999999998757e+00 -2.799999999999998046e+00 -1.131855579168131833e-06
-3.399999999999998579e+00 -2.799999999999998046e+00 -1.707922409935196438e-06
-3.199999999999998401e+00 -2.799999999999998046e+00 -2.448629342650608202e-06
-2.999999999999998224e+00 -2.799999999999998046e+00 -3.303466690166880615e-06
-2.799999999999998046e+00 -2.799999999999998046e+00 -4.123896916345809517e-06
-2.599999999999997868e+00 -2.799999999999998046e+00 -4.605552701777212711e-06
-2.399999999999997691e+00 -2.799999999999998046e+00 -4.221802821719685707e-06
-2.199999999999997513e+00 -2.799999999999998046e+00 -2.159785714464342730e-06
-1.999999999999997335e+00 -2.799999999999998046e+00 2.723899527117213224e-06
-1.799999999999997158e+00 -2.799999999999998046e+00 1.190698865933856260e-05
-1.599999999999996980e+00 -2.799999999999998046e+00 2.714592532131333130e-05
-1.399999999999996803e+00 -2.799999999999998046e+00 5.035246294341684547e-05
-1.199999999999996625e+00 -2.799999999999998046e+00 8.341478360183563845e-05
-9.999999999999964473e-01 -2.799999999999998046e+00 1.280045613985931162e-04
-7.999999999999962697e-01 -2.799999999999998046e+00 1.854432200999833573e-04
-5.999999999999960920e-01 -2.799999999999998046e+00 2.567247522014332517e-04
-3.999999999999959144e-01 -2.799999999999998046e+00 3.427952800907992548e-04
-1.999999999999957367e-01 -2.799999999999998046e+00 4.451580309060644601e-04
4.440892098500626162e-15 -2.799999999999998046e+00 5.668002733169788662e-04
2.000000000000046185e-01 -2.799999999999998046e+00 7.133328990124527050e-04
4.000000000000047962e-01 -2.799999999999998046e+00 8.941163496343061288e-04
6.000000000000049738e-01 -2.799999999999998046e+00 1.123051808267777488e-03
8.000000000000051514e-01 -2.799999999999998046e+00 1.418676056901943018e-03
1.000000000000005329e+00 -2.799999999999998046e+00 1.803231599404420170e-03
1.200000000000005507e+00 -2.799999999999998046e+00 2.300496271995393187e-03
1.400000000000005684e+00 -2.799999999999998046e+00 2.932350765654265917e-03
1.600000000000005862e+00 -2.799999999999998046e+00 3.714343307575764929e-03
1.800000000000006040e+00 -2.799999999999998046e+00 4.650866581862999651e-03
2.000000000000006217e+00 -2.799999999999998046e+00 5.730918134842073047e-03
2.200000000000006395e+00 -2.799999999999998046e+00 6.925605171251274922e-03
2.400000000000006573e+00 -2.799999999999998046e+00 8.188373993490876898e-03
2.600000000000006750e+00 -2.799999999999998046e+00 9.458304767435362498e-03
2.800000000000006928e+00 -2.799999999999998046e+00 1.066588762637751993e-02
3.000000000000007105e+00 -2.799999999999998046e+00 1.173990486000941504e-02
3.200000000000006395e+00 -2.799999999999998046e+00 1.261381359804963215e-02
3.400000000000007461e+00 -2.799999999999998046e+00 1.323049263481900287e-02
3.600000000000008527e+00 -2.799999999999998046e+00 1.354512391618118740e-02
3.800000000000007816e+00 -2.799999999999998046e+00 1.352683215379500703e-02
4.000000000000007105e+00 -2.799999999999998046e+00 1.316008520681414933e-02
4.200000000000008171e+00 -2.799999999999998046e+00 1.244661477174611140e-02
4.400000000000009237e+00 -2.799999999999998046e+00 1.140788679130684199e-02
4.600000000000008527e+00 -2.799999999999998046e+00 1.008726264195198251e-02
4.800000000000007816e+00 -2.799999999999998046e+00 8.550366777921423675e-03
5.000000000000008882e+00 -2.799999999999998046e+00 6.882202546363210341e-03
5.200000000000009948e+00 -2.799999999999998046e+00 5.180400172411041108e-03
5.400000000000009237e+00 -2.799999999999998046e+00 3.545397638258732803e-03
5.600000000000008527e+00 -2.799999999999998046e+00 2.069709468783611193e-03
5.800000000000009592e+00 -2.799999999999998046e+00 8.290079853466024743e-04
6.000000000000010658e+00 -2.799999999999998046e+00 -1.228331851567385821e-04
6.200000000000009948e+00 -2.799999999999998046e+00 -7.540504984919625849e-04
6.400000000000009237e+00 -2.799999999999998046e+00 -1.051625305622033149e-03
6.600000000000010303e+00 -2.799999999999998046e+00 -1.016316405058720470e-03
6.800000000000011369e+00 -2.799999999999998046e+00 -6.583515444594442712e-04
7.000000000000010658e+00 -2.799999999999998046e+00 4.613269320000266006e-06
7.200000000000009948e+00 -2.799999999999998046e+00 9.467745014272782242e-04
7.400000000000011013e+00 -2.799999999999998046e+00 2.131351105882626964e-03
7.600000000000012079e+00 -2.799999999999998046e+00 3.507114383475869960e-03
7.800000000000011369e+00 -2.799999999999998046e+00 5.006061624667140081e-03
8.000000000000010658e+00 -2.799999999999998046e+00 6.543794723876682901e-03
8.200000000000011724e+00 -2.799999999999998046e+00 8.023511348368159504e-03
8.400000000000012790e+00 -2.799999999999998046e+00 9.343622441037140181e-03
8.600000000000012079e+00 -2.799999999999998046e+00 1.040809033581350899e-02
8.800000000000011369e+00 -2.799999999999998046e+00 1.113782525857766673e-02
9.000000000000012434e+00 -2.799999999999998046e+00 1.148103135171102927e-02
9.200000000000013500e+00 -2.799999999999998046e+00 1.142036964168677109e-02
9.400000000000012790e+00 -2.799999999999998046e+00 1.097527607129825111e-02
9.600000000000012079e+00 -2.799999999999998046e+00 1.019871635677584154e-02
9.800000000000013145e+00 -2.799999999999998046e+00 9.168895323201023059e-03
1.000000000000001421e+01 -2.799999999999998046e+00 7.977623291794697438e-03
1.020000000000001350e+01 -2.799999999999998046e+00 6.717781988367550923e-03
1.040000000000001279e+01 -2.799999999999998046e+00 5.472366847850602435e-03
1.060000000000001386e+01 -2.799999999999998046e+00 4.306923543142437971e-03
1.080000000000001492e+01 -2.799999999999998046e+00 3.266124716064075680e-03
1.100000000000001421e+01 -2.799999999999998046e+00 2.374153354454634421e-03
1.120000000000001350e+01 -2.799999999999998046e+00 1.637811282822707395e-03
1.140000000000001279e+01 -2.799999999999998046e+00 1.051001283092253174e-03
1.160000000000001563e+01 -2.799999999999998046e+00 5.993820983566263121e-04
1.180000000000001492e+01 -2.799999999999998046e+00 2.643868227950366113e-04
1.200000000000001421e+01 -2.799999999999998046e+00 2.623117549761319684e-05
1.220000000000001705e+01 -2.799999999999998046e+00 -1.341166981680963759e-04
1.240000000000001634e+01 -2.799999999999998046e+00 -2.338314349162003483e-04
1.260000000000001563e+01 -2.799999999999998046e+00 -2.877460360121515594e-04
1.280000000000001492e+01 -2.799999999999998046e+00 -3.082584593028834348e-04
1.300000000000001421e+01 -2.799999999999998046e+00 -3.054547401008735237e-04
1.320000000000001705e+01 -2.799999999999998046e+00 -2.873347801545470133e-04
1.340000000000001634e+01 -2.799999999999998046e+00 -2.600757490481975655e-04
1.360000000000001563e+01 -2.799999999999998046e+00 -2.283001983314282861e-04
1.380000000000001847e+01 -2.799999999999998046e+00 -1.953337830440367111e-04
1.400000000000001776e+01 -2.799999999999998046e+00 -1.634456807106479421e-04
1.420000000000001705e+01 -2.799999999999998046e+00 -1.340678760863173722e-04
1.440000000000001634e+01 -2.799999999999998046e+00 -1.079905458336690224e-04
1.460000000000001563e+01 -2.799999999999998046e+00 -8.553149279906399833e-05
1.480000000000001847e+01 -2.799999999999998046e+00 -6.667854801790251565e-05
1.500000000000001776e+01 -2.799999999999998046e+00 -5.120508738455463839e-05

-5.000000000000000000e+00 -2.599999999999997868e+00 -2.999520585487396508e-08
-4.799999999999999822e+00 -2.599999999999997868e+00 -5.867513026816361270e-08
-4.599999999999999645e+00 -2.599999999999997868e+00 -1.111602093321108466e-07
-4.399999999999999467e+00 -2.599999999999997868e+00 -2.037482375347638670e-07
-4.199999999999999289e+00 -2.599999999999997868e+00 -3.608552918563206447e-07
-3.999999999999999112e+00 -2.599999999999997868e+00 -6.165370790209320692e-07
-3.799999999999998934e+00 -2.599999999999997868e+00 -1.014015996292193284e-06
-3.599999999999998757e+00 -2.599999999999997868e+00 -1.600792813496574828e-06
-3.399999999999998579e+00 -2.599999999999997868e+00 -2.415811979707073204e-06
-3.199999999999998401e+00 -2.599999999999997868e+00 -3.464254022086549714e-06
-2.999999999999998224e+00 -2.599999999999997868e+00 -4.675430779579046233e-06
-2.799999999999998046e+00 -2.599999999999997868e+00 -5.840729266813517450e-06
-2.599999999999997868e+00 -2.599999999999997868e+00 -6.532333561333344095e-06
-2.399999999999997691e+00 -2.599999999999997868e+00 -6.009885983685586268e-06
-2.199999999999997513e+00 -2.599999999999997868e+00 -3.130756399747003092e-06
-1.999999999999997335e+00 -2.599999999999997868e+00 3.711732374497539835e-06
-1.799999999999997158e+00 -2.599999999999997868e+00 1.659225240943923232e-05
-1.599999999999996980e+00 -2.599999999999997868e+00 3.797164315776870751e-05
-1.399999999999996803e+00 -2.599999999999997868e+00 7.051489501570547931e-05
-1.199999999999996625e+00 -2.599999999999997868e+00 1.168221626634302385e-04
-9.999999999999964473e-01 -2.599999999999997868e+00 1.791267216030554860e-04
-7.999999999999962697e-01 -2.599999999999997868e+00 2.590610860632842037e-04
-5.999999999999960920e-01 -2.599999999999997868e+00 3.576330721431455117e-04
-3.999999999999959144e-01 -2.599999999999997868e+00 4.755674531562447695e-04
-1.999999999999957367e-01 -2.599999999999997868e+00 6.141337166085656697e-04
4.440892098500626162e-15 -2.599999999999997868e+00 7.764813546020718623e-04
2.000000000000046185e-01 -2.599999999999997868e+00 9.693460748272834200e-04
4.000000000000047962e-01 -2.599999999999997868e+00 1.204805662203291749e-03
6.000000000000049738e-01 -2.599999999999997868e+00 1.501606016995041606e-03
8.000000000000051514e-01 -2.599999999999997868e+00 1.885498529337402245e-03
1.000000000000005329e+00 -2.599999999999997868e+00 2.388059547000309733e-03
1.200000000000005507e+00 -2.599999999999997868e+00 3.043609241371240774e-03
1.400000000000005684e+00 -2.599999999999997868e+00 3.884123394632888610e-03
1.600000000000005862e+00 -2.599999999999997868e+00 4.932474888437813829e-03
1.800000000000006040e+00 -2.599999999999997868e+00 6.194970142152374237e-03
2.000000000000006217e+00 -2.599999999999997868e+00 7.654839779792645474e-03
2.200000000000006395e+00 -2.599999999999997868e+00 9.268754996061071005e-03
2.400000000000006573e+00 -2.599999999999997868e+00 1.096810805446360622e-02
2.600000000000006750e+00 -2.599999999999997868e+00 1.266549803555227539e-02
2.800000000000006928e+00 -2.599999999999997868e+00 1.426498842420666213e-02
3.000000000000007105e+00 -2.599999999999997868e+00 1.567320137251891274e-02
3.200000000000006395e+00 -2.599999999999997868e+00 1.680811372801946021e-02
3.400000000000007461e+00 -2.599999999999997868e+00 1.760371954582462192e-02
3.600000000000008527e+00 -2.599999999999997868e+00 1.801079578766306630e-02
3.800000000000007816e+00 -2.599999999999997868e+00 1.799572384708759965e-02
4.000000000000007105e+00 -2.599999999999997868e+00 1.753989414253932441e-02
4.200000000000008171e+00 -2.599999999999997868e+00 1.664154504899070450e-02
4.400000000000009237e+00 -2.599999999999997868e+00 1.532034535930778402e-02
4.600000000000008527e+00 -2.599999999999997868e+00 1.362320065713099743e-02
4.800000000000007816e+00 -2.599999999999997868e+00 1.162832110453313784e-02
5.000000000000008882e+00 -2.599999999999997868e+00 9.444259355159268302e-03
5.200000000000009948e+00 -2.599999999999997868e+00 7.201909469175273547e-03
5.400000000000009237e+00 -2.599999999999997868e+00 5.040117255539971336e-03
5.600000000000008527e+00 -2.599999999999997868e+00 3.088421104780485985e-03
5.800000000000009592e+00 -2.599999999999997868e+00 1.451955461596354455e-03
6.000000000000010658e+00 -2.599999999999997868e+00 2.027801068082048382e-04
6.200000000000009948e+00 -2.599999999999997868e+00 -6.207601291593149023e-04
6.400000000000009237e+00 -2.599999999999997868e+00 -1.008156148368160058e-03
6.600000000000010303e+00 -2.599999999999997868e+00 -9.679203432031061689e-04
6.800000000000011369e+00 -2.599999999999997868e+00 -5.197391326244534850e-04
7.000000000000010658e+00 -2.599999999999997868e+00 3.097001940857645966e-04
7.200000000000009948e+00 -2.599999999999997868e+00 1.486409416039046263e-03
7.400000000000011013e+00 -2.599999999999997868e+00 2.965328289201635877e-03
7.600000000000012079e+00 -2.599999999999997868e+00 4.685244125446626912e-03
7.800000000000011369e+00 -2.599999999999997868e+00 6.564896246222671344e-03
8.000000000000010658e+00 -2.599999999999997868e+00 8.502356682527481557e-03
8.200000000000011724e+00 -2.599999999999997868e+00 1.037889629271982785e-02
8.400000000000012790e+00 -2.599999999999997868e+00 1.206747943644913279e-02
8.600000000000012079e+00 -2.599999999999997868e+00 1.344500667162052202e-02
8.800000000000011369e+00 -2.599999999999997868e+00 1.440655807127897564e-02
9.000000000000012434e+00 -2.599999999999997868e+00 1.487923663519395007e-02
9.200000000000013500e+00 -2.599999999999997868e+00 1.483287927658220699e-02
9.400000000000012790e+00 -2.599999999999997868e+00 1.428509823592791043e-02
9.600000000000012079e+00 -2.599999999999997868e+00 1.329903461553270418e-02
9.800000000000013145e+00 -2.599999999999997868e+00 1.197380687172343999e-02
1.000000000000001421e+01 -2.599999999999997868e+00 1.042949579876130579e-02
1.020000000000001350e+01 -2.599999999999997868e+00 8.789939533084090845e-03
1.040000000000001279e+01 -2.599999999999997868e+00 7.167032808780181979e-03
1.060000000000001386e+01 -2.599999999999997868e+00 5.649486178120411220e-03
1.080000000000001492e+01 -2.599999999999997868e+00 4.297463592610959934e-03
1.100000000000001421e+01 -2.599999999999997868e+00 3.142828893316167854e-03
1.120000000000001350e+01 -2.599999999999997868e+00 2.193489261625175806e-03
1.140000000000001279e+01 -2.599999999999997868e+00 1.439821372022184525e-03
1.160000000000001563e+01 -2.599999999999997868e+00 8.613502383273022138e-04
1.180000000000001492e+01 -2.599999999999997868e+00 4.324432989257123282e-04
1.200000000000001421e+01 -2.599999999999997868e+00 1.264626609286655665e-04
1.220000000000001705e+01 -2.599999999999997868e+00 -8.164099224165561784e-05
1.240000000000001634e+01 -2.599999999999997868e+00 -2.139985882288032791e-04
1.260000000000001563e+01 -2.599999999999997868e+00 -2.893620877049659420e-04
1.280000000000001492e+01 -2.599999999999997868e+00 -3.231547695171481122e-04
1.300000000000001421e+01 -2.599999999999997868e+00 -3.277703866555358911e-04
1.320000000000001705e+01 -2.599999999999997868e+00 -3.129603768840371475e-04
1.340000000000001634e+01 -2.599999999999997868e+00 -2.862267184260565943e-04
1.360000000000001563e+01 -2.599999999999997868e+00 -2.531871856070044163e-04
1.380000000000001847e+01 -2.599999999999997868e+00 -2.179046757123534949e-04
1.400000000000001776e+01 -2.599999999999997868e+00 -1.831815762774654784e-04
1.420000000000001705e+01 -2.599999999999997868e+00 -1.508215781390247841e-04
1.440000000000001634e+01 -2.599999999999997868e+00 -1.218601242841329006e-04
1.460000000000001563e+01 -2.599999999999997868e+00 -9.676351288440997243e-05
1.480000000000001847e+01 -2.599999999999997868e+00 -7.559645497885163093e-05
1.500000000000001776e+01 -2.599999999999997868e+00 -5.815855621032348034e-05

-5.000000000000000000e+00 -2.399999999999997691e+00 -4.134955950297464725e-08
-4.799999999999999822e+00 -2.399999999999997691e+00 -8.088587114323011723e-08
-4.599999999999999645e+00 -2.399999999999997691e+00 -1.532389517768606822e-07
-4.399999999999999467e+00 -2.399999999999997691e+00 -2.808778801035176935e-07
-4.199999999999999289e+00 -2.399999999999997691e+00 -4.974675905016329885e-07
-3.999999999999999112e+00 -2.399999999999997691e+00 -8.499736828272517065e-07
-3.799999999999998934e+00 -2.399999999999997691e+00 -1.398027996004606286e-06
-3.599999999999998757e+00 -2.399999999999997691e+00 -2.207227348961511052e-06
-3.399999999999998579e+00 -2.399999999999997691e+00 -3.331514008518795172e-06
-3.199999999999998401e+00 -2.399999999999997691e+00 -4.778557026315958583e-06
-2.999999999999998224e+00 -2.399999999999997691e+00 -6.451914509526108276e-06
-2.799999999999998046e+00 -2.399999999999997691e+00 -8.065752235171289947e-06
-2.599999999999997868e+00 -2.399999999999997691e+00 -9.033027514555280307e-06
-2.399999999999997691e+00 -2.399999999999997691e+00 -8.336767983414714069e-06
-2.199999999999997513e+00 -2.399999999999997691e+00 -4.405643999929047604e-06
-1.999999999999997335e+00 -2.399999999999997691e+00 4.972980258876097859e-06
-1.799999999999997158e+00 -2.399999999999997691e+00 2.266111896003552618e-05
-1.599999999999996980e+00 -2.399999999999997691e+00 5.205892668446688920e-05
-1.399999999999996803e+00 -2.399999999999997691e+00 9.684939117470458755e-05
-1.199999999999996625e+00 -2.399999999999997691e+00 1.606088000763738772e-04
-9.999999999999964473e-01 -2.399999999999997691e+00 2.463473391832563561e-04
-7.999999999999962697e-01 -2.399999999999997691e+00 3.561133610736816118e-04
-5.999999999999960920e-01 -2.399999999999997691e+00 4.908630858350841774e-04
-3.999999999999959144e-01 -2.399999999999997691e+00 6.508357794859689341e-04
-1.999999999999957367e-01 -2.399999999999997691e+00 8.366441926599232741e-04
4.440892098500626162e-15 -2.399999999999997691e+00 1.051158585655696202e-03
2.000000000000046185e-01 -2.399999999999997691e+00 1.302028004565806930e-03
4.000000000000047962e-01 -2.399999999999997691e+00 1.604391483272037122e-03
6.000000000000049738e-01 -2.399999999999997691e+00 1.983071494571395869e-03
8.000000000000051514e-01 -2.399999999999997691e+00 2.473398613709423474e-03
1.000000000000005329e+00 -2.399999999999997691e+00 3.119831773582209134e-03
1.200000000000005507e+00 -2.399999999999997691e+00 3.971712760220322963e-03
1.400000000000005684e+00 -2.399999999999997691e+00 5.075853165629690480e-03
1.600000000000005862e+00 -2.399999999999997691e+00 6.466311336395465931e-03
1.800000000000006040e+00 -2.399999999999997691e+00 8.152793741874140437e-03
2.000000000000006217e+00 -2.399999999999997691e+00 1.011045131655907703e-02
2.200000000000006395e+00 -2.399999999999997691e+00 1.227475314352992862e-02
2.400000000000006573e+00 -2.399999999999997691e+00 1.454459697395293731e-02
2.600000000000006750e+00 -2.399999999999997691e+00 1.679431690987805148e-02
2.800000000000006928e+00 -2.399999999999997691e+00 1.889155378604680247e-02
3.000000000000007105e+00 -2.399999999999997691e+00 2.071511459591635074e-02
3.200000000000006395e+00 -2.399999999999997691e+00 2.216694132514959031e-02
3.400000000000007461e+00 -2.399999999999997691e+00 2.317537344684961198e-02
3.600000000000008527e+00 -2.399999999999997691e+00 2.369117999152558357e-02
3.800000000000007816e+00 -2.399999999999997691e+00 2.368089693207701962e-02
4.000000000000007105e+00 -2.399999999999997691e+00 2.312255383753683904e-02
4.200000000000008171e+00 -2.399999999999997691e+00 2.200724028166104948e-02
4.400000000000009237e+00 -2.399999999999997691e+00 2.034716563649493354e-02
4.600000000000008527e+00 -2.399999999999997691e+00 1.818773921954480385e-02
4.800000000000007816e+00 -2.399999999999997691e+00 1.561847664108528648e-02
5.000000000000008882e+00 -2.399999999999997691e+00 1.277636237745053728e-02
5.200000000000009948e+00 -2.399999999999997691e+00 9.836954884953265366e-03
5.400000000000009237e+00 -2.399999999999997691e+00 6.993174167168412364e-03
5.600000000000008527e+00 -2.399999999999997691e+00 4.427407232893407207e-03
5.800000000000009592e+00 -2.399999999999997691e+00 2.286033966265245583e-03
6.000000000000010658e+00 -2.399999999999997691e+00 6.644946547659483400e-04
6.200000000000009948e+00 -2.399999999999997691e+00 -3.938106781416554321e-04
6.400000000000009237e+00 -2.399999999999997691e+00 -8.872894646097080010e-04
6.600000000000010303e+00 -2.399999999999997691e+00 -8.408287810295364626e-04
6.800000000000011369e+00 -2.399999999999997691e+00 -2.920124640816941573e-04
7.000000000000010658e+00 -2.399999999999997691e+00 7.167369370141466562e-04
7.200000000000009948e+00 -2.399999999999997691e+00 2.138972560484557039e-03
7.400000000000011013e+00 -2.399999999999997691e+00 3.919635158948001769e-03
7.600000000000012079e+00 -2.399999999999997691e+00 5.988192163879977985e-03
7.800000000000011369e+00 -2.399999999999997691e+00 8.252800160007758151e-03
8.000000000000010658e+00 -2.399999999999997691e+00 1.059802897707343150e-02
8.200000000000011724e+00 -2.399999999999997691e+00 1.288754699624668557e-02
8.400000000000012790e+00 -2.399999999999997691e+00 1.497208451222491014e-02
8.600000000000012079e+00 -2.399999999999997691e+00 1.670212869505769207e-02
8.800000000000011369e+00 -2.399999999999997691e+00 1.794404572367428591e-02
9.000000000000012434e+00 -2.399999999999997691e+00 1.859746888011985788e-02
9.200000000000013500e+00 -2.399999999999997691e+00 1.861084459857100665e-02
9.400000000000012790e+00 -2.399999999999997691e+00 1.799141833889717282e-02
9.600000000000012079e+00 -2.399999999999997691e+00 1.680635946733707517e-02
9.800000000000013145e+00 -2.399999999999997691e+00 1.517357471011348061e-02
1.000000000000001421e+01 -2.399999999999997691e+00 1.324362937102961657e-02
1.020000000000001350e+01 -2.399999999999997691e+00 1.117690159841431934e-02
1.040000000000001279e+01 -2.399999999999997691e+00 9.121392736133894161e-03
1.060000000000001386e+01 -2.399999999999997691e+00 7.195980101712256063e-03
1.080000000000001492e+01 -2.399999999999997691e+00 5.481763543737909472e-03
1.100000000000001421e+01 -2.399999999999997691e+00 4.021556807260513559e-03
1.120000000000001350e+01 -2.399999999999997691e+00 2.825531834438399503e-03
1.140000000000001279e+01 -2.399999999999997691e+00 1.880097878830611861e-03
1.160000000000001563e+01 -2.399999999999997691e+00 1.157269560519684102e-03
1.180000000000001492e+01 -2.399999999999997691e+00 6.226355223490670672e-04
1.200000000000001421e+01 -2.399999999999997691e+00 2.410720155069386679e-04
1.220000000000001705e+01 -2.399999999999997691e+00 -1.982106141781252563e-05
1.240000000000001634e+01 -2.399999999999997691e+00 -1.881051500437502268e-04
1.260000000000001563e+01 -2.399999999999997691e+00 -2.871023006922330113e-04
1.280000000000001492e+01 -2.399999999999997691e+00 -3.356661107277779475e-04
1.300000000000001421e+01 -2.399999999999997691e+00 -3.487375537698606475e-04
1.320000000000001705e+01 -2.399999999999997691e+00 -3.379591117043661695e-04
1.340000000000001634e+01 -2.399999999999997691e+00 -3.122421707799654831e-04
1.360000000000001563e+01 -2.399999999999997691e+00 -2.782563798091716354e-04
1.380000000000001847e+01 -2.399999999999997691e+00 -2.408445402522896956e-04
1.400000000000001776e+01 -2.399999999999997691e+00 -2.033769925677681150e-04
1.420000000000001705e+01 -2.399999999999997691e+00 -1.680580205911956417e-04
1.440000000000001634e+01 -2.399999999999997691e+00 -1.361918528779618555e-04
1.460000000000001563e+01 -2.399999999999997691e+00 -1.084116098996492467e-04
1.480000000000001847e+01 -2.399999999999997691e+00 -8.487237417902100255e-05
1.500000000000001776e+01 -2.399999999999997691e+00 -6.540925444825898181e-05

-5.000000000000000000e+00 -2.199999999999997513e+00 -5.556240329350808407e-08
-4.799999999999999822e+00 -2.199999999999997513e+00 -1.086891942506468333e-07
-4.599999999999999645e+00 -2.199999999999997513e+00 -2.059153414237906153e-07
-4.399999999999999467e+00 -2.199999999999997513e+00 -3.774385581145384757e-07
-4.199999999999999289e+00 -2.199999999999997513e+00 -6.685096949599643003e-07
-3.999999999999999112e+00 -2.199999999999997513e+00 -1.142273335431390067e-06
-3.799999999999998934e+00 -2.199999999999997513e+00 -1.878941399030770015e-06
-3.599999999999998757e+00 -2.199999999999997513e+00 -2.966839731548939964e-06
-3.399999999999998579e+00 -2.199999999999997513e+00 -4.478823428600043295e-06
-3.199999999999998401e+00 -2.199999999999997513e+00 -6.425898778779720274e-06
-2.999999999999998224e+00 -2.199999999999997513e+00 -8.679667254224329156e-06
-2.799999999999998046e+00 -2.199999999999997513e+00 -1.085778390843371486e-05
-2.599999999999997868e+00 -2.199999999999997513e+00 -1.217329481376892265e-05
-2.399999999999997691e+00 -2.199999999999997513e+00 -1.126006176879627386e-05
-2.199999999999997513e+00 -2.199999999999997513e+00 -6.001604448591172560e-06
-1.999999999999997335e+00 -2.199999999999997513e+00 6.593284835468085003e-06
-1.799999999999997158e+00 -2.199999999999997513e+00 3.041269796913345760e-05
-1.599999999999996980e+00 -2.199999999999997513e+00 7.010412710956831863e-05
-1.399999999999996803e+00 -2.199999999999997513e+00 1.307350518632884181e-04
-1.199999999999996625e+00 -2.199999999999997513e+00 2.172486285413796061e-04
-9.999999999999964473e-01 -2.199999999999997513e+00 3.337809294852333479e-04
-7.999999999999962697e-01 -2.199999999999997513e+00 4.830056662955951961e-04
-5.999999999999960920e-01 -2.199999999999997513e+00 6.657862876124425681e-04
-3.999999999999959144e-01 -2.199999999999997513e+00 8.815021589789891979e-04
-1.999999999999957367e-01 -2.199999999999997513e+00 1.129408481876137665e-03
4.440892098500626162e-15 -2.199999999999997513e+00 1.411222275802817604e-03
2.000000000000046185e-01 -2.199999999999997513e+00 1.734780729067294820e-03
4.000000000000047962e-01 -2.199999999999997513e+00 2.118163248411085268e-03
6.000000000000049738e-01 -2.199999999999997513e+00 2.593250639942184382e-03
8.000000000000051514e-01 -2.199999999999997513e+00 3.207457071813109642e-03
1.000000000000005329e+00 -2.199999999999997513e+00 4.022361399191739899e-03
1.200000000000005507e+00 -2.199999999999997513e+00 5.108144278365744743e-03
1.400000000000005684e+00 -2.199999999999997513e+00 6.533136513506055537e-03
1.600000000000005862e+00 -2.199999999999997513e+00 8.348672222488895053e-03
1.800000000000006040e+00 -2.199999999999997513e+00 1.057118863214844690e-02
2.000000000000006217e+00 -2.199999999999997513e+00 1.316599572992694679e-02
2.200000000000006395e+00 -2.199999999999997513e+00 1.603911869168090157e-02
2.400000000000006573e+00 -2.199999999999997513e+00 1.904302674454507946e-02
2.600000000000006750e+00 -2.199999999999997513e+00 2.199757072028213356e-02
2.800000000000006928e+00 -2.199999999999997513e+00 2.472037287660326307e-02
3.000000000000007105e+00 -2.199999999999997513e+00 2.705544424992849598e-02
3.200000000000006395e+00 -2.199999999999997513e+00 2.888923986064969099e-02
3.400000000000007461e+00 -2.199999999999997513e+00 3.015005433927347642e-02
3.600000000000008527e+00 -2.199999999999997513e+00 3.079514595144123429e-02
3.800000000000007816e+00 -2.199999999999997513e+00 3.079490674866872807e-02
4.000000000000007105e+00 -2.199999999999997513e+00 3.012300689732447939e-02
4.200000000000008171e+00 -2.199999999999997513e+00 2.875775177975881808e-02
4.400000000000009237e+00 -2.199999999999997513e+00 2.669545482128689654e-02
4.600000000000008527e+00 -2.199999999999997513e+00 2.397223770698496056e-02
4.800000000000007816e+00 -2.199999999999997513e+00 2.068624323154264963e-02
5.000000000000008882e+00 -2.199999999999997513e+00 1.700915015062813215e-02
5.200000000000009948e+00 -2.199999999999997513e+00 1.317724359695197738e-02
5.400000000000009237e+00 -2.199999999999997513e+00 9.459950895436133184e-03
5.600000000000008527e+00 -2.199999999999997513e+00 6.114727798642617673e-03
5.800000000000009592e+00 -2.199999999999997513e+00 3.344588266413226017e-03
6.000000000000010658e+00 -2.199999999999997513e+00 1.273256583631424176e-03
6.200000000000009948e+00 -2.199999999999997513e+00 -5.601934158395040881e-05
6.400000000000009237e+00 -2.199999999999997513e+00 -6.625299292515306757e-04
6.600000000000010303e+00 -2.199999999999997513e+00 -6.019669711231883779e-04
6.800000000000011369e+00 -2.199999999999997513e+00 5.683172797565784175e-05
7.000000000000010658e+00 -2.199999999999997513e+00 1.245514887057378589e-03
7.200000000000009948e+00 -2.199999999999997513e+00 2.899013089676577126e-03
7.400000000000011013e+00 -2.199999999999997513e+00 4.950364646092613070e-03
7.600000000000012079e+00 -2.199999999999997513e+00 7.322081279245213140e-03
7.800000000000011369e+00 -2.199999999999997513e+00 9.918150707784179065e-03
8.000000000000010658e+00 -2.199999999999997513e+00 1.261934636047868513e-02
8.200000000000011724e+00 -2.199999999999997513e+00 1.528310620712185555e-02
8.400000000000012790e+00 -2.199999999999997513e+00 1.774844592731505619e-02
8.600000000000012079e+00 -2.199999999999997513e+00 1.984615350600745648e-02
8.800000000000011369e+00 -2.199999999999997513e+00 2.141431155432579198e-02
9.000000000000012434e+00 -2.199999999999997513e+00 2.231829147608321851e-02
9.200000000000013500e+00 -2.199999999999997513e+00 2.247244575411933010e-02
9.400000000000012790e+00 -2.199999999999997513e+00 2.185841977832107819e-02
9.600000000000012079e+00 -2.199999999999997513e+00 2.053389777261668825e-02
9.800000000000013145e+00 -2.199999999999997513e+00 1.862722441352630473e-02
1.000000000000001421e+01 -2.199999999999997513e+00 1.631767936189204918e-02
1.020000000000001350e+01 -2.199999999999997513e+00 1.380620711253559632e-02
1.040000000000001279e+01 -2.199999999999997513e+00 1.128449579454481912e-02
1.060000000000001386e+01 -2.199999999999997513e+00 8.910104128750994529e-03
1.080000000000001492e+01 -2.199999999999997513e+00 6.792408365515006062e-03
1.100000000000001421e+01 -2.199999999999997513e+00 4.990180980236824312e-03
1.120000000000001350e+01 -2.199999999999997513e+00 3.518329368232298981e-03
1.140000000000001279e+01 -2.199999999999997513e+00 2.359687692451732308e-03
1.160000000000001563e+01 -2.199999999999997513e+00 1.477826205230971766e-03
1.180000000000001492e+01 -2.199999999999997513e+00 8.280291209962794934e-04
1.200000000000001421e+01 -2.199999999999997513e+00 3.651118239734360256e-04
1.220000000000001705e+01 -2.199999999999997513e+00 4.800376528469284254e-05
1.240000000000001634e+01 -2.199999999999997513e+00 -1.582452154022011216e-04
1.260000000000001563e+01 -2.199999999999997513e+00 -2.821446066194553117e-04
1.280000000000001492e+01 -2.199999999999997513e+00 -3.463336660077538220e-04
1.300000000000001421e+01 -2.199999999999997513e+00 -3.684830187367712107e-04
1.320000000000001705e+01 -2.199999999999997513e+00 -3.622097331131552528e-04
1.340000000000001634e+01 -2.199999999999997513e+00 -3.378701387261402646e-04
1.360000000000001563e+01 -2.199999999999997513e+00 -3.032029147194143914e-04
1.380000000000001847e+01 -2.199999999999997513e+00 -2.638437621833215983e-04
1.400000000000001776e+01 -2.199999999999997513e+00 -2.237447299608721343e-04
1.420000000000001705e+01 -2.199999999999997513e+00 -1.855255439832277360e-04
1.440000000000001634e+01 -2.199999999999997513e+00 -1.507738813027362072e-04
1.460000000000001563e+01 -2.199999999999997513e+00 -1.203028053347264650e-04
1.480000000000001847e+01 -2.199999999999997513e+00 -9.436850283503966713e-05
1.500000000000001776e+01 -2.199999999999997513e+00 -7.284966501428255341e-05

-5.000000000000000000e+00 -1.999999999999997335e+00 -7.277292727860095423e-08
-4.799999999999999822e+00 -1.999999999999997335e+00 -1.423579247763516995e-07
-4.599999999999999645e+00 -1.999999999999997335e+00 -2.697075473401614899e-07
-4.399999999999999467e+00 -1.999999999999997335e+00 -4.943830543907068886e-07
-4.199999999999999289e+00 -1.999999999999997335e+00 -8.756758945436140442e-07
-3.999999999999999112e+00 -1.999999999999997335e+00 -1.496345802721510599e-06
-3.799999999999998934e+00 -1.999999999999997335e+00 -2.461573514934169053e-06
-3.599999999999998757e+00 -1.999999999999997335e+00 -3.887297757271947813e-06
-3.399999999999998579e+00 -1.999999999999997335e+00 -5.869425423464567584e-06
-3.199999999999998401e+00 -1.999999999999997335e+00 -8.423204865284842204e-06
-2.999999999999998224e+00 -1.999999999999997335e+00 -1.138166752283128273e-05
-2.799999999999998046e+00 -1.999999999999997335e+00 -1.424518308551355179e-05
-2.599999999999997868e+00 -1.999999999999997335e+00 -1.598243400710568248e-05
-2.399999999999997691e+00 -1.999999999999997335e+00 -1.479719755237291555e-05
-2.199999999999997513e+00 -1.999999999999997335e+00 -7.894242746990737594e-06
-1.999999999999997335e+00 -1.999999999999997335e+00 8.701634334153780602e-06
-1.799999999999997158e+00 -1.999999999999997335e+00 4.020172650358396665e-05
-1.599999999999996980e+00 -1.999999999999997335e+00 9.290450133829088555e-05
-1.399999999999996803e+00 -1.999999999999997335e+00 1.737702994704262520e-04
-1.199999999999996625e+00 -1.999999999999997335e+00 2.896862001744845093e-04
-9.999999999999964473e-01 -1.999999999999997335e+00 4.464704850431193569e-04
-7.999999999999962697e-01 -1.999999999999997335e+00 6.478065311799677522e-04
-5.999999999999960920e-01 -1.999999999999997335e+00 8.944832912071347484e-04
-3.999999999999959144e-01 -1.999999999999997335e+00 1.184494793650563800e-03
-1.999999999999957367e-01 -1.999999999999997335e+00 1.514600780552352415e-03
4.440892098500626162e-15 -1.999999999999997335e+00 1.883748113867848503e-03
2.000000000000046185e-01 -1.999999999999997335e+00 2.298247649306652939e-03
4.000000000000047962e-01 -1.999999999999997335e+00 2.777901067064708976e-03
6.000000000000049738e-01 -1.999999999999997335e+00 3.361624236724139111e-03
8.000000000000051514e-01 -1.999999999999997335e+00 4.110753971704377528e-03
1.000000000000005329e+00 -1.999999999999997335e+00 5.108194415142139344e-03
1.200000000000005507e+00 -1.999999999999997335e+00 6.451707429813789696e-03
1.400000000000005684e+00 -1.999999999999997335e+00 8.239962504538031127e-03
1.600000000000005862e+00 -1.999999999999997335e+00 1.055096011903312002e-02
1.800000000000006040e+00 -1.999999999999997335e+00 1.341502087907745812e-02
2.000000000000006217e+00 -1.999999999999997335e+00 1.678882955682337030e-02
2.200000000000006395e+00 -1.999999999999997335e+00 2.054114948645502023e-02
2.400000000000006573e+00 -1.999999999999997335e+00 2.446098689993736475e-02
2.600000000000006750e+00 -1.999999999999997335e+00 2.829186298144044376e-02
2.800000000000006928e+00 -1.999999999999997335e+00 3.178258635793860393e-02
3.000000000000007105e+00 -1.999999999999997335e+00 3.473353866628009490e-02
3.200000000000006395e+00 -1.999999999999997335e+00 3.701821261677943481e-02
3.400000000000007461e+00 -1.999999999999997335e+00 3.857410376995871332e-02
3.600000000000008527e+00 -1.999999999999997335e+00 3.937406422790858812e-02
3.800000000000007816e+00 -1.999999999999997335e+00 3.939643765916225893e-02
4.000000000000007105e+00 -1.999999999999997335e+00 3.860808738397919493e-02
4.200000000000008171e+00 -1.999999999999997335e+00 3.696627947497582029e-02
4.400000000000009237e+00 -1.999999999999997335e+00 3.443945786208363335e-02
4.600000000000008527e+00 -1.999999999999997335e+00 3.104271266278387995e-02
4.800000000000007816e+00 -1.999999999999997335e+00 2.687757365476287075e-02
5.000000000000008882e+00 -1.999999999999997335e+00 2.215819223315747960e-02
5.200000000000009948e+00 -1.999999999999997335e+00 1.720448230614831514e-02
5.400000000000009237e+00 -1.999999999999997335e+00 1.239481103430580163e-02
5.600000000000008527e+00 -1.999999999999997335e+00 8.092439148561779080e-03
5.800000000000009592e+00 -1.999999999999997335e+00 4.575512926404485571e-03
6.000000000000010658e+00 -1.999999999999997335e+00 1.997774461120137637e-03
6.200000000000009948e+00 -1.999999999999997335e+00 3.895935660937647821e-04
6.400000000000009237e+00 -1.999999999999997335e+00 -3.100780264106959313e-04
6.600000000000010303e+00 -1.999999999999997335e+00 -2.100541311809148637e-04
6.800000000000011369e+00 -1.999999999999997335e+00 5.705634641029824500e-04
7.000000000000010658e+00 -1.999999999999997335e+00 1.924056896833475049e-03
7.200000000000009948e+00 -1.999999999999997335e+00 3.759440123000687070e-03
7.400000000000011013e+00 -1.999999999999997335e+00 5.996707711223098203e-03
7.600000000000012079e+00 -1.999999999999997335e+00 8.556510930002196591e-03
7.800000000000011369e+00 -1.999999999999997335e+00 1.135001862552290769e-02
8.000000000000010658e+00 -1.999999999999997335e+00 1.427110477929503796e-02
8.200000000000011724e+00 -1.999999999999997335e+00 1.719133541843710297e-02
8.400000000000012790e+00 -1.999999999999997335e+00 1.995820600656302360e-02
8.600000000000012079e+00 -1.999999999999997335e+00 2.239820724878588756e-02
8.800000000000011369e+00 -1.999999999999997335e+00 2.432728942951570966e-02
9.000000000000012434e+00 -1.999999999999997335e+00 2.557077270821929427e-02
9.200000000000013500e+00 -1.999999999999997335e+00 2.599181104347271856e-02
9.400000000000012790e+00 -1.999999999999997335e+00 2.552249059770332618e-02
9.600000000000012079e+00 -1.999999999999997335e+00 2.418707421139523056e-02
9.800000000000013145e+00 -1.999999999999997335e+00 2.210679238479824893e-02
1.000000000000001421e+01 -1.999999999999997335e+00 1.948173733923766471e-02
1.020000000000001350e+01 -1.999999999999997335e+00 1.655470913290083695e-02
1.040000000000001279e+01 -1.999999999999997335e+00 1.356858990450808371e-02
1.060000000000001386e+01 -1.999999999999997335e+00 1.072965662128806501e-02
1.080000000000001492e+01 -1.999999999999997335e+00 8.185073210329905577e-03
1.100000000000001421e+01 -1.999999999999997335e+00 6.016739969189649657e-03
1.120000000000001350e+01 -1.999999999999997335e+00 4.248557681670478772e-03
1.140000000000001279e+01 -1.999999999999997335e+00 2.861471455485840431e-03
1.160000000000001563e+01 -1.999999999999997335e+00 1.810512674362505306e-03
1.180000000000001492e+01 -1.999999999999997335e+00 1.039635201948615074e-03
1.200000000000001421e+01 -1.999999999999997335e+00 4.923031362261664481e-04
1.220000000000001705e+01 -1.999999999999997335e+00 1.176243657709205343e-04
1.240000000000001634e+01 -1.999999999999997335e+00 -1.270825189892801140e-04
1.260000000000001563e+01 -1.999999999999997335e+00 -2.760367873988026923e-04
1.280000000000001492e+01 -1.999999999999997335e+00 -3.559325758972370097e-04
1.300000000000001421e+01 -1.999999999999997335e+00 -3.872739765775594779e-04
1.320000000000001705e+01 -1.999999999999997335e+00 -3.856671993909880605e-04
1.340000000000001634e+01 -1.999999999999997335e+00 -3.628916677606848062e-04
1.360000000000001563e+01 -1.999999999999997335e+00 -3.277270234842092483e-04
1.380000000000001847e+01 -1.999999999999997335e+00 -2.865809805986530966e-04
1.400000000000001776e+01 -1.999999999999997335e+00 -2.439768356943530976e-04
1.420000000000001705e+01 -1.999999999999997335e+00 -2.029480720198788529e-04
1.440000000000001634e+01 -1.999999999999997335e+00 -1.653697191617318563e-04
1.460000000000001563e+01 -1.999999999999997335e+00 -1.322412906451186866e-04
1.480000000000001847e+01 -1.999999999999997335e+00 -1.039270534752346261e-04
1.500000000000001776e+01 -1.999999999999997335e+00 -8.035549597382994375e-05

-5.000000000000000000e+00 -1.799999999999997158e+00 -9.290232988796063562e-08
-4.799999999999999822e+00 -1.799999999999997158e+00 -1.817384394571919495e-07
-4.599999999999999645e+00 -1.799999999999997158e+00 -3.443257479770986062e-07
-4.399999999999999467e+00 -1.799999999999997158e+00 -6.311829073279699146e-07
-4.199999999999999289e+00 -1.799999999999997158e+00 -1.118036304067531089e-06
-3.999999999999999112e+00 -1.799999999999997158e+00 -1.910615137817275972e-06
-3.799999999999998934e+00 -1.799999999999997158e+00 -3.143357811542836104e-06
-3.599999999999998757e+00 -1.799999999999997158e+00 -4.964595082791459566e-06
-3.399999999999998579e+00 -1.799999999999997158e+00 -7.497337749917287362e-06
-3.199999999999998401e+00 -1.799999999999997158e+00 -1.076192537713154451e-05
-2.999999999999998224e+00 -1.799999999999997158e+00 -1.454611459755513847e-05
-2.799999999999998046e+00 -1.799999999999997158e+00 -1.821175042599715928e-05
-2.599999999999997868e+00 -1.799999999999997158e+00 -2.043683255969473789e-05
-2.399999999999997691e+00 -1.799999999999997158e+00 -1.890836257267670845e-05
-2.199999999999997513e+00 -1.799999999999997158e+00 -1.000389574617578949e-05
-1.999999999999997335e+00 -1.799999999999997158e+00 1.147441332453672184e-05
-1.799999999999997158e+00 -1.799999999999997158e+00 5.242387867521475112e-05
-1.599999999999996980e+00 -1.799999999999997158e+00 1.213132373470954912e-04
-1.399999999999996803e+00 -1.799999999999997158e+00 2.276846707421202359e-04
-1.199999999999996625e+00 -1.799999999999997158e+00 3.811927486624539494e-04
-9.999999999999964473e-01 -1.799999999999997158e+00 5.901778442563173060e-04
-7.999999999999962697e-01 -1.799999999999997158e+00 8.599653943559400172e-04
-5.999999999999960920e-01 -1.799999999999997158e+00 1.191382540932512703e-03
-3.999999999999959144e-01 -1.799999999999997158e+00 1.580307919330875294e-03
-1.999999999999957367e-01 -1.799999999999997158e+00 2.019230262836470800e-03
4.440892098500626162e-15 -1.799999999999997158e+00 2.501560024874885466e-03
2.000000000000046185e-01 -1.799999999999997158e+00 3.028712390320758164e-03
4.000000000000047962e-01 -1.799999999999997158e+00 3.618932822231671689e-03
6.000000000000049738e-01 -1.799999999999997158e+00 4.315879452279044841e-03
8.000000000000051514e-01 -1.799999999999997158e+00 5.194480712218590979e-03
1.000000000000005329e+00 -1.799999999999997158e+00 6.361565602815333689e-03
1.200000000000005507e+00 -1.799999999999997158e+00 7.948861383489578408e-03
1.400000000000005684e+00 -1.799999999999997158e+00 1.009597045993146369e-02
1.600000000000005862e+00 -1.799999999999997158e+00 1.292164809729277365e-02
1.800000000000006040e+00 -1.799999999999997158e+00 1.648481139957431660e-02
2.000000000000006217e+00 -1.799999999999997158e+00 2.074319310696155771e-02
2.200000000000006395e+00 -1.799999999999997158e+00 2.552564679913099308e-02
2.400000000000006573e+00 -1.799999999999997158e+00 3.053832757847070589e-02
2.600000000000006750e+00 -1.799999999999997158e+00 3.541683894719657721e-02
2.800000000000006928e+00 -1.799999999999997158e+00 3.981175250057465004e-02
3.000000000000007105e+00 -1.799999999999997158e+00 4.346746475040270258e-02
3.200000000000006395e+00 -1.799999999999997158e+00 4.625250556678089237e-02
3.400000000000007461e+00 -1.799999999999997158e+00 4.813191323022822377e-02
3.600000000000008527e+00 -1.799999999999997158e+00 4.910952747791532541e-02
3.800000000000007816e+00 -1.799999999999997158e+00 4.917714334019285261e-02
4.000000000000007105e+00 -1.799999999999997158e+00 4.829050150887953530e-02
4.200000000000008171e+00 -1.799999999999997158e+00 4.637385400908317079e-02
4.400000000000009237e+00 -1.799999999999997158e+00 4.334961262482495831e-02
4.600000000000008527e+00 -1.799999999999997158e+00 3.919101640730485170e-02
4.800000000000007816e+00 -1.799999999999997158e+00 3.398926121197459044e-02
5.000000000000008882e+00 -1.799999999999997158e+00 2.800791686033332617e-02
5.200000000000009948e+00 -1.799999999999997158e+00 2.168439289607302159e-02
5.400000000000009237e+00 -1.799999999999997158e+00 1.555635104253769857e-02
5.600000000000008527e+00 -1.799999999999997158e+00 1.013744876107570275e-02
5.800000000000009592e+00 -1.799999999999997158e+00 5.801407385290351451e-03
6.000000000000010658e+00 -1.799999999999997158e+00 2.724339092236609076e-03
6.200000000000009948e+00 -1.799999999999997158e+00 8.963775745462560169e-04
6.400000000000009237e+00 -1.799999999999997158e+00 1.800086059576906563e-04
6.600000000000010303e+00 -1.799999999999997158e+00 3.812172086973119201e-04
6.800000000000011369e+00 -1.799999999999997158e+00 1.306557650275250388e-03
7.000000000000010658e+00 -1.799999999999997158e+00 2.794227376586108039e-03
7.200000000000009948e+00 -1.799999999999997158e+00 4.721237487062631202e-03
7.400000000000011013e+00 -1.799999999999997158e+00 6.996196064794789858e-03
7.600000000000012079e+00 -1.799999999999997158e+00 9.547183435162092877e-03
7.800000000000011369e+00 -1.799999999999997158e+00 1.230975314611001264e-02
8.000000000000010658e+00 -1.799999999999997158e+00 1.521545366816393942e-02
8.200000000000011724e+00 -1.799999999999997158e+00 1.817949084821308611e-02
8.400000000000012790e+00 -1.799999999999997158e+00 2.108790059642741410e-02
8.600000000000012079e+00 -1.799999999999997158e+00 2.378796179587656934e-02
8.800000000000011369e+00 -1.799999999999997158e+00 2.608783291357575501e-02
9.000000000000012434e+00 -1.799999999999997158e+00 2.777138017668127901e-02
9.200000000000013500e+00 -1.799999999999997158e+00 2.863141971510936926e-02
9.400000000000012790e+00 -1.799999999999997158e+00 2.851743214118554470e-02
9.600000000000012079e+00 -1.799999999999997158e+00 2.738302813412848633e-02
9.800000000000013145e+00 -1.799999999999997158e+00 2.531204825196377295e-02
1.000000000000001421e+01 -1.799999999999997158e+00 2.250887649366260096e-02
1.020000000000001350e+01 -1.799999999999997158e+00 1.925563598007677332e-02
1.040000000000001279e+01 -1.799999999999997158e+00 1.585360288557164515e-02
1.060000000000001386e+01 -1.799999999999997158e+00 1.256936908712174943e-02
1.080000000000001492e+01 -1.799999999999997158e+00 9.599654741859860868e-03
1.100000000000001421e+01 -1.799999999999997158e+00 7.058960265641682670e-03
1.120000000000001350e+01 -1.799999999999997158e+00 4.986457645342915954e-03
1.140000000000001279e+01 -1.799999999999997158e+00 3.364487215393378253e-03
1.160000000000001563e+01 -1.799999999999997158e+00 2.140611872746985521e-03
1.180000000000001492e+01 -1.799999999999997158e+00 1.247225768484130307e-03
1.200000000000001421e+01 -1.799999999999997158e+00 6.156746394694667191e-04
1.220000000000001705e+01 -1.799999999999997158e+00 1.844348005824107521e-04
1.240000000000001634e+01 -1.799999999999997158e+00 -9.752012068927346368e-05
1.260000000000001563e+01 -1.799999999999997158e+00 -2.704790535755278134e-04
1.280000000000001492e+01 -1.799999999999997158e+00 -3.653376973716240188e-04
1.300000000000001421e+01 -1.799999999999997158e+00 -4.054412271570447305e-04
1.320000000000001705e+01 -1.799999999999997158e+00 -4.083231088636208499e-04
1.340000000000001634e+01 -1.799999999999997158e+00 -3.871038798556266942e-04
1.360000000000001563e+01 -1.799999999999997158e+00 -3.515298598378791754e-04
1.380000000000001847e+01 -1.799999999999997158e+00 -3.087254013554247348e-04
1.400000000000001776e+01 -1.799999999999997158e+00 -2.637496813683384042e-04
1.420000000000001705e+01 -1.799999999999997158e+00 -2.200308930233596256e-04
1.440000000000001634e+01 -1.799999999999997158e+00 -1.797236906512213943e-04
1.460000000000001563e+01 -1.799999999999997158e+00 -1.440131219908493256e-04
1.480000000000001847e+01 -1.799999999999997158e+00 -1.133740786257113721e-04
1.500000000000001776e+01 -1.799999999999997158e+00 -8.778868359564533422e-05

-5.000000000000000000e+00 -1.599999999999996980e+00 -1.155957944434881924e-07
-4.799999999999999822e+00 -1.599999999999996980e+00 -2.261370428942464335e-07
-4.599999999999999645e+00 -1.599999999999996980e+00 -4.284565831728736599e-07
-4.399999999999999467e+00 -1.599999999999996980e+00 -7.854326582350923200e-07
-4.199999999999999289e+00 -1.599999999999996980e+00 -1.391334427468209291e-06
-3.999999999999999112e+00 -1.599999999999996980e+00 -2.377816148248829106e-06
-3.799999999999998934e+00 -1.599999999999996980e+00 -3.912357157620500264e-06
-3.599999999999998757e+00 -1.599999999999996980e+00 -6.179899626335289551e-06
-3.399999999999998579e+00 -1.599999999999996980e+00 -9.334124731468523731e-06
-3.199999999999998401e+00 -1.599999999999996980e+00 -1.340111784991684303e-05
-2.999999999999998224e+00 -1.599999999999996980e+00 -1.811700848212094656e-05
-2.799999999999998046e+00 -1.599999999999996980e+00 -2.268486601605647574e-05
-2.599999999999997868e+00 -1.599999999999996980e+00 -2.544672128145516272e-05
-2.399999999999997691e+00 -1.599999999999996980e+00 -2.348491467218912561e-05
-2.199999999999997513e+00 -1.599999999999996980e+00 -1.219237247804635965e-05
-1.999999999999997335e+00 -1.599999999999996980e+00 1.511742576955676839e-05
-1.799999999999997158e+00 -1.599999999999996980e+00 6.745349226530487333e-05
-1.599999999999996980e+00 -1.599999999999996980e+00 1.560943803673761458e-04
-1.399999999999996803e+00 -1.599999999999996980e+00 2.940508206184693548e-04
-1.199999999999996625e+00 -1.599999999999996980e+00 4.948480124738460556e-04
-9.999999999999964473e-01 -1.599999999999996980e+00 7.705187912716288242e-04
-7.999999999999962697e-01 -1.599999999999996980e+00 1.128959809719276347e-03
-5.999999999999960920e-01 -1.599999999999996980e+00 1.571268254222938938e-03
-3.999999999999959144e-01 -1.599999999999996980e+00 2.090233136936706267e-03
-1.999999999999957367e-01 -1.599999999999996980e+00 2.671496919183945738e-03
4.440892098500626162e-15 -1.599999999999996980e+00 3.298643917143073701e-03
2.000000000000046185e-01 -1.599999999999996980e+00 3.962448659492014309e-03
4.000000000000047962e-01 -1.599999999999996980e+00 4.673048174581766537e-03
6.000000000000049738e-01 -1.599999999999996980e+00 5.472513749712679988e-03
8.000000000000051514e-01 -1.599999999999996980e+00 6.444628909951570679e-03
1.000000000000005329e+00 -1.599999999999996980e+00 7.718639641033857302e-03
1.200000000000005507e+00 -1.599999999999996980e+00 9.463903815614896006e-03
1.400000000000005684e+00 -1.599999999999996980e+00 1.187209195905438233e-02
1.600000000000005862e+00 -1.599999999999996980e+00 1.512324485746529071e-02
1.800000000000006040e+00 -1.599999999999996980e+00 1.933383834885295249e-02
2.000000000000006217e+00 -1.599999999999996980e+00 2.449193529853193468e-02
2.200000000000006395e+00 -1.599999999999996980e+00 3.039880191929334591e-02
2.400000000000006573e+00 -1.599999999999996980e+00 3.665527338107681110e-02
2.600000000000006750e+00 -1.599999999999996980e+00 4.273348977917404423e-02
2.800000000000006928e+00 -1.599999999999996980e+00 4.812861691872615671e-02
3.000000000000007105e+00 -1.599999999999996980e+00 5.250871088395116237e-02
3.200000000000006395e+00 -1.599999999999996980e+00 5.576263270075735440e-02
3.400000000000007461e+00 -1.599999999999996980e+00 5.792800081753401997e-02
3.600000000000008527e+00 -1.599999999999996980e+00 5.907362501934087379e-02
3.800000000000007816e+00 -1.599999999999996980e+00 5.921644603446099553e-02
4.000000000000007105e+00 -1.599999999999996980e+00 5.829554417047895509e-02
4.200000000000008171e+00 -1.599999999999996980e+00 5.618462293874673663e-02
4.400000000000009237e+00 -1.599999999999996980e+00 5.272870083925366297e-02
4.600000000000008527e+00 -1.599999999999996980e+00 4.781406477664272570e-02
4.800000000000007816e+00 -1.599999999999996980e+00 4.148007279950062520e-02
5.000000000000008882e+00 -1.599999999999996980e+00 3.403538468127480926e-02
5.200000000000009948e+00 -1.599999999999996980e+00 2.608839866092932391e-02
5.400000000000009237e+00 -1.599999999999996980e+00 1.842573540743351265e-02
5.600000000000008527e+00 -1.599999999999996980e+00 1.178564613807152155e-02
5.800000000000009592e+00 -1.599999999999996980e+00 6.658979494167162685e-03
6.000000000000010658e+00 -1.599999999999996980e+00 3.214686967030373332e-03
6.200000000000009948e+00 -1.599999999999996980e+00 1.347668384645096589e-03
6.400000000000009237e+00 -1.599999999999996980e+00 7.883173901484640672e-04
6.600000000000010303e+00 -1.599999999999996980e+00 1.214607913216515789e-03
6.800000000000011369e+00 -1.599999999999996980e+00 2.332375799296711096e-03
7.000000000000010658e+00 -1.599999999999996980e+00 3.913973957115336917e-03
7.200000000000009948e+00 -1.599999999999996980e+00 5.803706572005585748e-03
7.400000000000011013e+00 -1.599999999999996980e+00 7.906567853581866409e-03
7.600000000000012079e+00 -1.599999999999996980e+00 1.017382637529882020e-02
7.800000000000011369e+00 -1.599999999999996980e+00 1.258970298200636287e-02
8.000000000000010658e+00 -1.599999999999996980e+00 1.515529030233808694e-02
8.200000000000011724e+00 -1.599999999999996980e+00 1.786497524984087884e-02
8.400000000000012790e+00 -1.599999999999996980e+00 2.067736937581066831e-02
8.600000000000012079e+00 -1.599999999999996980e+00 2.348971057126468531e-02
8.800000000000011369e+00 -1.599999999999996980e+00 2.612449053629196938e-02
9.000000000000012434e+00 -1.599999999999996980e+00 2.833386414092914363e-02
9.200000000000013500e+00 -1.599999999999996980e+00 2.982903732875190686e-02
9.400000000000012790e+00 -1.599999999999996980e+00 3.034098364308390403e-02
9.600000000000012079e+00 -1.599999999999996980e+00 2.970157131411682583e-02
9.800000000000013145e+00 -1.599999999999996980e+00 2.790962645422343652e-02
1.000000000000001421e+01 -1.599999999999996980e+00 2.514453714954746621e-02
1.020000000000001350e+01 -1.599999999999996980e+00 2.171968206190113410e-02
1.040000000000001279e+01 -1.599999999999996980e+00 1.800154530135776240e-02
1.060000000000001386e+01 -1.599999999999996980e+00 1.433039770933392312e-02
1.080000000000001492e+01 -1.599999999999996980e+00 1.096647149665896763e-02
1.100000000000001421e+01 -1.599999999999996980e+00 8.068394441236338699e-03
1.120000000000001350e+01 -1.599999999999996980e+00 5.698715388036800639e-03
1.140000000000001279e+01 -1.599999999999996980e+00 3.846022775034811225e-03
1.160000000000001563e+01 -1.599999999999996980e+00 2.452757327377358583e-03
1.180000000000001492e+01 -1.599999999999996980e+00 1.440500977980151663e-03
1.200000000000001421e+01 -1.599999999999996980e+00 7.284218583167096283e-04
1.220000000000001705e+01 -1.599999999999996980e+00 2.440462609680945608e-04
1.240000000000001634e+01 -1.599999999999996980e+00 -7.227820228813132918e-05
1.260000000000001563e+01 -1.599999999999996980e+00 -2.670463979516258667e-04
1.280000000000001492e+01 -1.599999999999996980e+00 -3.753501975576794061e-04
1.300000000000001421e+01 -1.599999999999996980e+00 -4.232774279196336534e-04
1.320000000000001705e+01 -1.599999999999996980e+00 -4.301508158773448710e-04
1.340000000000001634e+01 -1.599999999999996980e+00 -4.102941426756838341e-04
1.360000000000001563e+01 -1.599999999999996980e+00 -3.743046077598493910e-04
1.380000000000001847e+01 -1.599999999999996980e+00 -3.299370303514667646e-04
1.400000000000001776e+01 -1.599999999999996980e+00 -2.827285362139072005e-04
1.420000000000001705e+01 -1.599999999999996980e+00 -2.364668123235629709e-04
1.440000000000001634e+01 -1.599999999999996980e+00 -1.935671859464906932e-04
1.460000000000001563e+01 -1.599999999999996980e+00 -1.553918616194776463e-04
1.480000000000001847e+01 -1.599999999999996980e+00 -1.225242331287872382e-04
1.500000000000001776e+01 -1.599999999999996980e+00 -9.500124137241542982e-05

-5.000000000000000000e+00 -1.399999999999996803e+00 -1.401871423067548303e-07
-4.799999999999999822e+00 -1.399999999999996803e+00 -2.742506959100022142e-07
-4.599999999999999645e+00 -1.399999999999996803e+00 -5.196316196010914235e-07
-4.399999999999999467e+00 -1.399999999999996803e+00 -9.526080754045612097e-07
-4.199999999999999289e+00 -1.399999999999996803e+00 -1.687557438577257535e-06
-3.999999999999999112e+00 -1.399999999999996803e+00 -2.884256978850782832e-06
-3.799999999999998934e+00 -1.399999999999996803e+00 -4.746044535899336642e-06
-3.599999999999998757e+00 -1.399999999999996803e+00 -7.497617057913459333e-06
-3.399999999999998579e+00 -1.399999999999996803e+00 -1.132595801969125928e-05
-3.199999999999998401e+00 -1.399999999999996803e+00 -1.626322353691762746e-05
-2.999999999999998224e+00 -1.399999999999996803e+00 -2.198851188561364261e-05
-2.799999999999998046e+00 -1.399999999999996803e+00 -2.752880732520818203e-05
-2.599999999999997868e+00 -1.399999999999996803e+00 -3.085007805959396975e-05
-2.399999999999997691e+00 -1.399999999999996803e+00 -2.834833009087225569e-05
-2.199999999999997513e+00 -1.399999999999996803e+00 -1.427728748385375849e-05
-1.999999999999997335e+00 -1.399999999999996803e+00 1.981442551052207466e-05
-1.799999999999997158e+00 -1.399999999999996803e+00 8.551268892351647759e-05
-1.599999999999996980e+00 -1.399999999999996803e+00 1.976363770507690823e-04
-1.399999999999996803e+00 -1.399999999999996803e+00 3.737156946266484599e-04
-1.199999999999996625e+00 -1.399999999999996803e+00 6.324953555976843902e-04
-9.999999999999964473e-01 -1.399999999999996803e+00 9.911738167278638656e-04
-7.999999999999962697e-01 -1.399999999999996803e+00 1.461432476015835612e-03
-5.999999999999960920e-01 -1.399999999999996803e+00 2.045005767291244343e-03
-3.999999999999959144e-01 -1.399999999999996803e+00 2.730435652461255403e-03
-1.999999999999957367e-01 -1.399999999999996803e+00 3.493238676769897140e-03
4.440892098500626162e-15 -1.399999999999996803e+00 4.301355848804135247e-03
2.000000000000046185e-01 -1.399999999999996803e+00 5.126343932355072706e-03
4.000000000000047962e-01 -1.399999999999996803e+00 5.959076049115831844e-03
6.000000000000049738e-01 -1.399999999999996803e+00 6.827423745314208786e-03
8.000000000000051514e-01 -1.399999999999996803e+00 7.812173645028690563e-03
1.000000000000005329e+00 -1.399999999999996803e+00 9.056551408147787627e-03
1.200000000000005507e+00 -1.399999999999996803e+00 1.076547170768231247e-02
1.400000000000005684e+00 -1.399999999999996803e+00 1.319172690762667258e-02
1.600000000000005862e+00 -1.399999999999996803e+00 1.660437425597275848e-02
1.800000000000006040e+00 -1.399999999999996803e+00 2.122979593163107359e-02
2.000000000000006217e+00 -1.399999999999996803e+00 2.715453759240989140e-02
2.200000000000006395e+00 -1.399999999999996803e+00 3.419873886841671984e-02
2.400000000000006573e+00 -1.399999999999996803e+00 4.182994452916109079e-02
2.600000000000006750e+00 -1.399999999999996803e+00 4.924360415215259246e-02
2.800000000000006928e+00 -1.399999999999996803e+00 5.565457673355627549e-02
3.000000000000007105e+00 -1.399999999999996803e+00 6.061853196710192959e-02
3.200000000000006395e+00 -1.399999999999996803e+00 6.411730306759441667e-02
3.400000000000007461e+00 -1.399999999999996803e+00 6.637090234571756120e-02
3.600000000000008527e+00 -1.399999999999996803e+00 6.758740613884342552e-02
3.800000000000007816e+00 -1.399999999999996803e+00 6.783266210002078522e-02
4.000000000000007105e+00 -1.399999999999996803e+00 6.702311329752705382e-02
4.200000000000008171e+00 -1.399999999999996803e+00 6.495851021095655486e-02
4.400000000000009237e+00 -1.399999999999996803e+00 6.135348903537927306e-02
4.600000000000008527e+00 -1.399999999999996803e+00 5.591072741999868895e-02
4.800000000000007816e+00 -1.399999999999996803e+00 4.850566412985581749e-02
5.000000000000008882e+00 -1.399999999999996803e+00 3.944715571872138560e-02
5.200000000000009948e+00 -1.399999999999996803e+00 2.960242638251134317e-02
5.400000000000009237e+00 -1.399999999999996803e+00 2.018434044830512766e-02
5.600000000000008527e+00 -1.399999999999996803e+00 1.229628157632838698e-02
5.800000000000009592e+00 -1.399999999999996803e+00 6.567651866018040137e-03
6.000000000000010658e+00 -1.399999999999996803e+00 3.084109223415073577e-03
6.200000000000009948e+00 -1.399999999999996803e+00 1.540784830199101859e-03
6.400000000000009237e+00 -1.399999999999996803e+00 1.451272351789150740e-03
6.600000000000010303e+00 -1.399999999999996803e+00 2.314123275190560405e-03
6.800000000000011369e+00 -1.399999999999996803e+00 3.711896561498697483e-03
7.000000000000010658e+00 -1.399999999999996803e+00 5.348688654166934044e-03
7.200000000000009948e+00 -1.399999999999996803e+00 7.046147456450906586e-03
7.400000000000011013e+00 -1.399999999999996803e+00 8.723928767090131584e-03
7.600000000000012079e+00 -1.399999999999996803e+00 1.038282811781866648e-02
7.800000000000011369e+00 -1.399999999999996803e+00 1.209093350404635663e-02
8.000000000000010658e+00 -1.399999999999996803e+00 1.395875996846492398e-02
8.200000000000011724e+00 -1.399999999999996803e+00 1.609364614382074662e-02
8.400000000000012790e+00 -1.399999999999996803e+00 1.854638481876451361e-02
8.600000000000012079e+00 -1.399999999999996803e+00 2.127583994510041238e-02
8.800000000000011369e+00 -1.399999999999996803e+00 2.413794675524076616e-02
9.000000000000012434e+00 -1.399999999999996803e+00 2.688322361583792008e-02
9.200000000000013500e+00 -1.399999999999996803e+00 2.916239494057553880e-02
9.400000000000012790e+00 -1.399999999999996803e+00 3.057280126457274233e-02
9.600000000000012079e+00 -1.399999999999996803e+00 3.076859016335983799e-02
9.800000000000013145e+00 -1.399999999999996803e+00 2.959353740805006558e-02
1.000000000000001421e+01 -1.399999999999996803e+00 2.715119470961703876e-02
1.020000000000001350e+01 -1.399999999999996803e+00 2.376745167267589609e-02
1.040000000000001279e+01 -1.399999999999996803e+00 1.987919453281832352e-02
1.060000000000001386e+01 -1.399999999999996803e+00 1.591557450732003151e-02
1.080000000000001492e+01 -1.399999999999996803e+00 1.221625264156884876e-02
1.100000000000001421e+01 -1.399999999999996803e+00 8.996914590310869583e-03
1.120000000000001350e+01 -1.399999999999996803e+00 6.352727106414282621e-03
1.140000000000001279e+01 -1.399999999999996803e+00 4.284477440029970004e-03
1.160000000000001563e+01 -1.399999999999996803e+00 2.732897456051751675e-03
1.180000000000001492e+01 -1.399999999999996803e+00 1.610457420682244933e-03
1.200000000000001421e+01 -1.399999999999996803e+00 8.248621090744599586e-04
1.220000000000001705e+01 -1.399999999999996803e+00 2.929459923495644682e-04
1.240000000000001634e+01 -1.399999999999996803e+00 -5.344972689821471184e-05
1.260000000000001563e+01 -1.399999999999996803e+00 -2.668986048537490686e-04
1.280000000000001492e+01 -1.399999999999996803e+00 -3.865161384810321399e-04
1.300000000000001421e+01 -1.399999999999996803e+00 -4.409296614601969518e-04
1.320000000000001705e+01 -1.399999999999996803e+00 -4.510465127919391511e-04
1.340000000000001634e+01 -1.399999999999996803e+00 -4.322115824607765497e-04
1.360000000000001563e+01 -1.399999999999996803e+00 -3.957260938277258069e-04
1.380000000000001847e+01 -1.399999999999996803e+00 -3.498663246134876750e-04
1.400000000000001776e+01 -1.399999999999996803e+00 -3.005722174225988947e-04
1.420000000000001705e+01 -1.399999999999996803e+00 -2.519428042934308549e-04
1.440000000000001634e+01 -1.399999999999996803e+00 -2.066256395398943443e-04
1.460000000000001563e+01 -1.399999999999996803e+00 -1.661450280823008373e-04
1.480000000000001847e+01 -1.399999999999996803e+00 -1.311863295241456147e-04
1.500000000000001776e+01 -1.399999999999996803e+00 -1.018398285517451156e-04

-5.000000000000000000e+00 -1.199999999999996625e+00 -1.656983955269939982e-07
-4.799999999999999822e+00 -1.199999999999996625e+00 -3.241660563078597466e-07
-4.599999999999999645e+00 -1.199999999999996625e+00 -6.142252959060262980e-07
-4.399999999999999467e+00 -1.199999999999996625e+00 -1.126061860952955089e-06
-4.199999999999999289e+00 -1.199999999999996625e+00 -1.994927462228186906e-06
-3.999999999999999112e+00 -1.199999999999996625e+00 -3.409802025745103107e-06
-3.799999999999998934e+00 -1.199999999999996625e+00 -5.611271246762976838e-06
-3.599999999999998757e+00 -1.199999999999996625e+00 -8.865336613763615656e-06
-3.399999999999998579e+00 -1.199999999999996625e+00 -1.339354001687549756e-05
-3.199999999999998401e+00 -1.199999999999996625e+00 -1.923401282736663656e-05
-2.999999999999998224e+00 -1.199999999999996625e+00 -2.600512623286706075e-05
-2.799999999999998046e+00 -1.199999999999996625e+00 -3.254587096755661563e-05
-2.599999999999997868e+00 -1.199999999999996625e+00 -3.641679699796402942e-05
-2.399999999999997691e+00 -1.199999999999996625e+00 -3.326295971039328292e-05
-2.199999999999997513e+00 -1.199999999999996625e+00 -1.606672418234618543e-05
-1.999999999999997335e+00 -1.199999999999996625e+00 2.564113979441749085e-05
-1.799999999999997158e+00 -1.199999999999996625e+00 1.064743684297769321e-04
-1.599999999999996980e+00 -1.199999999999996625e+00 2.455325790943266025e-04
-1.399999999999996803e+00 -1.199999999999996625e+00 4.659679013914641479e-04
-1.199999999999996625e+00 -1.199999999999996625e+00 7.931990592130310370e-04
-9.999999999999964473e-01 -1.199999999999996625e+00 1.251219652178315288e-03
-7.999999999999962697e-01 -1.199999999999996625e+00 1.856891803113826364e-03
-5.999999999999960920e-01 -1.199999999999996625e+00 2.613133880251586588e-03
-3.999999999999959144e-01 -1.199999999999996625e+00 3.503256610606822648e-03
-1.999999999999957367e-01 -1.199999999999996625e+00 4.489472706567912245e-03
4.440892098500626162e-15 -1.199999999999996625e+00 5.517753998812892878e-03
2.000000000000046185e-01 -1.199999999999996625e+00 6.529299259879280115e-03
4.000000000000047962e-01 -1.199999999999996625e+00 7.478349671123281535e-03
6.000000000000049738e-01 -1.199999999999996625e+00 8.356498119763687213e-03
8.000000000000051514e-01 -1.199999999999996625e+00 9.219835304620676783e-03
1.000000000000005329e+00 -1.199999999999996625e+00 1.020891058127848181e-02
1.200000000000005507e+00 -1.199999999999996625e+00 1.155427904954257207e-02
1.400000000000005684e+00 -1.199999999999996625e+00 1.357115106770978921e-02
1.600000000000005862e+00 -1.199999999999996625e+00 1.664570025367864692e-02
1.800000000000006040e+00 -1.199999999999996625e+00 2.119233048832079927e-02
2.000000000000006217e+00 -1.199999999999996625e+00 2.752629664106736110e-02
2.200000000000006395e+00 -1.199999999999996625e+00 3.560355083987295360e-02
2.400000000000006573e+00 -1.199999999999996625e+00 4.473496477802761662e-02
2.600000000000006750e+00 -1.199999999999996625e+00 5.362215221698131418e-02
2.800000000000006928e+00 -1.199999999999996625e+00 6.094548598500768022e-02
3.000000000000007105e+00 -1.199999999999996625e+00 6.609340542765793081e-02
3.200000000000006395e+00 -1.199999999999996625e+00 6.931522300648985946e-02
3.400000000000007461e+00 -1.199999999999996625e+00 7.123306787475253143e-02
3.600000000000008527e+00 -1.199999999999996625e+00 7.231178125726346606e-02
3.800000000000007816e+00 -1.199999999999996625e+00 7.268573387761460836e-02
4.000000000000007105e+00 -1.199999999999996625e+00 7.223625923533955051e-02
4.200000000000008171e+00 -1.199999999999996625e+00 7.067155707554108324e-02
4.400000000000009237e+00 -1.199999999999996625e+00 6.751658024320987550e-02
4.600000000000008527e+00 -1.199999999999996625e+00 6.213025577792036236e-02
4.800000000000007816e+00 -1.199999999999996625e+00 5.398398663770018202e-02
5.000000000000008882e+00 -1.199999999999996625e+00 4.324038279347989372e-02
5.200000000000009948e+00 -1.199999999999996625e+00 3.115789451413204791e-02
5.400000000000009237e+00 -1.199999999999996625e+00 1.971912304841386479e-02
5.600000000000008527e+00 -1.199999999999996625e+00 1.065713183251415855e-02
5.800000000000009592e+00 -1.199999999999996625e+00 4.747871395018227192e-03
6.000000000000010658e+00 -1.199999999999996625e+00 1.824655134671917178e-03
6.200000000000009948e+00 -1.199999999999996625e+00 1.200226877081621724e-03
6.400000000000009237e+00 -1.199999999999996625e+00 2.056794599676263751e-03
6.600000000000010303e+00 -1.199999999999996625e+00 3.665319819237540869e-03
6.800000000000011369e+00 -1.199999999999996625e+00 5.477926015145077182e-03
7.000000000000010658e+00 -1.199999999999996625e+00 7.144945089734872079e-03
7.200000000000009948e+00 -1.199999999999996625e+00 8.490848730484506710e-03
7.400000000000011013e+00 -1.199999999999996625e+00 9.483152512527270525e-03
7.600000000000012079e+00 -1.199999999999996625e+00 1.021591476614810978e-02
7.800000000000011369e+00 -1.199999999999996625e+00 1.089606974723952154e-02
8.000000000000010658e+00 -1.199999999999996625e+00 1.179471119637387488e-02
8.200000000000011724e+00 -1.199999999999996625e+00 1.314989953116995659e-02
8.400000000000012790e+00 -1.199999999999996625e+00 1.507601761995352313e-02
8.600000000000012079e+00 -1.199999999999996625e+00 1.754892365055800429e-02
8.800000000000011369e+00 -1.199999999999996625e+00 2.044860599558983791e-02
9.000000000000012434e+00 -1.199999999999996625e+00 2.357491641683173017e-02
9.200000000000013500e+00 -1.199999999999996625e+00 2.660355045261620505e-02
9.400000000000012790e+00 -1.199999999999996625e+00 2.905277529015147867e-02
9.600000000000012079e+00 -1.199999999999996625e+00 3.037218842184617046e-02
9.800000000000013145e+00 -1.199999999999996625e+00 3.016106837434193860e-02
1.000000000000001421e+01 -1.199999999999996625e+00 2.836031214874426207e-02
1.020000000000001350e+01 -1.199999999999996625e+00 2.526608951286059279e-02
1.040000000000001279e+01 -1.199999999999996625e+00 2.138375539124265368e-02
1.060000000000001386e+01 -1.199999999999996625e+00 1.724691240980403412e-02
1.080000000000001492e+01 -1.199999999999996625e+00 1.329174359188627086e-02
1.100000000000001421e+01 -1.199999999999996625e+00 9.804245780836742113e-03
1.120000000000001350e+01 -1.199999999999996625e+00 6.921437811738992765e-03
1.140000000000001279e+01 -1.199999999999996625e+00 4.662469490564448253e-03
1.160000000000001563e+01 -1.199999999999996625e+00 2.970306651487981866e-03
1.180000000000001492e+01 -1.199999999999996625e+00 1.750704004611875614e-03
1.200000000000001421e+01 -1.199999999999996625e+00 9.013030106589175420e-04
1.220000000000001705e+01 -1.199999999999996625e+00 3.290714403495874764e-04
1.240000000000001634e+01 -1.199999999999996625e+00 -4.212409432516628789e-05
1.260000000000001563e+01 -1.199999999999996625e+00 -2.705384565852279768e-04
1.280000000000001492e+01 -1.199999999999996625e+00 -3.989761896051554116e-04
1.300000000000001421e+01 -1.199999999999996625e+00 -4.583105943736401171e-04
1.320000000000001705e+01 -1.199999999999996625e+00 -4.707806817912339997e-04
1.340000000000001634e+01 -1.199999999999996625e+00 -4.525440714808339837e-04
1.360000000000001563e+01 -1.199999999999996625e+00 -4.154432228038765717e-04
1.380000000000001847e+01 -1.199999999999996625e+00 -3.681553727958681785e-04
1.400000000000001776e+01 -1.199999999999996625e+00 -3.169387129882324261e-04
1.420000000000001705e+01 -1.199999999999996625e+00 -2.661474309051767187e-04
1.440000000000001634e+01 -1.199999999999996625e+00 -2.186262055236681291e-04
1.460000000000001563e+01 -1.199999999999996625e+00 -1.760412061080079298e-04
1.480000000000001847e+01 -1.199999999999996625e+00 -1.391695073509428013e-04
1.500000000000001776e+01 -1.199999999999996625e+00 -1.081508696964642453e-04

-5.000000000000000000e+00 -9.999999999999964473e-01 -1.908827744359579617e-07
-4.799999999999999822e+00 -9.999999999999964473e-01 -3.734435417571178800e-07
-4.599999999999999645e+00 -9.999999999999964473e-01 -7.076140800036821035e-07
-4.399999999999999467e+00 -9.999999999999964473e-01 -1.297315175089855101e-06
-4.199999999999999289e+00 -9.999999999999964473e-01 -2.298417545461926346e-06
-3.999999999999999112e+00 -9.999999999999964473e-01 -3.928753116302312146e-06
-3.799999999999998934e+00 -9.999999999999964473e-01 -6.465716731788624530e-06
-3.599999999999998757e+00 -9.999999999999964473e-01 -1.021612594704362866e-05
-3.399999999999998579e+00 -9.999999999999964473e-01 -1.543559652391744114e-05
-3.199999999999998401e+00 -9.999999999999964473e-01 -2.216770847595051316e-05
-2.999999999999998224e+00 -9.999999999999964473e-01 -2.996900539101960488e-05
-2.799999999999998046e+00 -9.999999999999964473e-01 -3.748679334014998915e-05
-2.599999999999997868e+00 -9.999999999999964473e-01 -4.186424789425699240e-05
-2.399999999999997691e+00 -9.999999999999964473e-01 -3.796189756925596472e-05
-2.199999999999997513e+00 -9.999999999999964473e-01 -1.740833592016380655e-05
-1.999999999999997335e+00 -9.999999999999964473e-01 3.246303046198328852e-05
-1.799999999999997158e+00 -9.999999999999964473e-01 1.296436907123313029e-04
-1.599999999999996980e+00 -9.999999999999964473e-01 2.981250844277555812e-04
-1.399999999999996803e+00 -9.999999999999964473e-01 5.676318367073391290e-04
-1.199999999999996625e+00 -9.999999999999964473e-01 9.715534515662270108e-04
-9.999999999999964473e-01 -9.999999999999964473e-01 1.542181333612483232e-03
-7.999999999999962697e-01 -9.999999999999964473e-01 2.302944062280945937e-03
-5.999999999999960920e-01 -9.999999999999964473e-01 3.258812128986187003e-03
-3.999999999999959144e-01 -9.999999999999964473e-01 4.387963968799274243e-03
-1.999999999999957367e-01 -9.999999999999964473e-01 5.638325348546682422e-03
4.440892098500626162e-15 -9.999999999999964473e-01 6.929898361716893725e-03
2.000000000000046185e-01 -9.999999999999964473e-01 8.161228599658697236e-03
4.000000000000047962e-01 -9.999999999999964473e-01 9.223844400765998652e-03
6.000000000000049738e-01 -9.999999999999964473e-01 1.003635718491372245e-02
8.000000000000051514e-01 -9.999999999999964473e-01 1.059644231597145492e-02
1.000000000000005329e+00 -9.999999999999964473e-01 1.102048691018383229e-02
1.200000000000005507e+00 -9.999999999999964473e-01 1.154867139080271825e-02
1.400000000000005684e+00 -9.999999999999964473e-01 1.254054194489939537e-02
1.600000000000005862e+00 -9.999999999999964473e-01 1.449925503790420490e-02
1.800000000000006040e+00 -9.999999999999964473e-01 1.810054617322592527e-02
2.000000000000006217e+00 -9.999999999999964473e-01 2.408201505566414866e-02
2.200000000000006395e+00 -9.999999999999964473e-01 3.277748335078131681e-02
2.400000000000006573e+00 -9.999999999999964473e-01 4.338983055060772337e-02
2.600000000000006750e+00 -9.999999999999964473e-01 5.381435044678101187e-02
2.800000000000006928e+00 -9.999999999999964473e-01 6.178262231188719200e-02
3.000000000000007105e+00 -9.999999999999964473e-01 6.646500674637027817e-02
3.200000000000006395e+00 -9.999999999999964473e-01 6.870383160115081655e-02
3.400000000000007461e+00 -9.999999999999964473e-01 6.982533290171581697e-02
3.600000000000008527e+00 -9.999999999999964473e-01 7.061608980642695987e-02
3.800000000000007816e+00 -9.999999999999964473e-01 7.121218366246845344e-02
4.000000000000007105e+00 -9.999999999999964473e-01 7.141774469192903319e-02
4.200000000000008171e+00 -9.999999999999964473e-01 7.087787139201280617e-02
4.400000000000009237e+00 -9.999999999999964473e-01 6.895229047866482941e-02
4.600000000000008527e+00 -9.999999999999964473e-01 6.451975158557857193e-02
4.800000000000007816e+00 -9.999999999999964473e-01 5.627858361201745763e-02
5.000000000000008882e+00 -9.999999999999964473e-01 4.391129861493753284e-02
5.200000000000009948e+00 -9.999999999999964473e-01 2.921173993119327225e-02
5.400000000000009237e+00 -9.999999999999964473e-01 1.550667207765530492e-02
5.600000000000008527e+00 -9.999999999999964473e-01 5.580324312789640764e-03
5.800000000000009592e+00 -9.999999999999964473e-01 2.921416427478397545e-04
6.000000000000010658e+00 -9.999999999999964473e-01 -1.107609040778008425e-03
6.200000000000009948e+00 -9.999999999999964473e-01 3.729403123108371754e-05
6.400000000000009237e+00 -9.999999999999964473e-01 2.462074705742068378e-03
6.600000000000010303e+00 -9.999999999999964473e-01 5.198345824102647283e-03
6.800000000000011369e+00 -9.999999999999964473e-01 7.595447399354546790e-03
7.000000000000010658e+00 -9.999999999999964473e-01 9.288040111472488369e-03
7.200000000000009948e+00 -9.999999999999964473e-01 1.014523639301928223e-02
7.400000000000011013e+00 -9.999999999999964473e-01 1.023214406733424092e-02
7.600000000000012079e+00 -9.999999999999964473e-01 9.803669330211846680e-03
7.800000000000011369e+00 -9.999999999999964473e-01 9.288738690525469646e-03
8.000000000000010658e+00 -9.999999999999964473e-01 9.177804460091990024e-03
8.200000000000011724e+00 -9.999999999999964473e-01 9.815589732728351516e-03
8.400000000000012790e+00 -9.999999999999964473e-01 1.127348315338315421e-02
8.600000000000012079e+00 -9.999999999999964473e-01 1.343251953557095604e-02
8.800000000000011369e+00 -9.999999999999964473e-01 1.614932265918851348e-02
9.000000000000012434e+00 -9.999999999999964473e-01 1.931403298368940258e-02
9.200000000000013500e+00 -9.999999999999964473e-01 2.275688740639925101e-02
9.400000000000012790e+00 -9.999999999999964473e-01 2.607846662910400307e-02
9.600000000000012079e+00 -9.999999999999964473e-01 2.859622308895713727e-02
9.800000000000013145e+00 -9.999999999999964473e-01 2.959429751120798424e-02
1.000000000000001421e+01 -9.999999999999964473e-01 2.872209323188834595e-02
1.020000000000001350e+01 -9.999999999999964473e-01 2.616127811011237370e-02
1.040000000000001279e+01 -9.999999999999964473e-01 2.246438407095022877e-02
1.060000000000001386e+01 -9.999999999999964473e-01 1.828028307777289016e-02
1.080000000000001492e+01 -9.999999999999964473e-01 1.415759357149344935e-02
1.100000000000001421e+01 -9.999999999999964473e-01 1.046445760437376103e-02
1.120000000000001350e+01 -9.999999999999964473e-01 7.387480404752304677e-03
1.140000000000001279e+01 -9.999999999999964473e-01 4.969407161936095080e-03
1.160000000000001563e+01 -9.999999999999964473e-01 3.159152730630036213e-03
1.180000000000001492e+01 -9.999999999999964473e-01 1.858409475052606730e-03
1.200000000000001421e+01 -9.999999999999964473e-01 9.566162993562239225e-04
1.220000000000001705e+01 -9.999999999999964473e-01 3.521608422538129884e-04
1.240000000000001634e+01 -9.999999999999964473e-01 -3.817100642107985192e-05
1.260000000000001563e+01 -9.999999999999964473e-01 -2.776784928532151689e-04
1.280000000000001492e+01 -9.999999999999964473e-01 -4.123850190789582243e-04
1.300000000000001421e+01 -9.999999999999964473e-01 -4.750520892895521022e-04
1.320000000000001705e+01 -9.999999999999964473e-01 -4.889741415550043560e-04
1.340000000000001634e+01 -9.999999999999964473e-01 -4.709087964784844284e-04
1.360000000000001563e+01 -9.999999999999964473e-01 -4.330785982263552153e-04
1.380000000000001847e+01 -9.999999999999964473e-01 -3.844427661069227766e-04
1.400000000000001776e+01 -9.999999999999964473e-01 -3.314927032597610982e-04
1.420000000000001705e+01 -9.999999999999964473e-01 -2.787792991578597751e-04
1.440000000000001634e+01 -9.999999999999964473e-01 -2.293060837216976820e-04
1.460000000000001563e+01 -9.999999999999964473e-01 -1.848576366246056210e-04
1.480000000000001847e+01 -9.999999999999964473e-01 -1.462897999236307471e-04
1.500000000000001776e+01 -9.999999999999964473e-01 -1.137860181927638216e-04

-5.000000000000000000e+00 -7.999999999999962697e-01 -2.143131597598352356e-07
-4.799999999999999822e+00 -7.999999999999962697e-01 -4.192904096397648246e-07
-4.599999999999999645e+00 -7.999999999999962697e-01 -7.945044626930285536e-07
-4.399999999999999467e+00 -7.999999999999962697e-01 -1.456659073393519696e-06
-4.199999999999999289e+00 -7.999999999999962697e-01 -2.580817526832058434e-06
-3.999999999999999112e+00 -7.999999999999962697e-01 -4.411672444984829996e-06
-3.799999999999998934e+00 -7.999999999999962697e-01 -7.260892000531314974e-06
-3.599999999999998757e+00 -7.999999999999962697e-01 -1.147328792427534557e-05
-3.399999999999998579e+00 -7.999999999999962697e-01 -1.733610153042701828e-05
-3.199999999999998401e+00 -7.999999999999962697e-01 -2.489748525926640293e-05
-2.999999999999998224e+00 -7.999999999999962697e-01 -3.365454349136877161e-05
-2.799999999999998046e+00 -7.999999999999962697e-01 -4.207019945267230287e-05
-2.599999999999997868e+00 -7.999999999999962697e-01 -4.688255058257632582e-05
-2.399999999999997691e+00 -7.999999999999962697e-01 -4.218030327134170040e-05
-2.199999999999997513e+00 -7.999999999999962697e-01 -1.823714678583270035e-05
-1.999999999999997335e+00 -7.999999999999962697e-01 3.985590196323832065e-05
-1.799999999999997158e+00 -7.999999999999962697e-01 1.536072715396402145e-04
-1.599999999999996980e+00 -7.999999999999962697e-01 3.522008361379417576e-04
-1.399999999999996803e+00 -7.999999999999962697e-01 6.724614679297667231e-04
-1.199999999999996625e+00 -7.999999999999962697e-01 1.156531032694383147e-03
-9.999999999999964473e-01 -7.999999999999962697e-01 1.845984596067313513e-03
-7.999999999999962697e-01 -7.999999999999962697e-01 2.771927641939621670e-03
-5.999999999999960920e-01 -7.999999999999962697e-01 3.942791132116109896e-03
-3.999999999999959144e-01 -7.999999999999962697e-01 5.334157216486262038e-03
-1.999999999999957367e-01 -7.999999999999962697e-01 6.884029576066566687e-03
4.440892098500626162e-15 -7.999999999999962697e-01 8.489198471653617087e-03
2.000000000000046185e-01 -7.999999999999962697e-01 9.994838011107586018e-03
4.000000000000047962e-01 -7.999999999999962697e-01 1.119250721909499473e-02
6.000000000000049738e-01 -7.999999999999962697e-01 1.187085885482164725e-02
8.000000000000051514e-01 -7.999999999999962697e-01 1.192350030053052935e-02
1.000000000000005329e+00 -7.999999999999962697e-01 1.142656996456526547e-02
1.200000000000005507e+00 -7.999999999999962697e-01 1.061616611276790939e-02
1.400000000000005684e+00 -7.999999999999962697e-01 9.842914637299157374e-03
1.600000000000005862e+00 -7.999999999999962697e-01 9.641507940495291570e-03
1.800000000000006040e+00 -7.999999999999962697e-01 1.092358693780169469e-02
2.000000000000006217e+00 -7.999999999999962697e-01 1.502453837007752813e-02
2.200000000000006395e+00 -7.999999999999962697e-01 2.305070992521641299e-02
2.400000000000006573e+00 -7.999999999999962697e-01 3.441619020506381244e-02
2.600000000000006750e+00 -7.999999999999962697e-01 4.602680488452033647e-02
2.800000000000006928e+00 -7.999999999999962697e-01 5.415931739179344340e-02
3.000000000000007105e+00 -7.999999999999962697e-01 5.778727597047789155e-02
3.200000000000006395e+00 -7.999999999999962697e-01 5.880364976225382900e-02
3.400000000000007461e+00 -7.999999999999962697e-01 5.935342291007753707e-02
3.600000000000008527e+00 -7.999999999999962697e-01 6.027768020055510045e-02
3.800000000000007816e+00 -7.999999999999962697e-01 6.142679986740202935e-02
4.000000000000007105e+00 -7.999999999999962697e-01 6.243429533461352515e-02
4.200000000000008171e+00 -7.999999999999962697e-01 6.301211045580344672e-02
4.400000000000009237e+00 -7.999999999999962697e-01 6.262734378782612576e-02
4.600000000000008527e+00 -7.999999999999962697e-01 5.985230432238432263e-02
4.800000000000007816e+00 -7.999999999999962697e-01 5.233153199332082894e-02
5.000000000000008882e+00 -7.999999999999962697e-01 3.866121090087912271e-02
5.200000000000009948e+00 -7.999999999999962697e-01 2.119747730546515593e-02
5.400000000000009237e+00 -7.999999999999962697e-01 5.405109703091548479e-03
5.600000000000008527e+00 -7.999999999999962697e-01 -4.425501735510059195e-03
5.800000000000009592e+00 -7.999999999999962697e-01 -7.640615863468715706e-03
6.000000000000010658e+00 -7.999999999999962697e-01 -6.107203370470843523e-03
6.200000000000009948e+00 -7.999999999999962697e-01 -2.131868554375830269e-03
6.400000000000009237e+00 -7.999999999999962697e-01 2.540941164161793654e-03
6.600000000000010303e+00 -7.999999999999962697e-01 6.784509234647267961e-03
6.800000000000011369e+00 -7.999999999999962697e-01 9.930017394213105919e-03
7.000000000000010658e+00 -7.999999999999962697e-01 1.165948860829352403e-02
7.200000000000009948e+00 -7.999999999999962697e-01 1.193843895130970896e-02
7.400000000000011013e+00 -7.999999999999962697e-01 1.098939352307333819e-02
7.600000000000012079e+00 -7.999999999999962697e-01 9.314350292763558942e-03
7.800000000000011369e+00 -7.999999999999962697e-01 7.662479131172246494e-03
8.000000000000010658e+00 -7.999999999999962697e-01 6.775208518738812767e-03
8.200000000000011724e+00 -7.999999999999962697e-01 7.003141402400211296e-03
8.400000000000012790e+00 -7.999999999999962697e-01 8.220296519377088412e-03
8.600000000000012079e+00 -7.999999999999962697e-01 1.012856984340679278e-02
8.800000000000011369e+00 -7.999999999999962697e-01 1.253510187230971219e-02
9.000000000000012434e+00 -7.999999999999962697e-01 1.540060384955686291e-02
9.200000000000013500e+00 -7.999999999999962697e-01 1.874997071596967366e-02
9.400000000000012790e+00 -7.999999999999962697e-01 2.244727743873935200e-02
9.600000000000012079e+00 -7.999999999999962697e-01 2.589875006518412015e-02
9.800000000000013145e+00 -7.999999999999962697e-01 2.811982658723030659e-02
1.000000000000001421e+01 -7.999999999999962697e-01 2.834054355118847957e-02
1.020000000000001350e+01 -7.999999999999962697e-01 2.649641435022882796e-02
1.040000000000001279e+01 -7.999999999999962697e-01 2.313328841834046135e-02
1.060000000000001386e+01 -7.999999999999962697e-01 1.901258892313170690e-02
1.080000000000001492e+01 -7.999999999999962697e-01 1.480528669011735993e-02
1.100000000000001421e+01 -7.999999999999962697e-01 1.096930351774213011e-02
1.120000000000001350e+01 -7.999999999999962697e-01 7.745295354941519883e-03
1.140000000000001279e+01 -7.999999999999962697e-01 5.202717830321809504e-03
1.160000000000001563e+01 -7.999999999999962697e-01 3.299134429380175954e-03
1.180000000000001492e+01 -7.999999999999962697e-01 1.934587328314659295e-03
1.200000000000001421e+01 -7.999999999999962697e-01 9.923369608502792451e-04
1.220000000000001705e+01 -7.999999999999962697e-01 3.637685542544324339e-04
1.240000000000001634e+01 -7.999999999999962697e-01 -4.025468431738837046e-05
1.260000000000001563e+01 -7.999999999999962697e-01 -2.872605190338304660e-04
1.280000000000001492e+01 -7.999999999999962697e-01 -4.259280144643111019e-04
1.300000000000001421e+01 -7.999999999999962697e-01 -4.905182598631855576e-04
1.320000000000001705e+01 -7.999999999999962697e-01 -5.051088287685085625e-04
1.340000000000001634e+01 -7.999999999999962697e-01 -4.868622117192470755e-04
1.360000000000001563e+01 -7.999999999999962697e-01 -4.482384525357044390e-04
1.380000000000001847e+01 -7.999999999999962697e-01 -3.983736822908973802e-04
1.400000000000001776e+01 -7.999999999999962697e-01 -3.439155858940681548e-04
1.420000000000001705e+01 -7.999999999999962697e-01 -2.895566660042383079e-04
1.440000000000001634e+01 -7.999999999999962697e-01 -2.384213608379837058e-04
1.460000000000001563e+01 -7.999999999999962697e-01 -1.923880507385763875e-04
1.480000000000001847e+01 -7.999999999999962697e-01 -1.523768402502107650e-04
1.500000000000001776e+01 -7.999999999999962697e-01 -1.186077223111472529e-04

-5.000000000000000000e+00 -5.999999999999960920e-01 -2.345097431121312483e-07
-4.799999999999999822e+00 -5.999999999999960920e-01 -4.588105843565179852e-07
-4.599999999999999645e+00 -5.999999999999960920e-01 -8.694065580247265418e-07
-4.399999999999999467e+00 -5.999999999999960920e-01 -1.594023303859533294e-06
-4.199999999999999289e+00 -5.999999999999960920e-01 -2.824274456109720719e-06
-3.999999999999999112e+00 -5.999999999999960920e-01 -4.828018419132742966e-06
-3.799999999999998934e+00 -5.999999999999960920e-01 -7.946483929700597575e-06
-3.599999999999998757e+00 -5.999999999999960920e-01 -1.255723966730466910e-05
-3.399999999999998579e+00 -5.999999999999960920e-01 -1.897470598945685846e-05
-3.199999999999998401e+00 -5.999999999999960920e-01 -2.725053247266520152e-05
-2.999999999999998224e+00 -5.999999999999960920e-01 -3.682894979119126657e-05
-2.799999999999998046e+00 -5.999999999999960920e-01 -4.600887443551242675e-05
-2.599999999999997868e+00 -5.999999999999960920e-01 -5.116529587324230406e-05
-2.399999999999997691e+00 -5.999999999999960920e-01 -4.568694611109474455e-05
-2.199999999999997513e+00 -5.999999999999960920e-01 -1.860092315261122002e-05
-1.999999999999997335e+00 -5.999999999999960920e-01 4.709774668704507335e-05
-1.799999999999997158e+00 -5.999999999999960920e-01 1.762571398143155917e-04
-1.599999999999996980e+00 -5.999999999999960920e-01 4.030646466980831750e-04
-1.399999999999996803e+00 -5.999999999999960920e-01 7.712773449510020160e-04
-1.199999999999996625e+00 -5.999999999999960920e-01 1.331688994536888750e-03
-9.999999999999964473e-01 -5.999999999999960920e-01 2.135212019818936036e-03
-7.999999999999962697e-01 -5.999999999999960920e-01 3.221118771721382789e-03
-5.999999999999960920e-01 -5.999999999999960920e-01 4.603189079581316082e-03
-3.999999999999959144e-01 -5.999999999999960920e-01 6.259923673392245314e-03
-1.999999999999957367e-01 -5.999999999999960920e-01 8.130637948280852734e-03
4.440892098500626162e-15 -5.999999999999960920e-01 1.010122592830544133e-02
2.000000000000046185e-01 -5.999999999999960920e-01 1.195836613474784288e-02
4.000000000000047962e-01 -5.999999999999960920e-01 1.334991428688146048e-02
6.000000000000049738e-01 -5.999999999999960920e-01 1.386226092154812899e-02
8.000000000000051514e-01 -5.999999999999960920e-01 1.323359082628303499e-02
1.000000000000005329e+00 -5.999999999999960920e-01 1.150199916991547812e-02
1.200000000000005507e+00 -5.999999999999960920e-01 8.901419665089406116e-03
1.400000000000005684e+00 -5.999999999999960920e-01 5.682593357763496451e-03
1.600000000000005862e+00 -5.999999999999960920e-01 2.197425211808424345e-03
1.800000000000006040e+00 -5.999999999999960920e-01 -6.538107554405814042e-04
2.000000000000006217e+00 -5.999999999999960920e-01 -9.893233928648388197e-04
2.200000000000006395e+00 -5.999999999999960920e-01 3.491349313559355492e-03
2.400000000000006573e+00 -5.999999999999960920e-01 1.336383067376792355e-02
2.600000000000006750e+00 -5.999999999999960920e-01 2.506368784484471965e-02
2.800000000000006928e+00 -5.999999999999960920e-01 3.269046433481330449e-02
3.000000000000007105e+00 -5.999999999999960920e-01 3.523456942746835269e-02
3.200000000000006395e+00 -5.999999999999960920e-01 3.632424303970310103e-02
3.400000000000007461e+00 -5.999999999999960920e-01 3.821977673072326359e-02
3.600000000000008527e+00 -5.999999999999960920e-01 4.083684049481250966e-02
3.800000000000007816e+00 -5.999999999999960920e-01 4.324146433286513158e-02
4.000000000000007105e+00 -5.999999999999960920e-01 4.480649037331993489e-02
4.200000000000008171e+00 -5.999999999999960920e-01 4.552415510379056313e-02
4.400000000000009237e+00 -5.999999999999960920e-01 4.553674503254870332e-02
4.600000000000008527e+00 -5.999999999999960920e-01 4.401843295347381696e-02
4.800000000000007816e+00 -5.999999999999960920e-01 3.794481761528826352e-02
5.000000000000008882e+00 -5.999999999999960920e-01 2.367261371676203027e-02
5.200000000000009948e+00 -5.999999999999960920e-01 3.805853818090951420e-03
5.400000000000009237e+00 -5.999999999999960920e-01 -1.280660724314932469e-02
5.600000000000008527e+00 -5.999999999999960920e-01 -2.036404562135735175e-02
5.800000000000009592e+00 -5.999999999999960920e-01 -1.925495511541607321e-02
6.000000000000010658e+00 -5.999999999999960920e-01 -1.306667900698713081e-02
6.200000000000009948e+00 -5.999999999999960920e-01 -5.209610914098136529e-03
6.400000000000009237e+00 -5.999999999999960920e-01 2.255590532105936161e-03
6.600000000000010303e+00 -5.999999999999960920e-01 8.254795893181690603e-03
6.800000000000011369e+00 -5.999999999999960920e-01 1.224219232249680600e-02
7.000000000000010658e+00 -5.999999999999960920e-01 1.402234914770511369e-02
7.200000000000009948e+00 -5.999999999999960920e-01 1.370298123078726726e-02
7.400000000000011013e+00 -5.999999999999960920e-01 1.171469090403129756e-02
7.600000000000012079e+00 -5.999999999999960920e-01 8.881639611703625453e-03
7.800000000000011369e+00 -5.999999999999960920e-01 6.336444939510985606e-03
8.000000000000010658e+00 -5.999999999999960920e-01 5.021157455924483114e-03
8.200000000000011724e+00 -5.999999999999960920e-01 5.131640163518567423e-03
8.400000000000012790e+00 -5.999999999999960920e-01 6.265433937791328040e-03
8.600000000000012079e+00 -5.999999999999960920e-01 7.999922729452062578e-03
8.800000000000011369e+00 -5.999999999999960920e-01 1.012927109825877831e-02
9.000000000000012434e+00 -5.999999999999960920e-01 1.262198107979582186e-02
9.200000000000013500e+00 -5.999999999999960920e-01 1.557912583347081416e-02
9.400000000000012790e+00 -5.999999999999960920e-01 1.912879874125233276e-02
9.600000000000012079e+00 -5.999999999999960920e-01 2.300748769373274494e-02
9.800000000000013145e+00 -5.999999999999960920e-01 2.619186955355081933e-02
1.000000000000001421e+01 -5.999999999999960920e-01 2.747371308910699986e-02
1.020000000000001350e+01 -5.999999999999960920e-01 2.641118612741824231e-02
1.040000000000001279e+01 -5.999999999999960920e-01 2.346249476069446269e-02
1.060000000000001386e+01 -5.999999999999960920e-01 1.947889222468764461e-02
1.080000000000001492e+01 -5.999999999999960920e-01 1.525131592948333371e-02
1.100000000000001421e+01 -5.999999999999960920e-01 1.132715359781200776e-02
1.120000000000001350e+01 -5.999999999999960920e-01 8.000404153196735701e-03
1.140000000000001279e+01 -5.999999999999960920e-01 5.367223399763030797e-03
1.160000000000001563e+01 -5.999999999999960920e-01 3.394890229259650560e-03
1.180000000000001492e+01 -5.999999999999960920e-01 1.983552653620242103e-03
1.200000000000001421e+01 -5.999999999999960920e-01 1.012199551266676489e-03
1.220000000000001705e+01 -5.999999999999960920e-01 3.668991087564335042e-04
1.240000000000001634e+01 -5.999999999999960920e-01 -4.610259693166306893e-05
1.260000000000001563e+01 -5.999999999999960920e-01 -2.976409767393382844e-04
1.280000000000001492e+01 -5.999999999999960920e-01 -4.384428020272055412e-04
1.300000000000001421e+01 -5.999999999999960920e-01 -5.038823935119025182e-04
1.320000000000001705e+01 -5.999999999999960920e-01 -5.185759540428867527e-04
1.340000000000001634e+01 -5.999999999999960920e-01 -4.999308854017838919e-04
1.360000000000001563e+01 -5.999999999999960920e-01 -4.605336501751865880e-04
1.380000000000001847e+01 -5.999999999999960920e-01 -4.096154573189443246e-04
1.400000000000001776e+01 -5.999999999999960920e-01 -3.539179725762986646e-04
1.420000000000001705e+01 -5.999999999999960920e-01 -2.982279838494401522e-04
1.440000000000001634e+01 -5.999999999999960920e-01 -2.457560756976796476e-04
1.460000000000001563e+01 -5.999999999999960920e-01 -1.984504330306377680e-04
1.480000000000001847e+01 -5.999999999999960920e-01 -1.572804045111037431e-04
1.500000000000001776e+01 -5.999999999999960920e-01 -1.224946251151583503e-04

-5.000000000000000000e+00 -3.999999999999959144e-01 -2.500921497270533755e-07
-4.799999999999999822e+00 -3.999999999999959144e-01 -4.893024301829763164e-07
-4.599999999999999645e+00 -3.999999999999959144e-01 -9.271987077167146643e-07
-4.399999999999999467e+00 -3.999999999999959144e-01 -1.700012286827465131e-06
-4.199999999999999289e+00 -3.999999999999959144e-01 -3.012129899884534554e-06
-3.999999999999999112e+00 -3.999999999999959144e-01 -5.149290216250689628e-06
-3.799999999999998934e+00 -3.999999999999959144e-01 -8.475538282947824950e-06
-3.599999999999998757e+00 -3.999999999999959144e-01 -1.339371565878643878e-05
-3.399999999999998579e+00 -3.999999999999959144e-01 -2.023914931433589670e-05
-3.199999999999998401e+00 -3.999999999999959144e-01 -2.906587640186834777e-05
-2.999999999999998224e+00 -3.999999999999959144e-01 -3.927621987167150306e-05
-2.799999999999998046e+00 -3.999999999999959144e-01 -4.903915159721829495e-05
-2.599999999999997868e+00 -3.999999999999959144e-01 -5.444020200629607698e-05
-2.399999999999997691e+00 -3.999999999999959144e-01 -4.830496370712927221e-05
-2.199999999999997513e+00 -3.999999999999959144e-01 -1.864645852378063795e-05
-1.999999999999997335e+00 -3.999999999999959144e-01 5.326568573438760049e-05
-1.799999999999997158e+00 -3.999999999999959144e-01 1.950606669861387299e-04
-1.599999999999996980e+00 -3.999999999999959144e-01 4.451365573129267123e-04
-1.399999999999996803e+00 -3.999999999999959144e-01 8.531386421073256735e-04
-1.199999999999996625e+00 -3.999999999999959144e-01 1.477278039882186367e-03
-9.999999999999964473e-01 -3.999999999999959144e-01 2.376604396931660326e-03
-7.999999999999962697e-01 -3.999999999999959144e-01 3.597978072909533819e-03
-5.999999999999960920e-01 -3.999999999999959144e-01 5.161970242160440238e-03
-3.999999999999959144e-01 -3.999999999999959144e-01 7.056151131699425760e-03
-1.999999999999957367e-01 -3.999999999999959144e-01 9.234626041456644660e-03
4.440892098500626162e-15 -3.999999999999959144e-01 1.158973557128110607e-02
2.000000000000046185e-01 -3.999999999999959144e-01 1.385497933534921011e-02
4.000000000000047962e-01 -3.999999999999959144e-01 1.551413276390535036e-02
6.000000000000049738e-01 -3.999999999999959144e-01 1.590538675421411183e-02
8.000000000000051514e-01 -3.999999999999959144e-01 1.452863417555343845e-02
1.000000000000005329e+00 -3.999999999999959144e-01 1.142353239957791602e-02
1.200000000000005507e+00 -3.999999999999959144e-01 6.874701346197016789e-03
1.400000000000005684e+00 -3.999999999999959144e-01 9.298721784091196077e-04
1.600000000000005862e+00 -3.999999999999959144e-01 -6.513129248042029938e-03
1.800000000000006040e+00 -3.999999999999959144e-01 -1.500425029016064227e-02
2.000000000000006217e+00 -3.999999999999959144e-01 -2.259995806963339959e-02
2.200000000000006395e+00 -3.999999999999959144e-01 -2.598460957871630284e-02
2.400000000000006573e+00 -3.999999999999959144e-01 -2.220529844669671959e-02
2.600000000000006750e+00 -3.999999999999959144e-01 -1.293604226834814755e-02
2.800000000000006928e+00 -3.999999999999959144e-01 -6.303617660962039515e-03
3.000000000000007105e+00 -3.999999999999959144e-01 -2.962462411505434670e-03
3.200000000000006395e+00 -3.999999999999959144e-01 2.167641052980273913e-03
3.400000000000007461e+00 -3.999999999999959144e-01 9.107516004141065491e-03
3.600000000000008527e+00 -3.999999999999959144e-01 1.573300753130729007e-02
3.800000000000007816e+00 -3.999999999999959144e-01 2.020396117606535619e-02
4.000000000000007105e+00 -3.999999999999959144e-01 2.171514626143801474e-02
4.200000000000008171e+00 -3.999999999999959144e-01 2.064973697202382441e-02
4.400000000000009237e+00 -3.999999999999959144e-01 1.816492311757106001e-02
4.600000000000008527e+00 -3.999999999999959144e-01 1.529891151396375881e-02
4.800000000000007816e+00 -3.999999999999959144e-01 1.030114783928975583e-02
5.000000000000008882e+00 -3.999999999999959144e-01 -3.793586392853948858e-03
5.200000000000009948e+00 -3.999999999999959144e-01 -2.482457975174263975e-02
5.400000000000009237e+00 -3.999999999999959144e-01 -3.900439481628924232e-02
5.600000000000008527e+00 -3.999999999999959144e-01 -4.081974816940379946e-02
5.800000000000009592e+00 -3.999999999999959144e-01 -3.301959904032612803e-02
6.000000000000010658e+00 -3.999999999999959144e-01 -2.089321428919031082e-02
6.200000000000009948e+00 -3.999999999999959144e-01 -8.640850897219817806e-03
6.400000000000009237e+00 -3.999999999999959144e-01 1.721395369127248429e-03
6.600000000000010303e+00 -3.999999999999959144e-01 9.437738357130236178e-03
6.800000000000011369e+00 -3.999999999999959144e-01 1.422267749515282800e-02
7.000000000000010658e+00 -3.999999999999959144e-01 1.605627794518295001e-02
7.200000000000009948e+00 -3.999999999999959144e-01 1.520537503772800315e-02
7.400000000000011013e+00 -3.999999999999959144e-01 1.232124621560704708e-02
7.600000000000012079e+00 -3.999999999999959144e-01 8.565911738989793675e-03
7.800000000000011369e+00 -3.999999999999959144e-01 5.430326675255426304e-03
8.000000000000010658e+00 -3.999999999999959144e-01 3.938393948536636491e-03
8.200000000000011724e+00 -3.999999999999959144e-01 4.035023592102969514e-03
8.400000000000012790e+00 -3.999999999999959144e-01 5.113165188508074846e-03
8.600000000000012079e+00 -3.999999999999959144e-01 6.729013087702536040e-03
8.800000000000011369e+00 -3.999999999999959144e-01 8.686673753780349561e-03
9.000000000000012434e+00 -3.999999999999959144e-01 1.093372437497845857e-02
9.200000000000013500e+00 -3.999999999999959144e-01 1.354307462852991778e-02
9.400000000000012790e+00 -3.999999999999959144e-01 1.674017511011923962e-02
9.600000000000012079e+00 -3.999999999999959144e-01 2.061356925388225375e-02
9.800000000000013145e+00 -3.999999999999959144e-01 2.436019775819655078e-02
1.000000000000001421e+01 -3.999999999999959144e-01 2.647919414286316678e-02
1.020000000000001350e+01 -3.999999999999959144e-01 2.611287086721809925e-02
1.040000000000001279e+01 -3.999999999999959144e-01 2.356507324360555475e-02
1.060000000000001386e+01 -3.999999999999959144e-01 1.973976415406177021e-02
1.080000000000001492e+01 -3.999999999999959144e-01 1.552893947429358039e-02
1.100000000000001421e+01 -3.999999999999959144e-01 1.155768480238838353e-02
1.120000000000001350e+01 -3.999999999999959144e-01 8.165893384855488213e-03
1.140000000000001279e+01 -3.999999999999959144e-01 5.472692633196835597e-03
1.160000000000001563e+01 -3.999999999999959144e-01 3.454217702716961755e-03
1.180000000000001492e+01 -3.999999999999959144e-01 2.011601137320706469e-03
1.200000000000001421e+01 -3.999999999999959144e-01 1.021164445976758964e-03
1.220000000000001705e+01 -3.999999999999959144e-01 3.653070703872162827e-04
1.240000000000001634e+01 -3.999999999999959144e-01 -5.299150525718658849e-05
1.260000000000001563e+01 -3.999999999999959144e-01 -3.069154350678943068e-04
1.280000000000001492e+01 -3.999999999999959144e-01 -4.486277537921851914e-04
1.300000000000001421e+01 -3.999999999999959144e-01 -5.142566024280026014e-04
1.320000000000001705e+01 -3.999999999999959144e-01 -5.287549047126852879e-04
1.340000000000001634e+01 -3.999999999999959144e-01 -5.096594243276831053e-04
1.360000000000001563e+01 -3.999999999999959144e-01 -4.696095808844962752e-04
1.380000000000001847e+01 -3.999999999999959144e-01 -4.178773512101585414e-04
1.400000000000001776e+01 -3.999999999999959144e-01 -3.612538243238543121e-04
1.420000000000001705e+01 -3.999999999999959144e-01 -3.045827870525862633e-04
1.440000000000001634e+01 -3.999999999999959144e-01 -2.511310336148793584e-04
1.460000000000001563e+01 -3.999999999999959144e-01 -2.028943169060485891e-04
1.480000000000001847e+01 -3.999999999999959144e-01 -1.608764556391954639e-04
1.500000000000001776e+01 -3.999999999999959144e-01 -1.253465139086422061e-04

-5.000000000000000000e+00 -1.999999999999957367e-01 -2.599347545721760090e-07
-4.799999999999999822e+00 -1.999999999999957367e-01 -5.085628085509809206e-07
-4.599999999999999645e+00 -1.999999999999957367e-01 -9.637040757990608580e-07
-4.399999999999999467e+00 -1.999999999999957367e-01 -1.766963249536368547e-06
-4.199999999999999289e+00 -1.999999999999957367e-01 -3.130796815640186804e-06
-3.999999999999999112e+00 -1.999999999999957367e-01 -5.352240391272153232e-06
-3.799999999999998934e+00 -1.999999999999957367e-01 -8.809754487343032767e-06
-3.599999999999998757e+00 -1.999999999999957367e-01 -1.392214268686715688e-05
-3.399999999999998579e+00 -1.999999999999957367e-01 -2.103790569578973011e-05
-3.199999999999998401e+00 -1.999999999999957367e-01 -3.021243987511312856e-05
-2.999999999999998224e+00 -1.999999999999957367e-01 -4.082107227181034991e-05
-2.799999999999998046e+00 -1.999999999999957367e-01 -5.094910123134564252e-05
-2.599999999999997868e+00 -1.999999999999957367e-01 -5.649488228767335894e-05
-2.399999999999997691e+00 -1.999999999999957367e-01 -4.991756437200022738e-05
-2.199999999999997513e+00 -1.999999999999957367e-01 -1.856533599053967714e-05
-1.999999999999997335e+00 -1.999999999999957367e-01 5.743229544946856226e-05
-1.799999999999997158e+00 -1.999999999999957367e-01 2.075561495532853267e-04
-1.599999999999996980e+00 -1.999999999999957367e-01 4.730266561428372006e-04
-1.399999999999996803e+00 -1.999999999999957367e-01 9.074594797600212068e-04
-1.199999999999996625e+00 -1.999999999999957367e-01 1.574099199740233712e-03
-9.999999999999964473e-01 -1.999999999999957367e-01 2.537593916252521651e-03
-7.999999999999962697e-01 -1.999999999999957367e-01 3.850335055159324893e-03
-5.999999999999960920e-01 -1.999999999999957367e-01 5.539018094712352264e-03
-3.999999999999959144e-01 -1.999999999999957367e-01 7.601969885533268328e-03
-1.999999999999957367e-01 -1.999999999999957367e-01 1.001304778959866137e-02
4.440892098500626162e-15 -1.999999999999957367e-01 1.268069719237097104e-02
2.000000000000046185e-01 -1.999999999999957367e-01 1.530580872873205794e-02
4.000000000000047962e-01 -1.999999999999957367e-01 1.729584235100723594e-02
6.000000000000049738e-01 -1.999999999999957367e-01 1.783665450320385745e-02
8.000000000000051514e-01 -1.999999999999957367e-01 1.578977583975206891e-02
1.000000000000005329e+00 -1.999999999999957367e-01 1.137539956279579045e-02
1.200000000000005507e+00 -1.999999999999957367e-01 5.226640499294075981e-03
1.400000000000005684e+00 -1.999999999999957367e-01 -2.946779489710183927e-03
1.600000000000005862e+00 -1.999999999999957367e-01 -1.381542610145496987e-02
1.800000000000006040e+00 -1.999999999999957367e-01 -2.764183284699544066e-02
2.000000000000006217e+00 -1.999999999999957367e-01 -4.310821548874671505e-02
2.200000000000006395e+00 -1.999999999999957367e-01 -5.752735699999431823e-02
2.400000000000006573e+00 -1.999999999999957367e-01 -6.698308582817928680e-02
2.600000000000006750e+00 -1.999999999999957367e-01 -6.690940864227294671e-02
2.800000000000006928e+00 -1.999999999999957367e-01 -6.053696332419966630e-02
3.000000000000007105e+00 -1.999999999999957367e-01 -4.898566002686716159e-02
3.200000000000006395e+00 -1.999999999999957367e-01 -3.317465289587651772e-02
3.400000000000007461e+00 -1.999999999999957367e-01 -1.816019074765256452e-02
3.600000000000008527e+00 -1.999999999999957367e-01 -6.521249372859677824e-03
3.800000000000007816e+00 -1.999999999999957367e-01 1.307823889896596249e-04
4.000000000000007105e+00 -1.999999999999957367e-01 1.117541563585725505e-03
4.200000000000008171e+00 -1.999999999999957367e-01 -2.968999659415493941e-03
4.400000000000009237e+00 -1.999999999999957367e-01 -1.076704515209742433e-02
4.600000000000008527e+00 -1.999999999999957367e-01 -2.025419099552052890e-02
4.800000000000007816e+00 -1.999999999999957367e-01 -2.909321831700336161e-02
5.000000000000008882e+00 -1.999999999999957367e-01 -4.326091248733926475e-02
5.200000000000009948e+00 -1.999999999999957367e-01 -6.089924017433140380e-02
5.400000000000009237e+00 -1.999999999999957367e-01 -6.666640340855628510e-02
5.600000000000008527e+00 -1.999999999999957367e-01 -5.978592989891584608e-02
5.800000000000009592e+00 -1.999999999999957367e-01 -4.487984848989586689e-02
6.000000000000010658e+00 -1.999999999999957367e-01 -2.734370095051293081e-02
6.200000000000009948e+00 -1.999999999999957367e-01 -1.142323593100431391e-02
6.400000000000009237e+00 -1.999999999999957367e-01 1.202114436962453421e-03
6.600000000000010303e+00 -1.999999999999957367e-01 1.019893716514322715e-02
6.800000000000011369e+00 -1.999999999999957367e-01 1.556319261374836810e-02
7.000000000000010658e+00 -1.999999999999957367e-01 1.743690490847360150e-02
7.200000000000009948e+00 -1.999999999999957367e-01 1.621492422540024222e-02
7.400000000000011013e+00 -1.999999999999957367e-01 1.272080634823226364e-02
7.600000000000012079e+00 -1.999999999999957367e-01 8.376630099840418411e-03
7.800000000000011369e+00 -1.999999999999957367e-01 4.918067536522379400e-03
8.000000000000010658e+00 -1.999999999999957367e-01 3.361651653596621058e-03
8.200000000000011724e+00 -1.999999999999957367e-01 3.450177467974729299e-03
8.400000000000012790e+00 -1.999999999999957367e-01 4.486643813235489595e-03
8.600000000000012079e+00 -1.999999999999957367e-01 6.036762208650198885e-03
8.800000000000011369e+00 -1.999999999999957367e-01 7.908107352143626048e-03
9.000000000000012434e+00 -1.999999999999957367e-01 1.003489396502977443e-02
9.200000000000013500e+00 -1.999999999999957367e-01 1.245679255316139294e-02
9.400000000000012790e+00 -1.999999999999957367e-01 1.538890965258658643e-02
9.600000000000012079e+00 -1.999999999999957367e-01 1.910950205933838186e-02
9.800000000000013145e+00 -1.999999999999957367e-01 2.308535337263185536e-02
1.000000000000001421e+01 -1.999999999999957367e-01 2.571291944747565797e-02
1.020000000000001350e+01 -1.999999999999957367e-01 2.582135644383621448e-02
1.040000000000001279e+01 -1.999999999999957367e-01 2.356321052675848515e-02
1.060000000000001386e+01 -1.999999999999957367e-01 1.986174270851623347e-02
1.080000000000001492e+01 -1.999999999999957367e-01 1.567583028144473034e-02
1.100000000000001421e+01 -1.999999999999957367e-01 1.168387659526774758e-02
1.120000000000001350e+01 -1.999999999999957367e-01 8.257087295578301178e-03
1.140000000000001279e+01 -1.999999999999957367e-01 5.530195029033952228e-03
1.160000000000001563e+01 -1.999999999999957367e-01 3.485519388776107952e-03
1.180000000000001492e+01 -1.999999999999957367e-01 2.025198392798321402e-03
1.200000000000001421e+01 -1.999999999999957367e-01 1.024137241052908371e-03
1.220000000000001705e+01 -1.999999999999957367e-01 3.626052542069333373e-04
1.240000000000001634e+01 -1.999999999999957367e-01 -5.835302634978432196e-05
1.260000000000001563e+01 -1.999999999999957367e-01 -3.133172532536839428e-04
1.280000000000001492e+01 -1.999999999999957367e-01 -4.552959195876652224e-04
1.300000000000001421e+01 -1.999999999999957367e-01 -5.208486061908796901e-04
1.320000000000001705e+01 -1.999999999999957367e-01 -5.351076999556371233e-04
1.340000000000001634e+01 -1.999999999999957367e-01 -5.156667416227863135e-04
1.360000000000001563e+01 -1.999999999999957367e-01 -4.751800327321149928e-04
1.380000000000001847e+01 -1.999999999999957367e-01 -4.229317611398164100e-04
1.400000000000001776e+01 -1.999999999999957367e-01 -3.657346529719813274e-04
1.420000000000001705e+01 -1.999999999999957367e-01 -3.084619650697295341e-04
1.440000000000001634e+01 -1.999999999999957367e-01 -2.544117380866414615e-04
1.460000000000001563e+01 -1.999999999999957367e-01 -2.056071545944446795e-04
1.480000000000001847e+01 -1.999999999999957367e-01 -1.630723334434095210e-04
1.500000000000001776e+01 -1.999999999999957367e-01 -1.270885368049195260e-04

-5.000000000000000000e+00 4.440892098500626162e-15 -2.633010426083803588e-07
-4.799999999999999822e+00 4.440892098500626162e-15 -5.151501300137489319e-07
-4.599999999999999645e+00 4.440892098500626162e-15 -9.761895256979431634e-07
-4.399999999999999467e+00 4.440892098500626162e-15 -1.789861823001617313e-06
-4.199999999999999289e+00 4.440892098500626162e-15 -3.171383740971406316e-06
-3.999999999999999112e+00 4.440892098500626162e-15 -5.421655078110874075e-06
-3.799999999999998934e+00 4.440892098500626162e-15 -8.924067180430605913e-06
-3.599999999999998757e+00 4.440892098500626162e-15 -1.410288240840001452e-05
-3.399999999999998579e+00 4.440892098500626162e-15 -2.131110099175972743e-05
-3.199999999999998401e+00 4.440892098500626162e-15 -3.060455668565811529e-05
-2.999999999999998224e+00 4.440892098500626162e-15 -4.134924764701602604e-05
-2.799999999999998046e+00 4.440892098500626162e-15 -5.160156461704902011e-05
-2.599999999999997868e+00 4.440892098500626162e-15 -5.719505879677948105e-05
-2.399999999999997691e+00 4.440892098500626162e-15 -5.046160225590737308e-05
-2.199999999999997513e+00 4.440892098500626162e-15 -1.851759624253297948e-05
-1.999999999999997335e+00 4.440892098500626162e-15 5.890650267040736842e-05
-1.799999999999997158e+00 4.440892098500626162e-15 2.119420029659114092e-04
-1.599999999999996980e+00 4.440892098500626162e-15 4.828041193937399923e-04
-1.399999999999996803e+00 4.440892098500626162e-15 9.265120328122692815e-04
-1.199999999999996625e+00 4.440892098500626162e-15 1.608095529779289372e-03
-9.999999999999964473e-01 4.440892098500626162e-15 2.594204405638136923e-03
-7.999999999999962697e-01 4.440892098500626162e-15 3.939276862551427220e-03
-5.999999999999960920e-01 4.440892098500626162e-15 5.672526202288051544e-03
-3.999999999999959144e-01 4.440892098500626162e-15 7.797153399018476490e-03
-1.999999999999957367e-01 4.440892098500626162e-15 1.029627682934687247e-02
4.440892098500626162e-15 4.440892098500626162e-15 1.308689081981280478e-02
2.000000000000046185e-01 4.440892098500626162e-15 1.586274670740830256e-02
4.000000000000047962e-01 4.440892098500626162e-15 1.806438432685411252e-02
6.000000000000049738e-01 4.440892098500626162e-15 1.888954222603024535e-02
8.000000000000051514e-01 4.440892098500626162e-15 1.651449007697520024e-02
1.000000000000005329e+00 4.440892098500626162e-15 1.139400691843307431e-02
1.200000000000005507e+00 4.440892098500626162e-15 4.591550091281626153e-03
1.400000000000005684e+00 4.440892098500626162e-15 -4.453957491894227315e-03
1.600000000000005862e+00 4.440892098500626162e-15 -1.670313342906618384e-02
1.800000000000006040e+00 4.440892098500626162e-15 -3.278476764552135797e-02
2.000000000000006217e+00 4.440892098500626162e-15 -5.187226232163603262e-02
2.200000000000006395e+00 4.440892098500626162e-15 -7.238727967025573862e-02
2.400000000000006573e+00 4.440892098500626162e-15 -9.144038966415102276e-02
2.600000000000006750e+00 4.440892098500626162e-15 -9.988600966046574936e-02
2.800000000000006928e+00 4.440892098500626162e-15 -9.296093139706708419e-02
3.000000000000007105e+00 4.440892098500626162e-15 -7.299082918138462273e-02
3.200000000000006395e+00 4.440892098500626162e-15 -4.922115347294767074e-02
3.400000000000007461e+00 4.440892098500626162e-15 -2.962157447880024025e-02
3.600000000000008527e+00 4.440892098500626162e-15 -1.555913578122523205e-02
3.800000000000007816e+00 4.440892098500626162e-15 -7.938819531222914352e-03
4.000000000000007105e+00 4.440892098500626162e-15 -7.267964835196552564e-03
4.200000000000008171e+00 4.440892098500626162e-15 -1.294719631303028334e-02
4.400000000000009237e+00 4.440892098500626162e-15 -2.399886521711624282e-02
4.600000000000008527e+00 4.440892098500626162e-15 -3.897641886145714746e-02
4.800000000000007816e+00 4.440892098500626162e-15 -5.294034864706222143e-02
5.000000000000008882e+00 4.440892098500626162e-15 -6.766702882721456480e-02
5.200000000000009948e+00 4.440892098500626162e-15 -8.076468139505574295e-02
5.400000000000009237e+00 4.440892098500626162e-15 -7.971196601855154440e-02
5.600000000000008527e+00 4.440892098500626162e-15 -6.782855669633340578e-02
5.800000000000009592e+00 4.440892098500626162e-15 -4.966366234324354201e-02
6.000000000000010658e+00 4.440892098500626162e-15 -2.987830573749837570e-02
6.200000000000009948e+00 4.440892098500626162e-15 -1.250423403497858549e-02
6.400000000000009237e+00 4.440892098500626162e-15 9.866085316782029126e-04
6.600000000000010303e+00 4.440892098500626162e-15 1.046068288526575546e-02
6.800000000000011369e+00 4.440892098500626162e-15 1.603762174893532191e-02
7.000000000000010658e+00 4.440892098500626162e-15 1.792608494241009279e-02
7.200000000000009948e+00 4.440892098500626162e-15 1.657031219083254098e-02
7.400000000000011013e+00 4.440892098500626162e-15 1.285936802835100159e-02
7.600000000000012079e+00 4.440892098500626162e-15 8.313196139480024879e-03
7.800000000000011369e+00 4.440892098500626162e-15 4.752665488395844268e-03
8.000000000000010658e+00 4.440892098500626162e-15 3.179141905780650049e-03
8.200000000000011724e+00 4.440892098500626162e-15 3.263188202280024527e-03
8.400000000000012790e+00 4.440892098500626162e-15 4.285344635454971587e-03
8.600000000000012079e+00 4.440892098500626162e-15 5.814971752607067321e-03
8.800000000000011369e+00 4.440892098500626162e-15 7.660085946570163035e-03
9.000000000000012434e+00 4.440892098500626162e-15 9.751242852329677566e-03
9.200000000000013500e+00 4.440892098500626162e-15 1.211731229149482121e-02
9.400000000000012790e+00 4.440892098500626162e-15 1.495991654684367816e-02
9.600000000000012079e+00 4.440892098500626162e-15 1.860590122853617023e-02
9.800000000000013145e+00 4.440892098500626162e-15 2.263357553958581306e-02
1.000000000000001421e+01 4.440892098500626162e-15 2.542758043069731286e-02
1.020000000000001350e+01 4.440892098500626162e-15 2.570350278346798800e-02
1.040000000000001279e+01 4.440892098500626162e-15 2.355084488256478994e-02
1.060000000000001386e+01 4.440892098500626162e-15 1.989601253457257829e-02
1.080000000000001492e+01 4.440892098500626162e-15 1.572115205694897197e-02
1.100000000000001421e+01 4.440892098500626162e-15 1.172369103676684267e-02
1.120000000000001350e+01 4.440892098500626162e-15 8.285981922514859196e-03
1.140000000000001279e+01 4.440892098500626162e-15 5.548293891763406323e-03
1.160000000000001563e+01 4.440892098500626162e-15 3.495164668806602370e-03
1.180000000000001492e+01 4.440892098500626162e-15 2.029141942974178273e-03
1.200000000000001421e+01 4.440892098500626162e-15 1.024692721430361204e-03
1.220000000000001705e+01 4.440892098500626162e-15 3.613902430356669571e-04
1.240000000000001634e+01 4.440892098500626162e-15 -6.036038164146368236e-05
1.260000000000001563e+01 4.440892098500626162e-15 -3.156007595906120625e-04
1.280000000000001492e+01 4.440892098500626162e-15 -4.576178425622456740e-04
1.300000000000001421e+01 4.440892098500626162e-15 -5.231110707819217054e-04
1.320000000000001705e+01 4.440892098500626162e-15 -5.372685222043003432e-04
1.340000000000001634e+01 4.440892098500626162e-15 -5.176989067486849555e-04
1.360000000000001563e+01 4.440892098500626162e-15 -4.770584603373960084e-04
1.380000000000001847e+01 4.440892098500626162e-15 -4.246332499159674763e-04
1.400000000000001776e+01 4.440892098500626162e-15 -3.672417774539863105e-04
1.420000000000001705e+01 4.440892098500626162e-15 -3.097662714664957146e-04
1.440000000000001634e+01 4.440892098500626162e-15 -2.555147371740969730e-04
1.460000000000001563e+01 4.440892098500626162e-15 -2.065192942153528516e-04
1.480000000000001847e+01 4.440892098500626162e-15 -1.638107536282558754e-04
1.500000000000001776e+01 4.440892098500626162e-15 -1.276744285011051339e-04

-5.000000000000000000e+00 2.000000000000046185e-01 -2.599347545721757443e-07
-4.799999999999999822e+00 2.000000000000046185e-01 -5.085628085509806030e-07
-4.599999999999999645e+00 2.000000000000046185e-01 -9.637040757990597992e-07
-4.399999999999999467e+00 2.000000000000046185e-01 -1.766963249536366006e-06
-4.199999999999999289e+00 2.000000000000046185e-01 -3.130796815640183416e-06
-3.999999999999999112e+00 2.000000000000046185e-01 -5.352240391272143914e-06
-3.799999999999998934e+00 2.000000000000046185e-01 -8.809754487343019215e-06
-3.599999999999998757e+00 2.000000000000046185e-01 -1.392214268686714333e-05
-3.399999999999998579e+00 2.000000000000046185e-01 -2.103790569578970978e-05
-3.199999999999998401e+00 2.000000000000046185e-01 -3.021243987511308790e-05
-2.999999999999998224e+00 2.000000000000046185e-01 -4.082107227181029570e-05
-2.799999999999998046e+00 2.000000000000046185e-01 -5.094910123134557475e-05
-2.599999999999997868e+00 2.000000000000046185e-01 -5.649488228767328440e-05
-2.399999999999997691e+00 2.000000000000046185e-01 -4.991756437200005119e-05
-2.199999999999997513e+00 2.000000000000046185e-01 -1.856533599053958566e-05
-1.999999999999997335e+00 2.000000000000046185e-01 5.743229544946827089e-05
-1.799999999999997158e+00 2.000000000000046185e-01 2.075561495532847575e-04
-1.599999999999996980e+00 2.000000000000046185e-01 4.730266561428361706e-04
-1.399999999999996803e+00 2.000000000000046185e-01 9.074594797600194721e-04
-1.199999999999996625e+00 2.000000000000046185e-01 1.574099199740229375e-03
-9.999999999999964473e-01 2.000000000000046185e-01 2.537593916252516013e-03
-7.999999999999962697e-01 2.000000000000046185e-01 3.850335055159319689e-03
-5.999999999999960920e-01 2.000000000000046185e-01 5.539018094712334049e-03
-3.999999999999959144e-01 2.000000000000046185e-01 7.601969885533248379e-03
-1.999999999999957367e-01 2.000000000000046185e-01 1.001304778959865097e-02
4.440892098500626162e-15 2.000000000000046185e-01 1.268069719237093287e-02
2.000000000000046185e-01 2.000000000000046185e-01 1.530580872873199376e-02
4.000000000000047962e-01 2.000000000000046185e-01 1.729584235100718043e-02
6.000000000000049738e-01 2.000000000000046185e-01 1.783665450320371867e-02
8.000000000000051514e-01 2.000000000000046185e-01 1.578977583975190238e-02
1.000000000000005329e+00 2.000000000000046185e-01 1.137539956279582688e-02
1.200000000000005507e+00 2.000000000000046185e-01 5.226640499294211289e-03
1.400000000000005684e+00 2.000000000000046185e-01 -2.946779489710007853e-03
1.600000000000005862e+00 2.000000000000046185e-01 -1.381542610145476517e-02
1.800000000000006040e+00 2.000000000000046185e-01 -2.764183284699490983e-02
2.000000000000006217e+00 2.000000000000046185e-01 -4.310821548874587544e-02
2.200000000000006395e+00 2.000000000000046185e-01 -5.752735699999298596e-02
2.400000000000006573e+00 2.000000000000046185e-01 -6.698308582817756596e-02
2.600000000000006750e+00 2.000000000000046185e-01 -6.690940864227039320e-02
2.800000000000006928e+00 2.000000000000046185e-01 -6.053696332419738341e-02
3.000000000000007105e+00 2.000000000000046185e-01 -4.898566002686521870e-02
3.200000000000006395e+00 2.000000000000046185e-01 -3.317465289587537974e-02
3.400000000000007461e+00 2.000000000000046185e-01 -1.816019074765169369e-02
3.600000000000008527e+00 2.000000000000046185e-01 -6.521249372858907607e-03
3.800000000000007816e+00 2.000000000000046185e-01 1.307823889902710336e-04
4.000000000000007105e+00 2.000000000000046185e-01 1.117541563586317479e-03
4.200000000000008171e+00 2.000000000000046185e-01 -2.968999659414813929e-03
4.400000000000009237e+00 2.000000000000046185e-01 -1.076704515209632625e-02
4.600000000000008527e+00 2.000000000000046185e-01 -2.025419099551908214e-02
4.800000000000007816e+00 2.000000000000046185e-01 -2.909321831700152974e-02
5.000000000000008882e+00 2.000000000000046185e-01 -4.326091248733757166e-02
5.200000000000009948e+00 2.000000000000046185e-01 -6.089924017432990500e-02
5.400000000000009237e+00 2.000000000000046185e-01 -6.666640340855521651e-02
5.600000000000008527e+00 2.000000000000046185e-01 -5.978592989891513831e-02
5.800000000000009592e+00 2.000000000000046185e-01 -4.487984848989542280e-02
6.000000000000010658e+00 2.000000000000046185e-01 -2.734370095051261162e-02
6.200000000000009948e+00 2.000000000000046185e-01 -1.142323593100428962e-02
6.400000000000009237e+00 2.000000000000046185e-01 1.202114436962495488e-03
6.600000000000010303e+00 2.000000000000046185e-01 1.019893716514316817e-02
6.800000000000011369e+00 2.000000000000046185e-01 1.556319261374836116e-02
7.000000000000010658e+00 2.000000000000046185e-01 1.743690490847354252e-02
7.200000000000009948e+00 2.000000000000046185e-01 1.621492422540020059e-02
7.400000000000011013e+00 2.000000000000046185e-01 1.272080634823218731e-02
7.600000000000012079e+00 2.000000000000046185e-01 8.376630099840446167e-03
7.800000000000011369e+00 2.000000000000046185e-01 4.918067536522375931e-03
8.000000000000010658e+00 2.000000000000046185e-01 3.361651653596608481e-03
8.200000000000011724e+00 2.000000000000046185e-01 3.450177467974725829e-03
8.400000000000012790e+00 2.000000000000046185e-01 4.486643813235536432e-03
8.600000000000012079e+00 2.000000000000046185e-01 6.036762208650212763e-03
8.800000000000011369e+00 2.000000000000046185e-01 7.908107352143601762e-03
9.000000000000012434e+00 2.000000000000046185e-01 1.003489396502975362e-02
9.200000000000013500e+00 2.000000000000046185e-01 1.245679255316142070e-02
9.400000000000012790e+00 2.000000000000046185e-01 1.538890965258659684e-02
9.600000000000012079e+00 2.000000000000046185e-01 1.910950205933839921e-02
9.800000000000013145e+00 2.000000000000046185e-01 2.308535337263190046e-02
1.000000000000001421e+01 2.000000000000046185e-01 2.571291944747572389e-02
1.020000000000001350e+01 2.000000000000046185e-01 2.582135644383623183e-02
1.040000000000001279e+01 2.000000000000046185e-01 2.356321052675850944e-02
1.060000000000001386e+01 2.000000000000046185e-01 1.986174270851620918e-02
1.080000000000001492e+01 2.000000000000046185e-01 1.567583028144473034e-02
1.100000000000001421e+01 2.000000000000046185e-01 1.168387659526773023e-02
1.120000000000001350e+01 2.000000000000046185e-01 8.257087295578306382e-03
1.140000000000001279e+01 2.000000000000046185e-01 5.530195029033953963e-03
1.160000000000001563e+01 2.000000000000046185e-01 3.485519388776107518e-03
1.180000000000001492e+01 2.000000000000046185e-01 2.025198392798320101e-03
1.200000000000001421e+01 2.000000000000046185e-01 1.024137241052907720e-03
1.220000000000001705e+01 2.000000000000046185e-01 3.626052542069353431e-04
1.240000000000001634e+01 2.000000000000046185e-01 -5.835302634978346815e-05
1.260000000000001563e+01 2.000000000000046185e-01 -3.133172532536833465e-04
1.280000000000001492e+01 2.000000000000046185e-01 -4.552959195876650597e-04
1.300000000000001421e+01 2.000000000000046185e-01 -5.208486061908797985e-04
1.320000000000001705e+01 2.000000000000046185e-01 -5.351076999556371233e-04
1.340000000000001634e+01 2.000000000000046185e-01 -5.156667416227863135e-04
1.360000000000001563e+01 2.000000000000046185e-01 -4.751800327321148302e-04
1.380000000000001847e+01 2.000000000000046185e-01 -4.229317611398161389e-04
1.400000000000001776e+01 2.000000000000046185e-01 -3.657346529719811648e-04
1.420000000000001705e+01 2.000000000000046185e-01 -3.084619650697293714e-04
1.440000000000001634e+01 2.000000000000046185e-01 -2.544117380866413531e-04
1.460000000000001563e+01 2.000000000000046185e-01 -2.056071545944445711e-04
1.480000000000001847e+01 2.000000000000046185e-01 -1.630723334434095210e-04
1.500000000000001776e+01 2.000000000000046185e-01 -1.270885368049194718e-04

-5.000000000000000000e+00 4.000000000000047962e-01 -2.500921497270526873e-07
-4.799999999999999822e+00 4.000000000000047962e-01 -4.893024301829751517e-07
-4.599999999999999645e+00 4.000000000000047962e-01 -9.271987077167125467e-07
-4.399999999999999467e+00 4.000000000000047962e-01 -1.700012286827460049e-06
-4.199999999999999289e+00 4.000000000000047962e-01 -3.012129899884527355e-06
-3.999999999999999112e+00 4.000000000000047962e-01 -5.149290216250679464e-06
-3.799999999999998934e+00 4.000000000000047962e-01 -8.475538282947797845e-06
-3.599999999999998757e+00 4.000000000000047962e-01 -1.339371565878640829e-05
-3.399999999999998579e+00 4.000000000000047962e-01 -2.023914931433585943e-05
-3.199999999999998401e+00 4.000000000000047962e-01 -2.906587640186828001e-05
-2.999999999999998224e+00 4.000000000000047962e-01 -3.927621987167144208e-05
-2.799999999999998046e+00 4.000000000000047962e-01 -4.903915159721820686e-05
-2.599999999999997868e+00 4.000000000000047962e-01 -5.444020200629596856e-05
-2.399999999999997691e+00 4.000000000000047962e-01 -4.830496370712917056e-05
-2.199999999999997513e+00 4.000000000000047962e-01 -1.864645852378072604e-05
-1.999999999999997335e+00 4.000000000000047962e-01 5.326568573438730911e-05
-1.799999999999997158e+00 4.000000000000047962e-01 1.950606669861379167e-04
-1.599999999999996980e+00 4.000000000000047962e-01 4.451365573129255739e-04
-1.399999999999996803e+00 4.000000000000047962e-01 8.531386421073228546e-04
-1.199999999999996625e+00 4.000000000000047962e-01 1.477278039882180512e-03
-9.999999999999964473e-01 4.000000000000047962e-01 2.376604396931651653e-03
-7.999999999999962697e-01 4.000000000000047962e-01 3.597978072909520375e-03
-5.999999999999960920e-01 4.000000000000047962e-01 5.161970242160419421e-03
-3.999999999999959144e-01 4.000000000000047962e-01 7.056151131699398005e-03
-1.999999999999957367e-01 4.000000000000047962e-01 9.234626041456609966e-03
4.440892098500626162e-15 4.000000000000047962e-01 1.158973557128105750e-02
2.000000000000046185e-01 4.000000000000047962e-01 1.385497933534910776e-02
4.000000000000047962e-01 4.000000000000047962e-01 1.551413276390526189e-02
6.000000000000049738e-01 4.000000000000047962e-01 1.590538675421404244e-02
8.000000000000051514e-01 4.000000000000047962e-01 1.452863417555336212e-02
1.000000000000005329e+00 4.000000000000047962e-01 1.142353239957793164e-02
1.200000000000005507e+00 4.000000000000047962e-01 6.874701346197048882e-03
1.400000000000005684e+00 4.000000000000047962e-01 9.298721784093317861e-04
1.600000000000005862e+00 4.000000000000047962e-01 -6.513129248041606666e-03
1.800000000000006040e+00 4.000000000000047962e-01 -1.500425029015989634e-02
2.000000000000006217e+00 4.000000000000047962e-01 -2.259995806963226855e-02
2.200000000000006395e+00 4.000000000000047962e-01 -2.598460957871488036e-02
2.400000000000006573e+00 4.000000000000047962e-01 -2.220529844669481487e-02
2.600000000000006750e+00 4.000000000000047962e-01 -1.293604226834601037e-02
2.800000000000006928e+00 4.000000000000047962e-01 -6.303617660959905805e-03
3.000000000000007105e+00 4.000000000000047962e-01 -2.962462411503521270e-03
3.200000000000006395e+00 4.000000000000047962e-01 2.167641052981995192e-03
3.400000000000007461e+00 4.000000000000047962e-01 9.107516004142304084e-03
3.600000000000008527e+00 4.000000000000047962e-01 1.573300753130836560e-02
3.800000000000007816e+00 4.000000000000047962e-01 2.020396117606650110e-02
4.000000000000007105e+00 4.000000000000047962e-01 2.171514626143920823e-02
4.200000000000008171e+00 4.000000000000047962e-01 2.064973697202519831e-02
4.400000000000009237e+00 4.000000000000047962e-01 1.816492311757237840e-02
4.600000000000008527e+00 4.000000000000047962e-01 1.529891151396540507e-02
4.800000000000007816e+00 4.000000000000047962e-01 1.030114783929123382e-02
5.000000000000008882e+00 4.000000000000047962e-01 -3.793586392852445286e-03
5.200000000000009948e+00 4.000000000000047962e-01 -2.482457975174109932e-02
5.400000000000009237e+00 4.000000000000047962e-01 -3.900439481628795169e-02
5.600000000000008527e+00 4.000000000000047962e-01 -4.081974816940289047e-02
5.800000000000009592e+00 4.000000000000047962e-01 -3.301959904032539250e-02
6.000000000000010658e+00 4.000000000000047962e-01 -2.089321428918999857e-02
6.200000000000009948e+00 4.000000000000047962e-01 -8.640850897219701579e-03
6.400000000000009237e+00 4.000000000000047962e-01 1.721395369127296784e-03
6.600000000000010303e+00 4.000000000000047962e-01 9.437738357130187605e-03
6.800000000000011369e+00 4.000000000000047962e-01 1.422267749515278290e-02
7.000000000000010658e+00 4.000000000000047962e-01 1.605627794518292573e-02
7.200000000000009948e+00 4.000000000000047962e-01 1.520537503772794591e-02
7.400000000000011013e+00 4.000000000000047962e-01 1.232124621560700892e-02
7.600000000000012079e+00 4.000000000000047962e-01 8.565911738989833574e-03
7.800000000000011369e+00 4.000000000000047962e-01 5.430326675255458396e-03
8.000000000000010658e+00 4.000000000000047962e-01 3.938393948536669451e-03
8.200000000000011724e+00 4.000000000000047962e-01 4.035023592103016352e-03
8.400000000000012790e+00 4.000000000000047962e-01 5.113165188508090458e-03
8.600000000000012079e+00 4.000000000000047962e-01 6.729013087702510887e-03
8.800000000000011369e+00 4.000000000000047962e-01 8.686673753780396398e-03
9.000000000000012434e+00 4.000000000000047962e-01 1.093372437497853490e-02
9.200000000000013500e+00 4.000000000000047962e-01 1.354307462852997850e-02
9.400000000000012790e+00 4.000000000000047962e-01 1.674017511011936452e-02
9.600000000000012079e+00 4.000000000000047962e-01 2.061356925388238212e-02
9.800000000000013145e+00 4.000000000000047962e-01 2.436019775819668956e-02
1.000000000000001421e+01 4.000000000000047962e-01 2.647919414286323270e-02
1.020000000000001350e+01 4.000000000000047962e-01 2.611287086721810272e-02
1.040000000000001279e+01 4.000000000000047962e-01 2.356507324360556169e-02
1.060000000000001386e+01 4.000000000000047962e-01 1.973976415406175980e-02
1.080000000000001492e+01 4.000000000000047962e-01 1.552893947429355784e-02
1.100000000000001421e+01 4.000000000000047962e-01 1.155768480238836618e-02
1.120000000000001350e+01 4.000000000000047962e-01 8.165893384855486478e-03
1.140000000000001279e+01 4.000000000000047962e-01 5.472692633196826924e-03
1.160000000000001563e+01 4.000000000000047962e-01 3.454217702716958285e-03
1.180000000000001492e+01 4.000000000000047962e-01 2.011601137320708204e-03
1.200000000000001421e+01 4.000000000000047962e-01 1.021164445976754844e-03
1.220000000000001705e+01 4.000000000000047962e-01 3.653070703872161743e-04
1.240000000000001634e+01 4.000000000000047962e-01 -5.299150525718675112e-05
1.260000000000001563e+01 4.000000000000047962e-01 -3.069154350678950658e-04
1.280000000000001492e+01 4.000000000000047962e-01 -4.486277537921836193e-04
1.300000000000001421e+01 4.000000000000047962e-01 -5.142566024280017340e-04
1.320000000000001705e+01 4.000000000000047962e-01 -5.287549047126849627e-04
1.340000000000001634e+01 4.000000000000047962e-01 -5.096594243276826716e-04
1.360000000000001563e+01 4.000000000000047962e-01 -4.696095808844958416e-04
1.380000000000001847e+01 4.000000000000047962e-01 -4.178773512101583787e-04
1.400000000000001776e+01 4.000000000000047962e-01 -3.612538243238542579e-04
1.420000000000001705e+01 4.000000000000047962e-01 -3.045827870525859380e-04
1.440000000000001634e+01 4.000000000000047962e-01 -2.511310336148790331e-04
1.460000000000001563e+01 4.000000000000047962e-01 -2.028943169060485078e-04
1.480000000000001847e+01 4.000000000000047962e-01 -1.608764556391953013e-04
1.500000000000001776e+01 4.000000000000047962e-01 -1.253465139086420435e-04

-5.000000000000000000e+00 6.000000000000049738e-01 -2.345097431121304806e-07
-4.799999999999999822e+00 6.000000000000049738e-01 -4.588105843565167146e-07
-4.599999999999999645e+00 6.000000000000049738e-01 -8.694065580247236830e-07
-4.399999999999999467e+00 6.000000000000049738e-01 -1.594023303859528212e-06
-4.199999999999999289e+00 6.000000000000049738e-01 -2.824274456109712249e-06
-3.999999999999999112e+00 6.000000000000049738e-01 -4.828018419132726872e-06
-3.799999999999998934e+00 6.000000000000049738e-01 -7.946483929700558612e-06
-3.599999999999998757e+00 6.000000000000049738e-01 -1.255723966730462336e-05
-3.399999999999998579e+00 6.000000000000049738e-01 -1.897470598945679069e-05
-3.199999999999998401e+00 6.000000000000049738e-01 -2.725053247266511004e-05
-2.999999999999998224e+00 6.000000000000049738e-01 -3.682894979119109716e-05
-2.799999999999998046e+00 6.000000000000049738e-01 -4.600887443551225734e-05
-2.599999999999997868e+00 6.000000000000049738e-01 -5.116529587324208722e-05
-2.399999999999997691e+00 6.000000000000049738e-01 -4.568694611109461580e-05
-2.199999999999997513e+00 6.000000000000049738e-01 -1.860092315261114548e-05
-1.999999999999997335e+00 6.000000000000049738e-01 4.709774668704487006e-05
-1.799999999999997158e+00 6.000000000000049738e-01 1.762571398143146430e-04
-1.599999999999996980e+00 6.000000000000049738e-01 4.030646466980807355e-04
-1.399999999999996803e+00 6.000000000000049738e-01 7.712773449509972455e-04
-1.199999999999996625e+00 6.000000000000049738e-01 1.331688994536881811e-03
-9.999999999999964473e-01 6.000000000000049738e-01 2.135212019818923026e-03
-7.999999999999962697e-01 6.000000000000049738e-01 3.221118771721362406e-03
-5.999999999999960920e-01 6.000000000000049738e-01 4.603189079581297000e-03
-3.999999999999959144e-01 6.000000000000049738e-01 6.259923673392193272e-03
-1.999999999999957367e-01 6.000000000000049738e-01 8.130637948280807631e-03
4.440892098500626162e-15 6.000000000000049738e-01 1.010122592830536500e-02
2.000000000000046185e-01 6.000000000000049738e-01 1.195836613474773186e-02
4.000000000000047962e-01 6.000000000000049738e-01 1.334991428688138242e-02
6.000000000000049738e-01 6.000000000000049738e-01 1.386226092154805613e-02
8.000000000000051514e-01 6.000000000000049738e-01 1.323359082628300376e-02
1.000000000000005329e+00 6.000000000000049738e-01 1.150199916991545557e-02
1.200000000000005507e+00 6.000000000000049738e-01 8.901419665089487648e-03
1.400000000000005684e+00 6.000000000000049738e-01 5.682593357763766201e-03
1.600000000000005862e+00 6.000000000000049738e-01 2.197425211808780830e-03
1.800000000000006040e+00 6.000000000000049738e-01 -6.538107554400120897e-04
2.000000000000006217e+00 6.000000000000049738e-01 -9.893233928638985996e-04
2.200000000000006395e+00 6.000000000000049738e-01 3.491349313560560691e-03
2.400000000000006573e+00 6.000000000000049738e-01 1.336383067376908235e-02
2.600000000000006750e+00 6.000000000000049738e-01 2.506368784484591314e-02
2.800000000000006928e+00 6.000000000000049738e-01 3.269046433481463676e-02
3.000000000000007105e+00 6.000000000000049738e-01 3.523456942746969189e-02
3.200000000000006395e+00 6.000000000000049738e-01 3.632424303970448187e-02
3.400000000000007461e+00 6.000000000000049738e-01 3.821977673072439463e-02
3.600000000000008527e+00 6.000000000000049738e-01 4.083684049481344641e-02
3.800000000000007816e+00 6.000000000000049738e-01 4.324146433286604752e-02
4.000000000000007105e+00 6.000000000000049738e-01 4.480649037332087858e-02
4.200000000000008171e+00 6.000000000000049738e-01 4.552415510379138192e-02
4.400000000000009237e+00 6.000000000000049738e-01 4.553674503254984823e-02
4.600000000000008527e+00 6.000000000000049738e-01 4.401843295347467044e-02
4.800000000000007816e+00 6.000000000000049738e-01 3.794481761528913089e-02
5.000000000000008882e+00 6.000000000000049738e-01 2.367261371676293233e-02
5.200000000000009948e+00 6.000000000000049738e-01 3.805853818092045596e-03
5.400000000000009237e+00 6.000000000000049738e-01 -1.280660724314836713e-02
5.600000000000008527e+00 6.000000000000049738e-01 -2.036404562135642887e-02
5.800000000000009592e+00 6.000000000000049738e-01 -1.925495511541547647e-02
6.000000000000010658e+00 6.000000000000049738e-01 -1.306667900698684631e-02
6.200000000000009948e+00 6.000000000000049738e-01 -5.209610914097924893e-03
6.400000000000009237e+00 6.000000000000049738e-01 2.255590532105984734e-03
6.600000000000010303e+00 6.000000000000049738e-01 8.254795893181603866e-03
6.800000000000011369e+00 6.000000000000049738e-01 1.224219232249670886e-02
7.000000000000010658e+00 6.000000000000049738e-01 1.402234914770503216e-02
7.200000000000009948e+00 6.000000000000049738e-01 1.370298123078721869e-02
7.400000000000011013e+00 6.000000000000049738e-01 1.171469090403129409e-02
7.600000000000012079e+00 6.000000000000049738e-01 8.881639611703554330e-03
7.800000000000011369e+00 6.000000000000049738e-01 6.336444939511031577e-03
8.000000000000010658e+00 6.000000000000049738e-01 5.021157455924543829e-03
8.200000000000011724e+00 6.000000000000049738e-01 5.131640163518604719e-03
8.400000000000012790e+00 6.000000000000049738e-01 6.265433937791411306e-03
8.600000000000012079e+00 6.000000000000049738e-01 7.999922729452171866e-03
8.800000000000011369e+00 6.000000000000049738e-01 1.012927109825886851e-02
9.000000000000012434e+00 6.000000000000049738e-01 1.262198107979593288e-02
9.200000000000013500e+00 6.000000000000049738e-01 1.557912583347095120e-02
9.400000000000012790e+00 6.000000000000049738e-01 1.912879874125245766e-02
9.600000000000012079e+00 6.000000000000049738e-01 2.300748769373291147e-02
9.800000000000013145e+00 6.000000000000049738e-01 2.619186955355092342e-02
1.000000000000001421e+01 6.000000000000049738e-01 2.747371308910703802e-02
1.020000000000001350e+01 6.000000000000049738e-01 2.641118612741827354e-02
1.040000000000001279e+01 6.000000000000049738e-01 2.346249476069449044e-02
1.060000000000001386e+01 6.000000000000049738e-01 1.947889222468764808e-02
1.080000000000001492e+01 6.000000000000049738e-01 1.525131592948333892e-02
1.100000000000001421e+01 6.000000000000049738e-01 1.132715359781200082e-02
1.120000000000001350e+01 6.000000000000049738e-01 8.000404153196727028e-03
1.140000000000001279e+01 6.000000000000049738e-01 5.367223399763016052e-03
1.160000000000001563e+01 6.000000000000049738e-01 3.394890229259645790e-03
1.180000000000001492e+01 6.000000000000049738e-01 1.983552653620243838e-03
1.200000000000001421e+01 6.000000000000049738e-01 1.012199551266676706e-03
1.220000000000001705e+01 6.000000000000049738e-01 3.668991087564331790e-04
1.240000000000001634e+01 6.000000000000049738e-01 -4.610259693166279788e-05
1.260000000000001563e+01 6.000000000000049738e-01 -2.976409767393383928e-04
1.280000000000001492e+01 6.000000000000049738e-01 -4.384428020272048906e-04
1.300000000000001421e+01 6.000000000000049738e-01 -5.038823935119017593e-04
1.320000000000001705e+01 6.000000000000049738e-01 -5.185759540428863191e-04
1.340000000000001634e+01 6.000000000000049738e-01 -4.999308854017834583e-04
1.360000000000001563e+01 6.000000000000049738e-01 -4.605336501751857207e-04
1.380000000000001847e+01 6.000000000000049738e-01 -4.096154573189439993e-04
1.400000000000001776e+01 6.000000000000049738e-01 -3.539179725762983935e-04
1.420000000000001705e+01 6.000000000000049738e-01 -2.982279838494396643e-04
1.440000000000001634e+01 6.000000000000049738e-01 -2.457560756976794308e-04
1.460000000000001563e+01 6.000000000000049738e-01 -1.984504330306374699e-04
1.480000000000001847e+01 6.000000000000049738e-01 -1.572804045111035262e-04
1.500000000000001776e+01 6.000000000000049738e-01 -1.224946251151582148e-04

-5.000000000000000000e+00 8.000000000000051514e-01 -2.143131597598340444e-07
-4.799999999999999822e+00 8.000000000000051514e-01 -4.192904096397627070e-07
-4.599999999999999645e+00 8.000000000000051514e-01 -7.945044626930250596e-07
-4.399999999999999467e+00 8.000000000000051514e-01 -1.456659073393512920e-06
-4.199999999999999289e+00 8.000000000000051514e-01 -2.580817526832047422e-06
-3.999999999999999112e+00 8.000000000000051514e-01 -4.411672444984812209e-06
-3.799999999999998934e+00 8.000000000000051514e-01 -7.260892000531287869e-06
-3.599999999999998757e+00 8.000000000000051514e-01 -1.147328792427529136e-05
-3.399999999999998579e+00 8.000000000000051514e-01 -1.733610153042693697e-05
-3.199999999999998401e+00 8.000000000000051514e-01 -2.489748525926627757e-05
-2.999999999999998224e+00 8.000000000000051514e-01 -3.365454349136864963e-05
-2.799999999999998046e+00 8.000000000000051514e-01 -4.207019945267216735e-05
-2.599999999999997868e+00 8.000000000000051514e-01 -4.688255058257610221e-05
-2.399999999999997691e+00 8.000000000000051514e-01 -4.218030327134158521e-05
-2.199999999999997513e+00 8.000000000000051514e-01 -1.823714678583265291e-05
-1.999999999999997335e+00 8.000000000000051514e-01 3.985590196323779888e-05
-1.799999999999997158e+00 8.000000000000051514e-01 1.536072715396393201e-04
-1.599999999999996980e+00 8.000000000000051514e-01 3.522008361379393182e-04
-1.399999999999996803e+00 8.000000000000051514e-01 6.724614679297620610e-04
-1.199999999999996625e+00 8.000000000000051514e-01 1.156531032694375558e-03
-9.999999999999964473e-01 8.000000000000051514e-01 1.845984596067300719e-03
-7.999999999999962697e-01 8.000000000000051514e-01 2.771927641939602588e-03
-5.999999999999960920e-01 8.000000000000051514e-01 3.942791132116080406e-03
-3.999999999999959144e-01 8.000000000000051514e-01 5.334157216486212598e-03
-1.999999999999957367e-01 8.000000000000051514e-01 6.884029576066513778e-03
4.440892098500626162e-15 8.000000000000051514e-01 8.489198471653551167e-03
2.000000000000046185e-01 8.000000000000051514e-01 9.994838011107518363e-03
4.000000000000047962e-01 8.000000000000051514e-01 1.119250721909492534e-02
6.000000000000049738e-01 8.000000000000051514e-01 1.187085885482165246e-02
8.000000000000051514e-01 8.000000000000051514e-01 1.192350030053044088e-02
1.000000000000005329e+00 8.000000000000051514e-01 1.142656996456522210e-02
1.200000000000005507e+00 8.000000000000051514e-01 1.061616611276794235e-02
1.400000000000005684e+00 8.000000000000051514e-01 9.842914637299327377e-03
1.600000000000005862e+00 8.000000000000051514e-01 9.641507940495593412e-03
1.800000000000006040e+00 8.000000000000051514e-01 1.092358693780213011e-02
2.000000000000006217e+00 8.000000000000051514e-01 1.502453837007810405e-02
2.200000000000006395e+00 8.000000000000051514e-01 2.305070992521704790e-02
2.400000000000006573e+00 8.000000000000051514e-01 3.441619020506445081e-02
2.600000000000006750e+00 8.000000000000051514e-01 4.602680488452094709e-02
2.800000000000006928e+00 8.000000000000051514e-01 5.415931739179400545e-02
3.000000000000007105e+00 8.000000000000051514e-01 5.778727597047851605e-02
3.200000000000006395e+00 8.000000000000051514e-01 5.880364976225445350e-02
3.400000000000007461e+00 8.000000000000051514e-01 5.935342291007818238e-02
3.600000000000008527e+00 8.000000000000051514e-01 6.027768020055578740e-02
3.800000000000007816e+00 8.000000000000051514e-01 6.142679986740259834e-02
4.000000000000007105e+00 8.000000000000051514e-01 6.243429533461415659e-02
4.200000000000008171e+00 8.000000000000051514e-01 6.301211045580400183e-02
4.400000000000009237e+00 8.000000000000051514e-01 6.262734378782669475e-02
4.600000000000008527e+00 8.000000000000051514e-01 5.985230432238466958e-02
4.800000000000007816e+00 8.000000000000051514e-01 5.233153199332125916e-02
5.000000000000008882e+00 8.000000000000051514e-01 3.866121090087953904e-02
5.200000000000009948e+00 8.000000000000051514e-01 2.119747730546566594e-02
5.400000000000009237e+00 8.000000000000051514e-01 5.405109703092207674e-03
5.600000000000008527e+00 8.000000000000051514e-01 -4.425501735509437297e-03
5.800000000000009592e+00 8.000000000000051514e-01 -7.640615863468308913e-03
6.000000000000010658e+00 8.000000000000051514e-01 -6.107203370470566835e-03
6.200000000000009948e+00 8.000000000000051514e-01 -2.131868554375682383e-03
6.400000000000009237e+00 8.000000000000051514e-01 2.540941164161810567e-03
6.600000000000010303e+00 8.000000000000051514e-01 6.784509234647230665e-03
6.800000000000011369e+00 8.000000000000051514e-01 9.930017394213003570e-03
7.000000000000010658e+00 8.000000000000051514e-01 1.165948860829338352e-02
7.200000000000009948e+00 8.000000000000051514e-01 1.193843895130962049e-02
7.400000000000011013e+00 8.000000000000051514e-01 1.098939352307327227e-02
7.600000000000012079e+00 8.000000000000051514e-01 9.314350292763626596e-03
7.800000000000011369e+00 8.000000000000051514e-01 7.662479131172356649e-03
8.000000000000010658e+00 8.000000000000051514e-01 6.775208518738848329e-03
8.200000000000011724e+00 8.000000000000051514e-01 7.003141402400298032e-03
8.400000000000012790e+00 8.000000000000051514e-01 8.220296519377213312e-03
8.600000000000012079e+00 8.000000000000051514e-01 1.012856984340691074e-02
8.800000000000011369e+00 8.000000000000051514e-01 1.253510187230979372e-02
9.000000000000012434e+00 8.000000000000051514e-01 1.540060384955699302e-02
9.200000000000013500e+00 8.000000000000051514e-01 1.874997071596982631e-02
9.400000000000012790e+00 8.000000000000051514e-01 2.244727743873952200e-02
9.600000000000012079e+00 8.000000000000051514e-01 2.589875006518424505e-02
9.800000000000013145e+00 8.000000000000051514e-01 2.811982658723034822e-02
1.000000000000001421e+01 8.000000000000051514e-01 2.834054355118854895e-02
1.020000000000001350e+01 8.000000000000051514e-01 2.649641435022877592e-02
1.040000000000001279e+01 8.000000000000051514e-01 2.313328841834042318e-02
1.060000000000001386e+01 8.000000000000051514e-01 1.901258892313164792e-02
1.080000000000001492e+01 8.000000000000051514e-01 1.480528669011733911e-02
1.100000000000001421e+01 8.000000000000051514e-01 1.096930351774211970e-02
1.120000000000001350e+01 8.000000000000051514e-01 7.745295354941503403e-03
1.140000000000001279e+01 8.000000000000051514e-01 5.202717830321800831e-03
1.160000000000001563e+01 8.000000000000051514e-01 3.299134429380172050e-03
1.180000000000001492e+01 8.000000000000051514e-01 1.934587328314655175e-03
1.200000000000001421e+01 8.000000000000051514e-01 9.923369608502777273e-04
1.220000000000001705e+01 8.000000000000051514e-01 3.637685542544323797e-04
1.240000000000001634e+01 8.000000000000051514e-01 -4.025468431738828915e-05
1.260000000000001563e+01 8.000000000000051514e-01 -2.872605190338295986e-04
1.280000000000001492e+01 8.000000000000051514e-01 -4.259280144643096382e-04
1.300000000000001421e+01 8.000000000000051514e-01 -4.905182598631851239e-04
1.320000000000001705e+01 8.000000000000051514e-01 -5.051088287685079120e-04
1.340000000000001634e+01 8.000000000000051514e-01 -4.868622117192460998e-04
1.360000000000001563e+01 8.000000000000051514e-01 -4.482384525357035717e-04
1.380000000000001847e+01 8.000000000000051514e-01 -3.983736822908970007e-04
1.400000000000001776e+01 8.000000000000051514e-01 -3.439155858940677211e-04
1.420000000000001705e+01 8.000000000000051514e-01 -2.895566660042379285e-04
1.440000000000001634e+01 8.000000000000051514e-01 -2.384213608379834618e-04
1.460000000000001563e+01 8.000000000000051514e-01 -1.923880507385761977e-04
1.480000000000001847e+01 8.000000000000051514e-01 -1.523768402502105482e-04
1.500000000000001776e+01 8.000000000000051514e-01 -1.186077223111470360e-04

-5.000000000000000000e+00 1.000000000000005329e+00 -1.908827744359568764e-07
-4.799999999999999822e+00 1.000000000000005329e+00 -3.734435417571158683e-07
-4.599999999999999645e+00 1.000000000000005329e+00 -7.076140800036774448e-07
-4.399999999999999467e+00 1.000000000000005329e+00 -1.297315175089848113e-06
-4.199999999999999289e+00 1.000000000000005329e+00 -2.298417545461912370e-06
-3.999999999999999112e+00 1.000000000000005329e+00 -3.928753116302288429e-06
-3.799999999999998934e+00 1.000000000000005329e+00 -6.465716731788588108e-06
-3.599999999999998757e+00 1.000000000000005329e+00 -1.021612594704356937e-05
-3.399999999999998579e+00 1.000000000000005329e+00 -1.543559652391735643e-05
-3.199999999999998401e+00 1.000000000000005329e+00 -2.216770847595041151e-05
-2.999999999999998224e+00 1.000000000000005329e+00 -2.996900539101946597e-05
-2.799999999999998046e+00 1.000000000000005329e+00 -3.748679334014974520e-05
-2.599999999999997868e+00 1.000000000000005329e+00 -4.186424789425670779e-05
-2.399999999999997691e+00 1.000000000000005329e+00 -3.796189756925589018e-05
-2.199999999999997513e+00 1.000000000000005329e+00 -1.740833592016375911e-05
-1.999999999999997335e+00 1.000000000000005329e+00 3.246303046198257701e-05
-1.799999999999997158e+00 1.000000000000005329e+00 1.296436907123303271e-04
-1.599999999999996980e+00 1.000000000000005329e+00 2.981250844277533044e-04
-1.399999999999996803e+00 1.000000000000005329e+00 5.676318367073345753e-04
-1.199999999999996625e+00 1.000000000000005329e+00 9.715534515662198551e-04
-9.999999999999964473e-01 1.000000000000005329e+00 1.542181333612468270e-03
-7.999999999999962697e-01 1.000000000000005329e+00 2.302944062280930758e-03
-5.999999999999960920e-01 1.000000000000005329e+00 3.258812128986157079e-03
-3.999999999999959144e-01 1.000000000000005329e+00 4.387963968799237814e-03
-1.999999999999957367e-01 1.000000000000005329e+00 5.638325348546635585e-03
4.440892098500626162e-15 1.000000000000005329e+00 6.929898361716824336e-03
2.000000000000046185e-01 1.000000000000005329e+00 8.161228599658629582e-03
4.000000000000047962e-01 1.000000000000005329e+00 9.223844400765878956e-03
6.000000000000049738e-01 1.000000000000005329e+00 1.003635718491364265e-02
8.000000000000051514e-01 1.000000000000005329e+00 1.059644231597138553e-02
1.000000000000005329e+00 1.000000000000005329e+00 1.102048691018375944e-02
1.200000000000005507e+00 1.000000000000005329e+00 1.154867139080271998e-02
1.400000000000005684e+00 1.000000000000005329e+00 1.254054194489953068e-02
1.600000000000005862e+00 1.000000000000005329e+00 1.449925503790434715e-02
1.800000000000006040e+00 1.000000000000005329e+00 1.810054617322612303e-02
2.000000000000006217e+00 1.000000000000005329e+00 2.408201505566434988e-02
2.200000000000006395e+00 1.000000000000005329e+00 3.277748335078161518e-02
2.400000000000006573e+00 1.000000000000005329e+00 4.338983055060785521e-02
2.600000000000006750e+00 1.000000000000005329e+00 5.381435044678117841e-02
2.800000000000006928e+00 1.000000000000005329e+00 6.178262231188715037e-02
3.000000000000007105e+00 1.000000000000005329e+00 6.646500674637045858e-02
3.200000000000006395e+00 1.000000000000005329e+00 6.870383160115099697e-02
3.400000000000007461e+00 1.000000000000005329e+00 6.982533290171601126e-02
3.600000000000008527e+00 1.000000000000005329e+00 7.061608980642729294e-02
3.800000000000007816e+00 1.000000000000005329e+00 7.121218366246870324e-02
4.000000000000007105e+00 1.000000000000005329e+00 7.141774469192917196e-02
4.200000000000008171e+00 1.000000000000005329e+00 7.087787139201294495e-02
4.400000000000009237e+00 1.000000000000005329e+00 6.895229047866487104e-02
4.600000000000008527e+00 1.000000000000005329e+00 6.451975158557847478e-02
4.800000000000007816e+00 1.000000000000005329e+00 5.627858361201749926e-02
5.000000000000008882e+00 1.000000000000005329e+00 4.391129861493770631e-02
5.200000000000009948e+00 1.000000000000005329e+00 2.921173993119346654e-02
5.400000000000009237e+00 1.000000000000005329e+00 1.550667207765568656e-02
5.600000000000008527e+00 1.000000000000005329e+00 5.580324312789987709e-03
5.800000000000009592e+00 1.000000000000005329e+00 2.921416427480329051e-04
6.000000000000010658e+00 1.000000000000005329e+00 -1.107609040777850348e-03
6.200000000000009948e+00 1.000000000000005329e+00 3.729403123114949473e-05
6.400000000000009237e+00 1.000000000000005329e+00 2.462074705742064475e-03
6.600000000000010303e+00 1.000000000000005329e+00 5.198345824102576160e-03
6.800000000000011369e+00 1.000000000000005329e+00 7.595447399354470462e-03
7.000000000000010658e+00 1.000000000000005329e+00 9.288040111472408572e-03
7.200000000000009948e+00 1.000000000000005329e+00 1.014523639301923887e-02
7.400000000000011013e+00 1.000000000000005329e+00 1.023214406733419062e-02
7.600000000000012079e+00 1.000000000000005329e+00 9.803669330211860558e-03
7.800000000000011369e+00 1.000000000000005329e+00 9.288738690525528627e-03
8.000000000000010658e+00 1.000000000000005329e+00 9.177804460092075026e-03
8.200000000000011724e+00 1.000000000000005329e+00 9.815589732728518049e-03
8.400000000000012790e+00 1.000000000000005329e+00 1.127348315338333636e-02
8.600000000000012079e+00 1.000000000000005329e+00 1.343251953557106707e-02
8.800000000000011369e+00 1.000000000000005329e+00 1.614932265918875287e-02
9.000000000000012434e+00 1.000000000000005329e+00 1.931403298368963503e-02
9.200000000000013500e+00 1.000000000000005329e+00 2.275688740639940366e-02
9.400000000000012790e+00 1.000000000000005329e+00 2.607846662910413837e-02
9.600000000000012079e+00 1.000000000000005329e+00 2.859622308895721360e-02
9.800000000000013145e+00 1.000000000000005329e+00 2.959429751120799118e-02
1.000000000000001421e+01 1.000000000000005329e+00 2.872209323188833208e-02
1.020000000000001350e+01 1.000000000000005329e+00 2.616127811011237370e-02
1.040000000000001279e+01 1.000000000000005329e+00 2.246438407095020795e-02
1.060000000000001386e+01 1.000000000000005329e+00 1.828028307777283812e-02
1.080000000000001492e+01 1.000000000000005329e+00 1.415759357149341119e-02
1.100000000000001421e+01 1.000000000000005329e+00 1.046445760437374195e-02
1.120000000000001350e+01 1.000000000000005329e+00 7.387480404752289065e-03
1.140000000000001279e+01 1.000000000000005329e+00 4.969407161936084671e-03
1.160000000000001563e+01 1.000000000000005329e+00 3.159152730630030576e-03
1.180000000000001492e+01 1.000000000000005329e+00 1.858409475052606730e-03
1.200000000000001421e+01 1.000000000000005329e+00 9.566162993562221878e-04
1.220000000000001705e+01 1.000000000000005329e+00 3.521608422538103863e-04
1.240000000000001634e+01 1.000000000000005329e+00 -3.817100642107905232e-05
1.260000000000001563e+01 1.000000000000005329e+00 -2.776784928532139763e-04
1.280000000000001492e+01 1.000000000000005329e+00 -4.123850190789577906e-04
1.300000000000001421e+01 1.000000000000005329e+00 -4.750520892895513433e-04
1.320000000000001705e+01 1.000000000000005329e+00 -4.889741415550038139e-04
1.340000000000001634e+01 1.000000000000005329e+00 -4.709087964784838863e-04
1.360000000000001563e+01 1.000000000000005329e+00 -4.330785982263546190e-04
1.380000000000001847e+01 1.000000000000005329e+00 -3.844427661069222887e-04
1.400000000000001776e+01 1.000000000000005329e+00 -3.314927032597606103e-04
1.420000000000001705e+01 1.000000000000005329e+00 -2.787792991578592872e-04
1.440000000000001634e+01 1.000000000000005329e+00 -2.293060837216971942e-04
1.460000000000001563e+01 1.000000000000005329e+00 -1.848576366246052144e-04
1.480000000000001847e+01 1.000000000000005329e+00 -1.462897999236304218e-04
1.500000000000001776e+01 1.000000000000005329e+00 -1.137860181927636454e-04

-5.000000000000000000e+00 1.200000000000005507e+00 -1.656983955269928336e-07
-4.799999999999999822e+00 1.200000000000005507e+00 -3.241660563078574173e-07
-4.599999999999999645e+00 1.200000000000005507e+00 -6.142252959060217452e-07
-4.399999999999999467e+00 1.200000000000005507e+00 -1.126061860952947254e-06
-4.199999999999999289e+00 1.200000000000005507e+00 -1.994927462228173354e-06
-3.999999999999999112e+00 1.200000000000005507e+00 -3.409802025745079814e-06
-3.799999999999998934e+00 1.200000000000005507e+00 -5.611271246762939568e-06
-3.599999999999998757e+00 1.200000000000005507e+00 -8.865336613763549588e-06
-3.399999999999998579e+00 1.200000000000005507e+00 -1.339354001687541116e-05
-3.199999999999998401e+00 1.200000000000005507e+00 -1.923401282736649426e-05
-2.999999999999998224e+00 1.200000000000005507e+00 -2.600512623286689812e-05
-2.799999999999998046e+00 1.200000000000005507e+00 -3.254587096755640557e-05
-2.599999999999997868e+00 1.200000000000005507e+00 -3.641679699796381936e-05
-2.399999999999997691e+00 1.200000000000005507e+00 -3.326295971039308641e-05
-2.199999999999997513e+00 1.200000000000005507e+00 -1.606672418234613122e-05
-1.999999999999997335e+00 1.200000000000005507e+00 2.564113979441698941e-05
-1.799999999999997158e+00 1.200000000000005507e+00 1.064743684297761732e-04
-1.599999999999996980e+00 1.200000000000005507e+00 2.455325790943242172e-04
-1.399999999999996803e+00 1.200000000000005507e+00 4.659679013914591063e-04
-1.199999999999996625e+00 1.200000000000005507e+00 7.931990592130244233e-04
-9.999999999999964473e-01 1.200000000000005507e+00 1.251219652178304663e-03
-7.999999999999962697e-01 1.200000000000005507e+00 1.856891803113810318e-03
-5.999999999999960920e-01 1.200000000000005507e+00 2.613133880251562301e-03
-3.999999999999959144e-01 1.200000000000005507e+00 3.503256610606782315e-03
-1.999999999999957367e-01 1.200000000000005507e+00 4.489472706567875816e-03
4.440892098500626162e-15 1.200000000000005507e+00 5.517753998812827826e-03
2.000000000000046185e-01 1.200000000000005507e+00 6.529299259879216798e-03
4.000000000000047962e-01 1.200000000000005507e+00 7.478349671123225156e-03
6.000000000000049738e-01 1.200000000000005507e+00 8.356498119763610885e-03
8.000000000000051514e-01 1.200000000000005507e+00 9.219835304620590047e-03
1.000000000000005329e+00 1.200000000000005507e+00 1.020891058127844885e-02
1.200000000000005507e+00 1.200000000000005507e+00 1.155427904954254431e-02
1.400000000000005684e+00 1.200000000000005507e+00 1.357115106770981350e-02
1.600000000000005862e+00 1.200000000000005507e+00 1.664570025367868508e-02
1.800000000000006040e+00 1.200000000000005507e+00 2.119233048832088601e-02
2.000000000000006217e+00 1.200000000000005507e+00 2.752629664106738885e-02
2.200000000000006395e+00 1.200000000000005507e+00 3.560355083987289809e-02
2.400000000000006573e+00 1.200000000000005507e+00 4.473496477802753335e-02
2.600000000000006750e+00 1.200000000000005507e+00 5.362215221698118928e-02
2.800000000000006928e+00 1.200000000000005507e+00 6.094548598500744430e-02
3.000000000000007105e+00 1.200000000000005507e+00 6.609340542765777815e-02
3.200000000000006395e+00 1.200000000000005507e+00 6.931522300648972068e-02
3.400000000000007461e+00 1.200000000000005507e+00 7.123306787475239266e-02
3.600000000000008527e+00 1.200000000000005507e+00 7.231178125726335504e-02
3.800000000000007816e+00 1.200000000000005507e+00 7.268573387761452509e-02
4.000000000000007105e+00 1.200000000000005507e+00 7.223625923533938398e-02
4.200000000000008171e+00 1.200000000000005507e+00 7.067155707554094446e-02
4.400000000000009237e+00 1.200000000000005507e+00 6.751658024320976448e-02
4.600000000000008527e+00 1.200000000000005507e+00 6.213025577792014031e-02
4.800000000000007816e+00 1.200000000000005507e+00 5.398398663769996692e-02
5.000000000000008882e+00 1.200000000000005507e+00 4.324038279347972025e-02
5.200000000000009948e+00 1.200000000000005507e+00 3.115789451413207567e-02
5.400000000000009237e+00 1.200000000000005507e+00 1.971912304841393765e-02
5.600000000000008527e+00 1.200000000000005507e+00 1.065713183251434069e-02
5.800000000000009592e+00 1.200000000000005507e+00 4.747871395018365970e-03
6.000000000000010658e+00 1.200000000000005507e+00 1.824655134671938645e-03
6.200000000000009948e+00 1.200000000000005507e+00 1.200226877081693065e-03
6.400000000000009237e+00 1.200000000000005507e+00 2.056794599676266353e-03
6.600000000000010303e+00 1.200000000000005507e+00 3.665319819237468444e-03
6.800000000000011369e+00 1.200000000000005507e+00 5.477926015145026008e-03
7.000000000000010658e+00 1.200000000000005507e+00 7.144945089734807027e-03
7.200000000000009948e+00 1.200000000000005507e+00 8.490848730484437321e-03
7.400000000000011013e+00 1.200000000000005507e+00 9.483152512527253178e-03
7.600000000000012079e+00 1.200000000000005507e+00 1.021591476614813927e-02
7.800000000000011369e+00 1.200000000000005507e+00 1.089606974723954930e-02
8.000000000000010658e+00 1.200000000000005507e+00 1.179471119637406570e-02
8.200000000000011724e+00 1.200000000000005507e+00 1.314989953117008670e-02
8.400000000000012790e+00 1.200000000000005507e+00 1.507601761995365844e-02
8.600000000000012079e+00 1.200000000000005507e+00 1.754892365055819511e-02
8.800000000000011369e+00 1.200000000000005507e+00 2.044860599559001832e-02
9.000000000000012434e+00 1.200000000000005507e+00 2.357491641683190017e-02
9.200000000000013500e+00 1.200000000000005507e+00 2.660355045261634382e-02
9.400000000000012790e+00 1.200000000000005507e+00 2.905277529015154458e-02
9.600000000000012079e+00 1.200000000000005507e+00 3.037218842184621903e-02
9.800000000000013145e+00 1.200000000000005507e+00 3.016106837434194901e-02
1.000000000000001421e+01 1.200000000000005507e+00 2.836031214874421003e-02
1.020000000000001350e+01 1.200000000000005507e+00 2.526608951286056851e-02
1.040000000000001279e+01 1.200000000000005507e+00 2.138375539124261204e-02
1.060000000000001386e+01 1.200000000000005507e+00 1.724691240980400983e-02
1.080000000000001492e+01 1.200000000000005507e+00 1.329174359188622923e-02
1.100000000000001421e+01 1.200000000000005507e+00 9.804245780836707419e-03
1.120000000000001350e+01 1.200000000000005507e+00 6.921437811738980622e-03
1.140000000000001279e+01 1.200000000000005507e+00 4.662469490564428304e-03
1.160000000000001563e+01 1.200000000000005507e+00 2.970306651487968422e-03
1.180000000000001492e+01 1.200000000000005507e+00 1.750704004611870193e-03
1.200000000000001421e+01 1.200000000000005507e+00 9.013030106589117957e-04
1.220000000000001705e+01 1.200000000000005507e+00 3.290714403495856874e-04
1.240000000000001634e+01 1.200000000000005507e+00 -4.212409432516645052e-05
1.260000000000001563e+01 1.200000000000005507e+00 -2.705384565852287358e-04
1.280000000000001492e+01 1.200000000000005507e+00 -3.989761896051545985e-04
1.300000000000001421e+01 1.200000000000005507e+00 -4.583105943736394666e-04
1.320000000000001705e+01 1.200000000000005507e+00 -4.707806817912328612e-04
1.340000000000001634e+01 1.200000000000005507e+00 -4.525440714808335501e-04
1.360000000000001563e+01 1.200000000000005507e+00 -4.154432228038757585e-04
1.380000000000001847e+01 1.200000000000005507e+00 -3.681553727958674738e-04
1.400000000000001776e+01 1.200000000000005507e+00 -3.169387129882317213e-04
1.420000000000001705e+01 1.200000000000005507e+00 -2.661474309051760682e-04
1.440000000000001634e+01 1.200000000000005507e+00 -2.186262055236676955e-04
1.460000000000001563e+01 1.200000000000005507e+00 -1.760412061080074962e-04
1.480000000000001847e+01 1.200000000000005507e+00 -1.391695073509425032e-04
1.500000000000001776e+01 1.200000000000005507e+00 -1.081508696964640013e-04

-5.000000000000000000e+00 1.400000000000005684e+00 -1.401871423067537715e-07
-4.799999999999999822e+00 1.400000000000005684e+00 -2.742506959100000966e-07
-4.599999999999999645e+00 1.400000000000005684e+00 -5.196316196010872943e-07
-4.399999999999999467e+00 1.400000000000005684e+00 -9.526080754045528453e-07
-4.199999999999999289e+00 1.400000000000005684e+00 -1.687557438577243347e-06
-3.999999999999999112e+00 1.400000000000005684e+00 -2.884256978850759115e-06
-3.799999999999998934e+00 1.400000000000005684e+00 -4.746044535899301914e-06
-3.599999999999998757e+00 1.400000000000005684e+00 -7.497617057913401735e-06
-3.399999999999998579e+00 1.400000000000005684e+00 -1.132595801969116103e-05
-3.199999999999998401e+00 1.400000000000005684e+00 -1.626322353691748515e-05
-2.999999999999998224e+00 1.400000000000005684e+00 -2.198851188561345288e-05
-2.799999999999998046e+00 1.400000000000005684e+00 -2.752880732520796519e-05
-2.599999999999997868e+00 1.400000000000005684e+00 -3.085007805959373936e-05
-2.399999999999997691e+00 1.400000000000005684e+00 -2.834833009087204224e-05
-2.199999999999997513e+00 1.400000000000005684e+00 -1.427728748385371952e-05
-1.999999999999997335e+00 1.400000000000005684e+00 1.981442551052179344e-05
-1.799999999999997158e+00 1.400000000000005684e+00 8.551268892351566444e-05
-1.599999999999996980e+00 1.400000000000005684e+00 1.976363770507670765e-04
-1.399999999999996803e+00 1.400000000000005684e+00 3.737156946266448278e-04
-1.199999999999996625e+00 1.400000000000005684e+00 6.324953555976779935e-04
-9.999999999999964473e-01 1.400000000000005684e+00 9.911738167278536741e-04
-7.999999999999962697e-01 1.400000000000005684e+00 1.461432476015820433e-03
-5.999999999999960920e-01 1.400000000000005684e+00 2.045005767291218756e-03
-3.999999999999959144e-01 1.400000000000005684e+00 2.730435652461222877e-03
-1.999999999999957367e-01 1.400000000000005684e+00 3.493238676769860277e-03
4.440892098500626162e-15 1.400000000000005684e+00 4.301355848804085807e-03
2.000000000000046185e-01 1.400000000000005684e+00 5.126343932355011124e-03
4.000000000000047962e-01 1.400000000000005684e+00 5.959076049115775466e-03
6.000000000000049738e-01 1.400000000000005684e+00 6.827423745314137662e-03
8.000000000000051514e-01 1.400000000000005684e+00 7.812173645028635052e-03
1.000000000000005329e+00 1.400000000000005684e+00 9.056551408147728646e-03
1.200000000000005507e+00 1.400000000000005684e+00 1.076547170768225002e-02
1.400000000000005684e+00 1.400000000000005684e+00 1.319172690762665870e-02
1.600000000000005862e+00 1.400000000000005684e+00 1.660437425597270297e-02
1.800000000000006040e+00 1.400000000000005684e+00 2.122979593163101461e-02
2.000000000000006217e+00 1.400000000000005684e+00 2.715453759240982895e-02
2.200000000000006395e+00 1.400000000000005684e+00 3.419873886841661575e-02
2.400000000000006573e+00 1.400000000000005684e+00 4.182994452916094508e-02
2.600000000000006750e+00 1.400000000000005684e+00 4.924360415215234266e-02
2.800000000000006928e+00 1.400000000000005684e+00 5.565457673355598406e-02
3.000000000000007105e+00 1.400000000000005684e+00 6.061853196710162428e-02
3.200000000000006395e+00 1.400000000000005684e+00 6.411730306759409748e-02
3.400000000000007461e+00 1.400000000000005684e+00 6.637090234571726977e-02
3.600000000000008527e+00 1.400000000000005684e+00 6.758740613884307857e-02
3.800000000000007816e+00 1.400000000000005684e+00 6.783266210002046603e-02
4.000000000000007105e+00 1.400000000000005684e+00 6.702311329752673463e-02
4.200000000000008171e+00 1.400000000000005684e+00 6.495851021095620792e-02
4.400000000000009237e+00 1.400000000000005684e+00 6.135348903537894000e-02
4.600000000000008527e+00 1.400000000000005684e+00 5.591072741999833506e-02
4.800000000000007816e+00 1.400000000000005684e+00 4.850566412985558157e-02
5.000000000000008882e+00 1.400000000000005684e+00 3.944715571872116355e-02
5.200000000000009948e+00 1.400000000000005684e+00 2.960242638251121827e-02
5.400000000000009237e+00 1.400000000000005684e+00 2.018434044830506868e-02
5.600000000000008527e+00 1.400000000000005684e+00 1.229628157632841473e-02
5.800000000000009592e+00 1.400000000000005684e+00 6.567651866018044474e-03
6.000000000000010658e+00 1.400000000000005684e+00 3.084109223415084419e-03
6.200000000000009948e+00 1.400000000000005684e+00 1.540784830199081043e-03
6.400000000000009237e+00 1.400000000000005684e+00 1.451272351789125803e-03
6.600000000000010303e+00 1.400000000000005684e+00 2.314123275190508363e-03
6.800000000000011369e+00 1.400000000000005684e+00 3.711896561498636768e-03
7.000000000000010658e+00 1.400000000000005684e+00 5.348688654166858583e-03
7.200000000000009948e+00 1.400000000000005684e+00 7.046147456450877096e-03
7.400000000000011013e+00 1.400000000000005684e+00 8.723928767090110767e-03
7.600000000000012079e+00 1.400000000000005684e+00 1.038282811781869770e-02
7.800000000000011369e+00 1.400000000000005684e+00 1.209093350404636703e-02
8.000000000000010658e+00 1.400000000000005684e+00 1.395875996846500725e-02
8.200000000000011724e+00 1.400000000000005684e+00 1.609364614382090969e-02
8.400000000000012790e+00 1.400000000000005684e+00 1.854638481876470790e-02
8.600000000000012079e+00 1.400000000000005684e+00 2.127583994510057544e-02
8.800000000000011369e+00 1.400000000000005684e+00 2.413794675524086678e-02
9.000000000000012434e+00 1.400000000000005684e+00 2.688322361583805539e-02
9.200000000000013500e+00 1.400000000000005684e+00 2.916239494057560472e-02
9.400000000000012790e+00 1.400000000000005684e+00 3.057280126457281866e-02
9.600000000000012079e+00 1.400000000000005684e+00 3.076859016335983452e-02
9.800000000000013145e+00 1.400000000000005684e+00 2.959353740805005517e-02
1.000000000000001421e+01 1.400000000000005684e+00 2.715119470961693815e-02
1.020000000000001350e+01 1.400000000000005684e+00 2.376745167267584058e-02
1.040000000000001279e+01 1.400000000000005684e+00 1.987919453281824372e-02
1.060000000000001386e+01 1.400000000000005684e+00 1.591557450731995518e-02
1.080000000000001492e+01 1.400000000000005684e+00 1.221625264156879151e-02
1.100000000000001421e+01 1.400000000000005684e+00 8.996914590310829685e-03
1.120000000000001350e+01 1.400000000000005684e+00 6.352727106414260937e-03
1.140000000000001279e+01 1.400000000000005684e+00 4.284477440029946585e-03
1.160000000000001563e+01 1.400000000000005684e+00 2.732897456051740399e-03
1.180000000000001492e+01 1.400000000000005684e+00 1.610457420682236259e-03
1.200000000000001421e+01 1.400000000000005684e+00 8.248621090744571397e-04
1.220000000000001705e+01 1.400000000000005684e+00 2.929459923495634924e-04
1.240000000000001634e+01 1.400000000000005684e+00 -5.344972689821366829e-05
1.260000000000001563e+01 1.400000000000005684e+00 -2.668986048537494481e-04
1.280000000000001492e+01 1.400000000000005684e+00 -3.865161384810323567e-04
1.300000000000001421e+01 1.400000000000005684e+00 -4.409296614601960844e-04
1.320000000000001705e+01 1.400000000000005684e+00 -4.510465127919375790e-04
1.340000000000001634e+01 1.400000000000005684e+00 -4.322115824607756281e-04
1.360000000000001563e+01 1.400000000000005684e+00 -3.957260938277249395e-04
1.380000000000001847e+01 1.400000000000005684e+00 -3.498663246134868618e-04
1.400000000000001776e+01 1.400000000000005684e+00 -3.005722174225979731e-04
1.420000000000001705e+01 1.400000000000005684e+00 -2.519428042934302044e-04
1.440000000000001634e+01 1.400000000000005684e+00 -2.066256395398939107e-04
1.460000000000001563e+01 1.400000000000005684e+00 -1.661450280823002952e-04
1.480000000000001847e+01 1.400000000000005684e+00 -1.311863295241452894e-04
1.500000000000001776e+01 1.400000000000005684e+00 -1.018398285517448717e-04

-5.000000000000000000e+00 1.600000000000005862e+00 -1.155957944434871601e-07
-4.799999999999999822e+00 1.600000000000005862e+00 -2.261370428942444482e-07
-4.599999999999999645e+00 1.600000000000005862e+00 -4.284565831728701659e-07
-4.399999999999999467e+00 1.600000000000005862e+00 -7.854326582350852261e-07
-4.199999999999999289e+00 1.600000000000005862e+00 -1.391334427468195738e-06
-3.999999999999999112e+00 1.600000000000005862e+00 -2.377816148248806236e-06
-3.799999999999998934e+00 1.600000000000005862e+00 -3.912357157620466383e-06
-3.599999999999998757e+00 1.600000000000005862e+00 -6.179899626335231953e-06
-3.399999999999998579e+00 1.600000000000005862e+00 -9.334124731468435639e-06
-3.199999999999998401e+00 1.600000000000005862e+00 -1.340111784991672106e-05
-2.999999999999998224e+00 1.600000000000005862e+00 -1.811700848212077376e-05
-2.799999999999998046e+00 1.600000000000005862e+00 -2.268486601605627923e-05
-2.599999999999997868e+00 1.600000000000005862e+00 -2.544672128145495605e-05
-2.399999999999997691e+00 1.600000000000005862e+00 -2.348491467218887150e-05
-2.199999999999997513e+00 1.600000000000005862e+00 -1.219237247804631221e-05
-1.999999999999997335e+00 1.600000000000005862e+00 1.511742576955654308e-05
-1.799999999999997158e+00 1.600000000000005862e+00 6.745349226530406017e-05
-1.599999999999996980e+00 1.600000000000005862e+00 1.560943803673745737e-04
-1.399999999999996803e+00 1.600000000000005862e+00 2.940508206184658854e-04
-1.199999999999996625e+00 1.600000000000005862e+00 4.948480124738408514e-04
-9.999999999999964473e-01 1.600000000000005862e+00 7.705187912716193917e-04
-7.999999999999962697e-01 1.600000000000005862e+00 1.128959809719263553e-03
-5.999999999999960920e-01 1.600000000000005862e+00 1.571268254222918555e-03
-3.999999999999959144e-01 1.600000000000005862e+00 2.090233136936681547e-03
-1.999999999999957367e-01 1.600000000000005862e+00 2.671496919183915381e-03
4.440892098500626162e-15 1.600000000000005862e+00 3.298643917143035103e-03
2.000000000000046185e-01 1.600000000000005862e+00 3.962448659491967472e-03
4.000000000000047962e-01 1.600000000000005862e+00 4.673048174581717097e-03
6.000000000000049738e-01 1.600000000000005862e+00 5.472513749712622742e-03
8.000000000000051514e-01 1.600000000000005862e+00 6.444628909951505627e-03
1.000000000000005329e+00 1.600000000000005862e+00 7.718639641033789647e-03
1.200000000000005507e+00 1.600000000000005862e+00 9.463903815614831821e-03
1.400000000000005684e+00 1.600000000000005862e+00 1.187209195905429560e-02
1.600000000000005862e+00 1.600000000000005862e+00 1.512324485746520224e-02
1.800000000000006040e+00 1.600000000000005862e+00 1.933383834885282759e-02
2.000000000000006217e+00 1.600000000000005862e+00 2.449193529853176121e-02
2.200000000000006395e+00 1.600000000000005862e+00 3.039880191929314121e-02
2.400000000000006573e+00 1.600000000000005862e+00 3.665527338107649885e-02
2.600000000000006750e+00 1.600000000000005862e+00 4.273348977917372504e-02
2.800000000000006928e+00 1.600000000000005862e+00 4.812861691872578201e-02
3.000000000000007105e+00 1.600000000000005862e+00 5.250871088395077380e-02
3.200000000000006395e+00 1.600000000000005862e+00 5.576263270075693113e-02
3.400000000000007461e+00 1.600000000000005862e+00 5.792800081753361058e-02
3.600000000000008527e+00 1.600000000000005862e+00 5.907362501934039500e-02
3.800000000000007816e+00 1.600000000000005862e+00 5.921644603446057226e-02
4.000000000000007105e+00 1.600000000000005862e+00 5.829554417047854570e-02
4.200000000000008171e+00 1.600000000000005862e+00 5.618462293874626479e-02
4.400000000000009237e+00 1.600000000000005862e+00 5.272870083925325357e-02
4.600000000000008527e+00 1.600000000000005862e+00 4.781406477664237875e-02
4.800000000000007816e+00 1.600000000000005862e+00 4.148007279950028520e-02
5.000000000000008882e+00 1.600000000000005862e+00 3.403538468127458722e-02
5.200000000000009948e+00 1.600000000000005862e+00 2.608839866092915738e-02
5.400000000000009237e+00 1.600000000000005862e+00 1.842573540743338775e-02
5.600000000000008527e+00 1.600000000000005862e+00 1.178564613807149032e-02
5.800000000000009592e+00 1.600000000000005862e+00 6.658979494167112378e-03
6.000000000000010658e+00 1.600000000000005862e+00 3.214686967030349046e-03
6.200000000000009948e+00 1.600000000000005862e+00 1.347668384645053438e-03
6.400000000000009237e+00 1.600000000000005862e+00 7.883173901484301317e-04
6.600000000000010303e+00 1.600000000000005862e+00 1.214607913216492370e-03
6.800000000000011369e+00 1.600000000000005862e+00 2.332375799296639973e-03
7.000000000000010658e+00 1.600000000000005862e+00 3.913973957115279671e-03
7.200000000000009948e+00 1.600000000000005862e+00 5.803706572005507686e-03
7.400000000000011013e+00 1.600000000000005862e+00 7.906567853581817837e-03
7.600000000000012079e+00 1.600000000000005862e+00 1.017382637529881152e-02
7.800000000000011369e+00 1.600000000000005862e+00 1.258970298200640450e-02
8.000000000000010658e+00 1.600000000000005862e+00 1.515529030233812857e-02
8.200000000000011724e+00 1.600000000000005862e+00 1.786497524984087537e-02
8.400000000000012790e+00 1.600000000000005862e+00 2.067736937581074810e-02
8.600000000000012079e+00 1.600000000000005862e+00 2.348971057126471307e-02
8.800000000000011369e+00 1.600000000000005862e+00 2.612449053629200754e-02
9.000000000000012434e+00 1.600000000000005862e+00 2.833386414092911240e-02
9.200000000000013500e+00 1.600000000000005862e+00 2.982903732875187564e-02
9.400000000000012790e+00 1.600000000000005862e+00 3.034098364308386586e-02
9.600000000000012079e+00 1.600000000000005862e+00 2.970157131411672868e-02
9.800000000000013145e+00 1.600000000000005862e+00 2.790962645422331856e-02
1.000000000000001421e+01 1.600000000000005862e+00 2.514453714954734131e-02
1.020000000000001350e+01 1.600000000000005862e+00 2.171968206190105083e-02
1.040000000000001279e+01 1.600000000000005862e+00 1.800154530135764444e-02
1.060000000000001386e+01 1.600000000000005862e+00 1.433039770933383986e-02
1.080000000000001492e+01 1.600000000000005862e+00 1.096647149665890691e-02
1.100000000000001421e+01 1.600000000000005862e+00 8.068394441236295331e-03
1.120000000000001350e+01 1.600000000000005862e+00 5.698715388036763342e-03
1.140000000000001279e+01 1.600000000000005862e+00 3.846022775034787372e-03
1.160000000000001563e+01 1.600000000000005862e+00 2.452757327377346874e-03
1.180000000000001492e+01 1.600000000000005862e+00 1.440500977980142773e-03
1.200000000000001421e+01 1.600000000000005862e+00 7.284218583167040989e-04
1.220000000000001705e+01 1.600000000000005862e+00 2.440462609680907932e-04
1.240000000000001634e+01 1.600000000000005862e+00 -7.227820228813199325e-05
1.260000000000001563e+01 1.600000000000005862e+00 -2.670463979516257583e-04
1.280000000000001492e+01 1.600000000000005862e+00 -3.753501975576794603e-04
1.300000000000001421e+01 1.600000000000005862e+00 -4.232774279196329487e-04
1.320000000000001705e+01 1.600000000000005862e+00 -4.301508158773438952e-04
1.340000000000001634e+01 1.600000000000005862e+00 -4.102941426756829667e-04
1.360000000000001563e+01 1.600000000000005862e+00 -3.743046077598484694e-04
1.380000000000001847e+01 1.600000000000005862e+00 -3.299370303514656804e-04
1.400000000000001776e+01 1.600000000000005862e+00 -2.827285362139060620e-04
1.420000000000001705e+01 1.600000000000005862e+00 -2.364668123235622119e-04
1.440000000000001634e+01 1.600000000000005862e+00 -1.935671859464901240e-04
1.460000000000001563e+01 1.600000000000005862e+00 -1.553918616194772126e-04
1.480000000000001847e+01 1.600000000000005862e+00 -1.225242331287868588e-04
1.500000000000001776e+01 1.600000000000005862e+00 -9.500124137241511811e-05

-5.000000000000000000e+00 1.800000000000006040e+00 -9.290232988795969594e-08
-4.799999999999999822e+00 1.800000000000006040e+00 -1.817384394571899378e-07
-4.599999999999999645e+00 1.800000000000006040e+00 -3.443257479770951121e-07
-4.399999999999999467e+00 1.800000000000006040e+00 -6.311829073279630324e-07
-4.199999999999999289e+00 1.800000000000006040e+00 -1.118036304067519019e-06
-3.999999999999999112e+00 1.800000000000006040e+00 -1.910615137817258184e-06
-3.799999999999998934e+00 1.800000000000006040e+00 -3.143357811542800952e-06
-3.599999999999998757e+00 1.800000000000006040e+00 -4.964595082791410438e-06
-3.399999999999998579e+00 1.800000000000006040e+00 -7.497337749917210282e-06
-3.199999999999998401e+00 1.800000000000006040e+00 -1.076192537713143609e-05
-2.999999999999998224e+00 1.800000000000006040e+00 -1.454611459755501142e-05
-2.799999999999998046e+00 1.800000000000006040e+00 -1.821175042599696616e-05
-2.599999999999997868e+00 1.800000000000006040e+00 -2.043683255969453799e-05
-2.399999999999997691e+00 1.800000000000006040e+00 -1.890836257267648144e-05
-2.199999999999997513e+00 1.800000000000006040e+00 -1.000389574617574544e-05
-1.999999999999997335e+00 1.800000000000006040e+00 1.147441332453658123e-05
-1.799999999999997158e+00 1.800000000000006040e+00 5.242387867521414125e-05
-1.599999999999996980e+00 1.800000000000006040e+00 1.213132373470939598e-04
-1.399999999999996803e+00 1.800000000000006040e+00 2.276846707421172544e-04
-1.199999999999996625e+00 1.800000000000006040e+00 3.811927486624498295e-04
-9.999999999999964473e-01 1.800000000000006040e+00 5.901778442563101502e-04
-7.999999999999962697e-01 1.800000000000006040e+00 8.599653943559288499e-04
-5.999999999999960920e-01 1.800000000000006040e+00 1.191382540932498391e-03
-3.999999999999959144e-01 1.800000000000006040e+00 1.580307919330855779e-03
-1.999999999999957367e-01 1.800000000000006040e+00 2.019230262836444346e-03
4.440892098500626162e-15 1.800000000000006040e+00 2.501560024874855109e-03
2.000000000000046185e-01 1.800000000000006040e+00 3.028712390320726072e-03
4.000000000000047962e-01 1.800000000000006040e+00 3.618932822231629189e-03
6.000000000000049738e-01 1.800000000000006040e+00 4.315879452279001473e-03
8.000000000000051514e-01 1.800000000000006040e+00 5.194480712218545876e-03
1.000000000000005329e+00 1.800000000000006040e+00 6.361565602815275576e-03
1.200000000000005507e+00 1.800000000000006040e+00 7.948861383489515958e-03
1.400000000000005684e+00 1.800000000000006040e+00 1.009597045993138736e-02
1.600000000000005862e+00 1.800000000000006040e+00 1.292164809729267998e-02
1.800000000000006040e+00 1.800000000000006040e+00 1.648481139957417782e-02
2.000000000000006217e+00 1.800000000000006040e+00 2.074319310696138424e-02
2.200000000000006395e+00 1.800000000000006040e+00 2.552564679913077103e-02
2.400000000000006573e+00 1.800000000000006040e+00 3.053832757847042140e-02
2.600000000000006750e+00 1.800000000000006040e+00 3.541683894719623721e-02
2.800000000000006928e+00 1.800000000000006040e+00 3.981175250057426146e-02
3.000000000000007105e+00 1.800000000000006040e+00 4.346746475040227237e-02
3.200000000000006395e+00 1.800000000000006040e+00 4.625250556678046909e-02
3.400000000000007461e+00 1.800000000000006040e+00 4.813191323022777274e-02
3.600000000000008527e+00 1.800000000000006040e+00 4.910952747791486050e-02
3.800000000000007816e+00 1.800000000000006040e+00 4.917714334019240158e-02
4.000000000000007105e+00 1.800000000000006040e+00 4.829050150887906345e-02
4.200000000000008171e+00 1.800000000000006040e+00 4.637385400908273364e-02
4.400000000000009237e+00 1.800000000000006040e+00 4.334961262482454891e-02
4.600000000000008527e+00 1.800000000000006040e+00 3.919101640730446312e-02
4.800000000000007816e+00 1.800000000000006040e+00 3.398926121197428513e-02
5.000000000000008882e+00 1.800000000000006040e+00 2.800791686033306596e-02
5.200000000000009948e+00 1.800000000000006040e+00 2.168439289607282383e-02
5.400000000000009237e+00 1.800000000000006040e+00 1.555635104253755285e-02
5.600000000000008527e+00 1.800000000000006040e+00 1.013744876107563336e-02
5.800000000000009592e+00 1.800000000000006040e+00 5.801407385290307216e-03
6.000000000000010658e+00 1.800000000000006040e+00 2.724339092236577418e-03
6.200000000000009948e+00 1.800000000000006040e+00 8.963775745462220813e-04
6.400000000000009237e+00 1.800000000000006040e+00 1.800086059576681049e-04
6.600000000000010303e+00 1.800000000000006040e+00 3.812172086972777135e-04
6.800000000000011369e+00 1.800000000000006040e+00 1.306557650275193359e-03
7.000000000000010658e+00 1.800000000000006040e+00 2.794227376586047324e-03
7.200000000000009948e+00 1.800000000000006040e+00 4.721237487062577426e-03
7.400000000000011013e+00 1.800000000000006040e+00 6.996196064794723071e-03
7.600000000000012079e+00 1.800000000000006040e+00 9.547183435162058182e-03
7.800000000000011369e+00 1.800000000000006040e+00 1.230975314610999703e-02
8.000000000000010658e+00 1.800000000000006040e+00 1.521545366816395156e-02
8.200000000000011724e+00 1.800000000000006040e+00 1.817949084821304101e-02
8.400000000000012790e+00 1.800000000000006040e+00 2.108790059642741757e-02
8.600000000000012079e+00 1.800000000000006040e+00 2.378796179587657281e-02
8.800000000000011369e+00 1.800000000000006040e+00 2.608783291357574807e-02
9.000000000000012434e+00 1.800000000000006040e+00 2.777138017668124431e-02
9.200000000000013500e+00 1.800000000000006040e+00 2.863141971510925476e-02
9.400000000000012790e+00 1.800000000000006040e+00 2.851743214118540246e-02
9.600000000000012079e+00 1.800000000000006040e+00 2.738302813412836489e-02
9.800000000000013145e+00 1.800000000000006040e+00 2.531204825196364805e-02
1.000000000000001421e+01 1.800000000000006040e+00 2.250887649366245524e-02
1.020000000000001350e+01 1.800000000000006040e+00 1.925563598007666230e-02
1.040000000000001279e+01 1.800000000000006040e+00 1.585360288557152372e-02
1.060000000000001386e+01 1.800000000000006040e+00 1.256936908712166789e-02
1.080000000000001492e+01 1.800000000000006040e+00 9.599654741859798418e-03
1.100000000000001421e+01 1.800000000000006040e+00 7.058960265641641037e-03
1.120000000000001350e+01 1.800000000000006040e+00 4.986457645342889065e-03
1.140000000000001279e+01 1.800000000000006040e+00 3.364487215393353967e-03
1.160000000000001563e+01 1.800000000000006040e+00 2.140611872746970776e-03
1.180000000000001492e+01 1.800000000000006040e+00 1.247225768484119465e-03
1.200000000000001421e+01 1.800000000000006040e+00 6.156746394694603223e-04
1.220000000000001705e+01 1.800000000000006040e+00 1.844348005824075537e-04
1.240000000000001634e+01 1.800000000000006040e+00 -9.752012068927526616e-05
1.260000000000001563e+01 1.800000000000006040e+00 -2.704790535755276508e-04
1.280000000000001492e+01 1.800000000000006040e+00 -3.653376973716236935e-04
1.300000000000001421e+01 1.800000000000006040e+00 -4.054412271570438631e-04
1.320000000000001705e+01 1.800000000000006040e+00 -4.083231088636196573e-04
1.340000000000001634e+01 1.800000000000006040e+00 -3.871038798556256100e-04
1.360000000000001563e+01 1.800000000000006040e+00 -3.515298598378781996e-04
1.380000000000001847e+01 1.800000000000006040e+00 -3.087254013554238674e-04
1.400000000000001776e+01 1.800000000000006040e+00 -2.637496813683374284e-04
1.420000000000001705e+01 1.800000000000006040e+00 -2.200308930233588938e-04
1.440000000000001634e+01 1.800000000000006040e+00 -1.797236906512207708e-04
1.460000000000001563e+01 1.800000000000006040e+00 -1.440131219908488648e-04
1.480000000000001847e+01 1.800000000000006040e+00 -1.133740786257110469e-04
1.500000000000001776e+01 1.800000000000006040e+00 -8.778868359564503607e-05

-5.000000000000000000e+00 2.000000000000006217e+00 -7.277292727860014690e-08
-4.799999999999999822e+00 2.000000000000006217e+00 -1.423579247763500849e-07
-4.599999999999999645e+00 2.000000000000006217e+00 -2.697075473401585253e-07
-4.399999999999999467e+00 2.000000000000006217e+00 -4.943830543907010652e-07
-4.199999999999999289e+00 2.000000000000006217e+00 -8.756758945436040916e-07
-3.999999999999999112e+00 2.000000000000006217e+00 -1.496345802721493235e-06
-3.799999999999998934e+00 2.000000000000006217e+00 -2.461573514934140254e-06
-3.599999999999998757e+00 2.000000000000006217e+00 -3.887297757271902073e-06
-3.399999999999998579e+00 2.000000000000006217e+00 -5.869425423464499821e-06
-3.199999999999998401e+00 2.000000000000006217e+00 -8.423204865284752418e-06
-2.999999999999998224e+00 2.000000000000006217e+00 -1.138166752283115737e-05
-2.799999999999998046e+00 2.000000000000006217e+00 -1.424518308551339424e-05
-2.599999999999997868e+00 2.000000000000006217e+00 -1.598243400710548935e-05
-2.399999999999997691e+00 2.000000000000006217e+00 -1.479719755237273429e-05
-2.199999999999997513e+00 2.000000000000006217e+00 -7.894242746990659667e-06
-1.999999999999997335e+00 2.000000000000006217e+00 8.701634334153707757e-06
-1.799999999999997158e+00 2.000000000000006217e+00 4.020172650358341099e-05
-1.599999999999996980e+00 2.000000000000006217e+00 9.290450133828972003e-05
-1.399999999999996803e+00 2.000000000000006217e+00 1.737702994704238668e-04
-1.199999999999996625e+00 2.000000000000006217e+00 2.896862001744809857e-04
-9.999999999999964473e-01 2.000000000000006217e+00 4.464704850431137732e-04
-7.999999999999962697e-01 2.000000000000006217e+00 6.478065311799591870e-04
-5.999999999999960920e-01 2.000000000000006217e+00 8.944832912071236895e-04
-3.999999999999959144e-01 2.000000000000006217e+00 1.184494793650548838e-03
-1.999999999999957367e-01 2.000000000000006217e+00 1.514600780552333549e-03
4.440892098500626162e-15 2.000000000000006217e+00 1.883748113867826385e-03
2.000000000000046185e-01 2.000000000000006217e+00 2.298247649306627352e-03
4.000000000000047962e-01 2.000000000000006217e+00 2.777901067064673414e-03
6.000000000000049738e-01 2.000000000000006217e+00 3.361624236724107886e-03
8.000000000000051514e-01 2.000000000000006217e+00 4.110753971704334160e-03
1.000000000000005329e+00 2.000000000000006217e+00 5.108194415142085568e-03
1.200000000000005507e+00 2.000000000000006217e+00 6.451707429813727246e-03
1.400000000000005684e+00 2.000000000000006217e+00 8.239962504537953064e-03
1.600000000000005862e+00 2.000000000000006217e+00 1.055096011903302461e-02
1.800000000000006040e+00 2.000000000000006217e+00 1.341502087907732801e-02
2.000000000000006217e+00 2.000000000000006217e+00 1.678882955682320724e-02
2.200000000000006395e+00 2.000000000000006217e+00 2.054114948645480165e-02
2.400000000000006573e+00 2.000000000000006217e+00 2.446098689993711495e-02
2.600000000000006750e+00 2.000000000000006217e+00 2.829186298144015232e-02
2.800000000000006928e+00 2.000000000000006217e+00 3.178258635793825698e-02
3.000000000000007105e+00 2.000000000000006217e+00 3.473353866627972714e-02
3.200000000000006395e+00 2.000000000000006217e+00 3.701821261677906705e-02
3.400000000000007461e+00 2.000000000000006217e+00 3.857410376995832474e-02
3.600000000000008527e+00 2.000000000000006217e+00 3.937406422790816485e-02
3.800000000000007816e+00 2.000000000000006217e+00 3.939643765916184259e-02
4.000000000000007105e+00 2.000000000000006217e+00 3.860808738397879247e-02
4.200000000000008171e+00 2.000000000000006217e+00 3.696627947497543171e-02
4.400000000000009237e+00 2.000000000000006217e+00 3.443945786208326559e-02
4.600000000000008527e+00 2.000000000000006217e+00 3.104271266278355729e-02
4.800000000000007816e+00 2.000000000000006217e+00 2.687757365476258278e-02
5.000000000000008882e+00 2.000000000000006217e+00 2.215819223315723327e-02
5.200000000000009948e+00 2.000000000000006217e+00 1.720448230614811391e-02
5.400000000000009237e+00 2.000000000000006217e+00 1.239481103430565591e-02
5.600000000000008527e+00 2.000000000000006217e+00 8.092439148561685405e-03
5.800000000000009592e+00 2.000000000000006217e+00 4.575512926404438734e-03
6.000000000000010658e+00 2.000000000000006217e+00 1.997774461120118555e-03
6.200000000000009948e+00 2.000000000000006217e+00 3.895935660937293286e-04
6.400000000000009237e+00 2.000000000000006217e+00 -3.100780264107082912e-04
6.600000000000010303e+00 2.000000000000006217e+00 -2.100541311809277657e-04
6.800000000000011369e+00 2.000000000000006217e+00 5.705634641029520924e-04
7.000000000000010658e+00 2.000000000000006217e+00 1.924056896833442739e-03
7.200000000000009948e+00 2.000000000000006217e+00 3.759440123000648906e-03
7.400000000000011013e+00 2.000000000000006217e+00 5.996707711223053100e-03
7.600000000000012079e+00 2.000000000000006217e+00 8.556510930002130672e-03
7.800000000000011369e+00 2.000000000000006217e+00 1.135001862552283136e-02
8.000000000000010658e+00 2.000000000000006217e+00 1.427110477929498938e-02
8.200000000000011724e+00 2.000000000000006217e+00 1.719133541843706134e-02
8.400000000000012790e+00 2.000000000000006217e+00 1.995820600656292992e-02
8.600000000000012079e+00 2.000000000000006217e+00 2.239820724878581470e-02
8.800000000000011369e+00 2.000000000000006217e+00 2.432728942951562640e-02
9.000000000000012434e+00 2.000000000000006217e+00 2.557077270821916590e-02
9.200000000000013500e+00 2.000000000000006217e+00 2.599181104347257978e-02
9.400000000000012790e+00 2.000000000000006217e+00 2.552249059770318046e-02
9.600000000000012079e+00 2.000000000000006217e+00 2.418707421139509525e-02
9.800000000000013145e+00 2.000000000000006217e+00 2.210679238479812403e-02
1.000000000000001421e+01 2.000000000000006217e+00 1.948173733923752246e-02
1.020000000000001350e+01 2.000000000000006217e+00 1.655470913290071552e-02
1.040000000000001279e+01 2.000000000000006217e+00 1.356858990450798830e-02
1.060000000000001386e+01 2.000000000000006217e+00 1.072965662128799041e-02
1.080000000000001492e+01 2.000000000000006217e+00 8.185073210329843127e-03
1.100000000000001421e+01 2.000000000000006217e+00 6.016739969189595881e-03
1.120000000000001350e+01 2.000000000000006217e+00 4.248557681670444078e-03
1.140000000000001279e+01 2.000000000000006217e+00 2.861471455485816578e-03
1.160000000000001563e+01 2.000000000000006217e+00 1.810512674362492512e-03
1.180000000000001492e+01 2.000000000000006217e+00 1.039635201948604015e-03
1.200000000000001421e+01 2.000000000000006217e+00 4.923031362261616776e-04
1.220000000000001705e+01 2.000000000000006217e+00 1.176243657709176611e-04
1.240000000000001634e+01 2.000000000000006217e+00 -1.270825189892820927e-04
1.260000000000001563e+01 2.000000000000006217e+00 -2.760367873988032344e-04
1.280000000000001492e+01 2.000000000000006217e+00 -3.559325758972365760e-04
1.300000000000001421e+01 2.000000000000006217e+00 -3.872739765775588816e-04
1.320000000000001705e+01 2.000000000000006217e+00 -3.856671993909867595e-04
1.340000000000001634e+01 2.000000000000006217e+00 -3.628916677606838304e-04
1.360000000000001563e+01 2.000000000000006217e+00 -3.277270234842081641e-04
1.380000000000001847e+01 2.000000000000006217e+00 -2.865809805986521751e-04
1.400000000000001776e+01 2.000000000000006217e+00 -2.439768356943520676e-04
1.420000000000001705e+01 2.000000000000006217e+00 -2.029480720198781210e-04
1.440000000000001634e+01 2.000000000000006217e+00 -1.653697191617312058e-04
1.460000000000001563e+01 2.000000000000006217e+00 -1.322412906451181445e-04
1.480000000000001847e+01 2.000000000000006217e+00 -1.039270534752341924e-04
1.500000000000001776e+01 2.000000000000006217e+00 -8.035549597382961849e-05

-5.000000000000000000e+00 2.200000000000006395e+00 -5.556240329350740909e-08
-4.799999999999999822e+00 2.200000000000006395e+00 -1.086891942506455363e-07
-4.599999999999999645e+00 2.200000000000006395e+00 -2.059153414237879948e-07
-4.399999999999999467e+00 2.200000000000006395e+00 -3.774385581145338170e-07
-4.199999999999999289e+00 2.200000000000006395e+00 -6.685096949599563593e-07
-3.999999999999999112e+00 2.200000000000006395e+00 -1.142273335431376302e-06
-3.799999999999998934e+00 2.200000000000006395e+00 -1.878941399030745451e-06
-3.599999999999998757e+00 2.200000000000006395e+00 -2.966839731548905659e-06
-3.399999999999998579e+00 2.200000000000006395e+00 -4.478823428599989085e-06
-3.199999999999998401e+00 2.200000000000006395e+00 -6.425898778779643194e-06
-2.999999999999998224e+00 2.200000000000006395e+00 -8.679667254224215654e-06
-2.799999999999998046e+00 2.200000000000006395e+00 -1.085778390843357595e-05
-2.599999999999997868e+00 2.200000000000006395e+00 -1.217329481376878882e-05
-2.399999999999997691e+00 2.200000000000006395e+00 -1.126006176879611462e-05
-2.199999999999997513e+00 2.200000000000006395e+00 -6.001604448591075151e-06
-1.999999999999997335e+00 2.200000000000006395e+00 6.593284835468073145e-06
-1.799999999999997158e+00 2.200000000000006395e+00 3.041269796913327803e-05
-1.599999999999996980e+00 2.200000000000006395e+00 7.010412710956735640e-05
-1.399999999999996803e+00 2.200000000000006395e+00 1.307350518632866563e-04
-1.199999999999996625e+00 2.200000000000006395e+00 2.172486285413764348e-04
-9.999999999999964473e-01 2.200000000000006395e+00 3.337809294852288485e-04
-7.999999999999962697e-01 2.200000000000006395e+00 4.830056662955893414e-04
-5.999999999999960920e-01 2.200000000000006395e+00 6.657862876124329187e-04
-3.999999999999959144e-01 2.200000000000006395e+00 8.815021589789772717e-04
-1.999999999999957367e-01 2.200000000000006395e+00 1.129408481876124004e-03
4.440892098500626162e-15 2.200000000000006395e+00 1.411222275802799823e-03
2.000000000000046185e-01 2.200000000000006395e+00 1.734780729067273569e-03
4.000000000000047962e-01 2.200000000000006395e+00 2.118163248411057079e-03
6.000000000000049738e-01 2.200000000000006395e+00 2.593250639942152290e-03
8.000000000000051514e-01 2.200000000000006395e+00 3.207457071813071478e-03
1.000000000000005329e+00 2.200000000000006395e+00 4.022361399191696531e-03
1.200000000000005507e+00 2.200000000000006395e+00 5.108144278365689232e-03
1.400000000000005684e+00 2.200000000000006395e+00 6.533136513505986148e-03
1.600000000000005862e+00 2.200000000000006395e+00 8.348672222488801378e-03
1.800000000000006040e+00 2.200000000000006395e+00 1.057118863214833414e-02
2.000000000000006217e+00 2.200000000000006395e+00 1.316599572992679240e-02
2.200000000000006395e+00 2.200000000000006395e+00 1.603911869168072810e-02
2.400000000000006573e+00 2.200000000000006395e+00 1.904302674454486088e-02
2.600000000000006750e+00 2.200000000000006395e+00 2.199757072028188029e-02
2.800000000000006928e+00 2.200000000000006395e+00 2.472037287660297858e-02
3.000000000000007105e+00 2.200000000000006395e+00 2.705544424992817332e-02
3.200000000000006395e+00 2.200000000000006395e+00 2.888923986064935445e-02
3.400000000000007461e+00 2.200000000000006395e+00 3.015005433927313641e-02
3.600000000000008527e+00 2.200000000000006395e+00 3.079514595144089081e-02
3.800000000000007816e+00 2.200000000000006395e+00 3.079490674866838459e-02
4.000000000000007105e+00 2.200000000000006395e+00 3.012300689732413592e-02
4.200000000000008171e+00 2.200000000000006395e+00 2.875775177975848501e-02
4.400000000000009237e+00 2.200000000000006395e+00 2.669545482128658775e-02
4.600000000000008527e+00 2.200000000000006395e+00 2.397223770698466566e-02
4.800000000000007816e+00 2.200000000000006395e+00 2.068624323154240330e-02
5.000000000000008882e+00 2.200000000000006395e+00 1.700915015062791011e-02
5.200000000000009948e+00 2.200000000000006395e+00 1.317724359695181952e-02
5.400000000000009237e+00 2.200000000000006395e+00 9.459950895436011753e-03
5.600000000000008527e+00 2.200000000000006395e+00 6.114727798642543080e-03
5.800000000000009592e+00 2.200000000000006395e+00 3.344588266413174842e-03
6.000000000000010658e+00 2.200000000000006395e+00 1.273256583631392734e-03
6.200000000000009948e+00 2.200000000000006395e+00 -5.601934158397081214e-05
6.400000000000009237e+00 2.200000000000006395e+00 -6.625299292515405419e-04
6.600000000000010303e+00 2.200000000000006395e+00 -6.019669711232021473e-04
6.800000000000011369e+00 2.200000000000006395e+00 5.683172797564212082e-05
7.000000000000010658e+00 2.200000000000006395e+00 1.245514887057354520e-03
7.200000000000009948e+00 2.200000000000006395e+00 2.899013089676539829e-03
7.400000000000011013e+00 2.200000000000006395e+00 4.950364646092573172e-03
7.600000000000012079e+00 2.200000000000006395e+00 7.322081279245155026e-03
7.800000000000011369e+00 2.200000000000006395e+00 9.918150707784127024e-03
8.000000000000010658e+00 2.200000000000006395e+00 1.261934636047857931e-02
8.200000000000011724e+00 2.200000000000006395e+00 1.528310620712177749e-02
8.400000000000012790e+00 2.200000000000006395e+00 1.774844592731492435e-02
8.600000000000012079e+00 2.200000000000006395e+00 1.984615350600734893e-02
8.800000000000011369e+00 2.200000000000006395e+00 2.141431155432565667e-02
9.000000000000012434e+00 2.200000000000006395e+00 2.231829147608304503e-02
9.200000000000013500e+00 2.200000000000006395e+00 2.247244575411915662e-02
9.400000000000012790e+00 2.200000000000006395e+00 2.185841977832091859e-02
9.600000000000012079e+00 2.200000000000006395e+00 2.053389777261653906e-02
9.800000000000013145e+00 2.200000000000006395e+00 1.862722441352615901e-02
1.000000000000001421e+01 2.200000000000006395e+00 1.631767936189190693e-02
1.020000000000001350e+01 2.200000000000006395e+00 1.380620711253547662e-02
1.040000000000001279e+01 2.200000000000006395e+00 1.128449579454471330e-02
1.060000000000001386e+01 2.200000000000006395e+00 8.910104128750916466e-03
1.080000000000001492e+01 2.200000000000006395e+00 6.792408365514950551e-03
1.100000000000001421e+01 2.200000000000006395e+00 4.990180980236784414e-03
1.120000000000001350e+01 2.200000000000006395e+00 3.518329368232270358e-03
1.140000000000001279e+01 2.200000000000006395e+00 2.359687692451709323e-03
1.160000000000001563e+01 2.200000000000006395e+00 1.477826205230958322e-03
1.180000000000001492e+01 2.200000000000006395e+00 8.280291209962717955e-04
1.200000000000001421e+01 2.200000000000006395e+00 3.651118239734310925e-04
1.220000000000001705e+01 2.200000000000006395e+00 4.800376528468908849e-05
1.240000000000001634e+01 2.200000000000006395e+00 -1.582452154022027750e-04
1.260000000000001563e+01 2.200000000000006395e+00 -2.821446066194555286e-04
1.280000000000001492e+01 2.200000000000006395e+00 -3.463336660077533341e-04
1.300000000000001421e+01 2.200000000000006395e+00 -3.684830187367704518e-04
1.320000000000001705e+01 2.200000000000006395e+00 -3.622097331131543313e-04
1.340000000000001634e+01 2.200000000000006395e+00 -3.378701387261389636e-04
1.360000000000001563e+01 2.200000000000006395e+00 -3.032029147194133072e-04
1.380000000000001847e+01 2.200000000000006395e+00 -2.638437621833206767e-04
1.400000000000001776e+01 2.200000000000006395e+00 -2.237447299608711585e-04
1.420000000000001705e+01 2.200000000000006395e+00 -1.855255439832269771e-04
1.440000000000001634e+01 2.200000000000006395e+00 -1.507738813027355567e-04
1.460000000000001563e+01 2.200000000000006395e+00 -1.203028053347259229e-04
1.480000000000001847e+01 2.200000000000006395e+00 -9.436850283503927410e-05
1.500000000000001776e+01 2.200000000000006395e+00 -7.284966501428226881e-05

-5.000000000000000000e+00 2.400000000000006573e+00 -4.134955950297404507e-08
-4.799999999999999822e+00 2.400000000000006573e+00 -8.088587114322900550e-08
-4.599999999999999645e+00 2.400000000000006573e+00 -1.532389517768586176e-07
-4.399999999999999467e+00 2.400000000000006573e+00 -2.808778801035136701e-07
-4.199999999999999289e+00 2.400000000000006573e+00 -4.974675905016260004e-07
-3.999999999999999112e+00 2.400000000000006573e+00 -8.499736828272406951e-07
-3.799999999999998934e+00 2.400000000000006573e+00 -1.398027996004587863e-06
-3.599999999999998757e+00 2.400000000000006573e+00 -2.207227348961481829e-06
-3.399999999999998579e+00 2.400000000000006573e+00 -3.331514008518751974e-06
-3.199999999999998401e+00 2.400000000000006573e+00 -4.778557026315893361e-06
-2.999999999999998224e+00 2.400000000000006573e+00 -6.451914509526021879e-06
-2.799999999999998046e+00 2.400000000000006573e+00 -8.065752235171178139e-06
-2.599999999999997868e+00 2.400000000000006573e+00 -9.033027514555166804e-06
-2.399999999999997691e+00 2.400000000000006573e+00 -8.336767983414597179e-06
-2.199999999999997513e+00 2.400000000000006573e+00 -4.405643999928976453e-06
-1.999999999999997335e+00 2.400000000000006573e+00 4.972980258876056354e-06
-1.799999999999997158e+00 2.400000000000006573e+00 2.266111896003533983e-05
-1.599999999999996980e+00 2.400000000000006573e+00 5.205892668446620479e-05
-1.399999999999996803e+00 2.400000000000006573e+00 9.684939117470334072e-05
-1.199999999999996625e+00 2.400000000000006573e+00 1.606088000763715733e-04
-9.999999999999964473e-01 2.400000000000006573e+00 2.463473391832532661e-04
-7.999999999999962697e-01 2.400000000000006573e+00 3.561133610736765161e-04
-5.999999999999960920e-01 2.400000000000006573e+00 4.908630858350776721e-04
-3.999999999999959144e-01 2.400000000000006573e+00 6.508357794859602604e-04
-1.999999999999957367e-01 2.400000000000006573e+00 8.366441926599114563e-04
4.440892098500626162e-15 2.400000000000006573e+00 1.051158585655682107e-03
2.000000000000046185e-01 2.400000000000006573e+00 1.302028004565790450e-03
4.000000000000047962e-01 2.400000000000006573e+00 1.604391483272016089e-03
6.000000000000049738e-01 2.400000000000006573e+00 1.983071494571372884e-03
8.000000000000051514e-01 2.400000000000006573e+00 2.473398613709395719e-03
1.000000000000005329e+00 2.400000000000006573e+00 3.119831773582174873e-03
1.200000000000005507e+00 2.400000000000006573e+00 3.971712760220276993e-03
1.400000000000005684e+00 2.400000000000006573e+00 5.075853165629632367e-03
1.600000000000005862e+00 2.400000000000006573e+00 6.466311336395390470e-03
1.800000000000006040e+00 2.400000000000006573e+00 8.152793741874045028e-03
2.000000000000006217e+00 2.400000000000006573e+00 1.011045131655895386e-02
2.200000000000006395e+00 2.400000000000006573e+00 1.227475314352978117e-02
2.400000000000006573e+00 2.400000000000006573e+00 1.454459697395276210e-02
2.600000000000006750e+00 2.400000000000006573e+00 1.679431690987783984e-02
2.800000000000006928e+00 2.400000000000006573e+00 1.889155378604657348e-02
3.000000000000007105e+00 2.400000000000006573e+00 2.071511459591610094e-02
3.200000000000006395e+00 2.400000000000006573e+00 2.216694132514930929e-02
3.400000000000007461e+00 2.400000000000006573e+00 2.317537344684933096e-02
3.600000000000008527e+00 2.400000000000006573e+00 2.369117999152530255e-02
3.800000000000007816e+00 2.400000000000006573e+00 2.368089693207674207e-02
4.000000000000007105e+00 2.400000000000006573e+00 2.312255383753656149e-02
4.200000000000008171e+00 2.400000000000006573e+00 2.200724028166077886e-02
4.400000000000009237e+00 2.400000000000006573e+00 2.034716563649467680e-02
4.600000000000008527e+00 2.400000000000006573e+00 1.818773921954457487e-02
4.800000000000007816e+00 2.400000000000006573e+00 1.561847664108509740e-02
5.000000000000008882e+00 2.400000000000006573e+00 1.277636237745037075e-02
5.200000000000009948e+00 2.400000000000006573e+00 9.836954884953140466e-03
5.400000000000009237e+00 2.400000000000006573e+00 6.993174167168309148e-03
5.600000000000008527e+00 2.400000000000006573e+00 4.427407232893344757e-03
5.800000000000009592e+00 2.400000000000006573e+00 2.286033966265202649e-03
6.000000000000010658e+00 2.400000000000006573e+00 6.644946547659255718e-04
6.200000000000009948e+00 2.400000000000006573e+00 -3.938106781416687136e-04
6.400000000000009237e+00 2.400000000000006573e+00 -8.872894646097166747e-04
6.600000000000010303e+00 2.400000000000006573e+00 -8.408287810295407994e-04
6.800000000000011369e+00 2.400000000000006573e+00 -2.920124640816920973e-04
7.000000000000010658e+00 2.400000000000006573e+00 7.167369370141193343e-04
7.200000000000009948e+00 2.400000000000006573e+00 2.138972560484520176e-03
7.400000000000011013e+00 2.400000000000006573e+00 3.919635158947962737e-03
7.600000000000012079e+00 2.400000000000006573e+00 5.988192163879926810e-03
7.800000000000011369e+00 2.400000000000006573e+00 8.252800160007671415e-03
8.000000000000010658e+00 2.400000000000006573e+00 1.059802897707334303e-02
8.200000000000011724e+00 2.400000000000006573e+00 1.288754699624656934e-02
8.400000000000012790e+00 2.400000000000006573e+00 1.497208451222475749e-02
8.600000000000012079e+00 2.400000000000006573e+00 1.670212869505753248e-02
8.800000000000011369e+00 2.400000000000006573e+00 1.794404572367414713e-02
9.000000000000012434e+00 2.400000000000006573e+00 1.859746888011967400e-02
9.200000000000013500e+00 2.400000000000006573e+00 1.861084459857081583e-02
9.400000000000012790e+00 2.400000000000006573e+00 1.799141833889699241e-02
9.600000000000012079e+00 2.400000000000006573e+00 1.680635946733690517e-02
9.800000000000013145e+00 2.400000000000006573e+00 1.517357471011333662e-02
1.000000000000001421e+01 2.400000000000006573e+00 1.324362937102947779e-02
1.020000000000001350e+01 2.400000000000006573e+00 1.117690159841420137e-02
1.040000000000001279e+01 2.400000000000006573e+00 9.121392736133809159e-03
1.060000000000001386e+01 2.400000000000006573e+00 7.195980101712191879e-03
1.080000000000001492e+01 2.400000000000006573e+00 5.481763543737851359e-03
1.100000000000001421e+01 2.400000000000006573e+00 4.021556807260471926e-03
1.120000000000001350e+01 2.400000000000006573e+00 2.825531834438370447e-03
1.140000000000001279e+01 2.400000000000006573e+00 1.880097878830590393e-03
1.160000000000001563e+01 2.400000000000006573e+00 1.157269560519670658e-03
1.180000000000001492e+01 2.400000000000006573e+00 6.226355223490583936e-04
1.200000000000001421e+01 2.400000000000006573e+00 2.410720155069334908e-04
1.220000000000001705e+01 2.400000000000006573e+00 -1.982106141781548008e-05
1.240000000000001634e+01 2.400000000000006573e+00 -1.881051500437512297e-04
1.260000000000001563e+01 2.400000000000006573e+00 -2.871023006922331739e-04
1.280000000000001492e+01 2.400000000000006573e+00 -3.356661107277775680e-04
1.300000000000001421e+01 2.400000000000006573e+00 -3.487375537698598343e-04
1.320000000000001705e+01 2.400000000000006573e+00 -3.379591117043651395e-04
1.340000000000001634e+01 2.400000000000006573e+00 -3.122421707799643447e-04
1.360000000000001563e+01 2.400000000000006573e+00 -2.782563798091707680e-04
1.380000000000001847e+01 2.400000000000006573e+00 -2.408445402522886114e-04
1.400000000000001776e+01 2.400000000000006573e+00 -2.033769925677670850e-04
1.420000000000001705e+01 2.400000000000006573e+00 -1.680580205911948828e-04
1.440000000000001634e+01 2.400000000000006573e+00 -1.361918528779611508e-04
1.460000000000001563e+01 2.400000000000006573e+00 -1.084116098996486775e-04
1.480000000000001847e+01 2.400000000000006573e+00 -8.487237417902055532e-05
1.500000000000001776e+01 2.400000000000006573e+00 -6.540925444825861589e-05

-5.000000000000000000e+00 2.600000000000006750e+00 -2.999520585487353495e-08
-4.799999999999999822e+00 2.600000000000006750e+00 -5.867513026816275243e-08
-4.599999999999999645e+00 2.600000000000006750e+00 -1.111602093321090732e-07
-4.399999999999999467e+00 2.600000000000006750e+00 -2.037482375347608495e-07
-4.199999999999999289e+00 2.600000000000006750e+00 -3.608552918563150861e-07
-3.999999999999999112e+00 2.600000000000006750e+00 -6.165370790209228578e-07
-3.799999999999998934e+00 2.600000000000006750e+00 -1.014015996292177402e-06
-3.599999999999998757e+00 2.600000000000006750e+00 -1.600792813496550264e-06
-3.399999999999998579e+00 2.600000000000006750e+00 -2.415811979707034240e-06
-3.199999999999998401e+00 2.600000000000006750e+00 -3.464254022086498468e-06
-2.999999999999998224e+00 2.600000000000006750e+00 -4.675430779578976776e-06
-2.799999999999998046e+00 2.600000000000006750e+00 -5.840729266813427664e-06
-2.599999999999997868e+00 2.600000000000006750e+00 -6.532333561333239910e-06
-2.399999999999997691e+00 2.600000000000006750e+00 -6.009885983685465990e-06
-2.199999999999997513e+00 2.600000000000006750e+00 -3.130756399746926859e-06
-1.999999999999997335e+00 2.600000000000006750e+00 3.711732374497470378e-06
-1.799999999999997158e+00 2.600000000000006750e+00 1.659225240943904258e-05
-1.599999999999996980e+00 2.600000000000006750e+00 3.797164315776821285e-05
-1.399999999999996803e+00 2.600000000000006750e+00 7.051489501570453063e-05
-1.199999999999996625e+00 2.600000000000006750e+00 1.168221626634284089e-04
-9.999999999999964473e-01 2.600000000000006750e+00 1.791267216030530737e-04
-7.999999999999962697e-01 2.600000000000006750e+00 2.590610860632804632e-04
-5.999999999999960920e-01 2.600000000000006750e+00 3.576330721431404160e-04
-3.999999999999959144e-01 2.600000000000006750e+00 4.755674531562378306e-04
-1.999999999999957367e-01 2.600000000000006750e+00 6.141337166085574298e-04
4.440892098500626162e-15 2.600000000000006750e+00 7.764813546020625382e-04
2.000000000000046185e-01 2.600000000000006750e+00 9.693460748272704096e-04
4.000000000000047962e-01 2.600000000000006750e+00 1.204805662203274619e-03
6.000000000000049738e-01 2.600000000000006750e+00 1.501606016995021657e-03
8.000000000000051514e-01 2.600000000000006750e+00 1.885498529337380560e-03
1.000000000000005329e+00 2.600000000000006750e+00 2.388059547000281543e-03
1.200000000000005507e+00 2.600000000000006750e+00 3.043609241371203911e-03
1.400000000000005684e+00 2.600000000000006750e+00 3.884123394632843073e-03
1.600000000000005862e+00 2.600000000000006750e+00 4.932474888437750511e-03
1.800000000000006040e+00 2.600000000000006750e+00 6.194970142152297042e-03
2.000000000000006217e+00 2.600000000000006750e+00 7.654839779792557003e-03
2.200000000000006395e+00 2.600000000000006750e+00 9.268754996060951309e-03
2.400000000000006573e+00 2.600000000000006750e+00 1.096810805446345877e-02
2.600000000000006750e+00 2.600000000000006750e+00 1.266549803555211753e-02
2.800000000000006928e+00 2.600000000000006750e+00 1.426498842420647999e-02
3.000000000000007105e+00 2.600000000000006750e+00 1.567320137251871845e-02
3.200000000000006395e+00 2.600000000000006750e+00 1.680811372801923470e-02
3.400000000000007461e+00 2.600000000000006750e+00 1.760371954582439988e-02
3.600000000000008527e+00 2.600000000000006750e+00 1.801079578766284772e-02
3.800000000000007816e+00 2.600000000000006750e+00 1.799572384708737413e-02
4.000000000000007105e+00 2.600000000000006750e+00 1.753989414253910237e-02
4.200000000000008171e+00 2.600000000000006750e+00 1.664154504899050327e-02
4.400000000000009237e+00 2.600000000000006750e+00 1.532034535930757585e-02
4.600000000000008527e+00 2.600000000000006750e+00 1.362320065713082395e-02
4.800000000000007816e+00 2.600000000000006750e+00 1.162832110453298345e-02
5.000000000000008882e+00 2.600000000000006750e+00 9.444259355159145136e-03
5.200000000000009948e+00 2.600000000000006750e+00 7.201909469175169463e-03
5.400000000000009237e+00 2.600000000000006750e+00 5.040117255539891539e-03
5.600000000000008527e+00 2.600000000000006750e+00 3.088421104780433510e-03
5.800000000000009592e+00 2.600000000000006750e+00 1.451955461596324531e-03
6.000000000000010658e+00 2.600000000000006750e+00 2.027801068081835066e-04
6.200000000000009948e+00 2.600000000000006750e+00 -6.207601291593176128e-04
6.400000000000009237e+00 2.600000000000006750e+00 -1.008156148368159841e-03
6.600000000000010303e+00 2.600000000000006750e+00 -9.679203432031068194e-04
6.800000000000011369e+00 2.600000000000006750e+00 -5.197391326244659533e-04
7.000000000000010658e+00 2.600000000000006750e+00 3.097001940857458942e-04
7.200000000000009948e+00 2.600000000000006750e+00 1.486409416039019158e-03
7.400000000000011013e+00 2.600000000000006750e+00 2.965328289201594678e-03
7.600000000000012079e+00 2.600000000000006750e+00 4.685244125446576605e-03
7.800000000000011369e+00 2.600000000000006750e+00 6.564896246222591547e-03
8.000000000000010658e+00 2.600000000000006750e+00 8.502356682527394821e-03
8.200000000000011724e+00 2.600000000000006750e+00 1.037889629271972897e-02
8.400000000000012790e+00 2.600000000000006750e+00 1.206747943644899401e-02
8.600000000000012079e+00 2.600000000000006750e+00 1.344500667162038844e-02
8.800000000000011369e+00 2.600000000000006750e+00 1.440655807127881952e-02
9.000000000000012434e+00 2.600000000000006750e+00 1.487923663519378527e-02
9.200000000000013500e+00 2.600000000000006750e+00 1.483287927658202832e-02
9.400000000000012790e+00 2.600000000000006750e+00 1.428509823592774390e-02
9.600000000000012079e+00 2.600000000000006750e+00 1.329903461553255152e-02
9.800000000000013145e+00 2.600000000000006750e+00 1.197380687172330815e-02
1.000000000000001421e+01 2.600000000000006750e+00 1.042949579876119651e-02
1.020000000000001350e+01 2.600000000000006750e+00 8.789939533083998904e-03
1.040000000000001279e+01 2.600000000000006750e+00 7.167032808780110856e-03
1.060000000000001386e+01 2.600000000000006750e+00 5.649486178120347903e-03
1.080000000000001492e+01 2.600000000000006750e+00 4.297463592610908760e-03
1.100000000000001421e+01 2.600000000000006750e+00 3.142828893316131425e-03
1.120000000000001350e+01 2.600000000000006750e+00 2.193489261625150219e-03
1.140000000000001279e+01 2.600000000000006750e+00 1.439821372022165010e-03
1.160000000000001563e+01 2.600000000000006750e+00 8.613502383272900707e-04
1.180000000000001492e+01 2.600000000000006750e+00 4.324432989257045762e-04
1.200000000000001421e+01 2.600000000000006750e+00 1.264626609286601184e-04
1.220000000000001705e+01 2.600000000000006750e+00 -8.164099224165807084e-05
1.240000000000001634e+01 2.600000000000006750e+00 -2.139985882288035772e-04
1.260000000000001563e+01 2.600000000000006750e+00 -2.893620877049665383e-04
1.280000000000001492e+01 2.600000000000006750e+00 -3.231547695171476785e-04
1.300000000000001421e+01 2.600000000000006750e+00 -3.277703866555350780e-04
1.320000000000001705e+01 2.600000000000006750e+00 -3.129603768840360633e-04
1.340000000000001634e+01 2.600000000000006750e+00 -2.862267184260553475e-04
1.360000000000001563e+01 2.600000000000006750e+00 -2.531871856070032237e-04
1.380000000000001847e+01 2.600000000000006750e+00 -2.179046757123524107e-04
1.400000000000001776e+01 2.600000000000006750e+00 -1.831815762774645568e-04
1.420000000000001705e+01 2.600000000000006750e+00 -1.508215781390240522e-04
1.440000000000001634e+01 2.600000000000006750e+00 -1.218601242841323178e-04
1.460000000000001563e+01 2.600000000000006750e+00 -9.676351288440941678e-05
1.480000000000001847e+01 2.600000000000006750e+00 -7.559645497885126501e-05
1.500000000000001776e+01 2.600000000000006750e+00 -5.815855621032316186e-05

-5.000000000000000000e+00 2.800000000000006928e+00 -2.120987869584958030e-08
-4.799999999999999822e+00 2.800000000000006928e+00 -4.149025658924186963e-08
-4.599999999999999645e+00 2.800000000000006928e+00 -7.860430957364597247e-08
-4.399999999999999467e+00 2.800000000000006928e+00 -1.440768469898762899e-07
-4.199999999999999289e+00 2.800000000000006928e+00 -2.551724729114616036e-07
-3.999999999999999112e+00 2.800000000000006928e+00 -4.359687134931855115e-07
-3.799999999999998934e+00 2.800000000000006928e+00 -7.170143751113346735e-07
-3.599999999999998757e+00 2.800000000000006928e+00 -1.131855579168114258e-06
-3.399999999999998579e+00 2.800000000000006928e+00 -1.707922409935170392e-06
-3.199999999999998401e+00 2.800000000000006928e+00 -2.448629342650568392e-06
-2.999999999999998224e+00 2.800000000000006928e+00 -3.303466690166832758e-06
-2.799999999999998046e+00 2.800000000000006928e+00 -4.123896916345744296e-06
-2.599999999999997868e+00 2.800000000000006928e+00 -4.605552701777118690e-06
-2.399999999999997691e+00 2.800000000000006928e+00 -4.221802821719611168e-06
-2.199999999999997513e+00 2.800000000000006928e+00 -2.159785714464298260e-06
-1.999999999999997335e+00 2.800000000000006928e+00 2.723899527117176378e-06
-1.799999999999997158e+00 2.800000000000006928e+00 1.190698865933836778e-05
-1.599999999999996980e+00 2.800000000000006928e+00 2.714592532131289762e-05
-1.399999999999996803e+00 2.800000000000006928e+00 5.035246294341611363e-05
-1.199999999999996625e+00 2.800000000000006928e+00 8.341478360183418833e-05
-9.999999999999964473e-01 2.800000000000006928e+00 1.280045613985911104e-04
-7.999999999999962697e-01 2.800000000000006928e+00 1.854432200999804842e-04
-5.999999999999960920e-01 2.800000000000006928e+00 2.567247522014294027e-04
-3.999999999999959144e-01 2.800000000000006928e+00 3.427952800907940506e-04
-1.999999999999957367e-01 2.800000000000006928e+00 4.451580309060577923e-04
4.440892098500626162e-15 2.800000000000006928e+00 5.668002733169709515e-04
2.000000000000046185e-01 2.800000000000006928e+00 7.133328990124422966e-04
4.000000000000047962e-01 2.800000000000006928e+00 8.941163496342939858e-04
6.000000000000049738e-01 2.800000000000006928e+00 1.123051808267763393e-03
8.000000000000051514e-01 2.800000000000006928e+00 1.418676056901924803e-03
1.000000000000005329e+00 2.800000000000006928e+00 1.803231599404396535e-03
1.200000000000005507e+00 2.800000000000006928e+00 2.300496271995365865e-03
1.400000000000005684e+00 2.800000000000006928e+00 2.932350765654229488e-03
1.600000000000005862e+00 2.800000000000006928e+00 3.714343307575716790e-03
1.800000000000006040e+00 2.800000000000006928e+00 4.650866581862938935e-03
2.000000000000006217e+00 2.800000000000006928e+00 5.730918134841996719e-03
2.200000000000006395e+00 2.800000000000006928e+00 6.925605171251180379e-03
2.400000000000006573e+00 2.800000000000006928e+00 8.188373993490774549e-03
2.600000000000006750e+00 2.800000000000006928e+00 9.458304767435235863e-03
2.800000000000006928e+00 2.800000000000006928e+00 1.066588762637738115e-02
3.000000000000007105e+00 2.800000000000006928e+00 1.173990486000926065e-02
3.200000000000006395e+00 2.800000000000006928e+00 1.261381359804946214e-02
3.400000000000007461e+00 2.800000000000006928e+00 1.323049263481883286e-02
3.600000000000008527e+00 2.800000000000006928e+00 1.354512391618100525e-02
3.800000000000007816e+00 2.800000000000006928e+00 1.352683215379483356e-02
4.000000000000007105e+00 2.800000000000006928e+00 1.316008520681397412e-02
4.200000000000008171e+00 2.800000000000006928e+00 1.244661477174594313e-02
4.400000000000009237e+00 2.800000000000006928e+00 1.140788679130669281e-02
4.600000000000008527e+00 2.800000000000006928e+00 1.008726264195184720e-02
4.800000000000007816e+00 2.800000000000006928e+00 8.550366777921305714e-03
5.000000000000008882e+00 2.800000000000006928e+00 6.882202546363111462e-03
5.200000000000009948e+00 2.800000000000006928e+00 5.180400172410964781e-03
5.400000000000009237e+00 2.800000000000006928e+00 3.545397638258673823e-03
5.600000000000008527e+00 2.800000000000006928e+00 2.069709468783573897e-03
5.800000000000009592e+00 2.800000000000006928e+00 8.290079853465848019e-04
6.000000000000010658e+00 2.800000000000006928e+00 -1.228331851567498849e-04
6.200000000000009948e+00 2.800000000000006928e+00 -7.540504984919623680e-04
6.400000000000009237e+00 2.800000000000006928e+00 -1.051625305622037269e-03
6.600000000000010303e+00 2.800000000000006928e+00 -1.016316405058725024e-03
6.800000000000011369e+00 2.800000000000006928e+00 -6.583515444594468732e-04
7.000000000000010658e+00 2.800000000000006928e+00 4.613269319990863940e-06
7.200000000000009948e+00 2.800000000000006928e+00 9.467745014272648885e-04
7.400000000000011013e+00 2.800000000000006928e+00 2.131351105882592269e-03
7.600000000000012079e+00 2.800000000000006928e+00 3.507114383475827893e-03
7.800000000000011369e+00 2.800000000000006928e+00 5.006061624667075896e-03
8.000000000000010658e+00 2.800000000000006928e+00 6.543794723876599634e-03
8.200000000000011724e+00 2.800000000000006928e+00 8.023511348368067564e-03
8.400000000000012790e+00 2.800000000000006928e+00 9.343622441037011811e-03
8.600000000000012079e+00 2.800000000000006928e+00 1.040809033581339103e-02
8.800000000000011369e+00 2.800000000000006928e+00 1.113782525857752795e-02
9.000000000000012434e+00 2.800000000000006928e+00 1.148103135171088876e-02
9.200000000000013500e+00 2.800000000000006928e+00 1.142036964168663751e-02
9.400000000000012790e+00 2.800000000000006928e+00 1.097527607129811580e-02
9.600000000000012079e+00 2.800000000000006928e+00 1.019871635677570797e-02
9.800000000000013145e+00 2.800000000000006928e+00 9.168895323200905098e-03
1.000000000000001421e+01 2.800000000000006928e+00 7.977623291794596824e-03
1.020000000000001350e+01 2.800000000000006928e+00 6.717781988367463319e-03
1.040000000000001279e+01 2.800000000000006928e+00 5.472366847850529577e-03
1.060000000000001386e+01 2.800000000000006928e+00 4.306923543142384195e-03
1.080000000000001492e+01 2.800000000000006928e+00 3.266124716064036215e-03
1.100000000000001421e+01 2.800000000000006928e+00 2.374153354454601461e-03
1.120000000000001350e+01 2.800000000000006928e+00 1.637811282822685928e-03
1.140000000000001279e+01 2.800000000000006928e+00 1.051001283092236260e-03
1.160000000000001563e+01 2.800000000000006928e+00 5.993820983566157954e-04
1.180000000000001492e+01 2.800000000000006928e+00 2.643868227950303229e-04
1.200000000000001421e+01 2.800000000000006928e+00 2.623117549760936826e-05
1.220000000000001705e+01 2.800000000000006928e+00 -1.341166981680987341e-04
1.240000000000001634e+01 2.800000000000006928e+00 -2.338314349162012428e-04
1.260000000000001563e+01 2.800000000000006928e+00 -2.877460360121512884e-04
1.280000000000001492e+01 2.800000000000006928e+00 -3.082584593028827300e-04
1.300000000000001421e+01 2.800000000000006928e+00 -3.054547401008723853e-04
1.320000000000001705e+01 2.800000000000006928e+00 -2.873347801545458207e-04
1.340000000000001634e+01 2.800000000000006928e+00 -2.600757490481963728e-04
1.360000000000001563e+01 2.800000000000006928e+00 -2.283001983314273103e-04
1.380000000000001847e+01 2.800000000000006928e+00 -1.953337830440357082e-04
1.400000000000001776e+01 2.800000000000006928e+00 -1.634456807106471018e-04
1.420000000000001705e+01 2.800000000000006928e+00 -1.340678760863165590e-04
1.440000000000001634e+01 2.800000000000006928e+00 -1.079905458336683448e-04
1.460000000000001563e+01 2.800000000000006928e+00 -8.553149279906351043e-05
1.480000000000001847e+01 2.800000000000006928e+00 -6.667854801790217684e-05
1.500000000000001776e+01 2.800000000000006928e+00 -5.120508738455432668e-05

-5.000000000000000000e+00 3.000000000000007105e+00 -1.461996466535746077e-08
-4.799999999999999822e+00 3.000000000000007105e+00 -2.860004626688774952e-08
-4.599999999999999645e+00 3.000000000000007105e+00 -5.418509510816456449e-08
-4.399999999999999467e+00 3.000000000000007105e+00 -9.932083315044781775e-08
-4.199999999999999289e+00 3.000000000000007105e+00 -1.759103834824510719e-07
-3.999999999999999112e+00 3.000000000000007105e+00 -3.005533760888453310e-07
-3.799999999999998934e+00 3.000000000000007105e+00 -4.943073341316772019e-07
-3.599999999999998757e+00 3.000000000000007105e+00 -7.802834972208290359e-07
-3.399999999999998579e+00 3.000000000000007105e+00 -1.177341004286963561e-06
-3.199999999999998401e+00 3.000000000000007105e+00 -1.687695763679124694e-06
-2.999999999999998224e+00 3.000000000000007105e+00 -2.276198434220562665e-06
-2.799999999999998046e+00 3.000000000000007105e+00 -2.839738472141081707e-06
-2.599999999999997868e+00 3.000000000000007105e+00 -3.167067646264094160e-06
-2.399999999999997691e+00 3.000000000000007105e+00 -2.892472360265560020e-06
-2.199999999999997513e+00 3.000000000000007105e+00 -1.450861993914817222e-06
-1.999999999999997335e+00 3.000000000000007105e+00 1.954015305493760266e-06
-1.799999999999997158e+00 3.000000000000007105e+00 8.354125712506607309e-06
-1.599999999999996980e+00 3.000000000000007105e+00 1.898198540898400169e-05
-1.399999999999996803e+00 3.000000000000007105e+00 3.519099632899109131e-05
-1.199999999999996625e+00 3.000000000000007105e+00 5.834115393010241824e-05
-9.999999999999964473e-01 3.000000000000007105e+00 8.968013624101469445e-05
-7.999999999999962697e-01 3.000000000000007105e+00 1.302708299198668089e-04
-5.999999999999960920e-01 3.000000000000007105e+00 1.810307241636560356e-04
-3.999999999999959144e-01 3.000000000000007105e+00 2.429471644258832043e-04
-1.999999999999957367e-01 3.000000000000007105e+00 3.175074642468781578e-04
4.440892098500626162e-15 3.000000000000007105e+00 4.073319441285459396e-04
2.000000000000046185e-01 3.000000000000007105e+00 5.169274897689826731e-04
4.000000000000047962e-01 3.000000000000007105e+00 6.534049693232464595e-04
6.000000000000049738e-01 3.000000000000007105e+00 8.269472155015398672e-04
8.000000000000051514e-01 3.000000000000007105e+00 1.050795112312313297e-03
1.000000000000005329e+00 3.000000000000007105e+00 1.340549372704589104e-03
1.200000000000005507e+00 3.000000000000007105e+00 1.712667087149353888e-03
1.400000000000005684e+00 3.000000000000007105e+00 2.182161835967306833e-03
1.600000000000005862e+00 3.000000000000007105e+00 2.759688318341298359e-03
1.800000000000006040e+00 3.000000000000007105e+00 3.448391687196020877e-03
2.000000000000006217e+00 3.000000000000007105e+00 4.241086455590851317e-03
2.200000000000006395e+00 3.000000000000007105e+00 5.118423415796356096e-03
2.400000000000006573e+00 3.000000000000007105e+00 6.048618308547609734e-03
2.600000000000006750e+00 3.000000000000007105e+00 6.989015748729574332e-03
2.800000000000006928e+00 3.000000000000007105e+00 7.889316772677248957e-03
3.000000000000007105e+00 3.000000000000007105e+00 8.695882341906312554e-03
3.200000000000006395e+00 3.000000000000007105e+00 9.356327048548013919e-03
3.400000000000007461e+00 3.000000000000007105e+00 9.823721535340498162e-03
3.600000000000008527e+00 3.000000000000007105e+00 1.006005034008394805e-02
3.800000000000007816e+00 3.000000000000007105e+00 1.003893092200523057e-02
4.000000000000007105e+00 3.000000000000007105e+00 9.747796415407685225e-03
4.200000000000008171e+00 3.000000000000007105e+00 9.189686034151623231e-03
4.400000000000009237e+00 3.000000000000007105e+00 8.384516310643448309e-03
4.600000000000008527e+00 3.000000000000007105e+00 7.369380027370498257e-03
4.800000000000007816e+00 3.000000000000007105e+00 6.197245963705452776e-03
5.000000000000008882e+00 3.000000000000007105e+00 4.933582076327791034e-03
5.200000000000009948e+00 3.000000000000007105e+00 3.650930923775385761e-03
5.400000000000009237e+00 3.000000000000007105e+00 2.422165648190646985e-03
5.600000000000008527e+00 3.000000000000007105e+00 1.313731453054382912e-03
5.800000000000009592e+00 3.000000000000007105e+00 3.803200773833763089e-04
6.000000000000010658e+00 3.000000000000007105e+00 -3.379868308735524407e-04
6.200000000000009948e+00 3.000000000000007105e+00 -8.158805725584401683e-04
6.400000000000009237e+00 3.000000000000007105e+00 -1.040933931326549480e-03
6.600000000000010303e+00 3.000000000000007105e+00 -1.010864018865362821e-03
6.800000000000011369e+00 3.000000000000007105e+00 -7.312451242004249516e-04
7.000000000000010658e+00 3.000000000000007105e+00 -2.145954599664845117e-04
7.200000000000009948e+00 3.000000000000007105e+00 5.188929545922176282e-04
7.400000000000011013e+00 3.000000000000007105e+00 1.439416798645865372e-03
7.600000000000012079e+00 3.000000000000007105e+00 2.505394741667163212e-03
7.800000000000011369e+00 3.000000000000007105e+00 3.662284255874971844e-03
8.000000000000010658e+00 3.000000000000007105e+00 4.843461565158826282e-03
8.200000000000011724e+00 3.000000000000007105e+00 5.973779896503447241e-03
8.400000000000012790e+00 3.000000000000007105e+00 6.975745279687230183e-03
8.600000000000012079e+00 3.000000000000007105e+00 7.777533469366111618e-03
8.800000000000011369e+00 3.000000000000007105e+00 8.321496560431499226e-03
9.000000000000012434e+00 3.000000000000007105e+00 8.571523126362076347e-03
9.200000000000013500e+00 3.000000000000007105e+00 8.517711177683308030e-03
9.400000000000012790e+00 3.000000000000007105e+00 8.177297084704856014e-03
9.600000000000012079e+00 3.000000000000007105e+00 7.591564587483889959e-03
9.800000000000013145e+00 3.000000000000007105e+00 6.819345612675557951e-03
1.000000000000001421e+01 3.000000000000007105e+00 5.928469064342976706e-03
1.020000000000001350e+01 3.000000000000007105e+00 4.986889765883087411e-03
1.040000000000001279e+01 3.000000000000007105e+00 4.055130766973890320e-03
1.060000000000001386e+01 3.000000000000007105e+00 3.181160724201389546e-03
1.080000000000001492e+01 3.000000000000007105e+00 2.398106705126549706e-03
1.100000000000001421e+01 3.000000000000007105e+00 1.724520868215936647e-03
1.120000000000001350e+01 3.000000000000007105e+00 1.166467915037751107e-03
1.140000000000001279e+01 3.000000000000007105e+00 7.205497021322720443e-04
1.160000000000001563e+01 3.000000000000007105e+00 3.770877644258643132e-04
1.180000000000001492e+01 3.000000000000007105e+00 1.229314620786502242e-04
1.200000000000001421e+01 3.000000000000007105e+00 -5.636798790954339344e-05
1.220000000000001705e+01 3.000000000000007105e+00 -1.750592687041850474e-04
1.240000000000001634e+01 3.000000000000007105e+00 -2.462779742762028867e-04
1.260000000000001563e+01 3.000000000000007105e+00 -2.815754221625812060e-04
1.280000000000001492e+01 3.000000000000007105e+00 -2.907469488672283719e-04
1.300000000000001421e+01 3.000000000000007105e+00 -2.818451775816207638e-04
1.320000000000001705e+01 3.000000000000007105e+00 -2.612978514448195048e-04
1.340000000000001634e+01 3.000000000000007105e+00 -2.340790635350074346e-04
1.360000000000001563e+01 3.000000000000007105e+00 -2.039033494964085551e-04
1.380000000000001847e+01 3.000000000000007105e+00 -1.734247618415969000e-04
1.400000000000001776e+01 3.000000000000007105e+00 -1.444300492814982594e-04
1.420000000000001705e+01 3.000000000000007105e+00 -1.180188181594654906e-04
1.440000000000001634e+01 3.000000000000007105e+00 -9.476580133208120768e-05
1.460000000000001563e+01 3.000000000000007105e+00 -7.486208102660213773e-05
1.480000000000001847e+01 3.000000000000007105e+00 -5.823369241192792036e-05
1.500000000000001776e+01 3.000000000000007105e+00 -4.463751404116219533e-05

-5.000000000000000000e+00 3.200000000000006395e+00 -9.824153435479902412e-09
-4.799999999999999822e+00 3.200000000000006395e+00 -1.921925145911710844e-08
-4.599999999999999645e+00 3.200000000000006395e+00 -3.641433612146276333e-08
-4.399999999999999467e+00 3.200000000000006395e+00 -6.675094188075302218e-08
-4.199999999999999289e+00 3.200000000000006395e+00 -1.182317564068392530e-07
-3.999999999999999112e+00 3.200000000000006395e+00 -2.020179574182289555e-07
-3.799999999999998934e+00 3.200000000000006395e+00 -3.322685108235861670e-07
-3.599999999999998757e+00 3.200000000000006395e+00 -5.245206927522404412e-07
-3.399999999999998579e+00 3.200000000000006395e+00 -7.914396049556127685e-07
-3.199999999999998401e+00 3.200000000000006395e+00 -1.134458159910615529e-06
-2.999999999999998224e+00 3.200000000000006395e+00 -1.529778469921323543e-06
-2.799999999999998046e+00 3.200000000000006395e+00 -1.907664454633048689e-06
-2.599999999999997868e+00 3.200000000000006395e+00 -2.125171570154761385e-06
-2.399999999999997691e+00 3.200000000000006395e+00 -1.934543476778883237e-06
-2.199999999999997513e+00 3.200000000000006395e+00 -9.522545060377273842e-07
-1.999999999999997335e+00 3.200000000000006395e+00 1.363586321945668020e-06
-1.799999999999997158e+00 3.200000000000006395e+00 5.718226660706284327e-06
-1.599999999999996980e+00 3.200000000000006395e+00 1.295963080758634418e-05
-1.399999999999996803e+00 3.200000000000006395e+00 2.402953111525170978e-05
-1.199999999999996625e+00 3.200000000000006395e+00 3.989348783828133296e-05
-9.999999999999964473e-01 3.200000000000006395e+00 6.147076009616418409e-05
-7.999999999999962697e-01 3.200000000000006395e+00 8.959845726922848223e-05
-5.999999999999960920e-01 3.200000000000006395e+00 1.250730172510623273e-04
-3.999999999999959144e-01 3.200000000000006395e+00 1.688094962576021938e-04
-1.999999999999957367e-01 3.200000000000006395e+00 2.221407669857158895e-04
4.440892098500626162e-15 3.200000000000006395e+00 2.872437439031852143e-04
2.000000000000046185e-01 3.200000000000006395e+00 3.676332395382813224e-04
4.000000000000047962e-01 3.200000000000006395e+00 4.686168145397562150e-04
6.000000000000049738e-01 3.200000000000006395e+00 5.975698962617326335e-04
8.000000000000051514e-01 3.200000000000006395e+00 7.638819227027331214e-04
1.000000000000005329e+00 3.200000000000006395e+00 9.784481930786609501e-04
1.200000000000005507e+00 3.200000000000006395e+00 1.252638560082397273e-03
1.400000000000005684e+00 3.200000000000006395e+00 1.596758257701126702e-03
1.600000000000005862e+00 3.200000000000006395e+00 2.018120406462669061e-03
1.800000000000006040e+00 3.200000000000006395e+00 2.518962161799900758e-03
2.000000000000006217e+00 3.200000000000006395e+00 3.094535552208766381e-03
2.200000000000006395e+00 3.200000000000006395e+00 3.731756022253724606e-03
2.400000000000006573e+00 3.200000000000006395e+00 4.408759703325558325e-03
2.600000000000006750e+00 3.200000000000006395e+00 5.095587006565207092e-03
2.800000000000006928e+00 3.200000000000006395e+00 5.755999391409006259e-03
3.000000000000007105e+00 3.200000000000006395e+00 6.350214596901372806e-03
3.200000000000006395e+00 3.200000000000006395e+00 6.838192228962036712e-03
3.400000000000007461e+00 3.200000000000006395e+00 7.183063714375351357e-03
3.600000000000008527e+00 3.200000000000006395e+00 7.354366804792124637e-03
3.800000000000007816e+00 3.200000000000006395e+00 7.330854387242681861e-03
4.000000000000007105e+00 3.200000000000006395e+00 7.102728859127601518e-03
4.200000000000008171e+00 3.200000000000006395e+00 6.673165737420425070e-03
4.400000000000009237e+00 3.200000000000006395e+00 6.058944936733577126e-03
4.600000000000008527e+00 3.200000000000006395e+00 5.289964331931139123e-03
4.800000000000007816e+00 3.200000000000006395e+00 4.407445910874458611e-03
5.000000000000008882e+00 3.200000000000006395e+00 3.460813679971145446e-03
5.200000000000009948e+00 3.200000000000006395e+00 2.503512199922691087e-03
5.400000000000009237e+00 3.200000000000006395e+00 1.588352268735846416e-03
5.600000000000008527e+00 3.200000000000006395e+00 7.631741369990044073e-04
5.800000000000009592e+00 3.200000000000006395e+00 6.758970007762479728e-05
6.000000000000010658e+00 3.200000000000006395e+00 -4.687215714124313287e-04
6.200000000000009948e+00 3.200000000000006395e+00 -8.261398928497750566e-04
6.400000000000009237e+00 3.200000000000006395e+00 -9.940811725049193779e-04
6.600000000000010303e+00 3.200000000000006395e+00 -9.695299359247320364e-04
6.800000000000011369e+00 3.200000000000006395e+00 -7.558645548740325435e-04
7.000000000000010658e+00 3.200000000000006395e+00 -3.624892859753624957e-04
7.200000000000009948e+00 3.200000000000006395e+00 1.945969947605252597e-04
7.400000000000011013e+00 3.200000000000006395e+00 8.915906360073438432e-04
7.600000000000012079e+00 3.200000000000006395e+00 1.695666568980297526e-03
7.800000000000011369e+00 3.200000000000006395e+00 2.564543275882053604e-03
8.000000000000010658e+00 3.200000000000006395e+00 3.447530315696568579e-03
8.200000000000011724e+00 3.200000000000006395e+00 4.288440938676399763e-03
8.400000000000012790e+00 3.200000000000006395e+00 5.030277230595929169e-03
8.600000000000012079e+00 3.200000000000006395e+00 5.621087597437034178e-03
8.800000000000011369e+00 3.200000000000006395e+00 6.019997391784864121e-03
9.000000000000012434e+00 3.200000000000006395e+00 6.202242169169987218e-03
9.200000000000013500e+00 3.200000000000006395e+00 6.162152256777071561e-03
9.400000000000012790e+00 3.200000000000006395e+00 5.913432506380694037e-03
9.600000000000012079e+00 3.200000000000006395e+00 5.486657846651921133e-03
9.800000000000013145e+00 3.200000000000006395e+00 4.924509507903115924e-03
1.000000000000001421e+01 3.200000000000006395e+00 4.275738857210424453e-03
1.020000000000001350e+01 3.200000000000006395e+00 3.589037548060171681e-03
1.040000000000001279e+01 3.200000000000006395e+00 2.907875410730889707e-03
1.060000000000001386e+01 3.200000000000006395e+00 2.267005343828223593e-03
1.080000000000001492e+01 3.200000000000006395e+00 1.690864434641544366e-03
1.100000000000001421e+01 3.200000000000006395e+00 1.193673626413384618e-03
1.120000000000001350e+01 3.200000000000006395e+00 7.807619955954619084e-04
1.140000000000001279e+01 3.200000000000006395e+00 4.505508070460586450e-04
1.160000000000001563e+01 3.200000000000006395e+00 1.966953434876983400e-04
1.180000000000001492e+01 3.200000000000006395e+00 1.003163289363166678e-05
1.200000000000001421e+01 3.200000000000006395e+00 -1.198581297987738240e-04
1.220000000000001705e+01 3.200000000000006395e+00 -2.035107650055641669e-04
1.240000000000001634e+01 3.200000000000006395e+00 -2.508396267768105625e-04
1.260000000000001563e+01 3.200000000000006395e+00 -2.707057200327916816e-04
1.280000000000001492e+01 3.200000000000006395e+00 -2.707168565078652846e-04
1.300000000000001421e+01 3.200000000000006395e+00 -2.571807115810710045e-04
1.320000000000001705e+01 3.200000000000006395e+00 -2.351552813513327421e-04
1.340000000000001634e+01 3.200000000000006395e+00 -2.085569919252732969e-04
1.360000000000001563e+01 3.200000000000006395e+00 -1.802996761036892320e-04
1.380000000000001847e+01 3.200000000000006395e+00 -1.524465359092502554e-04
1.400000000000001776e+01 3.200000000000006395e+00 -1.263629704196255778e-04
1.420000000000001705e+01 3.200000000000006395e+00 -1.028619124895688124e-04
1.440000000000001634e+01 3.200000000000006395e+00 -8.233598902026214856e-05
1.460000000000001563e+01 3.200000000000006395e+00 -6.487293616826968017e-05
1.480000000000001847e+01 3.200000000000006395e+00 -5.035249544178497778e-05
1.500000000000001776e+01 3.200000000000006395e+00 -3.852453398935402223e-05

-5.000000000000000000e+00 3.400000000000007461e+00 -6.435856265762452853e-09
-4.799999999999999822e+00 3.400000000000007461e+00 -1.259154317956843654e-08
-4.599999999999999645e+00 3.400000000000007461e+00 -2.385887678948006507e-08
-4.399999999999999467e+00 3.400000000000007461e+00 -4.373953196971926328e-08
-4.199999999999999289e+00 3.400000000000007461e+00 -7.748080433498967994e-08
-3.999999999999999112e+00 3.400000000000007461e+00 -1.324027791624722386e-07
-3.799999999999998934e+00 3.400000000000007461e+00 -2.177943206028347985e-07
-3.599999999999998757e+00 3.400000000000007461e+00 -3.438518212278629669e-07
-3.399999999999998579e+00 3.400000000000007461e+00 -5.188890778604676275e-07
-3.199999999999998401e+00 3.400000000000007461e+00 -7.438418420829194769e-07
-2.999999999999998224e+00 3.400000000000007461e+00 -1.003050343363631614e-06
-2.799999999999998046e+00 3.400000000000007461e+00 -1.250592461640948783e-06
-2.599999999999997868e+00 3.400000000000007461e+00 -1.392220537527879030e-06
-2.399999999999997691e+00 3.400000000000007461e+00 -1.264297670600346384e-06
-2.199999999999997513e+00 3.400000000000007461e+00 -6.129009919506755651e-07
-1.999999999999997335e+00 3.400000000000007461e+00 9.219857890626123946e-07
-1.799999999999997158e+00 3.400000000000007461e+00 3.811317807278748111e-06
-1.599999999999996980e+00 3.400000000000007461e+00 8.625860129714658182e-06
-1.399999999999996803e+00 3.400000000000007461e+00 1.600764522415376316e-05
-1.199999999999996625e+00 3.400000000000007461e+00 2.662916426521762077e-05
-9.999999999999964473e-01 3.400000000000007461e+00 4.115421467598741486e-05
-7.999999999999962697e-01 3.400000000000007461e+00 6.022302514832334066e-05
-5.999999999999960920e-01 3.400000000000007461e+00 8.448937886883194765e-05
-3.999999999999959144e-01 3.400000000000007461e+00 1.147350272575765315e-04
-1.999999999999957367e-01 3.400000000000007461e+00 1.520738573702136356e-04
4.440892098500626162e-15 3.400000000000007461e+00 1.982348762118132696e-04
2.000000000000046185e-01 3.400000000000007461e+00 2.558827376885664559e-04
4.000000000000047962e-01 3.400000000000007461e+00 3.289044873719407453e-04
6.000000000000049738e-01 3.400000000000007461e+00 4.225704128896307305e-04
8.000000000000051514e-01 3.400000000000007461e+00 5.434731764665601608e-04
1.000000000000005329e+00 3.400000000000007461e+00 6.991667912148567419e-04
1.200000000000005507e+00 3.400000000000007461e+00 8.974647629593628410e-04
1.400000000000005684e+00 3.400000000000007461e+00 1.145410432699820987e-03
1.600000000000005862e+00 3.400000000000007461e+00 1.447995846575667088e-03
1.800000000000006040e+00 3.400000000000007461e+00 1.806770527524143152e-03
2.000000000000006217e+00 3.400000000000007461e+00 2.218537712034218071e-03
2.200000000000006395e+00 3.400000000000007461e+00 2.674368425554110931e-03
2.400000000000006573e+00 3.400000000000007461e+00 3.159157349047788613e-03
2.600000000000006750e+00 3.400000000000007461e+00 3.651889040499861887e-03
2.800000000000006928e+00 3.400000000000007461e+00 4.126683527407836935e-03
3.000000000000007105e+00 3.400000000000007461e+00 4.554568291776537985e-03
3.200000000000006395e+00 3.400000000000007461e+00 4.905810098936584651e-03
3.400000000000007461e+00 3.400000000000007461e+00 5.152560888038716820e-03
3.600000000000008527e+00 3.400000000000007461e+00 5.271536831502913675e-03
3.800000000000007816e+00 3.400000000000007461e+00 5.246451435608210159e-03
4.000000000000007105e+00 3.400000000000007461e+00 5.069946933671972723e-03
4.200000000000008171e+00 3.400000000000007461e+00 4.744802174017445640e-03
4.400000000000009237e+00 3.400000000000007461e+00 4.284240780951004308e-03
4.600000000000008527e+00 3.400000000000007461e+00 3.711232938301632645e-03
4.800000000000007816e+00 3.400000000000007461e+00 3.056791794583658961e-03
5.000000000000008882e+00 3.400000000000007461e+00 2.357412422341911146e-03
5.200000000000009948e+00 3.400000000000007461e+00 1.651963949336078281e-03
5.400000000000009237e+00 3.400000000000007461e+00 9.784757904171296691e-04
5.600000000000008527e+00 3.400000000000007461e+00 3.713011067245693825e-04
5.800000000000009592e+00 3.400000000000007461e+00 -1.409405793519366123e-04
6.000000000000010658e+00 3.400000000000007461e+00 -5.364356313652174140e-04
6.200000000000009948e+00 3.400000000000007461e+00 -8.003124427604515296e-04
6.400000000000009237e+00 3.400000000000007461e+00 -9.241228468707662078e-04
6.600000000000010303e+00 3.400000000000007461e+00 -9.050852042718160679e-04
6.800000000000011369e+00 3.400000000000007461e+00 -7.455031590437280649e-04
7.000000000000010658e+00 3.400000000000007461e+00 -4.526384528891063698e-04
7.200000000000009948e+00 3.400000000000007461e+00 -3.908979261350769619e-05
7.400000000000011013e+00 3.400000000000007461e+00 4.765214923959753797e-04
7.600000000000012079e+00 3.400000000000007461e+00 1.068961147451711431e-03
7.800000000000011369e+00 3.400000000000007461e+00 1.706379382631946582e-03
8.000000000000010658e+00 3.400000000000007461e+00 2.351326952839041980e-03
8.200000000000011724e+00 3.400000000000007461e+00 2.963008903913709989e-03
8.400000000000012790e+00 3.400000000000007461e+00 3.500678644039238296e-03
8.600000000000012079e+00 3.400000000000007461e+00 3.927738120776542476e-03
8.800000000000011369e+00 3.400000000000007461e+00 4.215851075685314413e-03
9.000000000000012434e+00 3.400000000000007461e+00 4.348278899291805645e-03
9.200000000000013500e+00 3.400000000000007461e+00 4.321752723011845591e-03
9.400000000000012790e+00 3.400000000000007461e+00 4.146482600809401307e-03
9.600000000000012079e+00 3.400000000000007461e+00 3.844300326094363899e-03
9.800000000000013145e+00 3.400000000000007461e+00 3.445327130020967282e-03
1.000000000000001421e+01 3.400000000000007461e+00 2.983841695870759550e-03
1.020000000000001350e+01 3.400000000000007461e+00 2.494124794346785304e-03
1.040000000000001279e+01 3.400000000000007461e+00 2.006962455160811107e-03
1.060000000000001386e+01 3.400000000000007461e+00 1.547249495876531350e-03
1.080000000000001492e+01 3.400000000000007461e+00 1.132837200115260120e-03
1.100000000000001421e+01 3.400000000000007461e+00 7.745031841111645271e-04
1.120000000000001350e+01 3.400000000000007461e+00 4.767493378863221646e-04
1.140000000000001279e+01 3.400000000000007461e+00 2.390735161768767062e-04
1.160000000000001563e+01 3.400000000000007461e+00 5.739318099419060692e-05
1.180000000000001492e+01 3.400000000000007461e+00 -7.461461766703347419e-05
1.200000000000001421e+01 3.400000000000007461e+00 -1.643925682640240199e-04
1.220000000000001705e+01 3.400000000000007461e+00 -2.196517689560966477e-04
1.240000000000001634e+01 3.400000000000007461e+00 -2.477812895512890648e-04
1.260000000000001563e+01 3.400000000000007461e+00 -2.554791003920815545e-04
1.280000000000001492e+01 3.400000000000007461e+00 -2.485546532403144944e-04
1.300000000000001421e+01 3.400000000000007461e+00 -2.318557748489078775e-04
1.320000000000001705e+01 3.400000000000007461e+00 -2.092805053563600865e-04
1.340000000000001634e+01 3.400000000000007461e+00 -1.838435743231457849e-04
1.360000000000001563e+01 3.400000000000007461e+00 -1.577751400882765635e-04
1.380000000000001847e+01 3.400000000000007461e+00 -1.326355751299325902e-04
1.400000000000001776e+01 3.400000000000007461e+00 -1.094346305533097982e-04
1.420000000000001705e+01 3.400000000000007461e+00 -8.874669608730705126e-05
1.440000000000001634e+01 3.400000000000007461e+00 -7.081649551529189208e-05
1.460000000000001563e+01 3.400000000000007461e+00 -5.565168608513249937e-05
1.480000000000001847e+01 3.400000000000007461e+00 -4.310058884513452872e-05
1.500000000000001776e+01 3.400000000000007461e+00 -3.291469950391638942e-05

-5.000000000000000000e+00 3.600000000000008527e+00 -4.110597320613741447e-09
-4.799999999999999822e+00 3.600000000000008527e+00 -8.043062074910152444e-09
-4.599999999999999645e+00 3.600000000000008527e+00 -1.524201950396184411e-08
-4.399999999999999467e+00 3.600000000000008527e+00 -2.794625945521141162e-08
-4.199999999999999289e+00 3.600000000000008527e+00 -4.951178235226440314e-08
-3.999999999999999112e+00 3.600000000000008527e+00 -8.462236691525237783e-08
-3.799999999999998934e+00 3.600000000000008527e+00 -1.392251752744060415e-07
-3.599999999999998757e+00 3.600000000000008527e+00 -2.198546330913131671e-07
-3.399999999999998579e+00 3.600000000000008527e+00 -3.318494947159561483e-07
-3.199999999999998401e+00 3.600000000000008527e+00 -4.758342614639246484e-07
-2.999999999999998224e+00 3.600000000000008527e+00 -6.418052026508419719e-07
-2.799999999999998046e+00 3.600000000000008527e+00 -8.003375658237017291e-07
-2.599999999999997868e+00 3.600000000000008527e+00 -8.909161961402018511e-07
-2.399999999999997691e+00 3.600000000000008527e+00 -8.082317109718142288e-07
-2.199999999999997513e+00 3.600000000000008527e+00 -3.883928310918708857e-07
-1.999999999999997335e+00 3.600000000000008527e+00 6.019019396929865087e-07
-1.799999999999997158e+00 3.600000000000008527e+00 2.469615398566034204e-06
-1.599999999999996980e+00 3.600000000000008527e+00 5.590010865627708774e-06
-1.399999999999996803e+00 3.600000000000008527e+00 1.039095446516230550e-05
-1.199999999999996625e+00 3.600000000000008527e+00 1.733036671838211000e-05
-9.999999999999964473e-01 3.600000000000008527e+00 2.687586628055669728e-05
-7.999999999999962697e-01 3.600000000000008527e+00 3.950106720249584686e-05
-5.999999999999960920e-01 3.600000000000008527e+00 5.571599425797428237e-05
-3.999999999999959144e-01 3.600000000000008527e+00 7.614717015454103885e-05
-1.999999999999957367e-01 3.600000000000008527e+00 1.016743377273833884e-04
4.440892098500626162e-15 3.600000000000008527e+00 1.336155187214342556e-04
2.000000000000046185e-01 3.600000000000008527e+00 1.739326213851133548e-04
4.000000000000047962e-01 3.600000000000008527e+00 2.254107783457495588e-04
6.000000000000049738e-01 3.600000000000008527e+00 2.917517513603935862e-04
8.000000000000051514e-01 3.600000000000008527e+00 3.775199909277571556e-04
1.000000000000005329e+00 3.600000000000008527e+00 4.878916904490241888e-04
1.200000000000005507e+00 3.600000000000008527e+00 6.281816573859318317e-04
1.400000000000005684e+00 3.600000000000008527e+00 8.031567321499889301e-04
1.600000000000005862e+00 3.600000000000008527e+00 1.016183317816565313e-03
1.800000000000006040e+00 3.600000000000008527e+00 1.268295580425338014e-03
2.000000000000006217e+00 3.600000000000008527e+00 1.557304878606150531e-03
2.200000000000006395e+00 3.600000000000008527e+00 1.877093689410450853e-03
2.400000000000006573e+00 3.600000000000008527e+00 2.217241392964958754e-03
2.600000000000006750e+00 3.600000000000008527e+00 2.563108390750614297e-03
2.800000000000006928e+00 3.600000000000008527e+00 2.896457015397241493e-03
3.000000000000007105e+00 3.600000000000008527e+00 3.196617119066928747e-03
3.200000000000006395e+00 3.600000000000008527e+00 3.442122189103705501e-03
3.400000000000007461e+00 3.600000000000008527e+00 3.612662922321649601e-03
3.600000000000008527e+00 3.600000000000008527e+00 3.691143455122317465e-03
3.800000000000007816e+00 3.600000000000008527e+00 3.665591463006361277e-03
4.000000000000007105e+00 3.600000000000008527e+00 3.530673124339806044e-03
4.200000000000008171e+00 3.600000000000008527e+00 3.288599237748333296e-03
4.400000000000009237e+00 3.600000000000008527e+00 2.949277585797545169e-03
4.600000000000008527e+00 3.600000000000008527e+00 2.529663070775053924e-03
4.800000000000007816e+00 3.600000000000008527e+00 2.052370488861435249e-03
5.000000000000008882e+00 3.600000000000008527e+00 1.543728385325041693e-03
5.200000000000009948e+00 3.600000000000008527e+00 1.031544089705907540e-03
5.400000000000009237e+00 3.600000000000008527e+00 5.428960554372211800e-04
5.600000000000008527e+00 3.600000000000008527e+00 1.022524561858347090e-04
5.800000000000009592e+00 3.600000000000008527e+00 -2.698680406948391936e-04
6.000000000000010658e+00 3.600000000000008527e+00 -5.576091628339430867e-04
6.200000000000009948e+00 3.600000000000008527e+00 -7.499259197091868740e-04
6.400000000000009237e+00 3.600000000000008527e+00 -8.403526936576127338e-04
6.600000000000010303e+00 3.600000000000008527e+00 -8.266355268518023542e-04
6.800000000000011369e+00 3.600000000000008527e+00 -7.104598578302851949e-04
7.000000000000010658e+00 3.600000000000008527e+00 -4.974199588527370396e-04
7.200000000000009948e+00 3.600000000000008527e+00 -1.972429162496219703e-04
7.400000000000011013e+00 3.600000000000008527e+00 1.758657998739818120e-04
7.600000000000012079e+00 3.600000000000008527e+00 6.030043845061329628e-04
7.800000000000011369e+00 3.600000000000008527e+00 1.060781585670911948e-03
8.000000000000010658e+00 3.600000000000008527e+00 1.522200816462455399e-03
8.200000000000011724e+00 3.600000000000008527e+00 1.958335879244042874e-03
8.400000000000012790e+00 3.600000000000008527e+00 2.340710477661975264e-03
8.600000000000012079e+00 3.600000000000008527e+00 2.644081005110555591e-03
8.800000000000011369e+00 3.600000000000008527e+00 2.849162882113115761e-03
9.000000000000012434e+00 3.600000000000008527e+00 2.944788527753320912e-03
9.200000000000013500e+00 3.600000000000008527e+00 2.929063934390433929e-03
9.400000000000012790e+00 3.600000000000008527e+00 2.809285182171574174e-03
9.600000000000012079e+00 3.600000000000008527e+00 2.600634210303930625e-03
9.800000000000013145e+00 3.600000000000008527e+00 2.323922943529341430e-03
1.000000000000001421e+01 3.600000000000008527e+00 2.002828531358140981e-03
1.020000000000001350e+01 3.600000000000008527e+00 1.661118450336417085e-03
1.040000000000001279e+01 3.600000000000008527e+00 1.320299726068416366e-03
1.060000000000001386e+01 3.600000000000008527e+00 9.979748922482034861e-04
1.080000000000001492e+01 3.600000000000008527e+00 7.070023894154632864e-04
1.100000000000001421e+01 3.600000000000008527e+00 4.553942520224636865e-04
1.120000000000001350e+01 3.600000000000008527e+00 2.467747695127520818e-04
1.140000000000001279e+01 3.600000000000008527e+00 8.118117916901292628e-05
1.160000000000001563e+01 3.600000000000008527e+00 -4.399909292598562862e-05
1.180000000000001492e+01 3.600000000000008527e+00 -1.331124838896576273e-04
1.200000000000001421e+01 3.600000000000008527e+00 -1.914435447206175062e-04
1.220000000000001705e+01 3.600000000000008527e+00 -2.245849549046041228e-04
1.240000000000001634e+01 3.600000000000008527e+00 -2.379796871430053167e-04
1.260000000000001563e+01 3.600000000000008527e+00 -2.366181833031057570e-04
1.280000000000001492e+01 3.600000000000008527e+00 -2.248627733773993556e-04
1.300000000000001421e+01 3.600000000000008527e+00 -2.063695662240959600e-04
1.320000000000001705e+01 3.600000000000008527e+00 -1.840807067205372746e-04
1.340000000000001634e+01 3.600000000000008527e+00 -1.602643908039254848e-04
1.360000000000001563e+01 3.600000000000008527e+00 -1.365847188074018168e-04
1.380000000000001847e+01 3.600000000000008527e+00 -1.141876260135440182e-04
1.400000000000001776e+01 3.600000000000008527e+00 -9.379258416867256769e-05
1.420000000000001705e+01 3.600000000000008527e+00 -7.578259255700200167e-05
1.440000000000001634e+01 3.600000000000008527e+00 -6.028730331464120603e-05
1.460000000000001563e+01 3.600000000000008527e+00 -4.725605416255022765e-05
1.480000000000001847e+01 3.600000000000008527e+00 -3.651916495132867898e-05
1.500000000000001776e+01 3.600000000000008527e+00 -2.783711081880511234e-05

-5.000000000000000000e+00 3.800000000000007816e+00 -2.559881292922317654e-09
-4.799999999999999822e+00 3.800000000000007816e+00 -5.009510102203137693e-09
-4.599999999999999645e+00 3.800000000000007816e+00 -9.494768992001675473e-09
-4.399999999999999467e+00 3.800000000000007816e+00 -1.741182285769718819e-08
-4.199999999999999289e+00 3.800000000000007816e+00 -3.085462297315005773e-08
-3.999999999999999112e+00 3.800000000000007816e+00 -5.274760399947739696e-08
-3.799999999999998934e+00 3.800000000000007816e+00 -8.680780987461727745e-08
-3.599999999999998757e+00 3.800000000000007816e+00 -1.371264207257725523e-07
-3.399999999999998579e+00 3.800000000000007816e+00 -2.070601161231751340e-07
-3.199999999999998401e+00 3.800000000000007816e+00 -2.970374766774882594e-07
-2.999999999999998224e+00 3.800000000000007816e+00 -4.008627953913257062e-07
-2.799999999999998046e+00 3.800000000000007816e+00 -5.002035172862033721e-07
-2.599999999999997868e+00 3.800000000000007816e+00 -5.572408250984705519e-07
-2.399999999999997691e+00 3.800000000000007816e+00 -5.059730944572761602e-07
-2.199999999999997513e+00 3.800000000000007816e+00 -2.433355622665264892e-07
-1.999999999999997335e+00 3.800000000000007816e+00 3.780398260245223117e-07
-1.799999999999997158e+00 3.800000000000007816e+00 1.553263673150238296e-06
-1.599999999999996980e+00 3.800000000000007816e+00 3.523049225759002646e-06
-1.399999999999996803e+00 3.800000000000007816e+00 6.565665105616577762e-06
-1.199999999999996625e+00 3.800000000000007816e+00 1.098527065436617334e-05
-9.999999999999964473e-01 3.800000000000007816e+00 1.710235115761654141e-05
-7.999999999999962697e-01 3.800000000000007816e+00 2.525526878206042213e-05
-5.999999999999960920e-01 3.800000000000007816e+00 3.582368663943233671e-05
-3.999999999999959144e-01 3.800000000000007816e+00 4.928325430191069482e-05
-1.999999999999957367e-01 3.800000000000007816e+00 6.629538369357127435e-05
4.440892098500626162e-15 3.800000000000007816e+00 8.782623546000675318e-05
2.000000000000046185e-01 3.800000000000007816e+00 1.152767369738665618e-04
4.000000000000047962e-01 3.800000000000007816e+00 1.505935105794213526e-04
6.000000000000049738e-01 3.800000000000007816e+00 1.963225854208622539e-04
8.000000000000051514e-01 3.800000000000007816e+00 2.555667594787577011e-04
1.000000000000005329e+00 3.800000000000007816e+00 3.318149516448815409e-04
1.200000000000005507e+00 3.800000000000007816e+00 4.286272973229340150e-04
1.400000000000005684e+00 3.800000000000007816e+00 5.491809264982606227e-04
1.600000000000005862e+00 3.800000000000007816e+00 6.957054483815615017e-04
1.800000000000006040e+00 3.800000000000007816e+00 8.688613735969091204e-04
2.000000000000006217e+00 3.800000000000007816e+00 1.067136461019938800e-03
2.200000000000006395e+00 3.800000000000007816e+00 1.286351354387306641e-03
2.400000000000006573e+00 3.800000000000007816e+00 1.519373012162207517e-03
2.600000000000006750e+00 3.800000000000007816e+00 1.756127774028001971e-03
2.800000000000006928e+00 3.800000000000007816e+00 1.983981599346311842e-03
3.000000000000007105e+00 3.800000000000007816e+00 2.188512031244141919e-03
3.200000000000006395e+00 3.800000000000007816e+00 2.354638382194053792e-03
3.400000000000007461e+00 3.800000000000007816e+00 2.468012229459189393e-03
3.600000000000008527e+00 3.800000000000007816e+00 2.516512165290218407e-03
3.800000000000007816e+00 3.800000000000007816e+00 2.491648577955396602e-03
4.000000000000007105e+00 3.800000000000007816e+00 2.389677247838773149e-03
4.200000000000008171e+00 3.800000000000007816e+00 2.212250059667713719e-03
4.400000000000009237e+00 3.800000000000007816e+00 1.966494573894784614e-03
4.600000000000008527e+00 3.800000000000007816e+00 1.664501033776403420e-03
4.800000000000007816e+00 3.800000000000007816e+00 1.322289133146562282e-03
5.000000000000008882e+00 3.800000000000007816e+00 9.584086027341529555e-04
5.200000000000009948e+00 3.800000000000007816e+00 5.923801658702064488e-04
5.400000000000009237e+00 3.800000000000007816e+00 2.431951837265332057e-04
5.600000000000008527e+00 3.800000000000007816e+00 -7.193928303711761836e-05
5.800000000000009592e+00 3.800000000000007816e+00 -3.384907443078891869e-04
6.000000000000010658e+00 3.800000000000007816e+00 -5.450947045936297341e-04
6.200000000000009948e+00 3.800000000000007816e+00 -6.837046014685132719e-04
6.400000000000009237e+00 3.800000000000007816e+00 -7.495151167178979021e-04
6.600000000000010303e+00 3.800000000000007816e+00 -7.408024688933621121e-04
6.800000000000011369e+00 3.800000000000007816e+00 -6.588096449008537482e-04
7.000000000000010658e+00 3.800000000000007816e+00 -5.077507647960579273e-04
7.200000000000009948e+00 3.800000000000007816e+00 -2.949302007136520216e-04
7.400000000000011013e+00 3.800000000000007816e+00 -3.088889093404281532e-05
7.600000000000012079e+00 3.800000000000007816e+00 2.705737322927845973e-04
7.800000000000011369e+00 3.800000000000007816e+00 5.926763746052605367e-04
8.000000000000010658e+00 3.800000000000007816e+00 9.163722288447675047e-04
8.200000000000011724e+00 3.800000000000007816e+00 1.221557924978463683e-03
8.400000000000012790e+00 3.800000000000007816e+00 1.488702555030092583e-03
8.600000000000012079e+00 3.800000000000007816e+00 1.700694958320442089e-03
8.800000000000011369e+00 3.800000000000007816e+00 1.844613594850064977e-03
9.000000000000012434e+00 3.800000000000007816e+00 1.913097340952842887e-03
9.200000000000013500e+00 3.800000000000007816e+00 1.905050988854582565e-03
9.400000000000012790e+00 3.800000000000007816e+00 1.825544818300500185e-03
9.600000000000012079e+00 3.800000000000007816e+00 1.684929920683435464e-03
9.800000000000013145e+00 3.800000000000007816e+00 1.497345362404709076e-03
1.000000000000001421e+01 3.800000000000007816e+00 1.278898901136575183e-03
1.020000000000001350e+01 3.800000000000007816e+00 1.045835960116166643e-03
1.040000000000001279e+01 3.800000000000007816e+00 8.129715315860274816e-04
1.060000000000001386e+01 3.800000000000007816e+00 5.925672259699090241e-04
1.080000000000001492e+01 3.800000000000007816e+00 3.937228027933680190e-04
1.100000000000001421e+01 3.800000000000007816e+00 2.222495078085109455e-04
1.120000000000001350e+01 3.800000000000007816e+00 8.092249803068926172e-05
1.140000000000001279e+01 3.800000000000007816e+00 -3.002135589116405886e-05
1.160000000000001563e+01 3.800000000000007816e+00 -1.122709902624465813e-04
1.180000000000001492e+01 3.800000000000007816e+00 -1.688195698186406341e-04
1.200000000000001421e+01 3.800000000000007816e+00 -2.034051854680465280e-04
1.220000000000001705e+01 3.800000000000007816e+00 -2.200521216176289313e-04
1.240000000000001634e+01 3.800000000000007816e+00 -2.227248400791413327e-04
1.260000000000001563e+01 3.800000000000007816e+00 -2.150894280332526002e-04
1.280000000000001492e+01 3.800000000000007816e+00 -2.003677588122813348e-04
1.300000000000001421e+01 3.800000000000007816e+00 -1.812659638238921234e-04
1.320000000000001705e+01 3.800000000000007816e+00 -1.599588220641014451e-04
1.340000000000001634e+01 3.800000000000007816e+00 -1.381135810739150154e-04
1.360000000000001563e+01 3.800000000000007816e+00 -1.169393642280310090e-04
1.380000000000001847e+01 3.800000000000007816e+00 -9.725104821715569922e-05
1.400000000000001776e+01 3.800000000000007816e+00 -7.953902230042084014e-05
1.420000000000001705e+01 3.800000000000007816e+00 -6.403847480077097813e-05
1.440000000000001634e+01 3.800000000000007816e+00 -5.079378210074079856e-05
1.460000000000001563e+01 3.800000000000007816e+00 -3.971521049311897629e-05
1.480000000000001847e+01 3.800000000000007816e+00 -3.062648806179018896e-05
1.500000000000001776e+01 3.800000000000007816e+00 -2.330286554739592413e-05

-5.000000000000000000e+00 4.000000000000007105e+00 -1.554477753520672902e-09
-4.799999999999999822e+00 4.000000000000007105e+00 -3.042543693202751327e-09
-4.599999999999999645e+00 4.000000000000007105e+00 -5.767870473606346669e-09
-4.399999999999999467e+00 4.000000000000007105e+00 -1.057985928175169846e-08
-4.199999999999999289e+00 4.000000000000007105e+00 -1.875333657861978065e-08
-3.999999999999999112e+00 4.000000000000007105e+00 -3.207050563252100714e-08
-3.799999999999998934e+00 4.000000000000007105e+00 -5.280002054043962721e-08
-3.599999999999998757e+00 4.000000000000007105e+00 -8.344559619063868308e-08
-3.399999999999998579e+00 4.000000000000007105e+00 -1.260755604697067309e-07
-3.199999999999998401e+00 4.000000000000007105e+00 -1.809917628463976665e-07
-2.999999999999998224e+00 4.000000000000007105e+00 -2.444800497204143812e-07
-2.799999999999998046e+00 4.000000000000007105e+00 -3.054435954748594074e-07
-2.599999999999997868e+00 4.000000000000007105e+00 -3.408923080903562190e-07
-2.399999999999997691e+00 4.000000000000007105e+00 -3.105625841228216297e-07
-2.199999999999997513e+00 4.000000000000007105e+00 -1.513393807153793092e-07
-1.999999999999997335e+00 4.000000000000007105e+00 2.274595753337071254e-07
-1.799999999999997158e+00 4.000000000000007105e+00 9.466868472836249718e-07
-1.599999999999996980e+00 4.000000000000007105e+00 2.156848803799156044e-06
-1.399999999999996803e+00 4.000000000000007105e+00 4.034348972843692085e-06
-1.199999999999996625e+00 4.000000000000007105e+00 6.775955483921639173e-06
-9.999999999999964473e-01 4.000000000000007105e+00 1.059501685355650343e-05
-7.999999999999962697e-01 4.000000000000007105e+00 1.572491064071819802e-05
-5.999999999999960920e-01 4.000000000000007105e+00 2.243619905191392193e-05
-3.999999999999959144e-01 4.000000000000007105e+00 3.107304066881361177e-05
-1.999999999999957367e-01 4.000000000000007105e+00 4.211091618507938311e-05
4.440892098500626162e-15 4.000000000000007105e+00 5.623169935108108532e-05
2.000000000000046185e-01 4.000000000000007105e+00 7.440449530327879343e-05
4.000000000000047962e-01 4.000000000000007105e+00 9.795327267820561946e-05
6.000000000000049738e-01 4.000000000000007105e+00 1.285873193771193629e-04
8.000000000000051514e-01 4.000000000000007105e+00 1.683698370019637779e-04
1.000000000000005329e+00 4.000000000000007105e+00 2.196044912262248784e-04
1.200000000000005507e+00 4.000000000000007105e+00 2.846291654484454730e-04
1.400000000000005684e+00 4.000000000000007105e+00 3.655192396062945711e-04
1.600000000000005862e+00 4.000000000000007105e+00 4.637177383316582824e-04
1.800000000000006040e+00 4.000000000000007105e+00 5.796250859213712085e-04
2.000000000000006217e+00 4.000000000000007105e+00 7.121956103707991446e-04
2.200000000000006395e+00 4.000000000000007105e+00 8.585997907301660612e-04
2.400000000000006573e+00 4.000000000000007105e+00 1.014018175452274665e-03
2.600000000000006750e+00 4.000000000000007105e+00 1.171631576512272618e-03
2.800000000000006928e+00 4.000000000000007105e+00 1.322858984585387069e-03
3.000000000000007105e+00 4.000000000000007105e+00 1.457867445216598024e-03
3.200000000000006395e+00 4.000000000000007105e+00 1.566337942411928771e-03
3.400000000000007461e+00 4.000000000000007105e+00 1.638423699819400092e-03
3.600000000000008527e+00 4.000000000000007105e+00 1.665791947595854881e-03
3.800000000000007816e+00 4.000000000000007105e+00 1.642608844012473888e-03
4.000000000000007105e+00 4.000000000000007105e+00 1.566320124581062432e-03
4.200000000000008171e+00 4.000000000000007105e+00 1.438102294266870116e-03
4.400000000000009237e+00 4.000000000000007105e+00 1.262908447338822104e-03
4.600000000000008527e+00 4.000000000000007105e+00 1.049099323118379444e-03
4.800000000000007816e+00 4.000000000000007105e+00 8.077192440990720469e-04
5.000000000000008882e+00 4.000000000000007105e+00 5.515325186195735871e-04
5.200000000000009948e+00 4.000000000000007105e+00 2.939665385552172380e-04
5.400000000000009237e+00 4.000000000000007105e+00 4.810755807918853266e-05
5.600000000000008527e+00 4.000000000000007105e+00 -1.741339013213820939e-04
5.800000000000009592e+00 4.000000000000007105e+00 -3.626201607005714151e-04
6.000000000000010658e+00 4.000000000000007105e+00 -5.093345694969673380e-04
6.200000000000009948e+00 4.000000000000007105e+00 -6.085198002399854617e-04
6.400000000000009237e+00 4.000000000000007105e+00 -6.566790093695125093e-04
6.600000000000010303e+00 4.000000000000007105e+00 -6.525232612142549925e-04
6.800000000000011369e+00 4.000000000000007105e+00 -5.969350209677228274e-04
7.000000000000010658e+00 4.000000000000007105e+00 -4.929835576637879840e-04
7.200000000000009948e+00 4.000000000000007105e+00 -3.459819798529040896e-04
7.400000000000011013e+00 4.000000000000007105e+00 -1.635289701607976689e-04
7.600000000000012079e+00 4.000000000000007105e+00 4.455554397229504740e-05
7.800000000000011369e+00 4.000000000000007105e+00 2.665002049163052509e-04
8.000000000000010658e+00 4.000000000000007105e+00 4.891329093348180347e-04
8.200000000000011724e+00 4.000000000000007105e+00 6.987320194288901146e-04
8.400000000000012790e+00 4.000000000000007105e+00 8.821216944565280155e-04
8.600000000000012079e+00 4.000000000000007105e+00 1.027878566675749809e-03
8.800000000000011369e+00 4.000000000000007105e+00 1.127463561955748851e-03
9.000000000000012434e+00 4.000000000000007105e+00 1.176080968410719808e-03
9.200000000000013500e+00 4.000000000000007105e+00 1.173104172003119547e-03
9.400000000000012790e+00 4.000000000000007105e+00 1.121986226673784290e-03
9.600000000000012079e+00 4.000000000000007105e+00 1.029673101877153244e-03
9.800000000000013145e+00 4.000000000000007105e+00 9.056313217645506081e-04
1.000000000000001421e+01 4.000000000000007105e+00 7.606657185202348424e-04
1.020000000000001350e+01 4.000000000000007105e+00 6.057233837387047265e-04
1.040000000000001279e+01 4.000000000000007105e+00 4.508565684610195976e-04
1.060000000000001386e+01 4.000000000000007105e+00 3.044622843651860478e-04
1.080000000000001492e+01 4.000000000000007105e+00 1.728482428918805139e-04
1.100000000000001421e+01 4.000000000000007105e+00 6.011180035082240797e-05
1.120000000000001350e+01 4.000000000000007105e+00 -3.172656758009298575e-05
1.140000000000001279e+01 4.000000000000007105e+00 -1.024161872167893565e-04
1.160000000000001563e+01 4.000000000000007105e+00 -1.530782506601878782e-04
1.180000000000001492e+01 4.000000000000007105e+00 -1.857872226324849320e-04
1.200000000000001421e+01 4.000000000000007105e+00 -2.031822392968722689e-04
1.220000000000001705e+01 4.000000000000007105e+00 -2.081387642395756137e-04
1.240000000000001634e+01 4.000000000000007105e+00 -2.035134758945168559e-04
1.260000000000001563e+01 4.000000000000007105e+00 -1.919628343688916620e-04
1.280000000000001492e+01 4.000000000000007105e+00 -1.758280292701383670e-04
1.300000000000001421e+01 4.000000000000007105e+00 -1.570751552529445162e-04
1.320000000000001705e+01 4.000000000000007105e+00 -1.372783290156852571e-04
1.340000000000001634e+01 4.000000000000007105e+00 -1.176339854766008395e-04
1.360000000000001563e+01 4.000000000000007105e+00 -9.899597597105680273e-05
1.380000000000001847e+01 4.000000000000007105e+00 -8.192282416045555866e-05
1.400000000000001776e+01 4.000000000000007105e+00 -6.673028382404551720e-05
1.420000000000001705e+01 4.000000000000007105e+00 -5.354403691657651330e-05
1.440000000000001634e+01 4.000000000000007105e+00 -4.234889727624619122e-05
1.460000000000001563e+01 4.000000000000007105e+00 -3.303220829448886008e-05
1.480000000000001847e+01 4.000000000000007105e+00 -2.542022183253673910e-05
1.500000000000001776e+01 4.000000000000007105e+00 -1.930711245537557796e-05

-5.000000000000000000e+00 4.200000000000008171e+00 -9.205301413618982100e-10
-4.799999999999999822e+00 4.200000000000008171e+00 -1.802139451630139695e-09
-4.599999999999999645e+00 4.200000000000008171e+00 -3.417291638932934280e-09
-4.399999999999999467e+00 4.200000000000008171e+00 -6.270205272085961553e-09
-4.199999999999999289e+00 4.200000000000008171e+00 -1.111835751563976573e-08
-3.999999999999999112e+00 4.200000000000008171e+00 -1.902212907704782547e-08
-3.799999999999998934e+00 4.200000000000008171e+00 -3.133416150530000896e-08
-3.599999999999998757e+00 4.200000000000008171e+00 -4.955295251551998634e-08
-3.399999999999998579e+00 4.200000000000008171e+00 -7.492876816015180255e-08
-3.199999999999998401e+00 4.200000000000008171e+00 -1.076778202647111520e-07
-2.999999999999998224e+00 4.200000000000008171e+00 -1.456495928598218870e-07
-2.799999999999998046e+00 4.200000000000008171e+00 -1.823246374304479492e-07
-2.599999999999997868e+00 4.200000000000008171e+00 -2.041179710213533589e-07
-2.399999999999997691e+00 4.200000000000008171e+00 -1.871357777979981577e-07
-2.199999999999997513e+00 4.200000000000008171e+00 -9.376120766825201730e-08
-1.999999999999997335e+00 4.200000000000008171e+00 1.303338862923684212e-07
-1.799999999999997158e+00 4.200000000000008171e+00 5.580501961108654629e-07
-1.599999999999996980e+00 4.200000000000008171e+00 1.281045537402693449e-06
-1.399999999999996803e+00 4.200000000000008171e+00 2.408220897046877740e-06
-1.199999999999996625e+00 4.200000000000008171e+00 4.063420888813185819e-06
-9.999999999999964473e-01 4.200000000000008171e+00 6.384468387393563079e-06
-7.999999999999962697e-01 4.200000000000008171e+00 9.526789443850783531e-06
-5.999999999999960920e-01 4.200000000000008171e+00 1.367543328232976750e-05
-3.999999999999959144e-01 4.200000000000008171e+00 1.906869357021939872e-05
-1.999999999999957367e-01 4.200000000000008171e+00 2.603440412307483616e-05
4.440892098500626162e-15 4.200000000000008171e+00 3.503633071620993914e-05
2.000000000000046185e-01 4.200000000000008171e+00 4.672347144993805516e-05
4.000000000000047962e-01 4.200000000000008171e+00 6.197057248387865299e-05
6.000000000000049738e-01 4.200000000000008171e+00 8.189506478330456287e-05
8.000000000000051514e-01 4.200000000000008171e+00 1.078350682999914493e-04
1.000000000000005329e+00 4.200000000000008171e+00 1.412756902268355445e-04
1.200000000000005507e+00 4.200000000000008171e+00 1.837164535524119912e-04
1.400000000000005684e+00 4.200000000000008171e+00 2.364806407491731606e-04
1.600000000000005862e+00 4.200000000000008171e+00 3.004766891194589665e-04
1.800000000000006040e+00 4.200000000000008171e+00 3.759316555035489859e-04
2.000000000000006217e+00 4.200000000000008171e+00 4.621264066903807400e-04
2.200000000000006395e+00 4.200000000000008171e+00 5.571706181555945896e-04
2.400000000000006573e+00 4.200000000000008171e+00 6.578612738661117907e-04
2.600000000000006750e+00 4.200000000000008171e+00 7.596687436170787393e-04
2.800000000000006928e+00 4.200000000000008171e+00 8.568869136365164394e-04
3.000000000000007105e+00 4.200000000000008171e+00 9.429663080523361871e-04
3.200000000000006395e+00 4.200000000000008171e+00 1.011021982977695086e-03
3.400000000000007461e+00 4.200000000000008171e+00 1.054474855464194180e-03
3.600000000000008527e+00 4.200000000000008171e+00 1.067752959128308397e-03
3.800000000000007816e+00 4.200000000000008171e+00 1.046956521976641092e-03
4.000000000000007105e+00 4.200000000000008171e+00 9.903853952000518136e-04
4.200000000000008171e+00 4.200000000000008171e+00 8.988430504596400198e-04
4.400000000000009237e+00 4.200000000000008171e+00 7.756662623662911784e-04
4.600000000000008527e+00 4.200000000000008171e+00 6.264762371886969028e-04
4.800000000000007816e+00 4.200000000000008171e+00 4.586943094467411225e-04
5.000000000000008882e+00 4.200000000000008171e+00 2.809021459480004045e-04
5.200000000000009948e+00 4.200000000000008171e+00 1.021445479805110142e-04
5.400000000000009237e+00 4.200000000000008171e+00 -6.873037118173163284e-05
5.600000000000008527e+00 4.200000000000008171e+00 -2.236207553659332449e-04
5.800000000000009592e+00 4.200000000000008171e+00 -3.555707699029775110e-04
6.000000000000010658e+00 4.200000000000008171e+00 -4.590167620125481379e-04
6.200000000000009948e+00 4.200000000000008171e+00 -5.299058533925603970e-04
6.400000000000009237e+00 4.200000000000008171e+00 -5.657310352599450101e-04
6.600000000000010303e+00 4.200000000000008171e+00 -5.655304076089541455e-04
6.800000000000011369e+00 4.200000000000008171e+00 -5.298877940012752547e-04
7.000000000000010658e+00 4.200000000000008171e+00 -4.609507023549847828e-04
7.200000000000009948e+00 4.200000000000008171e+00 -3.624547349229024920e-04
7.400000000000011013e+00 4.200000000000008171e+00 -2.397178697805603961e-04
7.600000000000012079e+00 4.200000000000008171e+00 -9.955099988135615889e-05
7.800000000000011369e+00 4.200000000000008171e+00 4.997066812384192753e-05
8.000000000000010658e+00 4.200000000000008171e+00 1.999136091776917653e-04
8.200000000000011724e+00 4.200000000000008171e+00 3.410728114676211693e-04
8.400000000000012790e+00 4.200000000000008171e+00 4.646974962010047908e-04
8.600000000000012079e+00 4.200000000000008171e+00 5.632696348124778974e-04
8.800000000000011369e+00 4.200000000000008171e+00 6.312196476929712256e-04
9.000000000000012434e+00 4.200000000000008171e+00 6.654592758310345262e-04
9.200000000000013500e+00 4.200000000000008171e+00 6.656360796042304828e-04
9.400000000000012790e+00 4.200000000000008171e+00 6.340624741046705769e-04
9.600000000000012079e+00 4.200000000000008171e+00 5.753324562704623980e-04
9.800000000000013145e+00 4.200000000000008171e+00 4.956955983461459490e-04
1.000000000000001421e+01 4.200000000000008171e+00 4.022965296939776027e-04
1.020000000000001350e+01 4.200000000000008171e+00 3.024010075360407954e-04
1.040000000000001279e+01 4.200000000000008171e+00 2.027166413624740366e-04
1.060000000000001386e+01 4.200000000000008171e+00 1.088841430005321205e-04
1.080000000000001492e+01 4.200000000000008171e+00 2.517419727671118851e-05
1.100000000000001421e+01 4.200000000000008171e+00 -4.561369555859308167e-05
1.120000000000001350e+01 4.200000000000008171e+00 -1.020830899970293380e-04
1.140000000000001279e+01 4.200000000000008171e+00 -1.440518088600223031e-04
1.160000000000001563e+01 4.200000000000008171e+00 -1.722945887930127731e-04
1.180000000000001492e+01 4.200000000000008171e+00 -1.882634103635795800e-04
1.200000000000001421e+01 4.200000000000008171e+00 -1.938207600756311889e-04
1.220000000000001705e+01 4.200000000000008171e+00 -1.910086200258254933e-04
1.240000000000001634e+01 4.200000000000008171e+00 -1.818646898252287373e-04
1.260000000000001563e+01 4.200000000000008171e+00 -1.682885659955614258e-04
1.280000000000001492e+01 4.200000000000008171e+00 -1.519546671081453790e-04
1.300000000000001421e+01 4.200000000000008171e+00 -1.342652887594030561e-04
1.320000000000001705e+01 4.200000000000008171e+00 -1.163357080922098566e-04
1.340000000000001634e+01 4.200000000000008171e+00 -9.900310883691509402e-05
1.360000000000001563e+01 4.200000000000008171e+00 -8.285174312687581416e-05
1.380000000000001847e+01 4.200000000000008171e+00 -6.824780751999092409e-05
1.400000000000001776e+01 4.200000000000008171e+00 -5.537873954322244832e-05
1.420000000000001705e+01 4.200000000000008171e+00 -4.429288468915724123e-05
1.440000000000001634e+01 4.200000000000008171e+00 -3.493665005628210401e-05
1.460000000000001563e+01 4.200000000000008171e+00 -2.718729423360968106e-05
1.480000000000001847e+01 4.200000000000008171e+00 -2.088037120457464003e-05
1.500000000000001776e+01 4.200000000000008171e+00 -1.583153381830602413e-05

-5.000000000000000000e+00 4.400000000000009237e+00 -5.316503139729992038e-10
-4.799999999999999822e+00 4.400000000000009237e+00 -1.041116661123853519e-09
-4.599999999999999645e+00 4.400000000000009237e+00 -1.974867630181950178e-09
-4.399999999999999467e+00 4.400000000000009237e+00 -3.625011335199594058e-09
-4.199999999999999289e+00 4.400000000000009237e+00 -6.430917581091398987e-09
-3.999999999999999112e+00 4.400000000000009237e+00 -1.100874481218648889e-08
-3.799999999999998934e+00 4.400000000000009237e+00 -1.814666970077758541e-08
-3.599999999999998757e+00 4.400000000000009237e+00 -2.872235569185303191e-08
-3.399999999999998579e+00 4.400000000000009237e+00 -4.347797802207843677e-08
-3.199999999999998401e+00 4.400000000000009237e+00 -6.256913100031245726e-08
-2.999999999999998224e+00 4.400000000000009237e+00 -8.479666571593463117e-08
-2.799999999999998046e+00 4.400000000000009237e+00 -1.064476675516813972e-07
-2.599999999999997868e+00 4.400000000000009237e+00 -1.197257791231659378e-07
-2.399999999999997691e+00 4.400000000000009237e+00 -1.108471515858127162e-07
-2.199999999999997513e+00 4.400000000000009237e+00 -5.800537737975470832e-08
-1.999999999999997335e+00 4.400000000000009237e+00 7.046899177706514161e-08
-1.799999999999997158e+00 4.400000000000009237e+00 3.173739701802217615e-07
-1.599999999999996980e+00 4.400000000000009237e+00 7.370380821336675876e-07
-1.399999999999996803e+00 4.400000000000009237e+00 1.394876621168523748e-06
-1.199999999999996625e+00 4.400000000000009237e+00 2.366657580142465013e-06
-9.999999999999964473e-01 4.400000000000009237e+00 3.738721758684719658e-06
-7.999999999999962697e-01 4.400000000000009237e+00 5.611043711473013689e-06
-5.999999999999960920e-01 4.400000000000009237e+00 8.105316169515313485e-06
-3.999999999999959144e-01 4.400000000000009237e+00 1.137986636301776836e-05
-1.999999999999957367e-01 4.400000000000009237e+00 1.565194280995658711e-05
4.440892098500626162e-15 4.400000000000009237e+00 2.122575098791227598e-05
2.000000000000046185e-01 4.400000000000009237e+00 2.852188439865356806e-05
4.000000000000047962e-01 4.400000000000009237e+00 3.810110288310250256e-05
6.000000000000049738e-01 4.400000000000009237e+00 5.067350701085034407e-05
8.000000000000051514e-01 4.400000000000009237e+00 6.708371991818692145e-05
1.000000000000005329e+00 4.400000000000009237e+00 8.826409712514312700e-05
1.200000000000005507e+00 4.400000000000009237e+00 1.151512312372097823e-04
1.400000000000005684e+00 4.400000000000009237e+00 1.485657673961075949e-04
1.600000000000005862e+00 4.400000000000009237e+00 1.890613149767165005e-04
1.800000000000006040e+00 4.400000000000009237e+00 2.367545593715832770e-04
2.000000000000006217e+00 4.400000000000009237e+00 2.911550802755790714e-04
2.200000000000006395e+00 4.400000000000009237e+00 3.510192116975259860e-04
2.400000000000006573e+00 4.400000000000009237e+00 4.142564079489283266e-04
2.600000000000006750e+00 4.400000000000009237e+00 4.779173187232998803e-04
2.800000000000006928e+00 4.400000000000009237e+00 5.382881905708629573e-04
3.000000000000007105e+00 4.400000000000009237e+00 5.911049076045110347e-04
3.200000000000006395e+00 4.400000000000009237e+00 6.318821104068875769e-04
3.400000000000007461e+00 4.400000000000009237e+00 6.563308160903518710e-04
3.600000000000008527e+00 4.400000000000009237e+00 6.608164693628180856e-04
3.800000000000007816e+00 4.400000000000009237e+00 6.427942315650149105e-04
4.000000000000007105e+00 4.400000000000009237e+00 6.011547447145686694e-04
4.200000000000008171e+00 4.400000000000009237e+00 5.364241367335310451e-04
4.400000000000009237e+00 4.400000000000009237e+00 4.507853132746048670e-04
4.600000000000008527e+00 4.400000000000009237e+00 3.479184382768825716e-04
4.800000000000007816e+00 4.400000000000009237e+00 2.326894198925241329e-04
5.000000000000008882e+00 4.400000000000009237e+00 1.107386755554520423e-04
5.200000000000009948e+00 4.400000000000009237e+00 -1.196673786191647116e-05
5.400000000000009237e+00 4.400000000000009237e+00 -1.295578076406027042e-04
5.600000000000008527e+00 4.400000000000009237e+00 -2.366201793112564841e-04
5.800000000000009592e+00 4.400000000000009237e+00 -3.284593347997164002e-04
6.000000000000010658e+00 4.400000000000009237e+00 -4.012730702044239850e-04
6.200000000000009948e+00 4.400000000000009237e+00 -4.522475131796784616e-04
6.400000000000009237e+00 4.400000000000009237e+00 -4.796025446566382923e-04
6.600000000000010303e+00 4.400000000000009237e+00 -4.826131667200803501e-04
6.800000000000011369e+00 4.400000000000009237e+00 -4.616259698791204966e-04
7.000000000000010658e+00 4.400000000000009237e+00 -4.180767453981735506e-04
7.200000000000009948e+00 4.400000000000009237e+00 -3.544998275747631485e-04
7.400000000000011013e+00 4.400000000000009237e+00 -2.745059352639941551e-04
7.600000000000012079e+00 4.400000000000009237e+00 -1.826972317415756118e-04
7.800000000000011369e+00 4.400000000000009237e+00 -8.448945644175598411e-05
8.000000000000010658e+00 4.400000000000009237e+00 1.417707902942790434e-05
8.200000000000011724e+00 4.400000000000009237e+00 1.072342918652654056e-04
8.400000000000012790e+00 4.400000000000009237e+00 1.889608270246530589e-04
8.600000000000012079e+00 4.400000000000009237e+00 2.544790605661591851e-04
8.800000000000011369e+00 4.400000000000009237e+00 3.002035142289592447e-04
9.000000000000012434e+00 4.400000000000009237e+00 3.241686204118577968e-04
9.200000000000013500e+00 4.400000000000009237e+00 3.261795480701638059e-04
9.400000000000012790e+00 4.400000000000009237e+00 3.077592698561765813e-04
9.600000000000012079e+00 4.400000000000009237e+00 2.719010967081953367e-04
9.800000000000013145e+00 4.400000000000009237e+00 2.226695478340590334e-04
1.000000000000001421e+01 4.400000000000009237e+00 1.647156625142653290e-04
1.020000000000001350e+01 4.400000000000009237e+00 1.027810496223324787e-04
1.040000000000001279e+01 4.400000000000009237e+00 4.125788500906061906e-05
1.060000000000001386e+01 4.400000000000009237e+00 -1.614659298802585070e-05
1.080000000000001492e+01 4.400000000000009237e+00 -6.661681280234520511e-05
1.100000000000001421e+01 4.400000000000009237e+00 -1.083062817578824227e-04
1.120000000000001350e+01 4.400000000000009237e+00 -1.403036855007586570e-04
1.140000000000001279e+01 4.400000000000009237e+00 -1.625167265843975746e-04
1.160000000000001563e+01 4.400000000000009237e+00 -1.755062746945155571e-04
1.180000000000001492e+01 4.400000000000009237e+00 -1.803009715207946851e-04
1.200000000000001421e+01 4.400000000000009237e+00 -1.782163409418502755e-04
1.220000000000001705e+01 4.400000000000009237e+00 -1.706949270066673266e-04
1.240000000000001634e+01 4.400000000000009237e+00 -1.591767132934338079e-04
1.260000000000001563e+01 4.400000000000009237e+00 -1.450030737375564193e-04
1.280000000000001492e+01 4.400000000000009237e+00 -1.293531558910784678e-04
1.300000000000001421e+01 4.400000000000009237e+00 -1.132088590660717555e-04
1.320000000000001705e+01 4.400000000000009237e+00 -9.734316551687099452e-05
1.340000000000001634e+01 4.400000000000009237e+00 -8.232616176956231570e-05
1.360000000000001563e+01 4.400000000000009237e+00 -6.854332093284769105e-05
1.380000000000001847e+01 4.400000000000009237e+00 -5.622124185330869755e-05
1.400000000000001776e+01 4.400000000000009237e+00 -4.545686494491621351e-05
1.420000000000001705e+01 4.400000000000009237e+00 -3.624707454811080821e-05
1.440000000000001634e+01 4.400000000000009237e+00 -2.851646459799075820e-05
1.460000000000001563e+01 4.400000000000009237e+00 -2.214182984556567070e-05
1.480000000000001847e+01 4.400000000000009237e+00 -1.697261302979825281e-05
1.500000000000001776e+01 4.400000000000009237e+00 -1.284707113262917109e-05

-5.000000000000000000e+00 4.600000000000008527e+00 -2.995040663755338018e-10
-4.799999999999999822e+00 4.600000000000008527e+00 -5.867161464227765113e-10
-4.599999999999999645e+00 4.600000000000008527e+00 -1.113388435263692954e-09
-4.399999999999999467e+00 4.600000000000008527e+00 -2.044713444194398882e-09
-4.199999999999999289e+00 4.600000000000008527e+00 -3.629552751666538348e-09
-3.999999999999999112e+00 4.600000000000008527e+00 -6.217694858478455030e-09
-3.799999999999998934e+00 4.600000000000008527e+00 -1.025819228313515053e-08
-3.599999999999998757e+00 4.600000000000008527e+00 -1.625442118652091301e-08
-3.399999999999998579e+00 4.600000000000008527e+00 -2.463947202430811981e-08
-3.199999999999998401e+00 4.600000000000008527e+00 -3.552454067413596109e-08
-2.999999999999998224e+00 4.600000000000008527e+00 -4.826837441657689078e-08
-2.799999999999998046e+00 4.600000000000008527e+00 -6.082455909594853598e-08
-2.599999999999997868e+00 4.600000000000008527e+00 -6.885234689612455274e-08
-2.399999999999997691e+00 4.600000000000008527e+00 -6.462866997680598458e-08
-2.199999999999997513e+00 4.600000000000008527e+00 -3.586773002675899562e-08
-1.999999999999997335e+00 4.600000000000008527e+00 3.537986880386527044e-08
-1.799999999999997158e+00 4.600000000000008527e+00 1.735489061683109963e-07
-1.599999999999996980e+00 4.600000000000008527e+00 4.099569595777568651e-07
-1.399999999999996803e+00 4.600000000000008527e+00 7.828057933892655239e-07
-1.199999999999996625e+00 4.600000000000008527e+00 1.337116338034357829e-06
-9.999999999999964473e-01 4.600000000000008527e+00 2.125310464400910917e-06
-7.999999999999962697e-01 4.600000000000008527e+00 3.209506374591350944e-06
-5.999999999999960920e-01 4.600000000000008527e+00 4.666749301111174498e-06
-3.999999999999959144e-01 4.600000000000008527e+00 6.598172244622810934e-06
-1.999999999999957367e-01 4.600000000000008527e+00 9.142344010437662659e-06
4.440892098500626162e-15 4.600000000000008527e+00 1.249181360552591227e-05
2.000000000000046185e-01 4.600000000000008527e+00 1.691027611934572665e-05
4.000000000000047962e-01 4.600000000000008527e+00 2.274620508052641892e-05
6.000000000000049738e-01 4.600000000000008527e+00 3.043764634452504115e-05
8.000000000000051514e-01 4.600000000000008527e+00 4.050253999754276080e-05
1.000000000000005329e+00 4.600000000000008527e+00 5.350966978342160184e-05
1.200000000000005507e+00 4.600000000000008527e+00 7.002716855343887816e-05
1.400000000000005684e+00 4.600000000000008527e+00 9.054829214296158371e-05
1.600000000000005862e+00 4.600000000000008527e+00 1.153976834019013057e-04
1.800000000000006040e+00 4.600000000000008527e+00 1.446253349044682851e-04
2.000000000000006217e+00 4.600000000000008527e+00 1.778996351834242486e-04
2.200000000000006395e+00 4.600000000000008527e+00 2.144147922081625791e-04
2.400000000000006573e+00 4.600000000000008527e+00 2.528307855447478516e-04
2.600000000000006750e+00 4.600000000000008527e+00 2.912646596499949008e-04
2.800000000000006928e+00 4.600000000000008527e+00 3.273491555287054737e-04
3.000000000000007105e+00 4.600000000000008527e+00 3.583674862512205555e-04
3.200000000000006395e+00 4.600000000000008527e+00 3.814616115173519867e-04
3.400000000000007461e+00 4.600000000000008527e+00 3.938972503065498875e-04
3.600000000000008527e+00 4.600000000000008527e+00 3.933551115970206503e-04
3.800000000000007816e+00 4.600000000000008527e+00 3.782081804883131461e-04
4.000000000000007105e+00 4.600000000000008527e+00 3.477426728474977214e-04
4.200000000000008171e+00 4.600000000000008527e+00 3.022870477864371213e-04
4.400000000000009237e+00 4.600000000000008527e+00 2.432283136080193916e-04
4.600000000000008527e+00 4.600000000000008527e+00 1.729144088719667793e-04
4.800000000000007816e+00 4.600000000000008527e+00 9.446085335985196648e-05
5.000000000000008882e+00 4.600000000000008527e+00 1.149438177060663415e-05
5.200000000000009948e+00 4.600000000000008527e+00 -7.212730254930083433e-05
5.400000000000009237e+00 4.600000000000008527e+00 -1.525829315788837601e-04
5.600000000000008527e+00 4.600000000000008527e+00 -2.263150626956378971e-04
5.800000000000009592e+00 4.600000000000008527e+00 -2.902036137738575844e-04
6.000000000000010658e+00 4.600000000000008527e+00 -3.416850004637470885e-04
6.200000000000009948e+00 4.600000000000008527e+00 -3.788264365769873111e-04
6.400000000000009237e+00 4.600000000000008527e+00 -4.003700229365085854e-04
6.600000000000010303e+00 4.600000000000008527e+00 -4.057608860829636939e-04
6.800000000000011369e+00 4.600000000000008527e+00 -3.951686586005055614e-04
7.000000000000010658e+00 4.600000000000008527e+00 -3.695036686693508221e-04
7.200000000000009948e+00 4.600000000000008527e+00 -3.304204639448119277e-04
7.400000000000011013e+00 4.600000000000008527e+00 -2.802940786468397427e-04
7.600000000000012079e+00 4.600000000000008527e+00 -2.221510086128754356e-04
7.800000000000011369e+00 4.600000000000008527e+00 -1.595388921598850070e-04
8.000000000000010658e+00 4.600000000000008527e+00 -9.632701075441556129e-05
8.200000000000011724e+00 4.600000000000008527e+00 -3.644294201733241971e-05
8.400000000000012790e+00 4.600000000000008527e+00 1.643367689516131788e-05
8.600000000000012079e+00 4.600000000000008527e+00 5.918523944113565725e-05
8.800000000000011369e+00 4.600000000000008527e+00 8.953472199673236575e-05
9.000000000000012434e+00 4.600000000000008527e+00 1.062457404186389675e-04
9.200000000000013500e+00 4.600000000000008527e+00 1.092112001122958289e-04
9.400000000000012790e+00 4.600000000000008527e+00 9.941541827818405758e-05
9.600000000000012079e+00 4.600000000000008527e+00 7.877601841299246386e-05
9.800000000000013145e+00 4.600000000000008527e+00 4.989183764547148634e-05
1.000000000000001421e+01 4.600000000000008527e+00 1.573699105920709884e-05
1.020000000000001350e+01 4.600000000000008527e+00 -2.065359066265906631e-05
1.040000000000001279e+01 4.600000000000008527e+00 -5.646562342464659837e-05
1.060000000000001386e+01 4.600000000000008527e+00 -8.932316024154947939e-05
1.080000000000001492e+01 4.600000000000008527e+00 -1.174261222765794971e-04
1.100000000000001421e+01 4.600000000000008527e+00 -1.396057437257393352e-04
1.120000000000001350e+01 4.600000000000008527e+00 -1.553077358150020096e-04
1.140000000000001279e+01 4.600000000000008527e+00 -1.645204375681054779e-04
1.160000000000001563e+01 4.600000000000008527e+00 -1.676681773034419966e-04
1.180000000000001492e+01 4.600000000000008527e+00 -1.654892650644389316e-04
1.200000000000001421e+01 4.600000000000008527e+00 -1.589147255184791873e-04
1.220000000000001705e+01 4.600000000000008527e+00 -1.489593796475784245e-04
1.240000000000001634e+01 4.600000000000008527e+00 -1.366322699684411593e-04
1.260000000000001563e+01 4.600000000000008527e+00 -1.228694061579499431e-04
1.280000000000001492e+01 4.600000000000008527e+00 -1.084887289867728517e-04
1.300000000000001421e+01 4.600000000000008527e+00 -9.416511287051719005e-05
1.320000000000001705e+01 4.600000000000008527e+00 -8.042204127162994986e-05
1.340000000000001634e+01 4.600000000000008527e+00 -6.763610753833297574e-05
1.360000000000001563e+01 4.600000000000008527e+00 -5.605051758728919753e-05
1.380000000000001847e+01 4.600000000000008527e+00 -4.579412416745345498e-05
1.400000000000001776e+01 4.600000000000008527e+00 -3.690306457594284833e-05
1.420000000000001705e+01 4.600000000000008527e+00 -2.934269864524485132e-05
1.440000000000001634e+01 4.600000000000008527e+00 -2.302817491088749133e-05
1.460000000000001563e+01 4.600000000000008527e+00 -1.784253700077105941e-05
1.480000000000001847e+01 4.600000000000008527e+00 -1.365178548184466427e-05
1.500000000000001776e+01 4.600000000000008527e+00 -1.031671451043398427e-05

-5.000000000000000000e+00 4.800000000000007816e+00 -1.646009701980958077e-10
-4.799999999999999822e+00 4.800000000000007816e+00 -3.225844961202254771e-10
-4.599999999999999645e+00 4.800000000000007816e+00 -6.124677507811166425e-10
-4.399999999999999467e+00 4.800000000000007816e+00 -1.125468444275778603e-09
-4.199999999999999289e+00 4.800000000000007816e+00 -1.999274840371937953e-09
-3.999999999999999112e+00 4.800000000000007816e+00 -3.427966893474841931e-09
-3.799999999999998934e+00 4.800000000000007816e+00 -5.661830368711533717e-09
-3.599999999999998757e+00 4.800000000000007816e+00 -8.983788182324043560e-09
-3.399999999999998579e+00 4.800000000000007816e+00 -1.364252577437679296e-08
-3.199999999999998401e+00 4.800000000000007816e+00 -1.971625046602531801e-08
-2.999999999999998224e+00 4.800000000000007816e+00 -2.687820142341199286e-08
-2.799999999999998046e+00 4.800000000000007816e+00 -3.403928850819066194e-08
-2.599999999999997868e+00 4.800000000000007816e+00 -3.885825041012850568e-08
-2.399999999999997691e+00 4.800000000000007816e+00 -3.713698990767972219e-08
-2.199999999999997513e+00 4.800000000000007816e+00 -2.215485040031523604e-08
-1.999999999999997335e+00 4.800000000000007816e+00 1.597030164879635735e-08
-1.799999999999997158e+00 4.800000000000007816e+00 9.079309601454785898e-08
-1.599999999999996980e+00 4.800000000000007816e+00 2.198539814697333591e-07
-1.399999999999996803e+00 4.800000000000007816e+00 4.248210069883057722e-07
-1.199999999999996625e+00 4.800000000000007816e+00 7.316508660879529185e-07
-9.999999999999964473e-01 4.800000000000007816e+00 1.171168107289680543e-06
-7.999999999999962697e-01 4.800000000000007816e+00 1.780651083040823876e-06
-5.999999999999960920e-01 4.800000000000007816e+00 2.607091588341753201e-06
-3.999999999999959144e-01 4.800000000000007816e+00 3.712661202890429959e-06
-1.999999999999957367e-01 4.800000000000007816e+00 5.182499189803999711e-06
4.440892098500626162e-15 4.800000000000007816e+00 7.134231990139790531e-06
2.000000000000046185e-01 4.800000000000007816e+00 9.727735922844783781e-06
4.000000000000047962e-01 4.800000000000007816e+00 1.317274671377742340e-05
6.000000000000049738e-01 4.800000000000007816e+00 1.773123698205130930e-05
8.000000000000051514e-01 4.800000000000007816e+00 2.371124817477150189e-05
1.000000000000005329e+00 4.800000000000007816e+00 3.144922549796234717e-05
1.200000000000005507e+00 4.800000000000007816e+00 4.127890840056564566e-05
1.400000000000005684e+00 4.800000000000007816e+00 5.348642921228059463e-05
1.600000000000005862e+00 4.800000000000007816e+00 6.825336992997475360e-05
1.800000000000006040e+00 4.800000000000007816e+00 8.559199562569282582e-05
2.000000000000006217e+00 4.800000000000007816e+00 1.052795431161322471e-04
2.200000000000006395e+00 4.800000000000007816e+00 1.268009831014920243e-04
2.400000000000006573e+00 4.800000000000007816e+00 1.493115630125904409e-04
2.600000000000006750e+00 4.800000000000007816e+00 1.716309267239820397e-04
2.800000000000006928e+00 4.800000000000007816e+00 1.922788851359076752e-04
3.000000000000007105e+00 4.800000000000007816e+00 2.095584303137371324e-04
3.200000000000006395e+00 4.800000000000007816e+00 2.216844487869019421e-04
3.400000000000007461e+00 4.800000000000007816e+00 2.269478175500738303e-04
3.600000000000008527e+00 4.800000000000007816e+00 2.238960515731552641e-04
3.800000000000007816e+00 4.800000000000007816e+00 2.115057373102813124e-04
4.000000000000007105e+00 4.800000000000007816e+00 1.893206485608719828e-04
4.200000000000008171e+00 4.800000000000007816e+00 1.575336378437729547e-04
4.400000000000009237e+00 4.800000000000007816e+00 1.169995173321263654e-04
4.600000000000008527e+00 4.800000000000007816e+00 6.917808868556198055e-05
4.800000000000007816e+00 4.800000000000007816e+00 1.601827683714362392e-05
5.000000000000008882e+00 4.800000000000007816e+00 -4.019693137057940075e-05
5.200000000000009948e+00 4.800000000000007816e+00 -9.702125909577230783e-05
5.400000000000009237e+00 4.800000000000007816e+00 -1.520097064233765427e-04
5.600000000000008527e+00 4.800000000000007816e+00 -2.028608089836203196e-04
5.800000000000009592e+00 4.800000000000007816e+00 -2.475284421276351815e-04
6.000000000000010658e+00 4.800000000000007816e+00 -2.843027916613490545e-04
6.200000000000009948e+00 4.800000000000007816e+00 -3.118658043940328653e-04
6.400000000000009237e+00 4.800000000000007816e+00 -3.293290189829236898e-04
6.600000000000010303e+00 4.800000000000007816e+00 -3.362610509929418821e-04
6.800000000000011369e+00 4.800000000000007816e+00 -3.327087991631020951e-04
7.000000000000010658e+00 4.800000000000007816e+00 -3.192117565425704696e-04
7.200000000000009948e+00 4.800000000000007816e+00 -2.968039783886731900e-04
7.400000000000011013e+00 4.800000000000007816e+00 -2.669946370556176753e-04
7.600000000000012079e+00 4.800000000000007816e+00 -2.317168852640919333e-04
7.800000000000011369e+00 4.800000000000007816e+00 -1.932367662996644069e-04
8.000000000000010658e+00 4.800000000000007816e+00 -1.540193028593259464e-04
8.200000000000011724e+00 4.800000000000007816e+00 -1.165569336922466740e-04
8.400000000000012790e+00 4.800000000000007816e+00 -8.317451519774468215e-05
8.600000000000012079e+00 4.800000000000007816e+00 -5.583291373884042696e-05
8.800000000000011369e+00 4.800000000000007816e+00 -3.595749666709650323e-05
9.000000000000012434e+00 4.800000000000007816e+00 -2.431697548285255398e-05
9.200000000000013500e+00 4.800000000000007816e+00 -2.097171837227495498e-05
9.400000000000012790e+00 4.800000000000007816e+00 -2.529997120927255326e-05
9.600000000000012079e+00 4.800000000000007816e+00 -3.609776187988370915e-05
9.800000000000013145e+00 4.800000000000007816e+00 -5.173650532265075563e-05
1.000000000000001421e+01 4.800000000000007816e+00 -7.035405735364407551e-05
1.020000000000001350e+01 4.800000000000007816e+00 -9.005174073818535769e-05
1.040000000000001279e+01 4.800000000000007816e+00 -1.090718776135081648e-04
1.060000000000001386e+01 4.800000000000007816e+00 -1.259365415322843962e-04
1.080000000000001492e+01 4.800000000000007816e+00 -1.395367299435034823e-04
1.100000000000001421e+01 4.800000000000007816e+00 -1.491699126415717118e-04
1.120000000000001350e+01 4.800000000000007816e+00 -1.545312521427317847e-04
1.140000000000001279e+01 4.800000000000007816e+00 -1.556687168889188887e-04
1.160000000000001563e+01 4.800000000000007816e+00 -1.529145566330501792e-04
1.180000000000001492e+01 4.800000000000007816e+00 -1.468055140963442590e-04
1.200000000000001421e+01 4.800000000000007816e+00 -1.380023843536075324e-04
1.220000000000001705e+01 4.800000000000007816e+00 -1.272168708579535766e-04
1.240000000000001634e+01 4.800000000000007816e+00 -1.151507960828137585e-04
1.260000000000001563e+01 4.800000000000007816e+00 -1.024500838406841206e-04
1.280000000000001492e+01 4.800000000000007816e+00 -8.967380737922126617e-05
1.300000000000001421e+01 4.800000000000007816e+00 -7.727708436289150874e-05
1.320000000000001705e+01 4.800000000000007816e+00 -6.560566899837241221e-05
1.340000000000001634e+01 4.800000000000007816e+00 -5.489965009823793469e-05
1.360000000000001563e+01 4.800000000000007816e+00 -4.530359576305880971e-05
1.380000000000001847e+01 4.800000000000007816e+00 -3.688067690651999843e-05
1.400000000000001776e+01 4.800000000000007816e+00 -2.962865414358975766e-05
1.420000000000001705e+01 4.800000000000007816e+00 -2.349604550033596153e-05
1.440000000000001634e+01 4.800000000000007816e+00 -1.839724452000466752e-05
1.460000000000001563e+01 4.800000000000007816e+00 -1.422578516195289691e-05
1.480000000000001847e+01 4.800000000000007816e+00 -1.086532198550876991e-05
1.500000000000001776e+01 4.800000000000007816e+00 -8.198195068020799767e-06

-5.000000000000000000e+00 5.000000000000008882e+00 -8.826587539953619693e-11
-4.799999999999999822e+00 5.000000000000008882e+00 -1.730728147306056853e-10
-4.599999999999999645e+00 5.000000000000008882e+00 -3.288041956043286587e-10
-4.399999999999999467e+00 5.000000000000008882e+00 -6.046584139250064466e-10
-4.199999999999999289e+00 5.000000000000008882e+00 -1.075077043271407941e-09
-3.999999999999999112e+00 5.000000000000008882e+00 -1.845359124091310101e-09
-3.799999999999998934e+00 5.000000000000008882e+00 -3.052058287060928371e-09
-3.599999999999998757e+00 5.000000000000008882e+00 -4.851129308142880682e-09
-3.399999999999998579e+00 5.000000000000008882e+00 -7.383216698415539931e-09
-3.199999999999998401e+00 5.000000000000008882e+00 -1.070212683109742784e-08
-2.999999999999998224e+00 5.000000000000008882e+00 -1.465085861200317111e-08
-2.799999999999998046e+00 5.000000000000008882e+00 -1.867155619094512930e-08
-2.599999999999997868e+00 5.000000000000008882e+00 -2.154330302648376926e-08
-2.399999999999997691e+00 5.000000000000008882e+00 -2.105557047205008043e-08
-2.199999999999997513e+00 5.000000000000008882e+00 -1.364354046068301895e-08
-1.999999999999997335e+00 5.000000000000008882e+00 5.971297458231675314e-09
-1.799999999999997158e+00 5.000000000000008882e+00 4.508587099821726640e-08
-1.599999999999996980e+00 5.000000000000008882e+00 1.132337740979445447e-07
-1.399999999999996803e+00 5.000000000000008882e+00 2.223369613779309390e-07
-1.199999999999996625e+00 5.000000000000008882e+00 3.868985344771832432e-07
-9.999999999999964473e-01 5.000000000000008882e+00 6.244542758800269512e-07
-7.999999999999962697e-01 5.000000000000008882e+00 9.565996224072805277e-07
-5.999999999999960920e-01 5.000000000000008882e+00 1.410946976789633396e-06
-3.999999999999959144e-01 5.000000000000008882e+00 2.024291182189296011e-06
-1.999999999999957367e-01 5.000000000000008882e+00 2.847029278742136518e-06
4.440892098500626162e-15 5.000000000000008882e+00 3.948491513217981809e-06
2.000000000000046185e-01 5.000000000000008882e+00 5.422341854779550834e-06
4.000000000000047962e-01 5.000000000000008882e+00 7.390695045115728362e-06
6.000000000000049738e-01 5.000000000000008882e+00 1.000519994275360558e-05
8.000000000000051514e-01 5.000000000000008882e+00 1.344317946038873722e-05
1.000000000000005329e+00 5.000000000000008882e+00 1.789708607392635919e-05
1.200000000000005507e+00 5.000000000000008882e+00 2.355606948066461245e-05
1.400000000000005684e+00 5.000000000000008882e+00 3.057935461483581372e-05
1.600000000000005862e+00 5.000000000000008882e+00 3.906235787577714208e-05
1.800000000000006040e+00 5.000000000000008882e+00 4.899796493993551649e-05
2.000000000000006217e+00 5.000000000000008882e+00 6.023704439191491421e-05
2.200000000000006395e+00 5.000000000000008882e+00 7.245387099982270073e-05
2.400000000000006573e+00 5.000000000000008882e+00 8.512333499305895911e-05
2.600000000000006750e+00 5.000000000000008882e+00 9.751714520486611090e-05
2.800000000000006928e+00 5.000000000000008882e+00 1.087251979340395335e-04
3.000000000000007105e+00 5.000000000000008882e+00 1.177055593132476523e-04
3.200000000000006395e+00 5.000000000000008882e+00 1.233621803481434176e-04
3.400000000000007461e+00 5.000000000000008882e+00 1.246441661971976679e-04
3.600000000000008527e+00 5.000000000000008882e+00 1.206553026323509852e-04
3.800000000000007816e+00 5.000000000000008882e+00 1.107589921893898917e-04
4.000000000000007105e+00 5.000000000000008882e+00 9.466296015313008098e-05
4.200000000000008171e+00 5.000000000000008882e+00 7.247059475967741000e-05
4.400000000000009237e+00 5.000000000000008882e+00 4.469120293079677616e-05
4.600000000000008527e+00 5.000000000000008882e+00 1.220853189777253308e-05
4.800000000000007816e+00 5.000000000000008882e+00 -2.378613807455311235e-05
5.000000000000008882e+00 5.000000000000008882e+00 -6.188489217075550549e-05
5.200000000000009948e+00 5.000000000000008882e+00 -1.005644336505267237e-04
5.400000000000009237e+00 5.000000000000008882e+00 -1.382849903686927549e-04
5.600000000000008527e+00 5.000000000000008882e+00 -1.735775637508318869e-04
5.800000000000009592e+00 5.000000000000008882e+00 -2.051147896613861950e-04
6.000000000000010658e+00 5.000000000000008882e+00 -2.317650706437596555e-04
6.200000000000009948e+00 5.000000000000008882e+00 -2.526327444260734949e-04
6.400000000000009237e+00 5.000000000000008882e+00 -2.670883099432742403e-04
6.600000000000010303e+00 5.000000000000008882e+00 -2.747921382458362680e-04
6.800000000000011369e+00 5.000000000000008882e+00 -2.757130945693605020e-04
7.000000000000010658e+00 5.000000000000008882e+00 -2.701407969260418524e-04
7.200000000000009948e+00 5.000000000000008882e+00 -2.586876409965227453e-04
7.400000000000011013e+00 5.000000000000008882e+00 -2.422750042122110586e-04
7.600000000000012079e+00 5.000000000000008882e+00 -2.220978335194398955e-04
7.800000000000011369e+00 5.000000000000008882e+00 -1.995634863404277147e-04
8.000000000000010658e+00 5.000000000000008882e+00 -1.762042042396968057e-04
8.200000000000011724e+00 5.000000000000008882e+00 -1.535674419582470332e-04
8.400000000000012790e+00 5.000000000000008882e+00 -1.330934734046368699e-04
8.600000000000012079e+00 5.000000000000008882e+00 -1.159939826888245181e-04
8.800000000000011369e+00 5.000000000000008882e+00 -1.031474829941306324e-04
9.000000000000012434e+00 5.000000000000008882e+00 -9.502655658270759721e-05
9.200000000000013500e+00 5.000000000000008882e+00 -9.166795249821989310e-05
9.400000000000012790e+00 5.000000000000008882e+00 -9.269020285760863587e-05
9.600000000000012079e+00 5.000000000000008882e+00 -9.735596819394635375e-05
9.800000000000013145e+00 5.000000000000008882e+00 -1.046694266125363640e-04
1.000000000000001421e+01 5.000000000000008882e+00 -1.134941365450943041e-04
1.020000000000001350e+01 5.000000000000008882e+00 -1.226748229018789608e-04
1.040000000000001279e+01 5.000000000000008882e+00 -1.311476013326985299e-04
1.060000000000001386e+01 5.000000000000008882e+00 -1.380266977458741498e-04
1.080000000000001492e+01 5.000000000000008882e+00 -1.426607071666242694e-04
1.100000000000001421e+01 5.000000000000008882e+00 -1.446566996681210532e-04
1.120000000000001350e+01 5.000000000000008882e+00 -1.438750228860117034e-04
1.140000000000001279e+01 5.000000000000008882e+00 -1.404008346101425235e-04
1.160000000000001563e+01 5.000000000000008882e+00 -1.345000061346255933e-04
1.180000000000001492e+01 5.000000000000008882e+00 -1.265672021203439091e-04
1.200000000000001421e+01 5.000000000000008882e+00 -1.170730242966167836e-04
1.220000000000001705e+01 5.000000000000008882e+00 -1.065155455101707190e-04
1.240000000000001634e+01 5.000000000000008882e+00 -9.537976800515889509e-05
1.260000000000001563e+01 5.000000000000008882e+00 -8.410682896460697070e-05
1.280000000000001492e+01 5.000000000000008882e+00 -7.307334257072198942e-05
1.300000000000001421e+01 5.000000000000008882e+00 -6.258019926918351129e-05
1.320000000000001705e+01 5.000000000000008882e+00 -5.284944784153346501e-05
1.340000000000001634e+01 5.000000000000008882e+00 -4.402752312644185400e-05
1.360000000000001563e+01 5.000000000000008882e+00 -3.619298657297111962e-05
1.380000000000001847e+01 5.000000000000008882e+00 -2.936704665236174452e-05
1.400000000000001776e+01 5.000000000000008882e+00 -2.352535392650200344e-05
1.420000000000001705e+01 5.000000000000008882e+00 -1.860986295404818303e-05
1.440000000000001634e+01 5.000000000000008882e+00 -1.453987323796742568e-05
1.460000000000001563e+01 5.000000000000008882e+00 -1.122166886312947394e-05
1.480000000000001847e+01 5.000000000000008882e+00 -8.556447366356373038e-06
1.500000000000001776e+01 5.000000000000008882e+00 -6.446448888887591545e-06


==> plots/c2hi_density/density_t_185.dat <==
-5.000000000000000000e+00 -5.000000000000000000e+00 -6.628995791876770987e-11
-4.799999999999999822e+00 -5.000000000000000000e+00 -1.332716587542998837e-10
-4.599999999999999645e+00 -5.000000000000000000e+00 -2.604932976548296029e-10
-4.399999999999999467e+00 -5.000000000000000000e+00 -4.948789334726702074e-10
-4.199999999999999289e+00 -5.000000000000000000e+00 -9.134790488517528933e-10
-3.999999999999999112e+00 -5.000000000000000000e+00 -1.637651198392261978e-09
-3.799999999999998934e+00 -5.000000000000000000e+00 -2.850081377787578987e-09
-3.599999999999998757e+00 -5.000000000000000000e+00 -4.812244484926460276e-09
-3.399999999999998579e+00 -5.000000000000000000e+00 -7.877134027178951014e-09
-3.199999999999998401e+00 -5.000000000000000000e+00 -1.248826996306713418e-08
-2.999999999999998224e+00 -5.000000000000000000e+00 -1.915142058917483519e-08
-2.799999999999998046e+00 -5.000000000000000000e+00 -2.836092560612370518e-08
-2.599999999999997868e+00 -5.000000000000000000e+00 -4.045928307059995071e-08
-2.399999999999997691e+00 -5.000000000000000000e+00 -5.540846101731564998e-08
-2.199999999999997513e+00 -5.000000000000000000e+00 -7.245595685118197566e-08
-1.999999999999997335e+00 -5.000000000000000000e+00 -8.968918541140539740e-08
-1.799999999999997158e+00 -5.000000000000000000e+00 -1.034884376967342865e-07
-1.599999999999996980e+00 -5.000000000000000000e+00 -1.079099637213300579e-07
-1.399999999999996803e+00 -5.000000000000000000e+00 -9.405366214065312411e-08
-1.199999999999996625e+00 -5.000000000000000000e+00 -4.949031082211042025e-08
-9.999999999999964473e-01 -5.000000000000000000e+00 4.216297194796962091e-08
-7.999999999999962697e-01 -5.000000000000000000e+00 2.014266016623187018e-07
-5.999999999999960920e-01 -5.000000000000000000e+00 4.528172464457950447e-07
-3.999999999999959144e-01 -5.000000000000000000e+00 8.243162553351883870e-07
-1.999999999999957367e-01 -5.000000000000000000e+00 1.346411018839348331e-06
4.440892098500626162e-15 -5.000000000000000000e+00 2.050704698981465978e-06
2.000000000000046185e-01 -5.000000000000000000e+00 2.968116758276452096e-06
4.000000000000047962e-01 -5.000000000000000000e+00 4.126704683702937358e-06
6.000000000000049738e-01 -5.000000000000000000e+00 5.549109769935747915e-06
8.000000000000051514e-01 -5.000000000000000000e+00 7.249555453025217114e-06
1.000000000000005329e+00 -5.000000000000000000e+00 9.230213662873897398e-06
1.200000000000005507e+00 -5.000000000000000000e+00 1.147664759394097960e-05
1.400000000000005684e+00 -5.000000000000000000e+00 1.395202815153398709e-05
1.600000000000005862e+00 -5.000000000000000000e+00 1.659002862770582595e-05
1.800000000000006040e+00 -5.000000000000000000e+00 1.928683855848717951e-05
2.000000000000006217e+00 -5.000000000000000000e+00 2.189363024140099029e-05
2.200000000000006395e+00 -5.000000000000000000e+00 2.421192873300756840e-05
2.400000000000006573e+00 -5.000000000000000000e+00 2.599535223904625417e-05
2.600000000000006750e+00 -5.000000000000000000e+00 2.696162743527170870e-05
2.800000000000006928e+00 -5.000000000000000000e+00 2.681815609794809799e-05
3.000000000000007105e+00 -5.000000000000000000e+00 2.530242886668054067e-05
3.200000000000006395e+00 -5.000000000000000000e+00 2.223536778179299275e-05
3.400000000000007461e+00 -5.000000000000000000e+00 1.758185371188934529e-05
3.600000000000008527e+00 -5.000000000000000000e+00 1.150929522230350704e-05
3.800000000000007816e+00 -5.000000000000000000e+00 4.433286415941731158e-06
4.000000000000007105e+00 -5.000000000000000000e+00 -2.959934465405149629e-06
4.200000000000008171e+00 -5.000000000000000000e+00 -9.721155901320101589e-06
4.400000000000009237e+00 -5.000000000000000000e+00 -1.467750126447259103e-05
4.600000000000008527e+00 -5.000000000000000000e+00 -1.649876484016475368e-05
4.800000000000007816e+00 -5.000000000000000000e+00 -1.378106619752454904e-05
5.000000000000008882e+00 -5.000000000000000000e+00 -5.135530377700937313e-06
5.200000000000009948e+00 -5.000000000000000000e+00 1.072958972041457914e-05
5.400000000000009237e+00 -5.000000000000000000e+00 3.494116022005967542e-05
5.600000000000008527e+00 -5.000000000000000000e+00 6.840993501100833102e-05
5.800000000000009592e+00 -5.000000000000000000e+00 1.117922128516910690e-04
6.000000000000010658e+00 -5.000000000000000000e+00 1.654566401450501640e-04
6.200000000000009948e+00 -5.000000000000000000e+00 2.294473060170554464e-04
6.400000000000009237e+00 -5.000000000000000000e+00 3.034366453869211783e-04
6.600000000000010303e+00 -5.000000000000000000e+00 3.866670481205221506e-04
6.800000000000011369e+00 -5.000000000000000000e+00 4.778871887069900031e-04
7.000000000000010658e+00 -5.000000000000000000e+00 5.752961550821172757e-04
7.200000000000009948e+00 -5.000000000000000000e+00 6.765135630333841358e-04
7.400000000000011013e+00 -5.000000000000000000e+00 7.785953684610225252e-04
7.600000000000012079e+00 -5.000000000000000000e+00 8.781120412546978031e-04
7.800000000000011369e+00 -5.000000000000000000e+00 9.712980553015749478e-04
8.000000000000010658e+00 -5.000000000000000000e+00 1.054270241068348823e-03
8.200000000000011724e+00 -5.000000000000000000e+00 1.123299400095019310e-03
8.400000000000012790e+00 -5.000000000000000000e+00 1.175107356362393692e-03
8.600000000000012079e+00 -5.000000000000000000e+00 1.207153139581488167e-03
8.800000000000011369e+00 -5.000000000000000000e+00 1.217869544483818171e-03
9.000000000000012434e+00 -5.000000000000000000e+00 1.206815968037959442e-03
9.200000000000013500e+00 -5.000000000000000000e+00 1.174724659203981586e-03
9.400000000000012790e+00 -5.000000000000000000e+00 1.123433203188987624e-03
9.600000000000012079e+00 -5.000000000000000000e+00 1.055713000505489538e-03
9.800000000000013145e+00 -5.000000000000000000e+00 9.750182412444408954e-04
1.000000000000001421e+01 -5.000000000000000000e+00 8.851896224507121600e-04
1.020000000000001350e+01 -5.000000000000000000e+00 7.901503388140171955e-04
1.040000000000001279e+01 -5.000000000000000000e+00 6.936287800053300267e-04
1.060000000000001386e+01 -5.000000000000000000e+00 5.989343149118736727e-04
1.080000000000001492e+01 -5.000000000000000000e+00 5.088017478104609305e-04
1.100000000000001421e+01 -5.000000000000000000e+00 4.253088474621027730e-04
1.120000000000001350e+01 -5.000000000000000000e+00 3.498617203962905574e-04
1.140000000000001279e+01 -5.000000000000000000e+00 2.832359375909371886e-04
1.160000000000001563e+01 -5.000000000000000000e+00 2.256576470455011474e-04
1.180000000000001492e+01 -5.000000000000000000e+00 1.769081678339519577e-04
1.200000000000001421e+01 -5.000000000000000000e+00 1.364370925207663795e-04
1.220000000000001705e+01 -5.000000000000000000e+00 1.034718789015867625e-04
1.240000000000001634e+01 -5.000000000000000000e+00 7.711547459980363985e-05
1.260000000000001563e+01 -5.000000000000000000e+00 5.642703564849837474e-05
1.280000000000001492e+01 -5.000000000000000000e+00 4.048383467952829904e-05
1.300000000000001421e+01 -5.000000000000000000e+00 2.842477920773174224e-05
1.320000000000001705e+01 -5.000000000000000000e+00 1.947752182285881860e-05
1.340000000000001634e+01 -5.000000000000000000e+00 1.297200733819276585e-05
1.360000000000001563e+01 -5.000000000000000000e+00 8.343599687030432482e-06
1.380000000000001847e+01 -5.000000000000000000e+00 5.128820708900417276e-06
1.400000000000001776e+01 -5.000000000000000000e+00 2.956365591451948395e-06
1.420000000000001705e+01 -5.000000000000000000e+00 1.535564100315932242e-06
1.440000000000001634e+01 -5.000000000000000000e+00 6.439302541026765310e-07
1.460000000000001563e+01 -5.000000000000000000e+00 1.149513835035483232e-07
1.480000000000001847e+01 -5.000000000000000000e+00 -1.731519766758971730e-07
1.500000000000001776e+01 -5.000000000000000000e+00 -3.072958638226080444e-07

-5.000000000000000000e+00 -4.799999999999999822e+00 -1.240156685680095548e-10
-4.799999999999999822e+00 -4.799999999999999822e+00 -2.492731575032352191e-10
-4.599999999999999645e+00 -4.799999999999999822e+00 -4.871189371359939412e-10
-4.399999999999999467e+00 -4.799999999999999822e+00 -9.251879344643724194e-10
-4.199999999999999289e+00 -4.799999999999999822e+00 -1.707316138119348240e-09
-3.999999999999999112e+00 -4.799999999999999822e+00 -3.059941839212681231e-09
-3.799999999999998934e+00 -4.799999999999999822e+00 -5.323754124382795067e-09
-3.599999999999998757e+00 -4.799999999999999822e+00 -8.986091945345852295e-09
-3.399999999999998579e+00 -4.799999999999999822e+00 -1.470445318720515975e-08
-3.199999999999998401e+00 -4.799999999999999822e+00 -2.330439629981737212e-08
-2.999999999999998224e+00 -4.799999999999999822e+00 -3.572668550849627339e-08
-2.799999999999998046e+00 -4.799999999999999822e+00 -5.289020217433656340e-08
-2.599999999999997868e+00 -4.799999999999999822e+00 -7.543133583139344327e-08
-2.399999999999997691e+00 -4.799999999999999822e+00 -1.032803992422203744e-07
-2.199999999999997513e+00 -4.799999999999999822e+00 -1.350442273013413721e-07
-1.999999999999997335e+00 -4.799999999999999822e+00 -1.671836483845316138e-07
-1.799999999999997158e+00 -4.799999999999999822e+00 -1.930049488287251474e-07
-1.599999999999996980e+00 -4.799999999999999822e+00 -2.015228873659081857e-07
-1.399999999999996803e+00 -4.799999999999999822e+00 -1.762935451840657593e-07
-1.199999999999996625e+00 -4.799999999999999822e+00 -9.435089904888912691e-08
-9.999999999999964473e-01 -4.799999999999999822e+00 7.459579030157732695e-08
-7.999999999999962697e-01 -4.799999999999999822e+00 3.685410999894739314e-07
-5.999999999999960920e-01 -4.799999999999999822e+00 8.329904923308638089e-07
-3.999999999999959144e-01 -4.799999999999999822e+00 1.520079257864849115e-06
-1.999999999999957367e-01 -4.799999999999999822e+00 2.486934212033085823e-06
4.440892098500626162e-15 -4.799999999999999822e+00 3.793262614732060798e-06
2.000000000000046185e-01 -4.799999999999999822e+00 5.498199839303069326e-06
4.000000000000047962e-01 -4.799999999999999822e+00 7.656466456360212365e-06
6.000000000000049738e-01 -4.799999999999999822e+00 1.031384888076374812e-05
8.000000000000051514e-01 -4.799999999999999822e+00 1.350190303327966714e-05
1.000000000000005329e+00 -4.799999999999999822e+00 1.723159441500758695e-05
1.200000000000005507e+00 -4.799999999999999822e+00 2.148539739187955362e-05
1.400000000000005684e+00 -4.799999999999999822e+00 2.620732761227715553e-05
1.600000000000005862e+00 -4.799999999999999822e+00 3.129068337185691192e-05
1.800000000000006040e+00 -4.799999999999999822e+00 3.656412410152001254e-05
2.000000000000006217e+00 -4.799999999999999822e+00 4.177818428917152093e-05
2.200000000000006395e+00 -4.799999999999999822e+00 4.659621040388330044e-05
2.400000000000006573e+00 -4.799999999999999822e+00 5.059547988363513442e-05
2.600000000000006750e+00 -4.799999999999999822e+00 5.328510398603843054e-05
2.800000000000006928e+00 -4.799999999999999822e+00 5.414638076128050308e-05
3.000000000000007105e+00 -4.799999999999999822e+00 5.269802588962702662e-05
3.200000000000006395e+00 -4.799999999999999822e+00 4.858332932353068404e-05
3.400000000000007461e+00 -4.799999999999999822e+00 4.166979651279973762e-05
3.600000000000008527e+00 -4.799999999999999822e+00 3.214599906910014566e-05
3.800000000000007816e+00 -4.799999999999999822e+00 2.059719138959728859e-05
4.000000000000007105e+00 -4.799999999999999822e+00 8.042297335817415836e-06
4.200000000000008171e+00 -4.799999999999999822e+00 -4.079441028867006437e-06
4.400000000000009237e+00 -4.799999999999999822e+00 -1.397457340700462458e-05
4.600000000000008527e+00 -4.799999999999999822e+00 -1.960617824820259364e-05
4.800000000000007816e+00 -4.799999999999999822e+00 -1.883223135938462476e-05
5.000000000000008882e+00 -4.799999999999999822e+00 -9.550055069212544932e-06
5.200000000000009948e+00 -4.799999999999999822e+00 1.017355656900111617e-05
5.400000000000009237e+00 -4.799999999999999822e+00 4.200041804661082157e-05
5.600000000000008527e+00 -4.799999999999999822e+00 8.725118637616994491e-05
5.800000000000009592e+00 -4.799999999999999822e+00 1.468613461712033042e-04
6.000000000000010658e+00 -4.799999999999999822e+00 2.213488790965153184e-04
6.200000000000009948e+00 -4.799999999999999822e+00 3.107768919051970714e-04
6.400000000000009237e+00 -4.799999999999999822e+00 4.146977486431473159e-04
6.600000000000010303e+00 -4.799999999999999822e+00 5.320738035582361046e-04
6.800000000000011369e+00 -4.799999999999999822e+00 6.611816520453576464e-04
7.000000000000010658e+00 -4.799999999999999822e+00 7.995190278867544834e-04
7.200000000000009948e+00 -4.799999999999999822e+00 9.437429358303575612e-04
7.400000000000011013e+00 -4.799999999999999822e+00 1.089671536758361889e-03
7.600000000000012079e+00 -4.799999999999999822e+00 1.232378842433702994e-03
7.800000000000011369e+00 -4.799999999999999822e+00 1.366399976674819274e-03
8.000000000000010658e+00 -4.799999999999999822e+00 1.486046887810450788e-03
8.200000000000011724e+00 -4.799999999999999822e+00 1.585812969121730160e-03
8.400000000000012790e+00 -4.799999999999999822e+00 1.660824429551782796e-03
8.600000000000012079e+00 -4.799999999999999822e+00 1.707281310274394231e-03
8.800000000000011369e+00 -4.799999999999999822e+00 1.722825877880896977e-03
9.000000000000012434e+00 -4.799999999999999822e+00 1.706782866398749189e-03
9.200000000000013500e+00 -4.799999999999999822e+00 1.660233994092931561e-03
9.400000000000012790e+00 -4.799999999999999822e+00 1.585914803868624344e-03
9.600000000000012079e+00 -4.799999999999999822e+00 1.487949651125411747e-03
9.800000000000013145e+00 -4.799999999999999822e+00 1.371464627440399956e-03
1.000000000000001421e+01 -4.799999999999999822e+00 1.242133604729518930e-03
1.020000000000001350e+01 -4.799999999999999822e+00 1.105717054628933740e-03
1.040000000000001279e+01 -4.799999999999999822e+00 9.676472495546806045e-04
1.060000000000001386e+01 -4.799999999999999822e+00 8.326995698860530657e-04
1.080000000000001492e+01 -4.799999999999999822e+00 7.047718336063046223e-04
1.100000000000001421e+01 -4.799999999999999822e+00 5.867757796689888677e-04
1.120000000000001350e+01 -4.799999999999999822e+00 4.806301415353055138e-04
1.140000000000001279e+01 -4.799999999999999822e+00 3.873348653487670643e-04
1.160000000000001563e+01 -4.799999999999999822e+00 3.071013328284293129e-04
1.180000000000001492e+01 -4.799999999999999822e+00 2.395132840642715986e-04
1.200000000000001421e+01 -4.799999999999999822e+00 1.836962560967729497e-04
1.220000000000001705e+01 -4.799999999999999822e+00 1.384783531768269066e-04
1.240000000000001634e+01 -4.799999999999999822e+00 1.025307845487668227e-04
1.260000000000001563e+01 -4.799999999999999822e+00 7.448190205687428610e-05
1.280000000000001492e+01 -4.799999999999999822e+00 5.300286225944778051e-05
1.300000000000001421e+01 -4.799999999999999822e+00 3.686627152845869606e-05
1.320000000000001705e+01 -4.799999999999999822e+00 2.498123974405195612e-05
1.340000000000001634e+01 -4.799999999999999822e+00 1.640931712188382162e-05
1.360000000000001563e+01 -4.799999999999999822e+00 1.036604488954726125e-05
1.380000000000001847e+01 -4.799999999999999822e+00 6.212556731646212750e-06
1.400000000000001776e+01 -4.799999999999999822e+00 3.441045867522724157e-06
1.420000000000001705e+01 -4.799999999999999822e+00 1.657142737154527930e-06
1.440000000000001634e+01 -4.799999999999999822e+00 5.614628306444646955e-07
1.460000000000001563e+01 -4.799999999999999822e+00 -6.813077215622427842e-08
1.480000000000001847e+01 -4.799999999999999822e+00 -3.926034361488987887e-07
1.500000000000001776e+01 -4.799999999999999822e+00 -5.256812004956048983e-07

-5.000000000000000000e+00 -4.599999999999999645e+00 -2.262940761690405123e-10
-4.799999999999999822e+00 -4.599999999999999645e+00 -4.547859567001190069e-10
-4.599999999999999645e+00 -4.599999999999999645e+00 -8.885826866959891040e-10
-4.399999999999999467e+00 -4.599999999999999645e+00 -1.687412773444917326e-09
-4.199999999999999289e+00 -4.599999999999999645e+00 -3.113381350223897394e-09
-3.999999999999999112e+00 -4.599999999999999645e+00 -5.579031463172258129e-09
-3.799999999999998934e+00 -4.599999999999999645e+00 -9.704960609311801016e-09
-3.599999999999998757e+00 -4.599999999999999645e+00 -1.637885322648509251e-08
-3.399999999999998579e+00 -4.599999999999999645e+00 -2.679850744821268432e-08
-3.199999999999998401e+00 -4.599999999999999645e+00 -4.246870850155961533e-08
-2.999999999999998224e+00 -4.599999999999999645e+00 -6.510671695438993043e-08
-2.799999999999998046e+00 -4.599999999999999645e+00 -9.639637294144018017e-08
-2.599999999999997868e+00 -4.599999999999999645e+00 -1.375207516664653763e-07
-2.399999999999997691e+00 -4.599999999999999645e+00 -1.884035362724000603e-07
-2.199999999999997513e+00 -4.599999999999999645e+00 -2.466053357293064067e-07
-1.999999999999997335e+00 -4.599999999999999645e+00 -3.058566304097801585e-07
-1.799999999999997158e+00 -4.599999999999999645e+00 -3.542634561559862395e-07
-1.599999999999996980e+00 -4.599999999999999645e+00 -3.722896761435950568e-07
-1.399999999999996803e+00 -4.599999999999999645e+00 -3.306901668619171940e-07
-1.199999999999996625e+00 -4.599999999999999645e+00 -1.886292325471220153e-07
-9.999999999999964473e-01 -4.599999999999999645e+00 1.077442392213218429e-07
-7.999999999999962697e-01 -4.599999999999999645e+00 6.259868849153721826e-07
-5.999999999999960920e-01 -4.599999999999999645e+00 1.447064328766345507e-06
-3.999999999999959144e-01 -4.599999999999999645e+00 2.663871210670363459e-06
-1.999999999999957367e-01 -4.599999999999999645e+00 4.378447902187701437e-06
4.440892098500626162e-15 -4.599999999999999645e+00 6.697861852631805228e-06
2.000000000000046185e-01 -4.599999999999999645e+00 9.728801850971176285e-06
4.000000000000047962e-01 -4.599999999999999645e+00 1.357097471933076853e-05
6.000000000000049738e-01 -4.599999999999999645e+00 1.830935094676090338e-05
8.000000000000051514e-01 -4.599999999999999645e+00 2.400513616301044046e-05
1.000000000000005329e+00 -4.599999999999999645e+00 3.068504873946048777e-05
1.200000000000005507e+00 -4.599999999999999645e+00 3.832815560469554064e-05
1.400000000000005684e+00 -4.599999999999999645e+00 4.684938910453391046e-05
1.600000000000005862e+00 -4.599999999999999645e+00 5.607928400846626352e-05
1.800000000000006040e+00 -4.599999999999999645e+00 6.574078466311144067e-05
2.000000000000006217e+00 -4.599999999999999645e+00 7.542632426462294421e-05
2.200000000000006395e+00 -4.599999999999999645e+00 8.458148336522812840e-05
2.400000000000006573e+00 -4.599999999999999645e+00 9.250453386578009573e-05
2.600000000000006750e+00 -4.599999999999999645e+00 9.837272673886152596e-05
2.800000000000006928e+00 -4.599999999999999645e+00 1.013048458466114663e-04
3.000000000000007105e+00 -4.599999999999999645e+00 1.004643954218874052e-04
3.200000000000006395e+00 -4.599999999999999645e+00 9.519901463256059265e-05
3.400000000000007461e+00 -4.599999999999999645e+00 8.520098224479309473e-05
3.600000000000008527e+00 -4.599999999999999645e+00 7.066390889280688018e-05
3.800000000000007816e+00 -4.599999999999999645e+00 5.240529222185026436e-05
4.000000000000007105e+00 -4.599999999999999645e+00 3.192618302398676642e-05
4.200000000000008171e+00 -4.599999999999999645e+00 1.138857004907865356e-05
4.400000000000009237e+00 -4.599999999999999645e+00 -6.493429509282839287e-06
4.600000000000008527e+00 -4.599999999999999645e+00 -1.863475607955111129e-05
4.800000000000007816e+00 -4.599999999999999645e+00 -2.180413374427378367e-05
5.000000000000008882e+00 -4.599999999999999645e+00 -1.285565384543414480e-05
5.200000000000009948e+00 -4.599999999999999645e+00 1.106769238410037705e-05
5.400000000000009237e+00 -4.599999999999999645e+00 5.238247920247404883e-05
5.600000000000008527e+00 -4.599999999999999645e+00 1.129723184661922348e-04
5.800000000000009592e+00 -4.599999999999999645e+00 1.941434131326820098e-04
6.000000000000010658e+00 -4.599999999999999645e+00 2.966035605291576414e-04
6.200000000000009948e+00 -4.599999999999999645e+00 4.204344579653660624e-04
6.400000000000009237e+00 -4.599999999999999645e+00 5.650315290603456818e-04
6.600000000000010303e+00 -4.599999999999999645e+00 7.289988574062100657e-04
6.800000000000011369e+00 -4.599999999999999645e+00 9.100060903135414637e-04
7.000000000000010658e+00 -4.599999999999999645e+00 1.104634818993187675e-03
7.200000000000009948e+00 -4.599999999999999645e+00 1.308258892144813180e-03
7.400000000000011013e+00 -4.599999999999999645e+00 1.515011718605311026e-03
7.600000000000012079e+00 -4.599999999999999645e+00 1.717890478064911138e-03
7.800000000000011369e+00 -4.599999999999999645e+00 1.909030996147808266e-03
8.000000000000010658e+00 -4.599999999999999645e+00 2.080159320328059044e-03
8.200000000000011724e+00 -4.599999999999999645e+00 2.223191261760131595e-03
8.400000000000012790e+00 -4.599999999999999645e+00 2.330916451915600578e-03
8.600000000000012079e+00 -4.599999999999999645e+00 2.397677151988101760e-03
8.800000000000011369e+00 -4.599999999999999645e+00 2.419941591447690409e-03
9.000000000000012434e+00 -4.599999999999999645e+00 2.396681176767639053e-03
9.200000000000013500e+00 -4.599999999999999645e+00 2.329489721392162711e-03
9.400000000000012790e+00 -4.599999999999999645e+00 2.222424946714259258e-03
9.600000000000012079e+00 -4.599999999999999645e+00 2.081598294063112444e-03
9.800000000000013145e+00 -4.599999999999999645e+00 1.914578158345630991e-03
1.000000000000001421e+01 -4.599999999999999645e+00 1.729695849635247418e-03
1.020000000000001350e+01 -4.599999999999999645e+00 1.535349173461218134e-03
1.040000000000001279e+01 -4.599999999999999645e+00 1.339386718605996892e-03
1.060000000000001386e+01 -4.599999999999999645e+00 1.148631864995787889e-03
1.080000000000001492e+01 -4.599999999999999645e+00 9.685761175171186130e-04
1.100000000000001421e+01 -4.599999999999999645e+00 8.032432548145471011e-04
1.120000000000001350e+01 -4.599999999999999645e+00 6.552037147544916311e-04
1.140000000000001279e+01 -4.599999999999999645e+00 5.257049056380255032e-04
1.160000000000001563e+01 -4.599999999999999645e+00 4.148777589827660323e-04
1.180000000000001492e+01 -4.599999999999999645e+00 3.219812943100425835e-04
1.200000000000001421e+01 -4.599999999999999645e+00 2.456529907338937538e-04
1.220000000000001705e+01 -4.599999999999999645e+00 1.841410616429041305e-04
1.240000000000001634e+01 -4.599999999999999645e+00 1.355034194268416807e-04
1.260000000000001563e+01 -4.599999999999999645e+00 9.776590079389551290e-05
1.280000000000001492e+01 -4.599999999999999645e+00 6.903849418701876598e-05
1.300000000000001421e+01 -4.599999999999999645e+00 4.759264479568006646e-05
1.320000000000001705e+01 -4.599999999999999645e+00 3.190531674000415244e-05
1.340000000000001634e+01 -4.599999999999999645e+00 2.067666041818354945e-05
1.360000000000001563e+01 -4.599999999999999645e+00 1.282823253566768412e-05
1.380000000000001847e+01 -4.599999999999999645e+00 7.488108437900165991e-06
1.400000000000001776e+01 -4.599999999999999645e+00 3.968222760420809303e-06
1.420000000000001705e+01 -4.599999999999999645e+00 1.738117958009864817e-06
1.440000000000001634e+01 -4.599999999999999645e+00 3.981425320188398823e-07
1.460000000000001563e+01 -4.599999999999999645e+00 -3.458709544773002393e-07
1.480000000000001847e+01 -4.599999999999999645e+00 -7.052489730938382529e-07
1.500000000000001776e+01 -4.599999999999999645e+00 -8.278770472434602521e-07

-5.000000000000000000e+00 -4.399999999999999467e+00 -4.026978265380234362e-10
-4.799999999999999822e+00 -4.399999999999999467e+00 -8.092246228335271727e-10
-4.599999999999999645e+00 -4.399999999999999467e+00 -1.580941229519123950e-09
-4.399999999999999467e+00 -4.399999999999999467e+00 -3.001901563119689000e-09
-4.199999999999999289e+00 -4.399999999999999467e+00 -5.538194169093890688e-09
-3.999999999999999112e+00 -4.399999999999999467e+00 -9.923431541801131357e-09
-3.799999999999998934e+00 -4.399999999999999467e+00 -1.726134722162424459e-08
-3.599999999999998757e+00 -4.399999999999999467e+00 -2.913122831311213578e-08
-3.399999999999998579e+00 -4.399999999999999467e+00 -4.766562700927530361e-08
-3.199999999999998401e+00 -4.399999999999999467e+00 -7.554754917994982138e-08
-2.999999999999998224e+00 -4.399999999999999467e+00 -1.158480993812301616e-07
-2.799999999999998046e+00 -4.399999999999999467e+00 -1.716001616530997013e-07
-2.599999999999997868e+00 -4.399999999999999467e+00 -2.449868768113851112e-07
-2.399999999999997691e+00 -4.399999999999999467e+00 -3.360252285038000823e-07
-2.199999999999997513e+00 -4.399999999999999467e+00 -4.406544646516255288e-07
-1.999999999999997335e+00 -4.399999999999999467e+00 -5.482021294670538537e-07
-1.799999999999997158e+00 -4.399999999999999467e+00 -6.382956876682806361e-07
-1.599999999999996980e+00 -4.399999999999999467e+00 -6.774042993786139814e-07
-1.399999999999996803e+00 -4.399999999999999467e+00 -6.153140655603771431e-07
-1.199999999999996625e+00 -4.399999999999999467e+00 -3.819378450897488140e-07
-9.999999999999964473e-01 -4.399999999999999467e+00 1.150828744538733322e-07
-7.999999999999962697e-01 -4.399999999999999467e+00 9.915230906947663470e-07
-5.999999999999960920e-01 -4.399999999999999467e+00 2.386054954575758978e-06
-3.999999999999959144e-01 -4.399999999999999467e+00 4.457746263244803011e-06
-1.999999999999957367e-01 -4.399999999999999467e+00 7.381383999413838533e-06
4.440892098500626162e-15 -4.399999999999999467e+00 1.134057103914758107e-05
2.000000000000046185e-01 -4.399999999999999467e+00 1.651867708124839167e-05
4.000000000000047962e-01 -4.399999999999999467e+00 2.308780515975189084e-05
6.000000000000049738e-01 -4.399999999999999467e+00 3.119589209210645286e-05
8.000000000000051514e-01 -4.399999999999999467e+00 4.095181948770442213e-05
1.000000000000005329e+00 -4.399999999999999467e+00 5.240795310834168216e-05
1.200000000000005507e+00 -4.399999999999999467e+00 6.553898243081259986e-05
1.400000000000005684e+00 -4.399999999999999467e+00 8.021565163529559934e-05
1.600000000000005862e+00 -4.399999999999999467e+00 9.617251543617418388e-05
1.800000000000006040e+00 -4.399999999999999467e+00 1.129708073355271502e-04
2.000000000000006217e+00 -4.399999999999999467e+00 1.299611631056853686e-04
2.200000000000006395e+00 -4.399999999999999467e+00 1.462558990376982659e-04
2.400000000000006573e+00 -4.399999999999999467e+00 1.607254675896570880e-04
2.600000000000006750e+00 -4.399999999999999467e+00 1.720364486224963880e-04
2.800000000000006928e+00 -4.399999999999999467e+00 1.787466116873187702e-04
3.000000000000007105e+00 -4.399999999999999467e+00 1.794646071681310141e-04
3.200000000000006395e+00 -4.399999999999999467e+00 1.730679221264805898e-04
3.400000000000007461e+00 -4.399999999999999467e+00 1.589554694622444817e-04
3.600000000000008527e+00 -4.399999999999999467e+00 1.372952608643322032e-04
3.800000000000007816e+00 -4.399999999999999467e+00 1.092185593606549731e-04
4.000000000000007105e+00 -4.399999999999999467e+00 7.691412727318407334e-05
4.200000000000008171e+00 -4.399999999999999467e+00 4.359111667495699840e-05
4.400000000000009237e+00 -4.399999999999999467e+00 1.330422712824036907e-05
4.600000000000008527e+00 -4.399999999999999467e+00 -9.336234068751243675e-06
4.800000000000007816e+00 -4.399999999999999467e+00 -1.952192424521653210e-05
5.000000000000008882e+00 -4.399999999999999467e+00 -1.261097689048560131e-05
5.200000000000009948e+00 -4.399999999999999467e+00 1.555865444817083949e-05
5.400000000000009237e+00 -4.399999999999999467e+00 6.844721456237485625e-05
5.600000000000008527e+00 -4.399999999999999467e+00 1.486945972649055252e-04
5.800000000000009592e+00 -4.399999999999999467e+00 2.580870850651640572e-04
6.000000000000010658e+00 -4.399999999999999467e+00 3.975675526582693920e-04
6.200000000000009948e+00 -4.399999999999999467e+00 5.672367822506691219e-04
6.400000000000009237e+00 -4.399999999999999467e+00 7.662991328781966352e-04
6.600000000000010303e+00 -4.399999999999999467e+00 9.929263676627254464e-04
6.800000000000011369e+00 -4.399999999999999467e+00 1.244044299490946288e-03
7.000000000000010658e+00 -4.399999999999999467e+00 1.515081079847944816e-03
7.200000000000009948e+00 -4.399999999999999467e+00 1.799745482425889331e-03
7.400000000000011013e+00 -4.399999999999999467e+00 2.089920806741888456e-03
7.600000000000012079e+00 -4.399999999999999467e+00 2.375759021479330324e-03
7.800000000000011369e+00 -4.399999999999999467e+00 2.646037399840736864e-03
8.000000000000010658e+00 -4.399999999999999467e+00 2.888797394490522086e-03
8.200000000000011724e+00 -4.399999999999999467e+00 3.092229311372581523e-03
8.400000000000012790e+00 -4.399999999999999467e+00 3.245707900187773734e-03
8.600000000000012079e+00 -4.399999999999999467e+00 3.340837656755281382e-03
8.800000000000011369e+00 -4.399999999999999467e+00 3.372345970769387302e-03
9.000000000000012434e+00 -4.399999999999999467e+00 3.338675466984772616e-03
9.200000000000013500e+00 -4.399999999999999467e+00 3.242173402825824016e-03
9.400000000000012790e+00 -4.399999999999999467e+00 3.088845711002715256e-03
9.600000000000012079e+00 -4.399999999999999467e+00 2.887719324086907013e-03
9.800000000000013145e+00 -4.399999999999999467e+00 2.649920404722188542e-03
1.000000000000001421e+01 -4.399999999999999467e+00 2.387613937339945480e-03
1.020000000000001350e+01 -4.399999999999999467e+00 2.112955972905184495e-03
1.040000000000001279e+01 -4.399999999999999467e+00 1.837186810804877432e-03
1.060000000000001386e+01 -4.399999999999999467e+00 1.569951359676020723e-03
1.080000000000001492e+01 -4.399999999999999467e+00 1.318884263143522799e-03
1.100000000000001421e+01 -4.399999999999999467e+00 1.089453192435914418e-03
1.120000000000001350e+01 -4.399999999999999467e+00 8.850212175625547188e-04
1.140000000000001279e+01 -4.399999999999999467e+00 7.070710528532557146e-04
1.160000000000001563e+01 -4.399999999999999467e+00 5.555291664852286251e-04
1.180000000000001492e+01 -4.399999999999999467e+00 4.291329470057414410e-04
1.200000000000001421e+01 -4.399999999999999467e+00 3.257953100664724775e-04
1.220000000000001705e+01 -4.399999999999999467e+00 2.429346540997801875e-04
1.240000000000001634e+01 -4.399999999999999467e+00 1.777512183976225231e-04
1.260000000000001563e+01 -4.399999999999999467e+00 1.274420084621057353e-04
1.280000000000001492e+01 -4.399999999999999467e+00 8.935480253713302035e-05
1.300000000000001421e+01 -4.399999999999999467e+00 6.108728020635645600e-05
1.320000000000001705e+01 -4.399999999999999467e+00 4.054036510512910792e-05
1.340000000000001634e+01 -4.399999999999999467e+00 2.593598385741878806e-05
1.360000000000001563e+01 -4.399999999999999467e+00 1.580918280410614600e-05
1.380000000000001847e+01 -4.399999999999999467e+00 8.983428366428791817e-06
1.400000000000001776e+01 -4.399999999999999467e+00 4.536363857480642029e-06
1.420000000000001705e+01 -4.399999999999999467e+00 1.761615161951827483e-06
1.440000000000001634e+01 -4.399999999999999467e+00 1.306396440617893226e-07
1.460000000000001563e+01 -4.399999999999999467e+00 -7.427778262835889996e-07
1.480000000000001847e+01 -4.399999999999999467e+00 -1.133901669660935655e-06
1.500000000000001776e+01 -4.399999999999999467e+00 -1.233661661988183669e-06

-5.000000000000000000e+00 -4.199999999999999289e+00 -6.987900985783780902e-10
-4.799999999999999822e+00 -4.199999999999999289e+00 -1.404136737186989135e-09
-4.599999999999999645e+00 -4.199999999999999289e+00 -2.743035552459147472e-09
-4.399999999999999467e+00 -4.199999999999999289e+00 -5.208253200898842440e-09
-4.199999999999999289e+00 -4.199999999999999289e+00 -9.608398812701575503e-09
-3.999999999999999112e+00 -4.199999999999999289e+00 -1.721642479560318749e-08
-3.799999999999998934e+00 -4.199999999999999289e+00 -2.994817337213563715e-08
-3.599999999999998757e+00 -4.199999999999999289e+00 -5.054668688067183017e-08
-3.399999999999998579e+00 -4.199999999999999289e+00 -8.272020586619978553e-08
-3.199999999999998401e+00 -4.199999999999999289e+00 -1.311439461646329919e-07
-2.999999999999998224e+00 -4.199999999999999289e+00 -2.011914254564443745e-07
-2.799999999999998046e+00 -4.199999999999999289e+00 -2.982186731582587724e-07
-2.599999999999997868e+00 -4.199999999999999289e+00 -4.261975135724693576e-07
-2.399999999999997691e+00 -4.199999999999999289e+00 -5.854989669048248437e-07
-2.199999999999997513e+00 -4.199999999999999289e+00 -7.696805380073805555e-07
-1.999999999999997335e+00 -4.199999999999999289e+00 -9.612408028211260154e-07
-1.799999999999997158e+00 -4.199999999999999289e+00 -1.126467430214762182e-06
-1.599999999999996980e+00 -4.199999999999999289e+00 -1.209700593016481110e-06
-1.399999999999996803e+00 -4.199999999999999289e+00 -1.127528556381092658e-06
-1.199999999999996625e+00 -4.199999999999999289e+00 -7.635862916812782503e-07
-9.999999999999964473e-01 -4.199999999999999289e+00 3.529199624094326128e-08
-7.999999999999962697e-01 -4.199999999999999289e+00 1.460825370461626576e-06
-5.999999999999960920e-01 -4.199999999999999289e+00 3.742297246691630468e-06
-3.999999999999959144e-01 -4.199999999999999289e+00 7.142338088795166886e-06
-1.999999999999957367e-01 -4.199999999999999289e+00 1.194919348718002380e-05
4.440892098500626162e-15 -4.199999999999999289e+00 1.846541178601184113e-05
2.000000000000046185e-01 -4.199999999999999289e+00 2.699309618451313731e-05
4.000000000000047962e-01 -4.199999999999999289e+00 3.781600743282479408e-05
6.000000000000049738e-01 -4.199999999999999289e+00 5.117876873870769709e-05
8.000000000000051514e-01 -4.199999999999999289e+00 6.726308820670544504e-05
1.000000000000005329e+00 -4.199999999999999289e+00 8.616022412741487129e-05
1.200000000000005507e+00 -4.199999999999999289e+00 1.078380456099299156e-04
1.400000000000005684e+00 -4.199999999999999289e+00 1.321005088873029149e-04
1.600000000000005862e+00 -4.199999999999999289e+00 1.585380450671970774e-04
1.800000000000006040e+00 -4.199999999999999289e+00 1.864701914534581712e-04
2.000000000000006217e+00 -4.199999999999999289e+00 2.148873180199655636e-04
2.200000000000006395e+00 -4.199999999999999289e+00 2.424059688990593529e-04
2.400000000000006573e+00 -4.199999999999999289e+00 2.672601440022541442e-04
2.600000000000006750e+00 -4.199999999999999289e+00 2.873554411302003367e-04
2.800000000000006928e+00 -4.199999999999999289e+00 3.004105972857545794e-04
3.000000000000007105e+00 -4.199999999999999289e+00 3.041989775667826128e-04
3.200000000000006395e+00 -4.199999999999999289e+00 2.968811207901556884e-04
3.400000000000007461e+00 -4.199999999999999289e+00 2.773924863012241192e-04
3.600000000000008527e+00 -4.199999999999999289e+00 2.458253479951105639e-04
3.800000000000007816e+00 -4.199999999999999289e+00 2.037290559946725087e-04
4.000000000000007105e+00 -4.199999999999999289e+00 1.542557495995808725e-04
4.200000000000008171e+00 -4.199999999999999289e+00 1.021016050681733438e-04
4.400000000000009237e+00 -4.199999999999999289e+00 5.323310306089192311e-05
4.600000000000008527e+00 -4.199999999999999289e+00 1.443398951011302178e-05
4.800000000000007816e+00 -4.199999999999999289e+00 -7.251293850242086952e-06
5.000000000000008882e+00 -4.199999999999999289e+00 -5.079995154630109144e-06
5.200000000000009948e+00 -4.199999999999999289e+00 2.691504610484992744e-05
5.400000000000009237e+00 -4.199999999999999289e+00 9.360583177392153115e-05
5.600000000000008527e+00 -4.199999999999999289e+00 1.986242468218407718e-04
5.800000000000009592e+00 -4.199999999999999289e+00 3.443623027070128514e-04
6.000000000000010658e+00 -4.199999999999999289e+00 5.320484020570397056e-04
6.200000000000009948e+00 -4.199999999999999289e+00 7.618114612597824730e-04
6.400000000000009237e+00 -4.199999999999999289e+00 1.032651553630269765e-03
6.600000000000010303e+00 -4.199999999999999289e+00 1.342266868122756569e-03
6.800000000000011369e+00 -4.199999999999999289e+00 1.686735270130889633e-03
7.000000000000010658e+00 -4.199999999999999289e+00 2.060104124268872638e-03
7.200000000000009948e+00 -4.199999999999999289e+00 2.453992193530840984e-03
7.400000000000011013e+00 -4.199999999999999289e+00 2.857340256210976794e-03
7.600000000000012079e+00 -4.199999999999999289e+00 3.256452097518092951e-03
7.800000000000011369e+00 -4.199999999999999289e+00 3.635438020467250241e-03
8.000000000000010658e+00 -4.199999999999999289e+00 3.977108735203107627e-03
8.200000000000011724e+00 -4.199999999999999289e+00 4.264277087512482849e-03
8.400000000000012790e+00 -4.199999999999999289e+00 4.481326707094492219e-03
8.600000000000012079e+00 -4.199999999999999289e+00 4.615825037707055843e-03
8.800000000000011369e+00 -4.199999999999999289e+00 4.659918105887179973e-03
9.000000000000012434e+00 -4.199999999999999289e+00 4.611261944789796056e-03
9.200000000000013500e+00 -4.199999999999999289e+00 4.473321259934158120e-03
9.400000000000012790e+00 -4.199999999999999289e+00 4.254982477866606563e-03
9.600000000000012079e+00 -4.199999999999999289e+00 3.969555700482441628e-03
9.800000000000013145e+00 -4.199999999999999289e+00 3.633345473701082330e-03
1.000000000000001421e+01 -4.199999999999999289e+00 3.264029117248106945e-03
1.020000000000001350e+01 -4.199999999999999289e+00 2.879084680225739955e-03
1.040000000000001279e+01 -4.199999999999999289e+00 2.494465872179434975e-03
1.060000000000001386e+01 -4.199999999999999289e+00 2.123647464663199185e-03
1.080000000000001492e+01 -4.199999999999999289e+00 1.777083990879510652e-03
1.100000000000001421e+01 -4.199999999999999289e+00 1.462055602913936957e-03
1.120000000000001350e+01 -4.199999999999999289e+00 1.182828302389395342e-03
1.140000000000001279e+01 -4.199999999999999289e+00 9.410337754880816015e-04
1.160000000000001563e+01 -4.199999999999999289e+00 7.361729687084488495e-04
1.180000000000001492e+01 -4.199999999999999289e+00 5.661605865830114529e-04
1.200000000000001421e+01 -4.199999999999999289e+00 4.278478488042973277e-04
1.220000000000001705e+01 -4.199999999999999289e+00 3.174824568691234322e-04
1.240000000000001634e+01 -4.199999999999999289e+00 2.310841012898561398e-04
1.260000000000001563e+01 -4.199999999999999289e+00 1.647291398562154363e-04
1.280000000000001492e+01 -4.199999999999999289e+00 1.147488188871018111e-04
1.300000000000001421e+01 -4.199999999999999289e+00 7.785196790192124711e-05
1.320000000000001705e+01 -4.199999999999999289e+00 5.118626606744153761e-05
1.340000000000001634e+01 -4.199999999999999289e+00 3.235286392905127492e-05
1.360000000000001563e+01 -4.199999999999999289e+00 1.938819074391255192e-05
1.380000000000001847e+01 -4.199999999999999289e+00 1.072488271813599855e-05
1.400000000000001776e+01 -4.199999999999999289e+00 5.141456750166837379e-06
1.420000000000001705e+01 -4.199999999999999289e+00 1.707995645288749693e-06
1.440000000000001634e+01 -4.199999999999999289e+00 -2.670600432110284196e-07
1.460000000000001563e+01 -4.199999999999999289e+00 -1.285768698985035149e-06
1.480000000000001847e+01 -4.199999999999999289e+00 -1.703422140414866702e-06
1.500000000000001776e+01 -4.199999999999999289e+00 -1.764484362787335576e-06

-5.000000000000000000e+00 -3.999999999999999112e+00 -1.182321439031062666e-09
-4.799999999999999822e+00 -3.999999999999999112e+00 -2.375661560342495337e-09
-4.599999999999999645e+00 -3.999999999999999112e+00 -4.640849269125656455e-09
-4.399999999999999467e+00 -3.999999999999999112e+00 -8.811621057807996589e-09
-4.199999999999999289e+00 -3.999999999999999112e+00 -1.625632750610860669e-08
-3.999999999999999112e+00 -3.999999999999999112e+00 -2.912972731788162739e-08
-3.799999999999998934e+00 -3.999999999999999112e+00 -5.067644441610871973e-08
-3.599999999999998757e+00 -3.999999999999999112e+00 -8.554595900731113909e-08
-3.399999999999998579e+00 -3.999999999999999112e+00 -1.400328191721556076e-07
-3.199999999999998401e+00 -3.999999999999999112e+00 -2.220931193505313078e-07
-2.999999999999998224e+00 -3.999999999999999112e+00 -3.409153728461978309e-07
-2.799999999999998046e+00 -3.999999999999999112e+00 -5.057549688113115640e-07
-2.599999999999997868e+00 -3.999999999999999112e+00 -7.236990391426168001e-07
-2.399999999999997691e+00 -3.999999999999999112e+00 -9.960405767469961218e-07
-2.199999999999997513e+00 -3.999999999999999112e+00 -1.313032913809933359e-06
-1.999999999999997335e+00 -3.999999999999999112e+00 -1.646981884501359013e-06
-1.799999999999997158e+00 -3.999999999999999112e+00 -1.943904566203669472e-06
-1.599999999999996980e+00 -3.999999999999999112e+00 -2.114304379389573881e-06
-1.399999999999996803e+00 -3.999999999999999112e+00 -2.023923422598850023e-06
-1.199999999999996625e+00 -3.999999999999999112e+00 -1.485567264598250962e-06
-9.999999999999964473e-01 -3.999999999999999112e+00 -2.532019413529183065e-07
-7.999999999999962697e-01 -3.999999999999999112e+00 1.980522912210615197e-06
-5.999999999999960920e-01 -3.999999999999999112e+00 5.582350015237528113e-06
-3.999999999999959144e-01 -3.999999999999999112e+00 1.097138551544029257e-05
-1.999999999999957367e-01 -3.999999999999999112e+00 1.860658003493069785e-05
4.440892098500626162e-15 -3.999999999999999112e+00 2.896866905421847512e-05
2.000000000000046185e-01 -3.999999999999999112e+00 4.253683744258226736e-05
4.000000000000047962e-01 -3.999999999999999112e+00 5.976059235511991483e-05
6.000000000000049738e-01 -3.999999999999999112e+00 8.102730064666409425e-05
8.000000000000051514e-01 -3.999999999999999112e+00 1.066253767825731081e-04
1.000000000000005329e+00 -3.999999999999999112e+00 1.367020960922359410e-04
1.200000000000005507e+00 -3.999999999999999112e+00 1.712136818217393965e-04
1.400000000000005684e+00 -3.999999999999999112e+00 2.098644309179874723e-04
1.600000000000005862e+00 -3.999999999999999112e+00 2.520324967648424389e-04
1.800000000000006040e+00 -3.999999999999999112e+00 2.966839967952553917e-04
2.000000000000006217e+00 -3.999999999999999112e+00 3.422852134368941420e-04
2.200000000000006395e+00 -3.999999999999999112e+00 3.867341048178979195e-04
2.400000000000006573e+00 -3.999999999999999112e+00 4.273442054102923656e-04
2.600000000000006750e+00 -3.999999999999999112e+00 4.609212777542567559e-04
2.800000000000006928e+00 -3.999999999999999112e+00 4.839700426827029289e-04
3.000000000000007105e+00 -3.999999999999999112e+00 4.930508356958675188e-04
3.200000000000006395e+00 -3.999999999999999112e+00 4.852741165057845689e-04
3.400000000000007461e+00 -3.999999999999999112e+00 4.588800821682691481e-04
3.600000000000008527e+00 -3.999999999999999112e+00 4.138120678575860881e-04
3.800000000000007816e+00 -3.999999999999999112e+00 3.521691647471640943e-04
4.000000000000007105e+00 -3.999999999999999112e+00 2.784266170395211155e-04
4.200000000000008171e+00 -3.999999999999999112e+00 1.993465156617401811e-04
4.400000000000009237e+00 -3.999999999999999112e+00 1.235610984982096208e-04
4.600000000000008527e+00 -3.999999999999999112e+00 6.088243771365277606e-05
4.800000000000007816e+00 -3.999999999999999112e+00 2.145569817539192393e-05
5.000000000000008882e+00 -3.999999999999999112e+00 1.490919189772132146e-05
5.200000000000009948e+00 -3.999999999999999112e+00 4.965084932468443531e-05
5.400000000000009237e+00 -3.999999999999999112e+00 1.324168712455134247e-04
5.600000000000008527e+00 -3.999999999999999112e+00 2.681060465633243201e-04
5.800000000000009592e+00 -3.999999999999999112e+00 4.598531138481783110e-04
6.000000000000010658e+00 -3.999999999999999112e+00 7.092292396949822011e-04
6.200000000000009948e+00 -3.999999999999999112e+00 1.016424869168798279e-03
6.400000000000009237e+00 -3.999999999999999112e+00 1.380278090079445829e-03
6.600000000000010303e+00 -3.999999999999999112e+00 1.798058156985602417e-03
6.800000000000011369e+00 -3.999999999999999112e+00 2.264988667199929317e-03
7.000000000000010658e+00 -3.999999999999999112e+00 2.773582770966418875e-03
7.200000000000009948e+00 -3.999999999999999112e+00 3.312945975693645101e-03
7.400000000000011013e+00 -3.999999999999999112e+00 3.868261970522531706e-03
7.600000000000012079e+00 -3.999999999999999112e+00 4.420695677334563096e-03
7.800000000000011369e+00 -3.999999999999999112e+00 4.947911647080683456e-03
8.000000000000010658e+00 -3.999999999999999112e+00 5.425310374239211697e-03
8.200000000000011724e+00 -3.999999999999999112e+00 5.827940448979390328e-03
8.400000000000012790e+00 -3.999999999999999112e+00 6.132878941363059146e-03
8.600000000000012079e+00 -3.999999999999999112e+00 6.321728561030684999e-03
8.800000000000011369e+00 -3.999999999999999112e+00 6.382803318228412633e-03
9.000000000000012434e+00 -3.999999999999999112e+00 6.312596301697314012e-03
9.200000000000013500e+00 -3.999999999999999112e+00 6.116247240000231497e-03
9.400000000000012790e+00 -3.999999999999999112e+00 5.806924110458643734e-03
9.600000000000012079e+00 -3.999999999999999112e+00 5.404248202595399175e-03
9.800000000000013145e+00 -3.999999999999999112e+00 4.932066602793595995e-03
1.000000000000001421e+01 -3.999999999999999112e+00 4.415966990257411129e-03
1.020000000000001350e+01 -3.999999999999999112e+00 3.880923497822807381e-03
1.040000000000001279e+01 -3.999999999999999112e+00 3.349376053348928836e-03
1.060000000000001386e+01 -3.999999999999999112e+00 2.839915443827669209e-03
1.080000000000001492e+01 -3.999999999999999112e+00 2.366612513629878789e-03
1.100000000000001421e+01 -3.999999999999999112e+00 1.938923155979218205e-03
1.120000000000001350e+01 -3.999999999999999112e+00 1.562036017207234055e-03
1.140000000000001279e+01 -3.999999999999999112e+00 1.237507057585412237e-03
1.160000000000001563e+01 -3.999999999999999112e+00 9.640345373635854928e-04
1.180000000000001492e+01 -3.999999999999999112e+00 7.382563772479121223e-04
1.200000000000001421e+01 -3.999999999999999112e+00 5.554871669402912512e-04
1.220000000000001705e+01 -3.999999999999999112e+00 4.103459103633017805e-04
1.240000000000001634e+01 -3.999999999999999112e+00 2.972533185421102593e-04
1.260000000000001563e+01 -3.999999999999999112e+00 2.107975588271368626e-04
1.280000000000001492e+01 -3.999999999999999112e+00 1.459802208945972727e-04
1.300000000000001421e+01 -3.999999999999999112e+00 9.836116951082723861e-05
1.320000000000001705e+01 -3.999999999999999112e+00 6.412348304305245234e-05
1.340000000000001634e+01 -3.999999999999999112e+00 4.007927464000754074e-05
1.360000000000001563e+01 -3.999999999999999112e+00 2.363503839503006493e-05
1.380000000000001847e+01 -3.999999999999999112e+00 1.273213101681761496e-05
1.400000000000001776e+01 -3.999999999999999112e+00 5.774695022657307628e-06
1.420000000000001705e+01 -3.999999999999999112e+00 1.554141824765374489e-06
1.440000000000001634e+01 -3.999999999999999112e+00 -8.235266011252608948e-07
1.460000000000001563e+01 -3.999999999999999112e+00 -2.003651982917768313e-06
1.480000000000001847e+01 -3.999999999999999112e+00 -2.440071743303841129e-06
1.500000000000001776e+01 -3.999999999999999112e+00 -2.442827420477225644e-06

-5.000000000000000000e+00 -3.799999999999998934e+00 -1.950348837169401379e-09
-4.799999999999999822e+00 -3.799999999999998934e+00 -3.918846900847845457e-09
-4.599999999999999645e+00 -3.799999999999998934e+00 -7.655509899494015413e-09
-4.399999999999999467e+00 -3.799999999999998934e+00 -1.453596541802422831e-08
-4.199999999999999289e+00 -3.799999999999998934e+00 -2.681845944523409042e-08
-3.999999999999999112e+00 -3.799999999999998934e+00 -4.806043578489094873e-08
-3.799999999999998934e+00 -3.799999999999998934e+00 -8.362195567857526120e-08
-3.599999999999998757e+00 -3.799999999999998934e+00 -1.411914784300913521e-07
-3.399999999999998579e+00 -3.799999999999998934e+00 -2.311947748141823633e-07
-3.199999999999998401e+00 -3.799999999999998934e+00 -3.668467221332927045e-07
-2.999999999999998224e+00 -3.799999999999998934e+00 -5.634888925016887501e-07
-2.799999999999998046e+00 -3.799999999999998934e+00 -8.367468746131494302e-07
-2.599999999999997868e+00 -3.799999999999998934e+00 -1.198977271794590286e-06
-2.399999999999997691e+00 -3.799999999999998934e+00 -1.653500442710016095e-06
-2.199999999999997513e+00 -3.799999999999998934e+00 -2.186272396759645363e-06
-1.999999999999997335e+00 -3.799999999999998934e+00 -2.754957839428602844e-06
-1.799999999999997158e+00 -3.799999999999998934e+00 -3.275808571425036375e-06
-1.599999999999996980e+00 -3.799999999999998934e+00 -3.609264211010872293e-06
-1.399999999999996803e+00 -3.799999999999998934e+00 -3.545675496165807378e-06
-1.199999999999996625e+00 -3.799999999999998934e+00 -2.792894011963144602e-06
-9.999999999999964473e-01 -3.799999999999998934e+00 -9.675930563944556918e-07
-7.999999999999962697e-01 -3.799999999999998934e+00 2.407942073902951842e-06
-5.999999999999960920e-01 -3.799999999999998934e+00 7.902149019626614809e-06
-3.999999999999959144e-01 -3.799999999999998934e+00 1.616270074397622761e-05
-1.999999999999957367e-01 -3.799999999999998934e+00 2.789674861759139813e-05
4.440892098500626162e-15 -3.799999999999998934e+00 4.384293991939538528e-05
2.000000000000046185e-01 -3.799999999999998934e+00 6.473568824260363759e-05
4.000000000000047962e-01 -3.799999999999998934e+00 9.126245677204661332e-05
6.000000000000049738e-01 -3.799999999999998934e+00 1.240147400997327828e-04
8.000000000000051514e-01 -3.799999999999998934e+00 1.634327343741952742e-04
1.000000000000005329e+00 -3.799999999999998934e+00 2.097422369837048618e-04
1.200000000000005507e+00 -3.799999999999998934e+00 2.628804433550636032e-04
1.400000000000005684e+00 -3.799999999999998934e+00 3.224060863772648948e-04
1.600000000000005862e+00 -3.799999999999998934e+00 3.873906202577861481e-04
1.800000000000006040e+00 -3.799999999999998934e+00 4.562929459402412452e-04
2.000000000000006217e+00 -3.799999999999998934e+00 5.268317315767645113e-04
2.200000000000006395e+00 -3.799999999999998934e+00 5.958857436763227711e-04
2.400000000000006573e+00 -3.799999999999998934e+00 6.594696656277721772e-04
2.600000000000006750e+00 -3.799999999999998934e+00 7.128435502503520154e-04
2.800000000000006928e+00 -3.799999999999998934e+00 7.508100915542188260e-04
3.000000000000007105e+00 -3.799999999999998934e+00 7.682292218349366436e-04
3.200000000000006395e+00 -3.799999999999998934e+00 7.607338688359133530e-04
3.400000000000007461e+00 -3.799999999999998934e+00 7.255718693024984164e-04
3.600000000000008527e+00 -3.799999999999998934e+00 6.624423713382121982e-04
3.800000000000007816e+00 -3.799999999999998934e+00 5.741595542071769795e-04
4.000000000000007105e+00 -3.799999999999998934e+00 4.669786344873829895e-04
4.200000000000008171e+00 -3.799999999999998934e+00 3.504665173619786315e-04
4.400000000000009237e+00 -3.799999999999998934e+00 2.368864716305910893e-04
4.600000000000008527e+00 -3.799999999999998934e+00 1.401734656781729175e-04
4.800000000000007816e+00 -3.799999999999998934e+00 7.467524654795944261e-05
5.000000000000008882e+00 -3.799999999999998934e+00 5.389348588468656422e-05
5.200000000000009948e+00 -3.799999999999998934e+00 8.945801725959775933e-05
5.400000000000009237e+00 -3.799999999999998934e+00 1.905017352636708414e-04
5.600000000000008527e+00 -3.799999999999998934e+00 3.634910695598501419e-04
5.800000000000009592e+00 -3.799999999999998934e+00 6.124395260754118527e-04
6.000000000000010658e+00 -3.799999999999998934e+00 9.393262998762790666e-04
6.200000000000009948e+00 -3.799999999999998934e+00 1.344487119646161364e-03
6.400000000000009237e+00 -3.799999999999998934e+00 1.826753259583617593e-03
6.600000000000010303e+00 -3.799999999999998934e+00 2.383183553064169204e-03
6.800000000000011369e+00 -3.799999999999998934e+00 3.008347821201594330e-03
7.000000000000010658e+00 -3.799999999999998934e+00 3.693256625024326362e-03
7.200000000000009948e+00 -3.799999999999998934e+00 4.424166866020613938e-03
7.400000000000011013e+00 -3.799999999999998934e+00 5.181598230198328214e-03
7.600000000000012079e+00 -3.799999999999998934e+00 5.939942574331218139e-03
7.800000000000011369e+00 -3.799999999999998934e+00 6.668010094533935624e-03
8.000000000000010658e+00 -3.799999999999998934e+00 7.330717386655443389e-03
8.200000000000011724e+00 -3.799999999999998934e+00 7.891892768316801851e-03
8.400000000000012790e+00 -3.799999999999998934e+00 8.317896338406094783e-03
8.600000000000012079e+00 -3.799999999999998934e+00 8.581499069759095447e-03
8.800000000000011369e+00 -3.799999999999998934e+00 8.665319836512200974e-03
9.000000000000012434e+00 -3.799999999999998934e+00 8.564143424125633675e-03
9.200000000000013500e+00 -3.799999999999998934e+00 8.285647199453086142e-03
9.400000000000012790e+00 -3.799999999999998934e+00 7.849398089544445262e-03
9.600000000000012079e+00 -3.799999999999998934e+00 7.284347225383562552e-03
9.800000000000013145e+00 -3.799999999999998934e+00 6.625339973433582060e-03
1.000000000000001421e+01 -3.799999999999998934e+00 5.909298363754856426e-03
1.020000000000001350e+01 -3.799999999999998934e+00 5.171701856016500641e-03
1.040000000000001279e+01 -3.799999999999998934e+00 4.443827436820462634e-03
1.060000000000001386e+01 -3.799999999999998934e+00 3.750980793954870277e-03
1.080000000000001492e+01 -3.799999999999998934e+00 3.111728789705734636e-03
1.100000000000001421e+01 -3.799999999999998934e+00 2.537980125982272801e-03
1.120000000000001350e+01 -3.799999999999998934e+00 2.035675452127119842e-03
1.140000000000001279e+01 -3.799999999999998934e+00 1.605833062645266448e-03
1.160000000000001563e+01 -3.799999999999998934e+00 1.245729682657866324e-03
1.180000000000001492e+01 -3.799999999999998934e+00 9.500526368454936072e-04
1.200000000000001421e+01 -3.799999999999998934e+00 7.119199509852199188e-04
1.220000000000001705e+01 -3.799999999999998934e+00 5.237165891107986885e-04
1.240000000000001634e+01 -3.799999999999998934e+00 3.777332311709359603e-04
1.260000000000001563e+01 -3.799999999999998934e+00 2.666187297249323772e-04
1.280000000000001492e+01 -3.799999999999998934e+00 1.836710435829430783e-04
1.300000000000001421e+01 -3.799999999999998934e+00 1.229970993901406912e-04
1.320000000000001705e+01 -3.799999999999998934e+00 7.957247928920026378e-05
1.340000000000001634e+01 -3.799999999999998934e+00 4.922925058571194260e-05
1.360000000000001563e+01 -3.799999999999998934e+00 2.859616701522702198e-05
1.380000000000001847e+01 -3.799999999999998934e+00 1.501086664965914343e-05
1.400000000000001776e+01 -3.799999999999998934e+00 6.419161285307233619e-06
1.420000000000001705e+01 -3.799999999999998934e+00 1.272386887097293868e-06
1.440000000000001634e+01 -3.799999999999998934e+00 -1.569768655517566034e-06
1.460000000000001563e+01 -3.799999999999998934e+00 -2.926458059435317616e-06
1.480000000000001847e+01 -3.799999999999998934e+00 -3.370654843676515860e-06
1.500000000000001776e+01 -3.799999999999998934e+00 -3.291352917624838988e-06

-5.000000000000000000e+00 -3.599999999999998757e+00 -3.136525270776356925e-09
-4.799999999999999822e+00 -3.599999999999998757e+00 -6.302314594208107968e-09
-4.599999999999999645e+00 -3.599999999999998757e+00 -1.231198605567043165e-08
-4.399999999999999467e+00 -3.599999999999998757e+00 -2.337866286735971493e-08
-4.199999999999999289e+00 -3.599999999999998757e+00 -4.313646634537000098e-08
-3.999999999999999112e+00 -3.599999999999998757e+00 -7.731279929653393727e-08
-3.799999999999998934e+00 -3.599999999999998757e+00 -1.345431526732168743e-07
-3.599999999999998757e+00 -3.599999999999998757e+00 -2.272276297516941537e-07
-3.399999999999998579e+00 -3.599999999999998757e+00 -3.722104992069447927e-07
-3.199999999999998401e+00 -3.599999999999998757e+00 -5.909053258271153619e-07
-2.999999999999998224e+00 -3.599999999999998757e+00 -9.083058215947256483e-07
-2.799999999999998046e+00 -3.599999999999998757e+00 -1.350154826368775526e-06
-2.599999999999997868e+00 -3.599999999999998757e+00 -1.937450195006331512e-06
-2.399999999999997691e+00 -3.599999999999998757e+00 -2.677518301859370394e-06
-2.199999999999997513e+00 -3.599999999999998757e+00 -3.551147007019211687e-06
-1.999999999999997335e+00 -3.599999999999998757e+00 -4.495768401236876416e-06
-1.799999999999997158e+00 -3.599999999999998757e+00 -5.385383731677853039e-06
-1.599999999999996980e+00 -3.599999999999998757e+00 -6.008721467444706494e-06
-1.399999999999996803e+00 -3.599999999999998757e+00 -6.047849557940460704e-06
-1.199999999999996625e+00 -3.599999999999998757e+00 -5.059947425959960246e-06
-9.999999999999964473e-01 -3.599999999999998757e+00 -2.465054955322774705e-06
-7.999999999999962697e-01 -3.599999999999998757e+00 2.457671843409778260e-06
-5.999999999999960920e-01 -3.599999999999998757e+00 1.056327211370364732e-05
-3.999999999999959144e-01 -3.599999999999998757e+00 2.282269948880262712e-05
-1.999999999999957367e-01 -3.599999999999998757e+00 4.029257212773359624e-05
4.440892098500626162e-15 -3.599999999999998757e+00 6.407326841213725115e-05
2.000000000000046185e-01 -3.599999999999998757e+00 9.525620798608103255e-05
4.000000000000047962e-01 -3.599999999999998757e+00 1.348613815442852970e-04
6.000000000000049738e-01 -3.599999999999998757e+00 1.837658689440363675e-04
8.000000000000051514e-01 -3.599999999999998757e+00 2.426229300799687258e-04
1.000000000000005329e+00 -3.599999999999998757e+00 3.117692160585336294e-04
1.200000000000005507e+00 -3.599999999999998757e+00 3.911153070489136775e-04
1.400000000000005684e+00 -3.599999999999998757e+00 4.800136465336145688e-04
1.600000000000005862e+00 -3.599999999999998757e+00 5.771003727490739985e-04
1.800000000000006040e+00 -3.599999999999998757e+00 6.801160773970721819e-04
2.000000000000006217e+00 -3.599999999999998757e+00 7.857265257074615497e-04
2.200000000000006395e+00 -3.599999999999998757e+00 8.893864332026425257e-04
2.400000000000006573e+00 -3.599999999999998757e+00 9.853120610081593685e-04
2.600000000000006750e+00 -3.599999999999998757e+00 1.066642317385437617e-03
2.800000000000006928e+00 -3.599999999999998757e+00 1.125862294750884984e-03
3.000000000000007105e+00 -3.599999999999998757e+00 1.155529505876403242e-03
3.200000000000006395e+00 -3.599999999999998757e+00 1.149280887341096787e-03
3.400000000000007461e+00 -3.599999999999998757e+00 1.103017978843929279e-03
3.600000000000008527e+00 -3.599999999999998757e+00 1.016088652224565866e-03
3.800000000000007816e+00 -3.599999999999998757e+00 8.922316857459049958e-04
4.000000000000007105e+00 -3.599999999999998757e+00 7.400484449585598926e-04
4.200000000000008171e+00 -3.599999999999998757e+00 5.728268003865013462e-04
4.400000000000009237e+00 -3.599999999999998757e+00 4.076623900139964007e-04
4.600000000000008527e+00 -3.599999999999998757e+00 2.639779923216964224e-04
4.800000000000007816e+00 -3.599999999999998757e+00 1.616926647213664473e-04
5.000000000000008882e+00 -3.599999999999998757e+00 1.193909190795877385e-04
5.200000000000009948e+00 -3.599999999999998757e+00 1.528503319000184570e-04
5.400000000000009237e+00 -3.599999999999998757e+00 2.741916754818214826e-04
5.600000000000008527e+00 -3.599999999999998757e+00 4.917418811800968468e-04
5.800000000000009592e+00 -3.599999999999998757e+00 8.104985199261288339e-04
6.000000000000010658e+00 -3.599999999999998757e+00 1.232915695167322370e-03
6.200000000000009948e+00 -3.599999999999998757e+00 1.759642335435988294e-03
6.400000000000009237e+00 -3.599999999999998757e+00 2.389854373176074093e-03
6.600000000000010303e+00 -3.599999999999998757e+00 3.120924588674051526e-03
6.800000000000011369e+00 -3.599999999999998757e+00 3.947343636447861286e-03
7.000000000000010658e+00 -3.599999999999998757e+00 4.859012737931138297e-03
7.200000000000009948e+00 -3.599999999999998757e+00 5.839240577340649128e-03
7.400000000000011013e+00 -3.599999999999998757e+00 6.862956817108015715e-03
7.600000000000012079e+00 -3.599999999999998757e+00 7.895756160124639544e-03
7.800000000000011369e+00 -3.599999999999998757e+00 8.894359213892054361e-03
8.000000000000010658e+00 -3.599999999999998757e+00 9.808881491141663994e-03
8.200000000000011724e+00 -3.599999999999998757e+00 1.058694095616719531e-02
8.400000000000012790e+00 -3.599999999999998757e+00 1.117917026702783256e-02
8.600000000000012079e+00 -3.599999999999998757e+00 1.154525610893224197e-02
8.800000000000011369e+00 -3.599999999999998757e+00 1.165935619746894837e-02
9.000000000000012434e+00 -3.599999999999998757e+00 1.151376393581039770e-02
9.200000000000013500e+00 -3.599999999999998757e+00 1.112002930979404634e-02
9.400000000000012790e+00 -3.599999999999998757e+00 1.050731400425044919e-02
9.600000000000012079e+00 -3.599999999999998757e+00 9.718382239348994853e-03
9.800000000000013145e+00 -3.599999999999998757e+00 8.804112435462056394e-03
1.000000000000001421e+01 -3.599999999999998757e+00 7.817625461001164247e-03
1.020000000000001350e+01 -3.599999999999998757e+00 6.809037105454534416e-03
1.040000000000001279e+01 -3.599999999999998757e+00 5.821531873834711636e-03
1.060000000000001386e+01 -3.599999999999998757e+00 4.889053900029082488e-03
1.080000000000001492e+01 -3.599999999999998757e+00 4.035546591776137740e-03
1.100000000000001421e+01 -3.599999999999998757e+00 3.275426902955040718e-03
1.120000000000001350e+01 -3.599999999999998757e+00 2.614874995445987896e-03
1.140000000000001279e+01 -3.599999999999998757e+00 2.053531348745401414e-03
1.160000000000001563e+01 -3.599999999999998757e+00 1.586275182985261547e-03
1.180000000000001492e+01 -3.599999999999998757e+00 1.204864965601295038e-03
1.200000000000001421e+01 -3.599999999999998757e+00 8.993216021725734333e-04
1.220000000000001705e+01 -3.599999999999998757e+00 6.590116010857552083e-04
1.240000000000001634e+01 -3.599999999999998757e+00 4.734376838236582894e-04
1.260000000000001563e+01 -3.599999999999998757e+00 3.327718647053610687e-04
1.280000000000001492e+01 -3.599999999999998757e+00 2.281773801533391269e-04
1.300000000000001421e+01 -3.599999999999998757e+00 1.519671464398435722e-04
1.320000000000001705e+01 -3.599999999999998757e+00 9.764232980079868846e-05
1.340000000000001634e+01 -3.599999999999998757e+00 5.984817980647808369e-05
1.360000000000001563e+01 -3.599999999999998757e+00 3.427727877798044065e-05
1.380000000000001847e+01 -3.599999999999998757e+00 1.754370342147589093e-05
1.400000000000001776e+01 -3.599999999999998757e+00 7.045671332305742392e-06
1.420000000000001705e+01 -3.599999999999998757e+00 8.291773099887515086e-07
1.440000000000001634e+01 -3.599999999999998757e+00 -2.539083931454865390e-06
1.460000000000001563e+01 -3.599999999999998757e+00 -4.084600424605500321e-06
1.480000000000001847e+01 -3.599999999999998757e+00 -4.521445317315378726e-06
1.500000000000001776e+01 -3.599999999999998757e+00 -4.331836124943577695e-06

-5.000000000000000000e+00 -3.399999999999998579e+00 -4.917238363941620675e-09
-4.799999999999999822e+00 -3.399999999999998579e+00 -9.880619287510090908e-09
-4.599999999999999645e+00 -3.399999999999998579e+00 -1.930329210434334640e-08
-4.399999999999999467e+00 -3.399999999999998579e+00 -3.665661683580408158e-08
-4.199999999999999289e+00 -3.399999999999998579e+00 -6.764264852041534797e-08
-3.999999999999999112e+00 -3.399999999999998579e+00 -1.212521739031507842e-07
-3.799999999999998934e+00 -3.399999999999998579e+00 -2.110509278754633450e-07
-3.599999999999998757e+00 -3.399999999999998579e+00 -3.565405563036265239e-07
-3.399999999999998579e+00 -3.399999999999998579e+00 -5.842596887901670182e-07
-3.199999999999998401e+00 -3.399999999999998579e+00 -9.280472741496739113e-07
-2.999999999999998224e+00 -3.399999999999998579e+00 -1.427612748497898856e-06
-2.799999999999998046e+00 -3.399999999999998579e+00 -2.124306052614062961e-06
-2.599999999999997868e+00 -3.399999999999998579e+00 -3.052847755782747731e-06
-2.399999999999997691e+00 -3.399999999999998579e+00 -4.227875845308545455e-06
-2.199999999999997513e+00 -3.399999999999998579e+00 -5.624587054020485653e-06
-1.999999999999997335e+00 -3.399999999999998579e+00 -7.153534797798766585e-06
-1.799999999999997158e+00 -3.399999999999998579e+00 -8.630731732352075732e-06
-1.599999999999996980e+00 -3.399999999999998579e+00 -9.745416032541325663e-06
-1.399999999999996803e+00 -3.399999999999998579e+00 -1.002891231212105245e-05
-1.199999999999996625e+00 -3.399999999999998579e+00 -8.828673412435707361e-06
-9.999999999999964473e-01 -3.399999999999998579e+00 -5.291637840989255200e-06
-7.999999999999962697e-01 -3.399999999999998579e+00 1.639545130438383758e-06
-5.999999999999960920e-01 -3.399999999999998579e+00 1.321493171667495201e-05
-3.999999999999959144e-01 -3.399999999999998579e+00 3.084912534438438990e-05
-1.999999999999957367e-01 -3.399999999999998579e+00 5.607654481946445536e-05
4.440892098500626162e-15 -3.399999999999998579e+00 9.049106136520908197e-05
2.000000000000046185e-01 -3.399999999999998579e+00 1.356714279280640464e-04
4.000000000000047962e-01 -3.399999999999998579e+00 1.930937217025770159e-04
6.000000000000049738e-01 -3.399999999999998579e+00 2.640308793551120604e-04
8.000000000000051514e-01 -3.399999999999998579e+00 3.494372237918943807e-04
1.000000000000005329e+00 -3.399999999999998579e+00 4.498130638694451851e-04
1.200000000000005507e+00 -3.399999999999998579e+00 5.650422173849057325e-04
1.400000000000005684e+00 -3.399999999999998579e+00 6.941957518047771683e-04
1.600000000000005862e+00 -3.399999999999998579e+00 8.353009303517415843e-04
1.800000000000006040e+00 -3.399999999999998579e+00 9.850875329929971187e-04
2.000000000000006217e+00 -3.399999999999998579e+00 1.138745091310143726e-03
2.200000000000006395e+00 -3.399999999999998579e+00 1.289751821092729404e-03
2.400000000000006573e+00 -3.399999999999998579e+00 1.429862555772113070e-03
2.600000000000006750e+00 -3.399999999999998579e+00 1.549357830298859953e-03
2.800000000000006928e+00 -3.399999999999998579e+00 1.637646527414615433e-03
3.000000000000007105e+00 -3.399999999999998579e+00 1.684270343672258701e-03
3.200000000000006395e+00 -3.399999999999998579e+00 1.680278927301217043e-03
3.400000000000007461e+00 -3.399999999999998579e+00 1.619841679127462285e-03
3.600000000000008527e+00 -3.399999999999998579e+00 1.501859367697241932e-03
3.800000000000007816e+00 -3.399999999999998579e+00 1.331265915032658897e-03
4.000000000000007105e+00 -3.399999999999998579e+00 1.119697455246389641e-03
4.200000000000008171e+00 -3.399999999999998579e+00 8.852734229161075222e-04
4.400000000000009237e+00 -3.399999999999998579e+00 6.513876695195108119e-04
4.600000000000008527e+00 -3.399999999999998579e+00 4.446252576205198936e-04
4.800000000000007816e+00 -3.399999999999998579e+00 2.921507779027891945e-04
5.000000000000008882e+00 -3.399999999999998579e+00 2.190823558856888663e-04
5.200000000000009948e+00 -3.399999999999998579e+00 2.464007003377869753e-04
5.400000000000009237e+00 -3.399999999999998579e+00 3.898115015157787742e-04
5.600000000000008527e+00 -3.399999999999998579e+00 6.597111158515114350e-04
5.800000000000009592e+00 -3.399999999999998579e+00 1.062084483520056707e-03
6.000000000000010658e+00 -3.399999999999998579e+00 1.599894743309621895e-03
6.200000000000009948e+00 -3.399999999999998579e+00 2.274384601530707577e-03
6.400000000000009237e+00 -3.399999999999998579e+00 3.085727113692723553e-03
6.600000000000010303e+00 -3.399999999999998579e+00 4.032618345357447467e-03
6.800000000000011369e+00 -3.399999999999998579e+00 5.110654775780426075e-03
7.000000000000010658e+00 -3.399999999999998579e+00 6.309643308617576135e-03
7.200000000000009948e+00 -3.399999999999998579e+00 7.610315066669289322e-03
7.400000000000011013e+00 -3.399999999999998579e+00 8.981210770352248893e-03
7.600000000000012079e+00 -3.399999999999998579e+00 1.037670608216405277e-02
7.800000000000011369e+00 -3.399999999999998579e+00 1.173715761850144257e-02
8.000000000000010658e+00 -3.399999999999998579e+00 1.299188950122860502e-02
8.200000000000011724e+00 -3.399999999999998579e+00 1.406518206958293563e-02
8.400000000000012790e+00 -3.399999999999998579e+00 1.488465536808694992e-02
8.600000000000012079e+00 -3.399999999999998579e+00 1.539066818748203828e-02
8.800000000000011369e+00 -3.399999999999998579e+00 1.554485234612878498e-02
9.000000000000012434e+00 -3.399999999999998579e+00 1.533589896664838692e-02
9.200000000000013500e+00 -3.399999999999998579e+00 1.478127311982779628e-02
9.400000000000012790e+00 -3.399999999999998579e+00 1.392450309360067709e-02
9.600000000000012079e+00 -3.399999999999998579e+00 1.282875198949467999e-02
9.800000000000013145e+00 -3.399999999999998579e+00 1.156818240305262750e-02
1.000000000000001421e+01 -3.399999999999998579e+00 1.021893741009103837e-02
1.020000000000001350e+01 -3.399999999999998579e+00 8.851352811467321988e-03
1.040000000000001279e+01 -3.399999999999998579e+00 7.524441585431596198e-03
1.060000000000001386e+01 -3.399999999999998579e+00 6.282997138424274014e-03
1.080000000000001492e+01 -3.399999999999998579e+00 5.157070714080370932e-03
1.100000000000001421e+01 -3.399999999999998579e+00 4.163217678100470179e-03
1.120000000000001350e+01 -3.399999999999998579e+00 3.306794629166519284e-03
1.140000000000001279e+01 -3.399999999999998579e+00 2.584663841233481377e-03
1.160000000000001563e+01 -3.399999999999998579e+00 1.987833835097760956e-03
1.180000000000001492e+01 -3.399999999999998579e+00 1.503755803954470987e-03
1.200000000000001421e+01 -3.399999999999998579e+00 1.118155641187295549e-03
1.220000000000001705e+01 -3.399999999999998579e+00 8.163912395653226276e-04
1.240000000000001634e+01 -3.399999999999998579e+00 5.843864907813019899e-04
1.260000000000001563e+01 -3.399999999999998579e+00 4.092189952077111468e-04
1.280000000000001492e+01 -3.399999999999998579e+00 2.794415899774686904e-04
1.300000000000001421e+01 -3.399999999999998579e+00 1.852094921499184831e-04
1.320000000000001705e+01 -3.399999999999998579e+00 1.182723922580004768e-04
1.340000000000001634e+01 -3.399999999999998579e+00 7.187818140279058070e-05
1.360000000000001563e+01 -3.399999999999998579e+00 4.062386839750675650e-05
1.380000000000001847e+01 -3.399999999999998579e+00 2.028008751837790275e-05
1.400000000000001776e+01 -3.399999999999998579e+00 7.608269650402185095e-06
1.420000000000001705e+01 -3.399999999999998579e+00 1.837237743380228826e-07
1.440000000000001634e+01 -3.399999999999998579e+00 -3.766757835365328403e-06
1.460000000000001563e+01 -3.399999999999998579e+00 -5.507821833620324494e-06
1.480000000000001847e+01 -3.399999999999998579e+00 -5.916890182630457856e-06
1.500000000000001776e+01 -3.399999999999998579e+00 -5.583895702291923863e-06

-5.000000000000000000e+00 -3.199999999999998401e+00 -7.514663161570394736e-09
-4.799999999999999822e+00 -3.199999999999998401e+00 -1.510041015129704610e-08
-4.599999999999999645e+00 -3.199999999999998401e+00 -2.950259384119988349e-08
-4.399999999999999467e+00 -3.199999999999998401e+00 -5.602940915892546298e-08
-4.199999999999999289e+00 -3.199999999999998401e+00 -1.034030392131730453e-07
-3.999999999999999112e+00 -3.199999999999998401e+00 -1.853831651739378743e-07
-3.799999999999998934e+00 -3.199999999999998401e+00 -3.227465954358141063e-07
-3.599999999999998757e+00 -3.199999999999998401e+00 -5.453955329523283460e-07
-3.399999999999998579e+00 -3.199999999999998401e+00 -8.940954439528507937e-07
-3.199999999999998401e+00 -3.199999999999998401e+00 -1.420980211326611809e-06
-2.999999999999998224e+00 -3.199999999999998401e+00 -2.187550355985863382e-06
-2.799999999999998046e+00 -3.199999999999998401e+00 -3.258522337668746321e-06
-2.599999999999997868e+00 -3.199999999999998401e+00 -4.689704390540170072e-06
-2.399999999999997691e+00 -3.199999999999998401e+00 -6.508242766242010996e-06
-2.199999999999997513e+00 -3.199999999999998401e+00 -8.684242419975795124e-06
-1.999999999999997335e+00 -3.199999999999998401e+00 -1.109396645215117406e-05
-1.799999999999997158e+00 -3.199999999999998401e+00 -1.347645319067774185e-05
-1.599999999999996980e+00 -3.199999999999998401e+00 -1.538717656444668784e-05
-1.399999999999996803e+00 -3.199999999999998401e+00 -1.615390315969572889e-05
-1.199999999999996625e+00 -3.199999999999998401e+00 -1.484074741361407262e-05
-9.999999999999964473e-01 -3.199999999999998401e+00 -1.022631817926879554e-05
-7.999999999999962697e-01 -3.199999999999998401e+00 -8.007679630615421969e-07
-5.999999999999960920e-01 -3.199999999999998401e+00 1.521524594938966835e-05
-3.999999999999959144e-01 -3.199999999999998401e+00 3.982877237900121677e-05
-1.999999999999957367e-01 -3.199999999999998401e+00 7.521093878822422132e-05
4.440892098500626162e-15 -3.199999999999998401e+00 1.236137230607345882e-04
2.000000000000046185e-01 -3.199999999999998401e+00 1.872694666099513055e-04
4.000000000000047962e-01 -3.199999999999998401e+00 2.682739643771838746e-04
6.000000000000049738e-01 -3.199999999999998401e+00 3.684506741953294312e-04
8.000000000000051514e-01 -3.199999999999998401e+00 4.891891307961475756e-04
1.000000000000005329e+00 -3.199999999999998401e+00 6.312468401001124349e-04
1.200000000000005507e+00 -3.199999999999998401e+00 7.945035550038890984e-04
1.400000000000005684e+00 -3.199999999999998401e+00 9.776626954593472477e-04
1.600000000000005862e+00 -3.199999999999998401e+00 1.177908381381766525e-03
1.800000000000006040e+00 -3.199999999999998401e+00 1.390547853412241490e-03
2.000000000000006217e+00 -3.199999999999998401e+00 1.608695947970347666e-03
2.200000000000006395e+00 -3.199999999999998401e+00 1.823086995734663797e-03
2.400000000000006573e+00 -3.199999999999998401e+00 2.022123608396900803e-03
2.600000000000006750e+00 -3.199999999999998401e+00 2.192281207869778599e-03
2.800000000000006928e+00 -3.199999999999998401e+00 2.318969300320684272e-03
3.000000000000007105e+00 -3.199999999999998401e+00 2.387895496149398163e-03
3.200000000000006395e+00 -3.199999999999998401e+00 2.386885527463491335e-03
3.400000000000007461e+00 -3.199999999999998401e+00 2.307994153551300859e-03
3.600000000000008527e+00 -3.199999999999998401e+00 2.149620464645919920e-03
3.800000000000007816e+00 -3.199999999999998401e+00 1.918245026316644456e-03
4.000000000000007105e+00 -3.199999999999998401e+00 1.629367452586518664e-03
4.200000000000008171e+00 -3.199999999999998401e+00 1.307275898219442505e-03
4.400000000000009237e+00 -3.199999999999998401e+00 9.834529937385717933e-04
4.600000000000008527e+00 -3.199999999999998401e+00 6.937149929036641330e-04
4.800000000000007816e+00 -3.199999999999998401e+00 4.745349058874536808e-04
5.000000000000008882e+00 -3.199999999999998401e+00 3.592977824115189955e-04
5.200000000000009948e+00 -3.199999999999998401e+00 3.753385162062797243e-04
5.400000000000009237e+00 -3.199999999999998401e+00 5.424359017139605181e-04
5.600000000000008527e+00 -3.199999999999998401e+00 8.730141117494195869e-04
5.800000000000009592e+00 -3.199999999999998401e+00 1.373781365246806241e-03
6.000000000000010658e+00 -3.199999999999998401e+00 2.048103360731776384e-03
6.200000000000009948e+00 -3.199999999999998401e+00 2.898200462878423173e-03
6.400000000000009237e+00 -3.199999999999998401e+00 3.926302741275307200e-03
6.600000000000010303e+00 -3.199999999999998401e+00 5.134141360750241363e-03
6.800000000000011369e+00 -3.199999999999998401e+00 6.520520384267657760e-03
7.000000000000010658e+00 -3.199999999999998401e+00 8.077145912661818500e-03
7.200000000000009948e+00 -3.199999999999998401e+00 9.783361687789947359e-03
7.400000000000011013e+00 -3.199999999999998401e+00 1.160091124256631100e-02
7.600000000000012079e+00 -3.199999999999998401e+00 1.347021946825175537e-02
7.800000000000011369e+00 -3.199999999999998401e+00 1.530979926318630849e-02
8.000000000000010658e+00 -3.199999999999998401e+00 1.702006608631471615e-02
8.200000000000011724e+00 -3.199999999999998401e+00 1.849199819945097911e-02
8.400000000000012790e+00 -3.199999999999998401e+00 1.961982272052167908e-02
8.600000000000012079e+00 -3.199999999999998401e+00 2.031558063696083105e-02
8.800000000000011369e+00 -3.199999999999998401e+00 2.052251538245572840e-02
9.000000000000012434e+00 -3.199999999999998401e+00 2.022416571110919117e-02
9.200000000000013500e+00 -3.199999999999998401e+00 1.944696282964294282e-02
9.400000000000012790e+00 -3.199999999999998401e+00 1.825577374243708001e-02
9.600000000000012079e+00 -3.199999999999998401e+00 1.674362764028030845e-02
9.800000000000013145e+00 -3.199999999999998401e+00 1.501818499380128992e-02
1.000000000000001421e+01 -3.199999999999998401e+00 1.318795946165807025e-02
1.020000000000001350e+01 -3.199999999999998401e+00 1.135085598898720113e-02
1.040000000000001279e+01 -3.199999999999998401e+00 9.586550336697389693e-03
1.060000000000001386e+01 -3.199999999999998401e+00 7.953054208092322219e-03
1.080000000000001492e+01 -3.199999999999998401e+00 6.486868502825334122e-03
1.100000000000001421e+01 -3.199999999999998401e+00 5.205616658766503736e-03
1.120000000000001350e+01 -3.199999999999998401e+00 4.111963423901547274e-03
1.140000000000001279e+01 -3.199999999999998401e+00 3.197828964617776496e-03
1.160000000000001563e+01 -3.199999999999998401e+00 2.448238459957294624e-03
1.180000000000001492e+01 -3.199999999999998401e+00 1.844471734698210560e-03
1.200000000000001421e+01 -3.199999999999998401e+00 1.366424189531270650e-03
1.220000000000001705e+01 -3.199999999999998401e+00 9.942408733683873439e-04
1.240000000000001634e+01 -3.199999999999998401e+00 7.093544885430242168e-04
1.260000000000001563e+01 -3.199999999999998401e+00 4.950722628815514264e-04
1.280000000000001492e+01 -3.199999999999998401e+00 3.368415412208878180e-04
1.300000000000001421e+01 -3.199999999999998401e+00 2.222980094531250284e-04
1.320000000000001705e+01 -3.199999999999998401e+00 1.411742103736702940e-04
1.340000000000001634e+01 -3.199999999999998401e+00 8.512405252529496569e-05
1.360000000000001563e+01 -3.199999999999998401e+00 4.750239009034635737e-05
1.380000000000001847e+01 -3.199999999999998401e+00 2.312680328497768086e-05
1.400000000000001776e+01 -3.199999999999998401e+00 8.040242328700646944e-06
1.420000000000001705e+01 -3.199999999999998401e+00 -7.129122443401813851e-07
1.440000000000001634e+01 -3.199999999999998401e+00 -5.289402657695630387e-06
1.460000000000001563e+01 -3.199999999999998401e+00 -7.223848735598591885e-06
1.480000000000001847e+01 -3.199999999999998401e+00 -7.578080035416590306e-06
1.500000000000001776e+01 -3.199999999999998401e+00 -7.063540376911159416e-06

-5.000000000000000000e+00 -2.999999999999998224e+00 -1.119428535216962690e-08
-4.799999999999999822e+00 -2.999999999999998224e+00 -2.249548025518928018e-08
-4.599999999999999645e+00 -2.999999999999998224e+00 -4.395359963618380073e-08
-4.399999999999999467e+00 -2.999999999999998224e+00 -8.348120097488146900e-08
-4.199999999999999289e+00 -2.999999999999998224e+00 -1.540843462191714721e-07
-3.999999999999999112e+00 -2.999999999999998224e+00 -2.762911339688892527e-07
-3.799999999999998934e+00 -2.999999999999998224e+00 -4.811217574047215310e-07
-3.599999999999998757e+00 -2.999999999999998224e+00 -8.132714237787854939e-07
-3.399999999999998579e+00 -2.999999999999998224e+00 -1.333780628198409498e-06
-3.199999999999998401e+00 -2.999999999999998224e+00 -2.120938073216454435e-06
-2.999999999999998224e+00 -2.999999999999998224e+00 -3.267565362843476031e-06
-2.799999999999998046e+00 -2.999999999999998224e+00 -4.872308164215804826e-06
-2.599999999999997868e+00 -2.999999999999998224e+00 -7.022314823316715538e-06
-2.399999999999997691e+00 -2.999999999999998224e+00 -9.764963023987474305e-06
-2.199999999999997513e+00 -2.999999999999998224e+00 -1.306729862960701369e-05
-1.999999999999997335e+00 -2.999999999999998224e+00 -1.676363593357638613e-05
-1.799999999999997158e+00 -2.999999999999998224e+00 -2.049415946103296782e-05
-1.599999999999996980e+00 -2.999999999999998224e+00 -2.363992793405001849e-05
-1.399999999999996803e+00 -2.999999999999998224e+00 -2.526179316277620541e-05
-1.199999999999996625e+00 -2.999999999999998224e+00 -2.405179583366521761e-05
-9.999999999999964473e-01 -2.999999999999998224e+00 -1.830519958046096830e-05
-7.999999999999962697e-01 -2.999999999999998224e+00 -5.919468390568862810e-06
-5.999999999999960920e-01 -2.999999999999998224e+00 1.557644448451779343e-05
-3.999999999999959144e-01 -2.999999999999998224e+00 4.896250959993118549e-05
-1.999999999999957367e-01 -2.999999999999998224e+00 9.724077631710723469e-05
4.440892098500626162e-15 -2.999999999999998224e+00 1.635259802742888564e-04
2.000000000000046185e-01 -2.999999999999998224e+00 2.509173950735993472e-04
4.000000000000047962e-01 -2.999999999999998224e+00 3.623511158747869934e-04
6.000000000000049738e-01 -2.999999999999998224e+00 5.004237639844781680e-04
8.000000000000051514e-01 -2.999999999999998224e+00 6.671693839361482904e-04
1.000000000000005329e+00 -2.999999999999998224e+00 8.637664198681748113e-04
1.200000000000005507e+00 -2.999999999999998224e+00 1.090157330034100978e-03
1.400000000000005684e+00 -2.999999999999998224e+00 1.344582998286732341e-03
1.600000000000005862e+00 -2.999999999999998224e+00 1.623065117902209621e-03
1.800000000000006040e+00 -2.999999999999998224e+00 1.918904374669323266e-03
2.000000000000006217e+00 -2.999999999999998224e+00 2.222291948787542392e-03
2.200000000000006395e+00 -2.999999999999998224e+00 2.520151586896592077e-03
2.400000000000006573e+00 -2.999999999999998224e+00 2.796337479555659807e-03
2.600000000000006750e+00 -2.999999999999998224e+00 3.032305892700830688e-03
2.800000000000006928e+00 -2.999999999999998224e+00 3.208347639874667423e-03
3.000000000000007105e+00 -2.999999999999998224e+00 3.305405541120100960e-03
3.200000000000006395e+00 -2.999999999999998224e+00 3.307405952490617002e-03
3.400000000000007461e+00 -2.999999999999998224e+00 3.203916993145757702e-03
3.600000000000008527e+00 -2.999999999999998224e+00 2.992822304453947747e-03
3.800000000000007816e+00 -2.999999999999998224e+00 2.682580257389916185e-03
4.000000000000007105e+00 -2.999999999999998224e+00 2.293546416060424867e-03
4.200000000000008171e+00 -2.999999999999998224e+00 1.857824985338950297e-03
4.400000000000009237e+00 -2.999999999999998224e+00 1.417266357031465949e-03
4.600000000000008527e+00 -2.999999999999998224e+00 1.019604593347972444e-03
4.800000000000007816e+00 -2.999999999999998224e+00 7.132870065101530425e-04
5.000000000000008882e+00 -2.999999999999998224e+00 5.420938497649193484e-04
5.200000000000009948e+00 -2.999999999999998224e+00 5.409002947070916043e-04
5.400000000000009237e+00 -2.999999999999998224e+00 7.336959714394550563e-04
5.600000000000008527e+00 -2.999999999999998224e+00 1.134282699540296261e-03
5.800000000000009592e+00 -2.999999999999998224e+00 1.749194145025496309e-03
6.000000000000010658e+00 -2.999999999999998224e+00 2.581681337187775697e-03
6.200000000000009948e+00 -2.999999999999998224e+00 3.635320426809487970e-03
6.400000000000009237e+00 -2.999999999999998224e+00 4.915934985310056911e-03
6.600000000000010303e+00 -2.999999999999998224e+00 6.430936800777078272e-03
6.800000000000011369e+00 -2.999999999999998224e+00 8.185718324884154115e-03
7.000000000000010658e+00 -2.999999999999998224e+00 1.017731072448064406e-02
7.200000000000009948e+00 -2.999999999999998224e+00 1.238616947051455856e-02
7.400000000000011013e+00 -2.999999999999998224e+00 1.476766393884368714e-02
7.600000000000012079e+00 -2.999999999999998224e+00 1.724550689320485802e-02
7.800000000000011369e+00 -2.999999999999998224e+00 1.970968842580669150e-02
8.000000000000010658e+00 -2.999999999999998224e+00 2.202113251131865290e-02
8.200000000000011724e+00 -2.999999999999998224e+00 2.402405144513881582e-02
8.400000000000012790e+00 -2.999999999999998224e+00 2.556495147061009499e-02
8.600000000000012079e+00 -2.999999999999998224e+00 2.651499715723069223e-02
8.800000000000011369e+00 -2.999999999999998224e+00 2.679082733564067120e-02
9.000000000000012434e+00 -2.999999999999998224e+00 2.636871385710225224e-02
9.200000000000013500e+00 -2.999999999999998224e+00 2.528844743048457369e-02
9.400000000000012790e+00 -2.999999999999998224e+00 2.364608236292757570e-02
9.600000000000012079e+00 -2.999999999999998224e+00 2.157766998961335725e-02
9.800000000000013145e+00 -2.999999999999998224e+00 1.923826055973419311e-02
1.000000000000001421e+01 -2.999999999999998224e+00 1.678107686651838029e-02
1.020000000000001350e+01 -2.999999999999998224e+00 1.434086624664497427e-02
1.040000000000001279e+01 -2.999999999999998224e+00 1.202360608009450486e-02
1.060000000000001386e+01 -2.999999999999998224e+00 9.902772826069362877e-03
1.080000000000001492e+01 -2.999999999999998224e+00 8.020923413733017579e-03
1.100000000000001421e+01 -2.999999999999998224e+00 6.394652153669178746e-03
1.120000000000001350e+01 -2.999999999999998224e+00 5.021000989961423022e-03
1.140000000000001279e+01 -2.999999999999998224e+00 3.883848177523029337e-03
1.160000000000001563e+01 -2.999999999999998224e+00 2.959389702287326153e-03
1.180000000000001492e+01 -2.999999999999998224e+00 2.220351647853096872e-03
1.200000000000001421e+01 -2.999999999999998224e+00 1.638934558479874853e-03
1.220000000000001705e+01 -2.999999999999998224e+00 1.188684968546222138e-03
1.240000000000001634e+01 -2.999999999999998224e+00 8.455539969017203264e-04
1.260000000000001563e+01 -2.999999999999998224e+00 5.883896690919269718e-04
1.280000000000001492e+01 -2.999999999999998224e+00 3.990616852907766872e-04
1.300000000000001421e+01 -2.999999999999998224e+00 2.623628132656437729e-04
1.320000000000001705e+01 -2.999999999999998224e+00 1.657841043784505277e-04
1.340000000000001634e+01 -2.999999999999998224e+00 9.922624667631135061e-05
1.360000000000001563e+01 -2.999999999999998224e+00 5.468591908167899033e-05
1.380000000000001847e+01 -2.999999999999998224e+00 2.594128943847027961e-05
1.400000000000001776e+01 -2.999999999999998224e+00 8.251860049571199164e-06
1.420000000000001705e+01 -2.999999999999998224e+00 -1.917676597805240336e-06
1.440000000000001634e+01 -2.999999999999998224e+00 -7.143654655413686913e-06
1.460000000000001563e+01 -2.999999999999998224e+00 -9.256653271950139974e-06
1.480000000000001847e+01 -2.999999999999998224e+00 -9.520977069234143328e-06
1.500000000000001776e+01 -2.999999999999998224e+00 -8.781563541265787617e-06

-5.000000000000000000e+00 -2.799999999999998046e+00 -1.625425808118970348e-08
-4.799999999999999822e+00 -2.799999999999998046e+00 -3.266539718684755287e-08
-4.599999999999999645e+00 -2.799999999999998046e+00 -6.382885016782804479e-08
-4.399999999999999467e+00 -2.799999999999998046e+00 -1.212416096380861509e-07
-4.199999999999999289e+00 -2.799999999999998046e+00 -2.238081268932240843e-07
-3.999999999999999112e+00 -2.799999999999998046e+00 -4.013811823507898123e-07
-3.799999999999998934e+00 -2.799999999999998046e+00 -6.991047777642342829e-07
-3.599999999999998757e+00 -2.799999999999998046e+00 -1.182096129234467313e-06
-3.399999999999998579e+00 -2.799999999999998046e+00 -1.939438230474573071e-06
-3.199999999999998401e+00 -2.799999999999998046e+00 -3.085702486092108343e-06
-2.999999999999998224e+00 -2.799999999999998046e+00 -4.757379085643425513e-06
-2.799999999999998046e+00 -2.799999999999998046e+00 -7.100863002901380596e-06
-2.599999999999997868e+00 -2.799999999999998046e+00 -1.024832715355362107e-05
-2.399999999999997691e+00 -2.799999999999998046e+00 -1.427825659422131704e-05
-2.199999999999997513e+00 -2.799999999999998046e+00 -1.915889581775151646e-05
-1.999999999999997335e+00 -2.799999999999998046e+00 -2.467543673551513670e-05
-1.799999999999997158e+00 -2.799999999999998046e+00 -3.034516686291530198e-05
-1.599999999999996980e+00 -2.799999999999998046e+00 -3.532835376284997828e-05
-1.399999999999996803e+00 -2.799999999999998046e+00 -3.834547107593310345e-05
-1.199999999999996625e+00 -2.799999999999998046e+00 -3.761261841561688401e-05
-9.999999999999964473e-01 -2.799999999999998046e+00 -3.080614150696427768e-05
-7.999999999999962697e-01 -2.799999999999998046e+00 -1.506452485950825704e-05
-5.999999999999960920e-01 -2.799999999999998046e+00 1.296891963363084897e-05
-3.999999999999959144e-01 -2.799999999999998046e+00 5.706439129147879998e-05
-1.999999999999957367e-01 -2.799999999999998046e+00 1.212916884910997722e-04
4.440892098500626162e-15 -2.799999999999998046e+00 2.098831836088673505e-04
2.000000000000046185e-01 -2.799999999999998046e+00 3.270798453132355639e-04
4.000000000000047962e-01 -2.799999999999998046e+00 4.769555328986065253e-04
6.000000000000049738e-01 -2.799999999999998046e+00 6.631966068380740513e-04
8.000000000000051514e-01 -2.799999999999998046e+00 8.887955378804638599e-04
1.000000000000005329e+00 -2.799999999999998046e+00 1.155611812059087907e-03
1.200000000000005507e+00 -2.799999999999998046e+00 1.463774030504732355e-03
1.400000000000005684e+00 -2.799999999999998046e+00 1.810946376784789260e-03
1.600000000000005862e+00 -2.799999999999998046e+00 2.191546512955289735e-03
1.800000000000006040e+00 -2.799999999999998046e+00 2.596054944045293311e-03
2.000000000000006217e+00 -2.799999999999998046e+00 3.010577150091695107e-03
2.200000000000006395e+00 -2.799999999999998046e+00 3.416807554734845303e-03
2.400000000000006573e+00 -2.799999999999998046e+00 3.792513775940932128e-03
2.600000000000006750e+00 -2.799999999999998046e+00 4.112624404397955714e-03
2.800000000000006928e+00 -2.799999999999998046e+00 4.350961713432628490e-03
3.000000000000007105e+00 -2.799999999999998046e+00 4.482600987697826084e-03
3.200000000000006395e+00 -2.799999999999998046e+00 4.486759126368028774e-03
3.400000000000007461e+00 -2.799999999999998046e+00 4.350027134808776355e-03
3.600000000000008527e+00 -2.799999999999998046e+00 4.069661992452574574e-03
3.800000000000007816e+00 -2.799999999999998046e+00 3.656514091671397935e-03
4.000000000000007105e+00 -2.799999999999998046e+00 3.136970290798178282e-03
4.200000000000008171e+00 -2.799999999999998046e+00 2.553114929727462110e-03
4.400000000000009237e+00 -2.799999999999998046e+00 1.960350039452583154e-03
4.600000000000008527e+00 -2.799999999999998046e+00 1.422186624356739683e-03
4.800000000000007816e+00 -2.799999999999998046e+00 1.002838551366487876e-03
5.000000000000008882e+00 -2.799999999999998046e+00 7.592873520957767793e-04
5.200000000000009948e+00 -2.799999999999998046e+00 7.350640893872850169e-04
5.400000000000009237e+00 -2.799999999999998046e+00 9.576585642108756229e-04
5.600000000000008527e+00 -2.799999999999998046e+00 1.440248487338007498e-03
5.800000000000009592e+00 -2.799999999999998046e+00 2.186898478398514433e-03
6.000000000000010658e+00 -2.799999999999998046e+00 3.199232314417097163e-03
6.200000000000009948e+00 -2.799999999999998046e+00 4.482249354317324394e-03
6.400000000000009237e+00 -2.799999999999998046e+00 6.047356345278007833e-03
6.600000000000010303e+00 -2.799999999999998046e+00 7.911432312922199797e-03
6.800000000000011369e+00 -2.799999999999998046e+00 1.009150372931212798e-02
7.000000000000010658e+00 -2.799999999999998046e+00 1.259531477494743069e-02
7.200000000000009948e+00 -2.799999999999998046e+00 1.540888032721757228e-02
7.400000000000011013e+00 -2.799999999999998046e+00 1.848313243099401412e-02
7.600000000000012079e+00 -2.799999999999998046e+00 2.172288789248201166e-02
7.800000000000011369e+00 -2.799999999999998046e+00 2.498211737307912128e-02
8.000000000000010658e+00 -2.799999999999998046e+00 2.806923729602346998e-02
8.200000000000011724e+00 -2.799999999999998046e+00 3.076438428978370276e-02
8.400000000000012790e+00 -2.799999999999998046e+00 3.284744841163087653e-02
8.600000000000012079e+00 -2.799999999999998046e+00 3.413191490832164637e-02
8.800000000000011369e+00 -2.799999999999998046e+00 3.449676410693901935e-02
9.000000000000012434e+00 -2.799999999999998046e+00 3.390820327546845148e-02
9.200000000000013500e+00 -2.799999999999998046e+00 3.242539085813912064e-02
9.400000000000012790e+00 -2.799999999999998046e+00 3.018882800399986382e-02
9.600000000000012079e+00 -2.799999999999998046e+00 2.739500588421921526e-02
9.800000000000013145e+00 -2.799999999999998046e+00 2.426432655098621424e-02
1.000000000000001421e+01 -2.799999999999998046e+00 2.101013408065066299e-02
1.020000000000001350e+01 -2.799999999999998046e+00 1.781498955883981453e-02
1.040000000000001279e+01 -2.799999999999998046e+00 1.481718066058307186e-02
1.060000000000001386e+01 -2.799999999999998046e+00 1.210727105094107359e-02
1.080000000000001492e+01 -2.799999999999998046e+00 9.732300109021797818e-03
1.100000000000001421e+01 -2.799999999999998046e+00 7.704393422088178130e-03
1.120000000000001350e+01 -2.799999999999998046e+00 6.010807096374431828e-03
1.140000000000001279e+01 -2.799999999999998046e+00 4.623297074852663301e-03
1.160000000000001563e+01 -2.799999999999998046e+00 3.505692713571522540e-03
1.180000000000001492e+01 -2.799999999999998046e+00 2.619355102532083812e-03
1.200000000000001421e+01 -2.799999999999998046e+00 1.926703989781524198e-03
1.220000000000001705e+01 -2.799999999999998046e+00 1.393226378502961625e-03
1.240000000000001634e+01 -2.799999999999998046e+00 9.884181951132599894e-04
1.260000000000001563e+01 -2.799999999999998046e+00 6.860462130132252744e-04
1.280000000000001492e+01 -2.799999999999998046e+00 4.640174414963775962e-04
1.300000000000001421e+01 -2.799999999999998046e+00 3.040469049595241830e-04
1.320000000000001705e+01 -2.799999999999998046e+00 1.912393211557959706e-04
1.340000000000001634e+01 -2.799999999999998046e+00 1.136487408765531748e-04
1.360000000000001563e+01 -2.799999999999998046e+00 6.184894556287456229e-05
1.380000000000001847e+01 -2.799999999999998046e+00 2.853039776637671725e-05
1.400000000000001776e+01 -2.799999999999998046e+00 8.131271127282108086e-06
1.420000000000001705e+01 -2.799999999999998046e+00 -3.493613755582157192e-06
1.440000000000001634e+01 -2.799999999999998046e+00 -9.363915459473518205e-06
1.460000000000001563e+01 -2.799999999999998046e+00 -1.162422154085535358e-05
1.480000000000001847e+01 -2.799999999999998046e+00 -1.175440410703712231e-05
1.500000000000001776e+01 -2.799999999999998046e+00 -1.074183408231433560e-05

-5.000000000000000000e+00 -2.599999999999997868e+00 -2.300431466973374076e-08
-4.799999999999999822e+00 -2.599999999999997868e+00 -4.623312797582340551e-08
-4.599999999999999645e+00 -2.599999999999997868e+00 -9.034692028884941446e-08
-4.399999999999999467e+00 -2.599999999999997868e+00 -1.716284358971313426e-07
-4.199999999999999289e+00 -2.599999999999997868e+00 -3.168604518911297352e-07
-3.999999999999999112e+00 -2.599999999999997868e+00 -5.683573896475966510e-07
-3.799999999999998934e+00 -2.599999999999997868e+00 -9.901535195833119016e-07
-3.599999999999998757e+00 -2.599999999999997868e+00 -1.674711908478520707e-06
-3.399999999999998579e+00 -2.599999999999997868e+00 -2.748731919511248649e-06
-3.199999999999998401e+00 -2.599999999999997868e+00 -4.375590651436039168e-06
-2.999999999999998224e+00 -2.599999999999997868e+00 -6.750793682103687391e-06
-2.799999999999998046e+00 -2.599999999999997868e+00 -1.008581892352079502e-05
-2.599999999999997868e+00 -2.599999999999997868e+00 -1.457533711979198565e-05
-2.399999999999997691e+00 -2.599999999999997868e+00 -2.034346079505493633e-05
-2.199999999999997513e+00 -2.599999999999997868e+00 -2.736677987995142535e-05
-1.999999999999997335e+00 -2.599999999999997868e+00 -3.537553993418330022e-05
-1.799999999999997158e+00 -2.599999999999997868e+00 -4.373897400913026779e-05
-1.599999999999996980e+00 -2.599999999999997868e+00 -5.134557396934312040e-05
-1.399999999999996803e+00 -2.599999999999997868e+00 -5.649275546777280586e-05
-1.199999999999996625e+00 -2.599999999999997868e+00 -5.680182155727971300e-05
-9.999999999999964473e-01 -2.599999999999997868e+00 -4.917275162876494766e-05
-7.999999999999962697e-01 -2.599999999999997868e+00 -2.978913784683407781e-05
-5.999999999999960920e-01 -2.599999999999997868e+00 5.823006184006655531e-06
-3.999999999999959144e-01 -2.599999999999997868e+00 6.268704689173241801e-05
-1.999999999999957367e-01 -2.599999999999997868e+00 1.462307009055897129e-04
4.440892098500626162e-15 -2.599999999999997868e+00 2.621207671138806278e-04
2.000000000000046185e-01 -2.599999999999997868e+00 4.160878588661396553e-04
4.000000000000047962e-01 -2.599999999999997868e+00 6.137289371380368931e-04
6.000000000000049738e-01 -2.599999999999997868e+00 8.602389159466565603e-04
8.000000000000051514e-01 -2.599999999999997868e+00 1.159988359686932834e-03
1.000000000000005329e+00 -2.599999999999997868e+00 1.515861072830147803e-03
1.200000000000005507e+00 -2.599999999999997868e+00 1.928318173622118464e-03
1.400000000000005684e+00 -2.599999999999997868e+00 2.394261504042108357e-03
1.600000000000005862e+00 -2.599999999999997868e+00 2.905887306551578619e-03
1.800000000000006040e+00 -2.599999999999997868e+00 3.449789173440714896e-03
2.000000000000006217e+00 -2.599999999999997868e+00 4.006549391850690658e-03
2.200000000000006395e+00 -2.599999999999997868e+00 4.550969290261741920e-03
2.400000000000006573e+00 -2.599999999999997868e+00 5.052993949995030105e-03
2.600000000000006750e+00 -2.599999999999997868e+00 5.479332473023414661e-03
2.800000000000006928e+00 -2.599999999999997868e+00 5.795754289040658778e-03
3.000000000000007105e+00 -2.599999999999997868e+00 5.970015024674675021e-03
3.200000000000006395e+00 -2.599999999999997868e+00 5.975319636830894211e-03
3.400000000000007461e+00 -2.599999999999997868e+00 5.794189162536277776e-03
3.600000000000008527e+00 -2.599999999999997868e+00 5.422547962503035390e-03
3.800000000000007816e+00 -2.599999999999997868e+00 4.873685010955582791e-03
4.000000000000007105e+00 -2.599999999999997868e+00 4.181352473924148348e-03
4.200000000000008171e+00 -2.599999999999997868e+00 3.400738804293204024e-03
4.400000000000009237e+00 -2.599999999999997868e+00 2.605810887032132712e-03
4.600000000000008527e+00 -2.599999999999997868e+00 1.882107631072803657e-03
4.800000000000007816e+00 -2.599999999999997868e+00 1.315665111407838400e-03
5.000000000000008882e+00 -2.599999999999997868e+00 9.807684812158355431e-04
5.200000000000009948e+00 -2.599999999999997868e+00 9.304611225173332412e-04
5.400000000000009237e+00 -2.599999999999997868e+00 1.193195187891066397e-03
5.600000000000008527e+00 -2.599999999999997868e+00 1.776721620247367342e-03
5.800000000000009592e+00 -2.599999999999997868e+00 2.677478042785858686e-03
6.000000000000010658e+00 -2.599999999999997868e+00 3.891835772735420529e-03
6.200000000000009948e+00 -2.599999999999997868e+00 5.425356453797099826e-03
6.400000000000009237e+00 -2.599999999999997868e+00 7.297304878068460073e-03
6.600000000000010303e+00 -2.599999999999997868e+00 9.539102341656826786e-03
6.800000000000011369e+00 -2.599999999999997868e+00 1.218648026422584733e-02
7.000000000000010658e+00 -2.599999999999997868e+00 1.526579539174392763e-02
7.200000000000009948e+00 -2.599999999999997868e+00 1.877577735008369511e-02
7.400000000000011013e+00 -2.599999999999997868e+00 2.266733289005738380e-02
7.600000000000012079e+00 -2.599999999999997868e+00 2.682585011813853546e-02
7.800000000000011369e+00 -2.599999999999997868e+00 3.106198186333876746e-02
8.000000000000010658e+00 -2.599999999999997868e+00 3.511696236198883631e-02
8.200000000000011724e+00 -2.599999999999997868e+00 3.868612496234079268e-02
8.400000000000012790e+00 -2.599999999999997868e+00 4.145938611756995462e-02
8.600000000000012079e+00 -2.599999999999997868e+00 4.317141597358596650e-02
8.800000000000011369e+00 -2.599999999999997868e+00 4.364951537990945790e-02
9.000000000000012434e+00 -2.599999999999997868e+00 4.284627626781550847e-02
9.200000000000013500e+00 -2.599999999999997868e+00 4.084784743787762962e-02
9.400000000000012790e+00 -2.599999999999997868e+00 3.785583656606723163e-02
9.600000000000012079e+00 -2.599999999999997868e+00 3.414869783241349099e-02
9.800000000000013145e+00 -2.599999999999997868e+00 3.003379479751166689e-02
1.000000000000001421e+01 -2.599999999999997868e+00 2.580236060391978559e-02
1.020000000000001350e+01 -2.599999999999997868e+00 2.169652165777904984e-02
1.040000000000001279e+01 -2.599999999999997868e+00 1.789231810970070419e-02
1.060000000000001386e+01 -2.599999999999997868e+00 1.449762912653774008e-02
1.080000000000001492e+01 -2.599999999999997868e+00 1.156073511831341195e-02
1.100000000000001421e+01 -2.599999999999997868e+00 9.084327132589277778e-03
1.120000000000001350e+01 -2.599999999999997868e+00 7.040546749119403619e-03
1.140000000000001279e+01 -2.599999999999997868e+00 5.384193412012881069e-03
1.160000000000001563e+01 -2.599999999999997868e+00 4.062798854972094267e-03
1.180000000000001492e+01 -2.599999999999997868e+00 3.023421398137719068e-03
1.200000000000001421e+01 -2.599999999999997868e+00 2.216660221639120323e-03
1.220000000000001705e+01 -2.599999999999997868e+00 1.598624026384333615e-03
1.240000000000001634e+01 -2.599999999999997868e+00 1.131563719281708557e-03
1.260000000000001563e+01 -2.599999999999997868e+00 7.837329561879357795e-04
1.280000000000001492e+01 -2.599999999999997868e+00 5.288671508436696171e-04
1.300000000000001421e+01 -2.599999999999997868e+00 3.455206499289823082e-04
1.320000000000001705e+01 -2.599999999999997868e+00 2.163911656632006822e-04
1.340000000000001634e+01 -2.599999999999997868e+00 1.276898393454418133e-04
1.360000000000001563e+01 -2.599999999999997868e+00 6.857596804091943782e-05
1.380000000000001847e+01 -2.599999999999997868e+00 3.065719103677656175e-05
1.400000000000001776e+01 -2.599999999999997868e+00 7.549909710644894662e-06
1.420000000000001705e+01 -2.599999999999997868e+00 -5.505534883676440159e-06
1.440000000000001634e+01 -2.599999999999997868e+00 -1.197887258946980108e-05
1.460000000000001563e+01 -2.599999999999997868e+00 -1.433576656722792342e-05
1.480000000000001847e+01 -2.599999999999997868e+00 -1.427782960994302810e-05
1.500000000000001776e+01 -2.599999999999997868e+00 -1.293955623713240493e-05

-5.000000000000000000e+00 -2.399999999999997691e+00 -3.173306842586647274e-08
-4.799999999999999822e+00 -2.399999999999997691e+00 -6.377929924151274822e-08
-4.599999999999999645e+00 -2.399999999999997691e+00 -1.246438987378266982e-07
-4.399999999999999467e+00 -2.399999999999997691e+00 -2.368033805313040449e-07
-4.199999999999999289e+00 -2.399999999999997691e+00 -4.372405668769177038e-07
-3.999999999999999112e+00 -2.399999999999997691e+00 -7.844124216141741817e-07
-3.799999999999998934e+00 -2.399999999999997691e+00 -1.366841640607326695e-06
-3.599999999999998757e+00 -2.399999999999997691e+00 -2.312480023263478858e-06
-3.399999999999998579e+00 -2.399999999999997691e+00 -3.796925191239096674e-06
-3.199999999999998401e+00 -2.399999999999997691e+00 -6.047162269363900308e-06
-2.999999999999998224e+00 -2.399999999999997691e+00 -9.335941961781325966e-06
-2.799999999999998046e+00 -2.399999999999997691e+00 -1.396059035261381127e-05
-2.599999999999997868e+00 -2.399999999999997691e+00 -2.019955033009368495e-05
-2.399999999999997691e+00 -2.399999999999997691e+00 -2.824091938925220324e-05
-2.199999999999997513e+00 -2.399999999999997691e+00 -3.808014720410401012e-05
-1.999999999999997335e+00 -2.399999999999997691e+00 -4.938890943290233934e-05
-1.799999999999997158e+00 -2.399999999999997691e+00 -6.136333374426330652e-05
-1.599999999999996980e+00 -2.399999999999997691e+00 -7.256592590977175368e-05
-1.399999999999996803e+00 -2.399999999999997691e+00 -8.078014453701860701e-05
-1.199999999999996625e+00 -2.399999999999997691e+00 -8.289830174852493472e-05
-9.999999999999964473e-01 -2.399999999999997691e+00 -7.486172031301875889e-05
-7.999999999999962697e-01 -2.399999999999997691e+00 -5.166682660802574440e-05
-5.999999999999960920e-01 -2.399999999999997691e+00 -7.442121859420833138e-06
-3.999999999999959144e-01 -2.399999999999997691e+00 6.441113447660895650e-05
-1.999999999999957367e-01 -2.399999999999997691e+00 1.710351530639532406e-04
4.440892098500626162e-15 -2.399999999999997691e+00 3.199171303141720712e-04
2.000000000000046185e-01 -2.399999999999997691e+00 5.186936174590515286e-04
4.000000000000047962e-01 -2.399999999999997691e+00 7.749341342893005091e-04
6.000000000000049738e-01 -2.399999999999997691e+00 1.095813332039172151e-03
8.000000000000051514e-01 -2.399999999999997691e+00 1.487522214023784175e-03
1.000000000000005329e+00 -2.399999999999997691e+00 1.954275800224259795e-03
1.200000000000005507e+00 -2.399999999999997691e+00 2.496890713070614581e-03
1.400000000000005684e+00 -2.399999999999997691e+00 3.111111169749953415e-03
1.600000000000005862e+00 -2.399999999999997691e+00 3.786054375837397297e-03
1.800000000000006040e+00 -2.399999999999997691e+00 4.503197757055660798e-03
2.000000000000006217e+00 -2.399999999999997691e+00 5.236189856414911678e-03
2.200000000000006395e+00 -2.399999999999997691e+00 5.951525792421816577e-03
2.400000000000006573e+00 -2.399999999999997691e+00 6.609961014226755326e-03
2.600000000000006750e+00 -2.399999999999997691e+00 7.168544263218035693e-03
2.800000000000006928e+00 -2.399999999999997691e+00 7.583263716976203911e-03
3.000000000000007105e+00 -2.399999999999997691e+00 7.812369044395090466e-03
3.200000000000006395e+00 -2.399999999999997691e+00 7.820406466456184674e-03
3.400000000000007461e+00 -2.399999999999997691e+00 7.582971119572629558e-03
3.600000000000008527e+00 -2.399999999999997691e+00 7.092167604748671195e-03
3.800000000000007816e+00 -2.399999999999997691e+00 6.362551575682610233e-03
4.000000000000007105e+00 -2.399999999999997691e+00 5.436584643458631377e-03
4.200000000000008171e+00 -2.399999999999997691e+00 4.387451542484962878e-03
4.400000000000009237e+00 -2.399999999999997691e+00 3.316283142351867871e-03
4.600000000000008527e+00 -2.399999999999997691e+00 2.341607893222282487e-03
4.800000000000007816e+00 -2.399999999999997691e+00 1.581755422976347317e-03
5.000000000000008882e+00 -2.399999999999997691e+00 1.134879313002904507e-03
5.200000000000009948e+00 -2.399999999999997691e+00 1.063792157095860011e-03
5.400000000000009237e+00 -2.399999999999997691e+00 1.391767538550582519e-03
5.600000000000008527e+00 -2.399999999999997691e+00 2.110947090668533182e-03
5.800000000000009592e+00 -2.399999999999997691e+00 3.199581468290233800e-03
6.000000000000010658e+00 -2.399999999999997691e+00 4.641182972646719015e-03
6.200000000000009948e+00 -2.399999999999997691e+00 6.439080440725178378e-03
6.400000000000009237e+00 -2.399999999999997691e+00 8.622640053439390925e-03
6.600000000000010303e+00 -2.399999999999997691e+00 1.124426328659396124e-02
6.800000000000011369e+00 -2.399999999999997691e+00 1.436775207317132590e-02
7.000000000000010658e+00 -2.399999999999997691e+00 1.804894235801014768e-02
7.200000000000009948e+00 -2.399999999999997691e+00 2.230990068908732249e-02
7.400000000000011013e+00 -2.399999999999997691e+00 2.710956822967346136e-02
7.600000000000012079e+00 -2.399999999999997691e+00 3.231659921568759419e-02
7.800000000000011369e+00 -2.399999999999997691e+00 3.769306469856690406e-02
8.000000000000010658e+00 -2.399999999999997691e+00 4.289858574739431607e-02
8.200000000000011724e+00 -2.399999999999997691e+00 4.752137653980566256e-02
8.400000000000012790e+00 -2.399999999999997691e+00 5.113523748929765106e-02
8.600000000000012079e+00 -2.399999999999997691e+00 5.337194643258807991e-02
8.800000000000011369e+00 -2.399999999999997691e+00 5.399098913469625727e-02
9.000000000000012434e+00 -2.399999999999997691e+00 5.292710154264222006e-02
9.200000000000013500e+00 -2.399999999999997691e+00 5.030189166923694499e-02
9.400000000000012790e+00 -2.399999999999997691e+00 4.639673482294967566e-02
9.600000000000012079e+00 -2.399999999999997691e+00 4.159591775550616072e-02
9.800000000000013145e+00 -2.399999999999997691e+00 3.631708907015757104e-02
1.000000000000001421e+01 -2.399999999999997691e+00 3.094751034368132397e-02
1.020000000000001350e+01 -2.399999999999997691e+00 2.579953701372381808e-02
1.040000000000001279e+01 -2.399999999999997691e+00 2.109030897850768319e-02
1.060000000000001386e+01 -2.399999999999997691e+00 1.694285897873581276e-02
1.080000000000001492e+01 -2.399999999999997691e+00 1.340140479442413629e-02
1.100000000000001421e+01 -2.399999999999997691e+00 1.045284460196691488e-02
1.120000000000001350e+01 -2.399999999999997691e+00 8.048205919125748717e-03
1.140000000000001279e+01 -2.399999999999997691e+00 6.120411226476377663e-03
1.160000000000001563e+01 -2.399999999999997691e+00 4.597055594537546863e-03
1.180000000000001492e+01 -2.399999999999997691e+00 3.408436507850592240e-03
1.200000000000001421e+01 -2.399999999999997691e+00 2.491823654171261646e-03
1.220000000000001705e+01 -2.399999999999997691e+00 1.793130835640375891e-03
1.240000000000001634e+01 -2.399999999999997691e+00 1.267010886015239313e-03
1.260000000000001563e+01 -2.399999999999997691e+00 8.761335580066329475e-04
1.280000000000001492e+01 -2.399999999999997691e+00 5.901423448433802937e-04
1.300000000000001421e+01 -2.399999999999997691e+00 3.845728015790842672e-04
1.320000000000001705e+01 -2.399999999999997691e+00 2.398662532723836805e-04
1.340000000000001634e+01 -2.399999999999997691e+00 1.405223678618580749e-04
1.360000000000001563e+01 -2.399999999999997691e+00 7.438749602467629367e-05
1.380000000000001847e+01 -2.399999999999997691e+00 3.205770108376963990e-05
1.400000000000001776e+01 -2.399999999999997691e+00 6.373363828031100838e-06
1.420000000000001705e+01 -2.399999999999997691e+00 -8.012862787466371872e-06
1.440000000000001634e+01 -2.399999999999997691e+00 -1.500668823236063478e-05
1.460000000000001563e+01 -2.399999999999997691e+00 -1.738841671012258185e-05
1.480000000000001847e+01 -2.399999999999997691e+00 -1.707903878827094887e-05
1.500000000000001776e+01 -2.399999999999997691e+00 -1.535960444068302141e-05

-5.000000000000000000e+00 -2.199999999999997513e+00 -4.266445929145033389e-08
-4.799999999999999822e+00 -2.199999999999997513e+00 -8.575461149378927270e-08
-4.599999999999999645e+00 -2.199999999999997513e+00 -1.676020950650277729e-07
-4.399999999999999467e+00 -2.199999999999997513e+00 -3.184463095922154737e-07
-4.199999999999999289e+00 -2.199999999999997513e+00 -5.880587166431174817e-07
-3.999999999999999112e+00 -2.199999999999997513e+00 -1.055145525680569097e-06
-3.799999999999998934e+00 -2.199999999999997513e+00 -1.838969352544672983e-06
-3.599999999999998757e+00 -2.199999999999997513e+00 -3.112075963752387999e-06
-3.399999999999998579e+00 -2.199999999999997513e+00 -5.111601135919585442e-06
-3.199999999999998401e+00 -2.199999999999997513e+00 -8.144771774342605164e-06
-2.999999999999998224e+00 -2.199999999999997513e+00 -1.258216699592154921e-05
-2.799999999999998046e+00 -2.199999999999997513e+00 -1.883059746959177342e-05
-2.599999999999997868e+00 -2.199999999999997513e+00 -2.727685857363108620e-05
-2.399999999999997691e+00 -2.199999999999997513e+00 -3.819494410187224890e-05
-2.199999999999997513e+00 -2.199999999999997513e+00 -5.161315064877657044e-05
-1.999999999999997335e+00 -2.199999999999997513e+00 -6.714380476454801492e-05
-1.799999999999997158e+00 -2.199999999999997513e+00 -8.378616790209064170e-05
-1.599999999999996980e+00 -2.199999999999997513e+00 -9.972071470496006408e-05
-1.399999999999996803e+00 -2.199999999999997513e+00 -1.121185604922582098e-04
-1.199999999999996625e+00 -2.199999999999997513e+00 -1.169920760385069871e-04
-9.999999999999964473e-01 -2.199999999999997513e+00 -1.091113562345459370e-04
-7.999999999999962697e-01 -2.199999999999997513e+00 -8.200609683634643720e-05
-5.999999999999960920e-01 -2.199999999999997513e+00 -2.806238991012886935e-05
-3.999999999999959144e-01 -2.199999999999997513e+00 6.129300795978946833e-05
-1.999999999999957367e-01 -2.199999999999997513e+00 1.953507788858322737e-04
4.440892098500626162e-15 -2.199999999999997513e+00 3.838652832163273959e-04
2.000000000000046185e-01 -2.199999999999997513e+00 6.368198524684598114e-04
4.000000000000047962e-01 -2.199999999999997513e+00 9.641736288862282761e-04
6.000000000000049738e-01 -2.199999999999997513e+00 1.375439480229220975e-03
8.000000000000051514e-01 -2.199999999999997513e+00 1.878851077336429103e-03
1.000000000000005329e+00 -2.199999999999997513e+00 2.479913181883971248e-03
1.200000000000005507e+00 -2.199999999999997513e+00 3.179360456090888579e-03
1.400000000000005684e+00 -2.199999999999997513e+00 3.970909459282550256e-03
1.600000000000005862e+00 -2.199999999999997513e+00 4.839455103659869202e-03
1.800000000000006040e+00 -2.199999999999997513e+00 5.760297334398087506e-03
2.000000000000006217e+00 -2.199999999999997513e+00 6.699555221340110570e-03
2.200000000000006395e+00 -2.199999999999997513e+00 7.615418873247487008e-03
2.400000000000006573e+00 -2.199999999999997513e+00 8.459716359584479317e-03
2.600000000000006750e+00 -2.199999999999997513e+00 9.179592010338554972e-03
2.800000000000006928e+00 -2.199999999999997513e+00 9.719618519344028901e-03
3.000000000000007105e+00 -2.199999999999997513e+00 1.002493680399159197e-02
3.200000000000006395e+00 -2.199999999999997513e+00 1.004589494980336235e-02
3.400000000000007461e+00 -2.199999999999997513e+00 9.744442037162360723e-03
3.600000000000008527e+00 -2.199999999999997513e+00 9.102448517440738657e-03
3.800000000000007816e+00 -2.199999999999997513e+00 8.131773384978399979e-03
4.000000000000007105e+00 -2.199999999999997513e+00 6.884546942328966662e-03
4.200000000000008171e+00 -2.199999999999997513e+00 5.459799660997331078e-03
4.400000000000009237e+00 -2.199999999999997513e+00 4.000770075166307053e-03
4.600000000000008527e+00 -2.199999999999997513e+00 2.678368757477205507e-03
4.800000000000007816e+00 -2.199999999999997513e+00 1.661608377397160363e-03
5.000000000000008882e+00 -2.199999999999997513e+00 1.083444282772571881e-03
5.200000000000009948e+00 -2.199999999999997513e+00 1.015530398944176470e-03
5.400000000000009237e+00 -2.199999999999997513e+00 1.463300876240911270e-03
5.600000000000008527e+00 -2.199999999999997513e+00 2.383631241297501716e-03
5.800000000000009592e+00 -2.199999999999997513e+00 3.716792634609839083e-03
6.000000000000010658e+00 -2.199999999999997513e+00 5.419229952839844586e-03
6.200000000000009948e+00 -2.199999999999997513e+00 7.486044180523277608e-03
6.400000000000009237e+00 -2.199999999999997513e+00 9.958572786140073782e-03
6.600000000000010303e+00 -2.199999999999997513e+00 1.291802522437441626e-02
6.800000000000011369e+00 -2.199999999999997513e+00 1.646800845895927956e-02
7.000000000000010658e+00 -2.199999999999997513e+00 2.070781706931995592e-02
7.200000000000009948e+00 -2.199999999999997513e+00 2.569741592594055463e-02
7.400000000000011013e+00 -2.199999999999997513e+00 3.141655279825113917e-02
7.600000000000012079e+00 -2.199999999999997513e+00 3.772483447668986689e-02
7.800000000000011369e+00 -2.199999999999997513e+00 4.433494509891808266e-02
8.000000000000010658e+00 -2.199999999999997513e+00 5.081379602078976016e-02
8.200000000000011724e+00 -2.199999999999997513e+00 5.662249804187807073e-02
8.400000000000012790e+00 -2.199999999999997513e+00 6.119457019963930183e-02
8.600000000000012079e+00 -2.199999999999997513e+00 6.403674704637896120e-02
8.800000000000011369e+00 -2.199999999999997513e+00 6.482583163323552000e-02
9.000000000000012434e+00 -2.199999999999997513e+00 6.347416047859505417e-02
9.200000000000013500e+00 -2.199999999999997513e+00 6.014530499140868791e-02
9.400000000000012790e+00 -2.199999999999997513e+00 5.521633016636337543e-02
9.600000000000012079e+00 -2.199999999999997513e+00 4.919856124341084880e-02
9.800000000000013145e+00 -2.199999999999997513e+00 4.264065876781686359e-02
1.000000000000001421e+01 -2.199999999999997513e+00 3.604098077270339456e-02
1.020000000000001350e+01 -2.199999999999997513e+00 2.978902017286273046e-02
1.040000000000001279e+01 -2.199999999999997513e+00 2.414240526259027464e-02
1.060000000000001386e+01 -2.199999999999997513e+00 1.923381725560208144e-02
1.080000000000001492e+01 -2.199999999999997513e+00 1.509600072503951979e-02
1.100000000000001421e+01 -2.199999999999997513e+00 1.169299009179479952e-02
1.120000000000001350e+01 -2.199999999999997513e+00 8.949137551746316407e-03
1.140000000000001279e+01 -2.199999999999997513e+00 6.771724728581176092e-03
1.160000000000001563e+01 -2.199999999999997513e+00 5.066221230389565157e-03
1.180000000000001492e+01 -2.199999999999997513e+00 3.745140979074997826e-03
1.200000000000001421e+01 -2.199999999999997513e+00 2.732165601505770047e-03
1.220000000000001705e+01 -2.199999999999997513e+00 1.963203167804843541e-03
1.240000000000001634e+01 -2.199999999999997513e+00 1.385724140226903510e-03
1.260000000000001563e+01 -2.199999999999997513e+00 9.573130150300483872e-04
1.280000000000001492e+01 -2.199999999999997513e+00 6.440153491780351794e-04
1.300000000000001421e+01 -2.199999999999997513e+00 4.187883260579269309e-04
1.320000000000001705e+01 -2.199999999999997513e+00 2.601812856391654862e-04
1.340000000000001634e+01 -2.199999999999997513e+00 1.512659957074932455e-04
1.360000000000001563e+01 -2.199999999999997513e+00 7.878474953371071544e-05
1.380000000000001847e+01 -2.199999999999997513e+00 3.246816097849487218e-05
1.400000000000001776e+01 -2.199999999999997513e+00 4.477818479322612343e-06
1.420000000000001705e+01 -2.199999999999997513e+00 -1.105973049530777826e-05
1.440000000000001634e+01 -2.199999999999997513e+00 -1.844901268336816228e-05
1.460000000000001563e+01 -2.199999999999997513e+00 -2.076355628301664722e-05
1.480000000000001847e+01 -2.199999999999997513e+00 -2.013185856556973453e-05
1.500000000000001776e+01 -2.199999999999997513e+00 -1.797507907985166546e-05

-5.000000000000000000e+00 -1.999999999999997335e+00 -5.590671123868997640e-08
-4.799999999999999822e+00 -1.999999999999997335e+00 -1.123771657969387081e-07
-4.599999999999999645e+00 -1.999999999999997335e+00 -2.196491752762533999e-07
-4.399999999999999467e+00 -1.999999999999997335e+00 -4.173731362495776010e-07
-4.199999999999999289e+00 -1.999999999999997335e+00 -7.708293918512552895e-07
-3.999999999999999112e+00 -1.999999999999997335e+00 -1.383291851247787139e-06
-3.799999999999998934e+00 -1.999999999999997335e+00 -2.411343063085807123e-06
-3.599999999999998757e+00 -1.999999999999997335e+00 -4.081719391992827605e-06
-3.399999999999998579e+00 -1.999999999999997335e+00 -6.706443297253554767e-06
-3.199999999999998401e+00 -1.999999999999997335e+00 -1.069060297105066745e-05
-2.999999999999998224e+00 -1.999999999999997335e+00 -1.652451376177039021e-05
-2.799999999999998046e+00 -1.999999999999997335e+00 -2.474982973903267955e-05
-2.599999999999997868e+00 -1.999999999999997335e+00 -3.588844881526864061e-05
-2.399999999999997691e+00 -1.999999999999997335e+00 -5.032480841430655386e-05
-2.199999999999997513e+00 -1.999999999999997335e+00 -6.813706669299578645e-05
-1.999999999999997335e+00 -1.999999999999997335e+00 -8.888051193164134105e-05
-1.799999999999997158e+00 -1.999999999999997335e+00 -1.113360241788584793e-04
-1.599999999999996980e+00 -1.999999999999997335e+00 -1.332454054485565805e-04
-1.399999999999996803e+00 -1.999999999999997335e+00 -1.510619435153349218e-04
-1.199999999999996625e+00 -1.999999999999997335e+00 -1.597479810060088896e-04
-9.999999999999964473e-01 -1.999999999999997335e+00 -1.526520724883172165e-04
-7.999999999999962697e-01 -1.999999999999997335e+00 -1.214962950071865161e-04
-5.999999999999960920e-01 -1.999999999999997335e+00 -5.649558390053129931e-05
-3.999999999999959144e-01 -1.999999999999997335e+00 5.339121967545470423e-05
-1.999999999999957367e-01 -1.999999999999997335e+00 2.201156830734370086e-04
4.440892098500626162e-15 -1.999999999999997335e+00 4.561690203553395140e-04
2.000000000000046185e-01 -1.999999999999997335e+00 7.742410302240896724e-04
4.000000000000047962e-01 -1.999999999999997335e+00 1.186860480510271414e-03
6.000000000000049738e-01 -1.999999999999997335e+00 1.705794797731040140e-03
8.000000000000051514e-01 -1.999999999999997335e+00 2.340861019254694263e-03
1.000000000000005329e+00 -1.999999999999997335e+00 3.097903078795769330e-03
1.200000000000005507e+00 -1.999999999999997335e+00 3.976115072543454435e-03
1.400000000000005684e+00 -1.999999999999997335e+00 4.965463735737050098e-03
1.600000000000005862e+00 -1.999999999999997335e+00 6.045244710102030961e-03
1.800000000000006040e+00 -1.999999999999997335e+00 7.184394406104622349e-03
2.000000000000006217e+00 -1.999999999999997335e+00 8.343161300609237135e-03
2.200000000000006395e+00 -1.999999999999997335e+00 9.474830453009966402e-03
2.400000000000006573e+00 -1.999999999999997335e+00 1.052624393546217930e-02
2.600000000000006750e+00 -1.999999999999997335e+00 1.143705801357931123e-02
2.800000000000006928e+00 -1.999999999999997335e+00 1.213920076771702120e-02
3.000000000000007105e+00 -1.999999999999997335e+00 1.255862725620497666e-02
3.200000000000006395e+00 -1.999999999999997335e+00 1.262084401298028784e-02
3.400000000000007461e+00 -1.999999999999997335e+00 1.226071446315482073e-02
3.600000000000008527e+00 -1.999999999999997335e+00 1.143667037510978646e-02
3.800000000000007816e+00 -1.999999999999997335e+00 1.014894161672126593e-02
4.000000000000007105e+00 -1.999999999999997335e+00 8.459099442009667888e-03
4.200000000000008171e+00 -1.999999999999997335e+00 6.503943543075494174e-03
4.400000000000009237e+00 -1.999999999999997335e+00 4.493328632673487810e-03
4.600000000000008527e+00 -1.999999999999997335e+00 2.683218051029498570e-03
4.800000000000007816e+00 -1.999999999999997335e+00 1.324626510700791307e-03
5.000000000000008882e+00 -1.999999999999997335e+00 6.035542943383621298e-04
5.200000000000009948e+00 -1.999999999999997335e+00 5.975075704472077509e-04
5.400000000000009237e+00 -1.999999999999997335e+00 1.270416100714650501e-03
5.600000000000008527e+00 -1.999999999999997335e+00 2.508833588073874996e-03
5.800000000000009592e+00 -1.999999999999997335e+00 4.181123732501499692e-03
6.000000000000010658e+00 -1.999999999999997335e+00 6.193142232970304945e-03
6.200000000000009948e+00 -1.999999999999997335e+00 8.521731705242396870e-03
6.400000000000009237e+00 -1.999999999999997335e+00 1.122174113281948840e-02
6.600000000000010303e+00 -1.999999999999997335e+00 1.441245586334229806e-02
6.800000000000011369e+00 -1.999999999999997335e+00 1.825107805383184567e-02
7.000000000000010658e+00 -1.999999999999997335e+00 2.289691403056923549e-02
7.200000000000009948e+00 -1.999999999999997335e+00 2.846597589049159119e-02
7.400000000000011013e+00 -1.999999999999997335e+00 3.497650304598250853e-02
7.600000000000012079e+00 -1.999999999999997335e+00 4.229261692298645625e-02
7.800000000000011369e+00 -1.999999999999997335e+00 5.008297135543433865e-02
8.000000000000010658e+00 -1.999999999999997335e+00 5.781729146006944764e-02
8.200000000000011724e+00 -1.999999999999997335e+00 6.481837512332003226e-02
8.400000000000012790e+00 -1.999999999999997335e+00 7.036787598945130895e-02
8.600000000000012079e+00 -1.999999999999997335e+00 7.384006621579373986e-02
8.800000000000011369e+00 -1.999999999999997335e+00 7.482510707483261414e-02
9.000000000000012434e+00 -1.999999999999997335e+00 7.320926661342118391e-02
9.200000000000013500e+00 -1.999999999999997335e+00 6.919465783646669421e-02
9.400000000000012790e+00 -1.999999999999997335e+00 6.325464925818008455e-02
9.600000000000012079e+00 -1.999999999999997335e+00 5.603466361779201738e-02
9.800000000000013145e+00 -1.999999999999997335e+00 4.822491077778507523e-02
1.000000000000001421e+01 -1.999999999999997335e+00 4.044269236888051178e-02
1.020000000000001350e+01 -1.999999999999997335e+00 3.315558171914114588e-02
1.040000000000001279e+01 -1.999999999999997335e+00 2.665597949292038138e-02
1.060000000000001386e+01 -1.999999999999997335e+00 2.107714014837299213e-02
1.080000000000001492e+01 -1.999999999999997335e+00 1.643151288154810763e-02
1.100000000000001421e+01 -1.999999999999997335e+00 1.265391031400263204e-02
1.120000000000001350e+01 -1.999999999999997335e+00 9.638685499816841695e-03
1.140000000000001279e+01 -1.999999999999997335e+00 7.266687004299702060e-03
1.160000000000001563e+01 -1.999999999999997335e+00 5.422103967974480250e-03
1.180000000000001492e+01 -1.999999999999997335e+00 4.001318907311331337e-03
1.200000000000001421e+01 -1.999999999999997335e+00 2.916305808105191816e-03
1.220000000000001705e+01 -1.999999999999997335e+00 2.094752638771083843e-03
1.240000000000001634e+01 -1.999999999999997335e+00 1.478498678660213278e-03
1.260000000000001563e+01 -1.999999999999997335e+00 1.021324598463992876e-03
1.280000000000001492e+01 -1.999999999999997335e+00 6.867025389862491591e-04
1.300000000000001421e+01 -1.999999999999997335e+00 4.458092110913006081e-04
1.320000000000001705e+01 -1.999999999999997335e+00 2.759076027286836807e-04
1.340000000000001634e+01 -1.999999999999997335e+00 1.590886831424267068e-04
1.360000000000001563e+01 -1.999999999999997335e+00 8.131085455557172416e-05
1.380000000000001847e+01 -1.999999999999997335e+00 3.166116512311512618e-05
1.400000000000001776e+01 -1.999999999999997335e+00 1.771006143258907068e-06
1.420000000000001705e+01 -1.999999999999997335e+00 -1.466306979700163718e-05
1.440000000000001634e+01 -1.999999999999997335e+00 -2.228433468945602918e-05
1.460000000000001563e+01 -1.999999999999997335e+00 -2.442317954802461068e-05
1.480000000000001847e+01 -1.999999999999997335e+00 -2.339419456061811822e-05
1.500000000000001776e+01 -1.999999999999997335e+00 -2.074626973051703992e-05

-5.000000000000000000e+00 -1.799999999999997158e+00 -7.140003480557458384e-08
-4.799999999999999822e+00 -1.799999999999997158e+00 -1.435272386619102721e-07
-4.599999999999999645e+00 -1.799999999999997158e+00 -2.805522394508273866e-07
-4.399999999999999467e+00 -1.799999999999997158e+00 -5.331439266078581819e-07
-4.199999999999999289e+00 -1.799999999999997158e+00 -9.847461432201303748e-07
-3.999999999999999112e+00 -1.799999999999997158e+00 -1.767417845499050476e-06
-3.799999999999998934e+00 -1.799999999999997158e+00 -3.081494023644765373e-06
-3.599999999999998757e+00 -1.799999999999997158e+00 -5.217296846369534852e-06
-3.399999999999998579e+00 -1.799999999999997158e+00 -8.574831922565217474e-06
-3.199999999999998401e+00 -1.799999999999997158e+00 -1.367439203995545774e-05
-2.999999999999998224e+00 -1.799999999999997158e+00 -2.114770410601722383e-05
-2.799999999999998046e+00 -1.799999999999997158e+00 -3.169656678893551074e-05
-2.599999999999997868e+00 -1.799999999999997158e+00 -4.600505923574443336e-05
-2.399999999999997691e+00 -1.799999999999997158e+00 -6.459360412946927937e-05
-2.199999999999997513e+00 -1.799999999999997158e+00 -8.760915134533258210e-05
-1.999999999999997335e+00 -1.799999999999997158e+00 -1.145550769490620753e-04
-1.799999999999997158e+00 -1.799999999999997158e+00 -1.439752736741601192e-04
-1.599999999999996980e+00 -1.799999999999997158e+00 -1.731168614738497896e-04
-1.399999999999996803e+00 -1.799999999999997158e+00 -1.976033894429824454e-04
-1.199999999999996625e+00 -1.799999999999997158e+00 -2.111561270475716774e-04
-9.999999999999964473e-01 -1.799999999999997158e+00 -2.054074793269394209e-04
-7.999999999999962697e-01 -1.799999999999997158e+00 -1.698573397331972596e-04
-5.999999999999960920e-01 -1.799999999999997158e+00 -9.202145123042831248e-05
-3.999999999999959144e-01 -1.799999999999997158e+00 4.220572192924155943e-05
-1.999999999999957367e-01 -1.799999999999997158e+00 2.480099235724651319e-04
4.440892098500626162e-15 -1.799999999999997158e+00 5.410370708936820556e-04
2.000000000000046185e-01 -1.799999999999997158e+00 9.367890986607957252e-04
4.000000000000047962e-01 -1.799999999999997158e+00 1.449991829933886455e-03
6.000000000000049738e-01 -1.799999999999997158e+00 2.093651128978141727e-03
8.000000000000051514e-01 -1.799999999999997158e+00 2.877368203972949148e-03
1.000000000000005329e+00 -1.799999999999997158e+00 3.804715282690981481e-03
1.200000000000005507e+00 -1.799999999999997158e+00 4.870187025705868637e-03
1.400000000000005684e+00 -1.799999999999997158e+00 6.057071214103492557e-03
1.600000000000005862e+00 -1.799999999999997158e+00 7.337710914073604894e-03
1.800000000000006040e+00 -1.799999999999997158e+00 8.676456441291459029e-03
2.000000000000006217e+00 -1.799999999999997158e+00 1.003355347407434463e-02
2.200000000000006395e+00 -1.799999999999997158e+00 1.136676288129370022e-02
2.400000000000006573e+00 -1.799999999999997158e+00 1.262818232439393701e-02
2.600000000000006750e+00 -1.799999999999997158e+00 1.375681789571787245e-02
2.800000000000006928e+00 -1.799999999999997158e+00 1.467122188795974037e-02
3.000000000000007105e+00 -1.799999999999997158e+00 1.526795259121561769e-02
3.200000000000006395e+00 -1.799999999999997158e+00 1.542930120303610299e-02
3.400000000000007461e+00 -1.799999999999997158e+00 1.504026424954978992e-02
3.600000000000008527e+00 -1.799999999999997158e+00 1.401365190037111123e-02
3.800000000000007816e+00 -1.799999999999997158e+00 1.232233690834725476e-02
4.000000000000007105e+00 -1.799999999999997158e+00 1.003442720021427426e-02
4.200000000000008171e+00 -1.799999999999997158e+00 7.339861740910315346e-03
4.400000000000009237e+00 -1.799999999999997158e+00 4.550706674177998866e-03
4.600000000000008527e+00 -1.799999999999997158e+00 2.058875792517851633e-03
4.800000000000007816e+00 -1.799999999999997158e+00 2.491037422767842851e-04
5.000000000000008882e+00 -1.799999999999997158e+00 -6.083539375870530884e-04
5.200000000000009948e+00 -1.799999999999997158e+00 -4.361066611168360418e-04
5.400000000000009237e+00 -1.799999999999997158e+00 6.460168678882996550e-04
5.600000000000008527e+00 -1.799999999999997158e+00 2.394645070365152874e-03
5.800000000000009592e+00 -1.799999999999997158e+00 4.552638291352004499e-03
6.000000000000010658e+00 -1.799999999999997158e+00 6.941569358761646123e-03
6.200000000000009948e+00 -1.799999999999997158e+00 9.507534962610034862e-03
6.400000000000009237e+00 -1.799999999999997158e+00 1.232162149630927107e-02
6.600000000000010303e+00 -1.799999999999997158e+00 1.555216389046986530e-02
6.800000000000011369e+00 -1.799999999999997158e+00 1.942480060169863090e-02
7.000000000000010658e+00 -1.799999999999997158e+00 2.417623837830291944e-02
7.200000000000009948e+00 -1.799999999999997158e+00 2.999839596256093782e-02
7.400000000000011013e+00 -1.799999999999997158e+00 3.696882250703545369e-02
7.600000000000012079e+00 -1.799999999999997158e+00 4.497367948921375536e-02
7.800000000000011369e+00 -1.799999999999997158e+00 5.364723016717024701e-02
8.000000000000010658e+00 -1.799999999999997158e+00 6.236473403061339182e-02
8.200000000000011724e+00 -1.799999999999997158e+00 7.031653963411958752e-02
8.400000000000012790e+00 -1.799999999999997158e+00 7.665358199659580429e-02
8.600000000000012079e+00 -1.799999999999997158e+00 8.065300849780368542e-02
8.800000000000011369e+00 -1.799999999999997158e+00 8.184764978796529866e-02
9.000000000000012434e+00 -1.799999999999997158e+00 8.009784557706182972e-02
9.200000000000013500e+00 -1.799999999999997158e+00 7.561258270314721863e-02
9.400000000000012790e+00 -1.799999999999997158e+00 6.891899809861100346e-02
9.600000000000012079e+00 -1.799999999999997158e+00 6.076674903702159597e-02
9.800000000000013145e+00 -1.799999999999997158e+00 5.197667570430201250e-02
1.000000000000001421e+01 -1.799999999999997158e+00 4.328325805773022839e-02
1.020000000000001350e+01 -1.799999999999997158e+00 3.522828150257553692e-02
1.040000000000001279e+01 -1.799999999999997158e+00 2.812971599841400730e-02
1.060000000000001386e+01 -1.799999999999997158e+00 2.211029773124921147e-02
1.080000000000001492e+01 -1.799999999999997158e+00 1.715376244260101088e-02
1.100000000000001421e+01 -1.799999999999997158e+00 1.316222951874317787e-02
1.120000000000001350e+01 -1.799999999999997158e+00 1.000126667740502961e-02
1.140000000000001279e+01 -1.799999999999997158e+00 7.529588011661399530e-03
1.160000000000001563e+01 -1.799999999999997158e+00 5.615713943079730236e-03
1.180000000000001492e+01 -1.799999999999997158e+00 4.145504402382895609e-03
1.200000000000001421e+01 -1.799999999999997158e+00 3.024112961661324598e-03
1.220000000000001705e+01 -1.799999999999997158e+00 2.174929982532581695e-03
1.240000000000001634e+01 -1.799999999999997158e+00 1.537158626979175883e-03
1.260000000000001563e+01 -1.799999999999997158e+00 1.062998455415345737e-03
1.280000000000001492e+01 -1.799999999999997158e+00 7.149730232529264264e-04
1.300000000000001421e+01 -1.799999999999997158e+00 4.636559759877708991e-04
1.320000000000001705e+01 -1.799999999999997158e+00 2.858701824723193985e-04
1.340000000000001634e+01 -1.799999999999997158e+00 1.633271916337949363e-04
1.360000000000001563e+01 -1.799999999999997158e+00 8.162214319530012576e-05
1.380000000000001847e+01 -1.799999999999997158e+00 2.948679063764876384e-05
1.400000000000001776e+01 -1.799999999999997158e+00 -1.784761167858099962e-06
1.420000000000001705e+01 -1.799999999999997158e+00 -1.880016327953606037e-05
1.440000000000001634e+01 -1.799999999999997158e+00 -2.646156472225711238e-05
1.460000000000001563e+01 -1.799999999999997158e+00 -2.830680768960802568e-05
1.480000000000001847e+01 -1.799999999999997158e+00 -2.680672242108621636e-05
1.500000000000001776e+01 -1.799999999999997158e+00 -2.362024342718560917e-05

-5.000000000000000000e+00 -1.599999999999996980e+00 -8.887179167281907479e-08
-4.799999999999999822e+00 -1.599999999999996980e+00 -1.786570406122515567e-07
-4.599999999999999645e+00 -1.599999999999996980e+00 -3.492411496177884116e-07
-4.399999999999999467e+00 -1.599999999999996980e+00 -6.637265034141811070e-07
-4.199999999999999289e+00 -1.599999999999996980e+00 -1.226058707424583976e-06
-3.999999999999999112e+00 -1.599999999999996980e+00 -2.200799846770204767e-06
-3.799999999999998934e+00 -1.599999999999996980e+00 -3.837715449366114048e-06
-3.599999999999998757e+00 -1.599999999999996980e+00 -6.499021663978735845e-06
-3.399999999999998579e+00 -1.599999999999996980e+00 -1.068431896651627495e-05
-3.199999999999998401e+00 -1.599999999999996980e+00 -1.704454323306527961e-05
-2.999999999999998224e+00 -1.599999999999996980e+00 -2.637224795691299521e-05
-2.799999999999998046e+00 -1.599999999999996980e+00 -3.955226672447457553e-05
-2.599999999999997868e+00 -1.599999999999996980e+00 -5.745576892499682653e-05
-2.399999999999997691e+00 -1.599999999999996980e+00 -8.076335688141046340e-05
-2.199999999999997513e+00 -1.599999999999996980e+00 -1.097098380080851278e-04
-1.999999999999997335e+00 -1.599999999999996980e+00 -1.437538331583265000e-04
-1.799999999999997158e+00 -1.599999999999996980e+00 -1.811870786408612368e-04
-1.599999999999996980e+00 -1.599999999999996980e+00 -2.187084605471137041e-04
-1.399999999999996803e+00 -1.599999999999996980e+00 -2.509960197419688227e-04
-1.199999999999996625e+00 -1.599999999999996980e+00 -2.703201264928372554e-04
-9.999999999999964473e-01 -1.599999999999996980e+00 -2.662586395500426560e-04
-7.999999999999962697e-01 -1.599999999999996980e+00 -2.255996947215826358e-04
-5.999999999999960920e-01 -1.599999999999996980e+00 -1.325324020877014430e-04
-3.999999999999959144e-01 -1.599999999999996980e+00 3.080272760248429939e-05
-1.999999999999957367e-01 -1.599999999999996980e+00 2.834225481710601099e-04
4.440892098500626162e-15 -1.599999999999996980e+00 6.443993909197289144e-04
2.000000000000046185e-01 -1.599999999999996980e+00 1.131699759795890816e-03
4.000000000000047962e-01 -1.599999999999996980e+00 1.760957009790712138e-03
6.000000000000049738e-01 -1.599999999999996980e+00 2.543903593289406021e-03
8.000000000000051514e-01 -1.599999999999996980e+00 3.486075969895098201e-03
1.000000000000005329e+00 -1.599999999999996980e+00 4.583803045459571013e-03
1.200000000000005507e+00 -1.599999999999996980e+00 5.821535211517635082e-03
1.400000000000005684e+00 -1.599999999999996980e+00 7.171651254541611120e-03
1.600000000000005862e+00 -1.599999999999996980e+00 8.598607799909242441e-03
1.800000000000006040e+00 -1.599999999999996980e+00 1.006683991125089002e-02
2.000000000000006217e+00 -1.599999999999996980e+00 1.154826803238294397e-02
2.200000000000006395e+00 -1.599999999999996980e+00 1.302301916156229158e-02
2.400000000000006573e+00 -1.599999999999996980e+00 1.446826110720141750e-02
2.600000000000006750e+00 -1.599999999999996980e+00 1.583621223240005982e-02
2.800000000000006928e+00 -1.599999999999996980e+00 1.703168744869587581e-02
3.000000000000007105e+00 -1.599999999999996980e+00 1.790428632284970720e-02
3.200000000000006395e+00 -1.599999999999996980e+00 1.826320241372895656e-02
3.400000000000007461e+00 -1.599999999999996980e+00 1.791007200884443470e-02
3.600000000000008527e+00 -1.599999999999996980e+00 1.668204271490745724e-02
3.800000000000007816e+00 -1.599999999999996980e+00 1.450282499924450755e-02
4.000000000000007105e+00 -1.599999999999996980e+00 1.143873822942591094e-02
4.200000000000008171e+00 -1.599999999999996980e+00 7.745407487648944822e-03
4.400000000000009237e+00 -1.599999999999996980e+00 3.878920347057430648e-03
4.600000000000008527e+00 -1.599999999999996980e+00 4.405398186927194032e-04
4.800000000000007816e+00 -1.599999999999996980e+00 -1.963831762498651108e-03
5.000000000000008882e+00 -1.599999999999996980e+00 -2.920084329772348192e-03
5.200000000000009948e+00 -1.599999999999996980e+00 -2.359761447052221781e-03
5.400000000000009237e+00 -1.599999999999996980e+00 -5.640903134871369127e-04
5.600000000000008527e+00 -1.599999999999996980e+00 1.990580395180039774e-03
5.800000000000009592e+00 -1.599999999999996980e+00 4.841248891080727687e-03
6.000000000000010658e+00 -1.599999999999996980e+00 7.686245274792937072e-03
6.200000000000009948e+00 -1.599999999999996980e+00 1.043445381063271005e-02
6.400000000000009237e+00 -1.599999999999996980e+00 1.318256374415112397e-02
6.600000000000010303e+00 -1.599999999999996980e+00 1.616166860016702775e-02
6.800000000000011369e+00 -1.599999999999996980e+00 1.967976149772504915e-02
7.000000000000010658e+00 -1.599999999999996980e+00 2.406590446853403703e-02
7.200000000000009948e+00 -1.599999999999996980e+00 2.960592646822094581e-02
7.400000000000011013e+00 -1.599999999999996980e+00 3.645666877374764692e-02
7.600000000000012079e+00 -1.599999999999996980e+00 4.454221190302201649e-02
7.800000000000011369e+00 -1.599999999999996980e+00 5.346850965729264132e-02
8.000000000000010658e+00 -1.599999999999996980e+00 6.252041386837303705e-02
8.200000000000011724e+00 -1.599999999999996980e+00 7.078556777673944422e-02
8.400000000000012790e+00 -1.599999999999996980e+00 7.736648918933372587e-02
8.600000000000012079e+00 -1.599999999999996980e+00 8.156495377489353382e-02
8.800000000000011369e+00 -1.599999999999996980e+00 8.295500201487865377e-02
9.000000000000012434e+00 -1.599999999999996980e+00 8.138071220087696178e-02
9.200000000000013500e+00 -1.599999999999996980e+00 7.696994500969572828e-02
9.400000000000012790e+00 -1.599999999999996980e+00 7.017438063476638677e-02
9.600000000000012079e+00 -1.599999999999996980e+00 6.174696778843768302e-02
9.800000000000013145e+00 -1.599999999999996980e+00 5.259372614588401357e-02
1.000000000000001421e+01 -1.599999999999996980e+00 4.355742785633864855e-02
1.020000000000001350e+01 -1.599999999999996980e+00 3.525247743952213825e-02
1.040000000000001279e+01 -1.599999999999996980e+00 2.801533780653996109e-02
1.060000000000001386e+01 -1.599999999999996980e+00 2.194866613996476756e-02
1.080000000000001492e+01 -1.599999999999996980e+00 1.700209873068206021e-02
1.100000000000001421e+01 -1.599999999999996980e+00 1.304685700819434996e-02
1.120000000000001350e+01 -1.599999999999996980e+00 9.927640761785674201e-03
1.140000000000001279e+01 -1.599999999999996980e+00 7.492210276114872301e-03
1.160000000000001563e+01 -1.599999999999996980e+00 5.605121974791658218e-03
1.180000000000001492e+01 -1.599999999999996980e+00 4.152160892744576406e-03
1.200000000000001421e+01 -1.599999999999996980e+00 3.040079589896217595e-03
1.220000000000001705e+01 -1.599999999999996980e+00 2.194302978174938589e-03
1.240000000000001634e+01 -1.599999999999996980e+00 1.555949489386281113e-03
1.260000000000001563e+01 -1.599999999999996980e+00 1.078822916313333701e-03
1.280000000000001492e+01 -1.599999999999996980e+00 7.266999034838492882e-04
1.300000000000001421e+01 -1.599999999999996980e+00 4.710676484013744027e-04
1.320000000000001705e+01 -1.599999999999996980e+00 2.893537825545592994e-04
1.340000000000001634e+01 -1.599999999999996980e+00 1.636095437827250374e-04
1.360000000000001563e+01 -1.599999999999996980e+00 7.955910676407017485e-05
1.380000000000001847e+01 -1.599999999999996980e+00 2.591243343664680879e-05
1.400000000000001776e+01 -1.599999999999996980e+00 -6.151145200780472170e-06
1.420000000000001705e+01 -1.599999999999996980e+00 -2.339778187542764263e-05
1.440000000000001634e+01 -1.599999999999996980e+00 -3.089506659266230774e-05
1.460000000000001563e+01 -1.599999999999996980e+00 -3.232966090757096161e-05
1.480000000000001847e+01 -1.599999999999996980e+00 -3.029262744392900795e-05
1.500000000000001776e+01 -1.599999999999996980e+00 -2.653128335935084938e-05

-5.000000000000000000e+00 -1.399999999999996803e+00 -1.078091477486538556e-07
-4.799999999999999822e+00 -1.399999999999996803e+00 -2.167356350424047346e-07
-4.599999999999999645e+00 -1.399999999999996803e+00 -4.237005996882021113e-07
-4.399999999999999467e+00 -1.399999999999996803e+00 -8.052907206697230618e-07
-4.199999999999999289e+00 -1.399999999999996803e+00 -1.487691584382353774e-06
-3.999999999999999112e+00 -1.399999999999996803e+00 -2.670736262319241362e-06
-3.799999999999998934e+00 -1.399999999999996803e+00 -4.657856119609223865e-06
-3.599999999999998757e+00 -1.399999999999996803e+00 -7.889375861393831154e-06
-3.399999999999998579e+00 -1.399999999999996803e+00 -1.297321247529502770e-05
-3.199999999999998401e+00 -1.399999999999996803e+00 -2.070261332954477450e-05
-2.999999999999998224e+00 -1.399999999999996803e+00 -3.204577400459957144e-05
-2.799999999999998046e+00 -1.399999999999996803e+00 -4.808829641304234278e-05
-2.599999999999997868e+00 -1.399999999999996803e+00 -6.990820904392318542e-05
-2.399999999999997691e+00 -1.399999999999996803e+00 -9.836626933468743282e-05
-2.199999999999997513e+00 -1.399999999999996803e+00 -1.338020434701568673e-04
-1.999999999999997335e+00 -1.399999999999996803e+00 -1.756374653583009111e-04
-1.799999999999997158e+00 -1.399999999999996803e+00 -2.219011578874123883e-04
-1.599999999999996980e+00 -1.399999999999996803e+00 -2.686961282744406202e-04
-1.399999999999996803e+00 -1.399999999999996803e+00 -3.096422092230038860e-04
-1.199999999999996625e+00 -1.399999999999996803e+00 -3.353414860217106839e-04
-9.999999999999964473e-01 -1.399999999999996803e+00 -3.329514544229645397e-04
-7.999999999999962697e-01 -1.399999999999996803e+00 -2.860063047832490934e-04
-5.999999999999960920e-01 -1.399999999999996803e+00 -1.746703735858024637e-04
-3.999999999999959144e-01 -1.399999999999996803e+00 2.341986381710324606e-05
-1.999999999999957367e-01 -1.399999999999996803e+00 3.317018410604569037e-04
4.440892098500626162e-15 -1.399999999999996803e+00 7.727629893248417472e-04
2.000000000000046185e-01 -1.399999999999996803e+00 1.366131106999782978e-03
4.000000000000047962e-01 -1.399999999999996803e+00 2.125852216276168972e-03
6.000000000000049738e-01 -1.399999999999996803e+00 3.057845769046409895e-03
8.000000000000051514e-01 -1.399999999999996803e+00 4.157094699237221143e-03
1.000000000000005329e+00 -1.399999999999996803e+00 5.405067823398297840e-03
1.200000000000005507e+00 -1.399999999999996803e+00 6.768824203655205221e-03
1.400000000000005684e+00 -1.399999999999996803e+00 8.204630236021708337e-03
1.600000000000005862e+00 -1.399999999999996803e+00 9.668368356011113052e-03
1.800000000000006040e+00 -1.399999999999996803e+00 1.113113016655877148e-02
2.000000000000006217e+00 -1.399999999999996803e+00 1.259313979841305588e-02
2.200000000000006395e+00 -1.399999999999996803e+00 1.408501389662321357e-02
2.400000000000006573e+00 -1.399999999999996803e+00 1.564440959231406039e-02
2.600000000000006750e+00 -1.399999999999996803e+00 1.726518124283362571e-02
2.800000000000006928e+00 -1.399999999999996803e+00 1.884041850078434222e-02
3.000000000000007105e+00 -1.399999999999996803e+00 2.014084335059616870e-02
3.200000000000006395e+00 -1.399999999999996803e+00 2.085156981967149423e-02
3.400000000000007461e+00 -1.399999999999996803e+00 2.064444493593602797e-02
3.600000000000008527e+00 -1.399999999999996803e+00 1.924967438483956086e-02
3.800000000000007816e+00 -1.399999999999996803e+00 1.652046038061258035e-02
4.000000000000007105e+00 -1.399999999999996803e+00 1.250327947453342553e-02
4.200000000000008171e+00 -1.399999999999996803e+00 7.511450090391668354e-03
4.400000000000009237e+00 -1.399999999999996803e+00 2.174466544532653676e-03
4.600000000000008527e+00 -1.399999999999996803e+00 -2.597100907614868000e-03
4.800000000000007816e+00 -1.399999999999996803e+00 -5.815705351004475492e-03
5.000000000000008882e+00 -1.399999999999996803e+00 -6.792303240584903097e-03
5.200000000000009948e+00 -1.399999999999996803e+00 -5.475131037093777103e-03
5.400000000000009237e+00 -1.399999999999996803e+00 -2.461618054924128232e-03
5.600000000000008527e+00 -1.399999999999996803e+00 1.346910633203219883e-03
5.800000000000009592e+00 -1.399999999999996803e+00 5.162252047916238672e-03
6.000000000000010658e+00 -1.399999999999996803e+00 8.532807218668848545e-03
6.200000000000009948e+00 -1.399999999999996803e+00 1.135281051801842987e-02
6.400000000000009237e+00 -1.399999999999996803e+00 1.377371342544770477e-02
6.600000000000010303e+00 -1.399999999999996803e+00 1.610836942748454514e-02
6.800000000000011369e+00 -1.399999999999996803e+00 1.875715031386189155e-02
7.000000000000010658e+00 -1.399999999999996803e+00 2.214979362566168314e-02
7.200000000000009948e+00 -1.399999999999996803e+00 2.667894311067118412e-02
7.400000000000011013e+00 -1.399999999999996803e+00 3.259771733189011783e-02
7.600000000000012079e+00 -1.399999999999996803e+00 3.987891988774917157e-02
7.800000000000011369e+00 -1.399999999999996803e+00 4.809500284539478671e-02
8.000000000000010658e+00 -1.399999999999996803e+00 5.643633860940704822e-02
8.200000000000011724e+00 -1.399999999999996803e+00 6.394063090012414019e-02
8.400000000000012790e+00 -1.399999999999996803e+00 6.981877786986846746e-02
8.600000000000012079e+00 -1.399999999999996803e+00 7.362307480564515838e-02
8.800000000000011369e+00 -1.399999999999996803e+00 7.514815724317114309e-02
9.000000000000012434e+00 -1.399999999999996803e+00 7.424726464479977639e-02
9.200000000000013500e+00 -1.399999999999996803e+00 7.082110915418571295e-02
9.400000000000012790e+00 -1.399999999999996803e+00 6.501443043451052284e-02
9.600000000000012079e+00 -1.399999999999996803e+00 5.739136695637229307e-02
9.800000000000013145e+00 -1.399999999999996803e+00 4.885465643985945072e-02
1.000000000000001421e+01 -1.399999999999996803e+00 4.034352511485116838e-02
1.020000000000001350e+01 -1.399999999999996803e+00 3.255261560114671576e-02
1.040000000000001279e+01 -1.399999999999996803e+00 2.583586140679306614e-02
1.060000000000001386e+01 -1.399999999999996803e+00 2.026931896572748901e-02
1.080000000000001492e+01 -1.399999999999996803e+00 1.576710605376541521e-02
1.100000000000001421e+01 -1.399999999999996803e+00 1.217757811320909454e-02
1.120000000000001350e+01 -1.399999999999996803e+00 9.340016341897685107e-03
1.140000000000001279e+01 -1.399999999999996803e+00 7.109780312706270172e-03
1.160000000000001563e+01 -1.399999999999996803e+00 5.365407324972829885e-03
1.180000000000001492e+01 -1.399999999999996803e+00 4.007803004232994050e-03
1.200000000000001421e+01 -1.399999999999996803e+00 2.957058219963984783e-03
1.220000000000001705e+01 -1.399999999999996803e+00 2.149126345012995938e-03
1.240000000000001634e+01 -1.399999999999996803e+00 1.532913912770963961e-03
1.260000000000001563e+01 -1.399999999999996803e+00 1.067776422294645531e-03
1.280000000000001492e+01 -1.399999999999996803e+00 7.213612442349643999e-04
1.300000000000001421e+01 -1.399999999999996803e+00 4.678010912120216078e-04
1.320000000000001705e+01 -1.399999999999996803e+00 2.862794775819580448e-04
1.340000000000001634e+01 -1.399999999999996803e+00 1.599570939755319055e-04
1.360000000000001563e+01 -1.399999999999996803e+00 7.520370608737002825e-05
1.380000000000001847e+01 -1.399999999999996803e+00 2.105360581448372233e-05
1.400000000000001776e+01 -1.399999999999996803e+00 -1.119835163231185730e-05
1.420000000000001705e+01 -1.399999999999996803e+00 -2.832539092349942343e-05
1.440000000000001634e+01 -1.399999999999996803e+00 -3.546250072257660200e-05
1.460000000000001563e+01 -1.399999999999996803e+00 -3.638281839761443913e-05
1.480000000000001847e+01 -1.399999999999996803e+00 -3.375877723341246114e-05
1.500000000000001776e+01 -1.399999999999996803e+00 -2.940237458949886509e-05

-5.000000000000000000e+00 -1.199999999999996625e+00 -1.274586637969053771e-07
-4.799999999999999822e+00 -1.199999999999996625e+00 -2.562480384182863743e-07
-4.599999999999999645e+00 -1.199999999999996625e+00 -5.009681726019616507e-07
-4.399999999999999467e+00 -1.199999999999996625e+00 -9.522043407195159854e-07
-4.199999999999999289e+00 -1.199999999999996625e+00 -1.759235434463276864e-06
-3.999999999999999112e+00 -1.199999999999996625e+00 -3.158529909467899612e-06
-3.799999999999998934e+00 -1.199999999999996625e+00 -5.509284698323925833e-06
-3.599999999999998757e+00 -1.199999999999996625e+00 -9.333039129221298584e-06
-3.399999999999998579e+00 -1.199999999999996625e+00 -1.535043731969891736e-05
-3.199999999999998401e+00 -1.199999999999996625e+00 -2.450304234213174616e-05
-2.999999999999998224e+00 -1.199999999999996625e+00 -3.794251663410340121e-05
-2.799999999999998046e+00 -1.199999999999996625e+00 -5.696497064086898242e-05
-2.599999999999997868e+00 -1.199999999999996625e+00 -8.286680364787786177e-05
-2.399999999999997691e+00 -1.199999999999996625e+00 -1.167016034417543219e-04
-2.199999999999997513e+00 -1.199999999999996625e+00 -1.589259070148392938e-04
-1.999999999999997335e+00 -1.199999999999996625e+00 -2.089327899826413665e-04
-1.799999999999997158e+00 -1.199999999999996625e+00 -2.644825186546259405e-04
-1.599999999999996980e+00 -1.199999999999996625e+00 -3.210466302467398494e-04
-1.399999999999996803e+00 -1.199999999999996625e+00 -3.710908725340677562e-04
-1.199999999999996625e+00 -1.199999999999996625e+00 -4.033493813208049593e-04
-9.999999999999964473e-01 -1.199999999999996625e+00 -4.022069189606293309e-04
-7.999999999999962697e-01 -1.199999999999996625e+00 -3.474067180152552985e-04
-5.999999999999960920e-01 -1.199999999999996625e+00 -2.143850870773003007e-04
-3.999999999999959144e-01 -1.199999999999996625e+00 2.449774100272518256e-05
-1.999999999999957367e-01 -1.199999999999996625e+00 3.977406190743113423e-04
4.440892098500626162e-15 -1.199999999999996625e+00 9.315588725716822003e-04
2.000000000000046185e-01 -1.199999999999996625e+00 1.645815882545050837e-03
4.000000000000047962e-01 -1.199999999999996625e+00 2.549174048321316537e-03
6.000000000000049738e-01 -1.199999999999996625e+00 3.634549847958183644e-03
8.000000000000051514e-01 -1.199999999999996625e+00 4.876634134072591054e-03
1.000000000000005329e+00 -1.199999999999996625e+00 6.232137971230129747e-03
1.200000000000005507e+00 -1.199999999999996625e+00 7.642751533580321999e-03
1.400000000000005684e+00 -1.199999999999996625e+00 9.043202736020715046e-03
1.600000000000005862e+00 -1.199999999999996625e+00 1.037822676812660307e-02
1.800000000000006040e+00 -1.199999999999996625e+00 1.162828848677191496e-02
2.000000000000006217e+00 -1.199999999999996625e+00 1.283708062060803790e-02
2.200000000000006395e+00 -1.199999999999996625e+00 1.412400361716774355e-02
2.400000000000006573e+00 -1.199999999999996625e+00 1.565078847557078295e-02
2.600000000000006750e+00 -1.199999999999996625e+00 1.751701112799574842e-02
2.800000000000006928e+00 -1.199999999999996625e+00 1.962036691081517001e-02
3.000000000000007105e+00 -1.199999999999996625e+00 2.159474685720236264e-02
3.200000000000006395e+00 -1.199999999999996625e+00 2.290443921226106849e-02
3.400000000000007461e+00 -1.199999999999996625e+00 2.302048129242358077e-02
3.600000000000008527e+00 -1.199999999999996625e+00 2.154403616112404718e-02
3.800000000000007816e+00 -1.199999999999996625e+00 1.825263917072673936e-02
4.000000000000007105e+00 -1.199999999999996625e+00 1.314250875625636028e-02
4.200000000000008171e+00 -1.199999999999996625e+00 6.525177266029589043e-03
4.400000000000009237e+00 -1.199999999999996625e+00 -8.198088521018490364e-04
4.600000000000008527e+00 -1.199999999999996625e+00 -7.547006498801307750e-03
4.800000000000007816e+00 -1.199999999999996625e+00 -1.198172016313110363e-02
5.000000000000008882e+00 -1.199999999999996625e+00 -1.286253495497224203e-02
5.200000000000009948e+00 -1.199999999999996625e+00 -1.014768394380785935e-02
5.400000000000009237e+00 -1.199999999999996625e+00 -5.070719795846464692e-03
5.600000000000008527e+00 -1.199999999999996625e+00 6.693740948588180984e-04
5.800000000000009592e+00 -1.199999999999996625e+00 5.784714406212266777e-03
6.000000000000010658e+00 -1.199999999999996625e+00 9.700569957184641476e-03
6.200000000000009948e+00 -1.199999999999996625e+00 1.239205042710622706e-02
6.400000000000009237e+00 -1.199999999999996625e+00 1.413543925376340230e-02
6.600000000000010303e+00 -1.199999999999996625e+00 1.535232763811753345e-02
6.800000000000011369e+00 -1.199999999999996625e+00 1.653747766305650735e-02
7.000000000000010658e+00 -1.199999999999996625e+00 1.821992112215385304e-02
7.200000000000009948e+00 -1.199999999999996625e+00 2.090929295812193195e-02
7.400000000000011013e+00 -1.199999999999996625e+00 2.497910878334271695e-02
7.600000000000012079e+00 -1.199999999999996625e+00 3.047261145477560620e-02
7.800000000000011369e+00 -1.199999999999996625e+00 3.692669696634280629e-02
8.000000000000010658e+00 -1.199999999999996625e+00 4.343020665243368938e-02
8.200000000000011724e+00 -1.199999999999996625e+00 4.903328579864806719e-02
8.400000000000012790e+00 -1.199999999999996625e+00 5.322762455712048285e-02
8.600000000000012079e+00 -1.199999999999996625e+00 5.602395326682668014e-02
8.800000000000011369e+00 -1.199999999999996625e+00 5.757763862657880316e-02
9.000000000000012434e+00 -1.199999999999996625e+00 5.778656325317804709e-02
9.200000000000013500e+00 -1.199999999999996625e+00 5.623965789166795320e-02
9.400000000000012790e+00 -1.199999999999996625e+00 5.257531037759419906e-02
9.600000000000012079e+00 -1.199999999999996625e+00 4.695079602674859243e-02
9.800000000000013145e+00 -1.199999999999996625e+00 4.014205344061656799e-02
1.000000000000001421e+01 -1.199999999999996625e+00 3.315811089287987179e-02
1.020000000000001350e+01 -1.199999999999996625e+00 2.677423241351188990e-02
1.040000000000001279e+01 -1.199999999999996625e+00 2.135089256242047456e-02
1.060000000000001386e+01 -1.199999999999996625e+00 1.692257745749969552e-02
1.080000000000001492e+01 -1.199999999999996625e+00 1.336410422540548586e-02
1.100000000000001421e+01 -1.199999999999996625e+00 1.051203920584511953e-02
1.120000000000001350e+01 -1.199999999999996625e+00 8.221156116635460268e-03
1.140000000000001279e+01 -1.199999999999996625e+00 6.378479619298215407e-03
1.160000000000001563e+01 -1.199999999999996625e+00 4.898934298554515933e-03
1.180000000000001492e+01 -1.199999999999996625e+00 3.716911910082311421e-03
1.200000000000001421e+01 -1.199999999999996625e+00 2.779621647656790526e-03
1.220000000000001705e+01 -1.199999999999996625e+00 2.043237119714782623e-03
1.240000000000001634e+01 -1.199999999999996625e+00 1.470958813724959884e-03
1.260000000000001563e+01 -1.199999999999996625e+00 1.031929158617415432e-03
1.280000000000001492e+01 -1.199999999999996625e+00 7.003797677284527481e-04
1.300000000000001421e+01 -1.199999999999996625e+00 4.548223411333807836e-04
1.320000000000001705e+01 -1.199999999999996625e+00 2.773112532132044478e-04
1.340000000000001634e+01 -1.199999999999996625e+00 1.528423981194332651e-04
1.360000000000001563e+01 -1.199999999999996625e+00 6.890921818386018017e-05
1.380000000000001847e+01 -1.199999999999996625e+00 1.518782692294812603e-05
1.400000000000001776e+01 -1.199999999999996625e+00 -1.670009808411640332e-05
1.420000000000001705e+01 -1.199999999999996625e+00 -3.339479997139501382e-05
1.440000000000001634e+01 -1.199999999999996625e+00 -4.000672472736304487e-05
1.460000000000001563e+01 -1.199999999999996625e+00 -4.033599079219081724e-05
1.480000000000001847e+01 -1.199999999999996625e+00 -3.709862010991892911e-05
1.500000000000001776e+01 -1.199999999999996625e+00 -3.214785854392719042e-05

-5.000000000000000000e+00 -9.999999999999964473e-01 -1.468594103927731581e-07
-4.799999999999999822e+00 -9.999999999999964473e-01 -2.952617681852354839e-07
-4.599999999999999645e+00 -9.999999999999964473e-01 -5.772643783021287327e-07
-4.399999999999999467e+00 -9.999999999999964473e-01 -1.097280056088799474e-06
-4.199999999999999289e+00 -9.999999999999964473e-01 -2.027403138111133274e-06
-3.999999999999999112e+00 -9.999999999999964473e-01 -3.640306113817147665e-06
-3.799999999999998934e+00 -9.999999999999964473e-01 -6.350315154017263081e-06
-3.599999999999998757e+00 -9.999999999999964473e-01 -1.075930019145681589e-05
-3.399999999999998579e+00 -9.999999999999964473e-01 -1.769949389665614856e-05
-3.199999999999998401e+00 -9.999999999999964473e-01 -2.825945663928885619e-05
-2.999999999999998224e+00 -9.999999999999964473e-01 -4.377304239699798360e-05
-2.799999999999998046e+00 -9.999999999999964473e-01 -6.574608649530075302e-05
-2.599999999999997868e+00 -9.999999999999964473e-01 -9.569378641271169108e-05
-2.399999999999997691e+00 -9.999999999999964473e-01 -1.348650850389218039e-04
-2.199999999999997513e+00 -9.999999999999964473e-01 -1.838386657969423425e-04
-1.999999999999997335e+00 -9.999999999999964473e-01 -2.419854875009380907e-04
-1.799999999999997158e+00 -9.999999999999964473e-01 -3.068004585739124890e-04
-1.599999999999996980e+00 -9.999999999999964473e-01 -3.731093844991737059e-04
-1.399999999999996803e+00 -9.999999999999964473e-01 -4.321663911017109084e-04
-1.199999999999996625e+00 -9.999999999999964473e-01 -4.706970930058242976e-04
-9.999999999999964473e-01 -9.999999999999964473e-01 -4.700435195576698486e-04
-7.999999999999962697e-01 -9.999999999999964473e-01 -4.057230388300235384e-04
-5.999999999999960920e-01 -9.999999999999964473e-01 -2.478334814333009234e-04
-3.999999999999959144e-01 -9.999999999999964473e-01 3.733177719083724571e-05
-1.999999999999957367e-01 -9.999999999999964473e-01 4.843054654662003926e-04
4.440892098500626162e-15 -9.999999999999964473e-01 1.123783629066165855e-03
2.000000000000046185e-01 -9.999999999999964473e-01 1.975286033792695347e-03
4.000000000000047962e-01 -9.999999999999964473e-01 3.037113586277912641e-03
6.000000000000049738e-01 -9.999999999999964473e-01 4.278139545763050451e-03
8.000000000000051514e-01 -9.999999999999964473e-01 5.638484965682470651e-03
1.000000000000005329e+00 -9.999999999999964473e-01 7.038804598122947072e-03
1.200000000000005507e+00 -9.999999999999964473e-01 8.389860542380316727e-03
1.400000000000005684e+00 -9.999999999999964473e-01 9.600791548659766070e-03
1.600000000000005862e+00 -9.999999999999964473e-01 1.059660274240540809e-02
1.800000000000006040e+00 -9.999999999999964473e-01 1.135539280422915090e-02
2.000000000000006217e+00 -9.999999999999964473e-01 1.196573284912873236e-02
2.200000000000006395e+00 -9.999999999999964473e-01 1.267959738984384722e-02
2.400000000000006573e+00 -9.999999999999964473e-01 1.388775553555721132e-02
2.600000000000006750e+00 -9.999999999999964473e-01 1.592892178869434114e-02
2.800000000000006928e+00 -9.999999999999964473e-01 1.876862073532746533e-02
3.000000000000007105e+00 -9.999999999999964473e-01 2.181540404414319262e-02
3.200000000000006395e+00 -9.999999999999964473e-01 2.413080389869436820e-02
3.400000000000007461e+00 -9.999999999999964473e-01 2.485987800479803889e-02
3.600000000000008527e+00 -9.999999999999964473e-01 2.346850256654399100e-02
3.800000000000007816e+00 -9.999999999999964473e-01 1.969513507089402579e-02
4.000000000000007105e+00 -9.999999999999964473e-01 1.345459771294024720e-02
4.200000000000008171e+00 -9.999999999999964473e-01 4.920223276174152602e-03
4.400000000000009237e+00 -9.999999999999964473e-01 -5.113344604753443205e-03
4.600000000000008527e+00 -9.999999999999964473e-01 -1.475115962138717068e-02
4.800000000000007816e+00 -9.999999999999964473e-01 -2.111666706099127322e-02
5.000000000000008882e+00 -9.999999999999964473e-01 -2.177768607802256506e-02
5.200000000000009948e+00 -9.999999999999964473e-01 -1.664674511767313611e-02
5.400000000000009237e+00 -9.999999999999964473e-01 -8.198682750488770626e-03
5.600000000000008527e+00 -9.999999999999964473e-01 4.053015405104900453e-04
5.800000000000009592e+00 -9.999999999999964473e-01 7.157132388229792141e-03
6.000000000000010658e+00 -9.999999999999964473e-01 1.151172316504597490e-02
6.200000000000009948e+00 -9.999999999999964473e-01 1.374531291186542083e-02
6.400000000000009237e+00 -9.999999999999964473e-01 1.438300713107474454e-02
6.600000000000010303e+00 -9.999999999999964473e-01 1.398441251868168082e-02
6.800000000000011369e+00 -9.999999999999964473e-01 1.312603856881019299e-02
7.000000000000010658e+00 -9.999999999999964473e-01 1.242550168805379648e-02
7.200000000000009948e+00 -9.999999999999964473e-01 1.252939709194231602e-02
7.400000000000011013e+00 -9.999999999999964473e-01 1.399287207430915426e-02
7.600000000000012079e+00 -9.999999999999964473e-01 1.700847994671321126e-02
7.800000000000011369e+00 -9.999999999999964473e-01 2.112501982379836121e-02
8.000000000000010658e+00 -9.999999999999964473e-01 2.534000561495268825e-02
8.200000000000011724e+00 -9.999999999999964473e-01 2.874501934471454523e-02
8.400000000000012790e+00 -9.999999999999964473e-01 3.113571787658049594e-02
8.600000000000012079e+00 -9.999999999999964473e-01 3.288689450076581061e-02
8.800000000000011369e+00 -9.999999999999964473e-01 3.436658968552092769e-02
9.000000000000012434e+00 -9.999999999999964473e-01 3.553120051077947317e-02
9.200000000000013500e+00 -9.999999999999964473e-01 3.585141427958789956e-02
9.400000000000012790e+00 -9.999999999999964473e-01 3.460121096451683476e-02
9.600000000000012079e+00 -9.999999999999964473e-01 3.149307518860461341e-02
9.800000000000013145e+00 -9.999999999999964473e-01 2.707546108822577943e-02
1.000000000000001421e+01 -9.999999999999964473e-01 2.236072499042295048e-02
1.020000000000001350e+01 -9.999999999999964473e-01 1.814585165014271848e-02
1.040000000000001279e+01 -9.999999999999964473e-01 1.472781940982573548e-02
1.060000000000001386e+01 -9.999999999999964473e-01 1.204315186127293512e-02
1.080000000000001492e+01 -9.999999999999964473e-01 9.903564706395608791e-03
1.100000000000001421e+01 -9.999999999999964473e-01 8.138817458624323861e-03
1.120000000000001350e+01 -9.999999999999964473e-01 6.639690248222977070e-03
1.140000000000001279e+01 -9.999999999999964473e-01 5.349722218793526163e-03
1.160000000000001563e+01 -9.999999999999964473e-01 4.243080649666937203e-03
1.180000000000001492e+01 -9.999999999999964473e-01 3.305950454004182113e-03
1.200000000000001421e+01 -9.999999999999964473e-01 2.526063810116855810e-03
1.220000000000001705e+01 -9.999999999999964473e-01 1.889009005309076400e-03
1.240000000000001634e+01 -9.999999999999964473e-01 1.378288642787567179e-03
1.260000000000001563e+01 -9.999999999999964473e-01 9.766277243873796015e-04
1.280000000000001492e+01 -9.999999999999964473e-01 6.671940365803346500e-04
1.300000000000001421e+01 -9.999999999999964473e-01 4.343283684296281072e-04
1.320000000000001705e+01 -9.999999999999964473e-01 2.638573943035611474e-04
1.340000000000001634e+01 -9.999999999999964473e-01 1.431828439149830602e-04
1.360000000000001563e+01 -9.999999999999964473e-01 6.129137853070642009e-05
1.380000000000001847e+01 -9.999999999999964473e-01 8.745422927850093276e-06
1.400000000000001776e+01 -9.999999999999964473e-01 -2.234228586841175069e-05
1.420000000000001705e+01 -9.999999999999964473e-01 -3.836795146070173692e-05
1.440000000000001634e+01 -9.999999999999964473e-01 -4.434256513958186366e-05
1.460000000000001563e+01 -9.999999999999964473e-01 -4.404325189876061737e-05
1.480000000000001847e+01 -9.999999999999964473e-01 -4.019691997980276638e-05
1.500000000000001776e+01 -9.999999999999964473e-01 -3.467725625369891783e-05

-5.000000000000000000e+00 -7.999999999999962697e-01 -1.649111785229159461e-07
-4.799999999999999822e+00 -7.999999999999962697e-01 -3.315640141933632105e-07
-4.599999999999999645e+00 -7.999999999999962697e-01 -6.482609212311745763e-07
-4.399999999999999467e+00 -7.999999999999962697e-01 -1.232285626297270865e-06
-4.199999999999999289e+00 -7.999999999999962697e-01 -2.276972846421557644e-06
-3.999999999999999112e+00 -7.999999999999962697e-01 -4.088707131969755373e-06
-3.799999999999998934e+00 -7.999999999999962697e-01 -7.133165098913545337e-06
-3.599999999999998757e+00 -7.999999999999962697e-01 -1.208707451078944480e-05
-3.399999999999998579e+00 -7.999999999999962697e-01 -1.988672371134663451e-05
-3.199999999999998401e+00 -7.999999999999962697e-01 -3.175788858347357383e-05
-2.999999999999998224e+00 -7.999999999999962697e-01 -4.920477096807947622e-05
-2.799999999999998046e+00 -7.999999999999962697e-01 -7.392983050077045265e-05
-2.599999999999997868e+00 -7.999999999999962697e-01 -1.076543534145636151e-04
-2.399999999999997691e+00 -7.999999999999962697e-01 -1.518128877514821919e-04
-2.199999999999997513e+00 -7.999999999999962697e-01 -2.071026609679508059e-04
-1.999999999999997335e+00 -7.999999999999962697e-01 -2.728778539473741675e-04
-1.799999999999997158e+00 -7.999999999999962697e-01 -3.463826165093222224e-04
-1.599999999999996980e+00 -7.999999999999962697e-01 -4.218155108174747713e-04
-1.399999999999996803e+00 -7.999999999999962697e-01 -4.892268200040861660e-04
-1.199999999999996625e+00 -7.999999999999962697e-01 -5.333053377289704178e-04
-9.999999999999964473e-01 -7.999999999999962697e-01 -5.322528865165901575e-04
-7.999999999999962697e-01 -7.999999999999962697e-01 -4.571551238990439613e-04
-5.999999999999960920e-01 -7.999999999999962697e-01 -2.723758026392917751e-04
-3.999999999999959144e-01 -7.999999999999962697e-01 6.269565328509635674e-05
-1.999999999999957367e-01 -7.999999999999962697e-01 5.904014721107692619e-04
4.440892098500626162e-15 -7.999999999999962697e-01 1.348682131671738102e-03
2.000000000000046185e-01 -7.999999999999962697e-01 2.358067553848845841e-03
4.000000000000047962e-01 -7.999999999999962697e-01 3.600746056218452791e-03
6.000000000000049738e-01 -7.999999999999962697e-01 5.004964161188834616e-03
8.000000000000051514e-01 -7.999999999999962697e-01 6.455460721228488928e-03
1.000000000000005329e+00 -7.999999999999962697e-01 7.825406193216684000e-03
1.200000000000005507e+00 -7.999999999999962697e-01 8.996233967190802455e-03
1.400000000000005684e+00 -7.999999999999962697e-01 9.852510997583446492e-03
1.600000000000005862e+00 -7.999999999999962697e-01 1.028366781165165889e-02
1.800000000000006040e+00 -7.999999999999962697e-01 1.023415911140582342e-02
2.000000000000006217e+00 -7.999999999999962697e-01 9.818333777366461401e-03
2.200000000000006395e+00 -7.999999999999962697e-01 9.454993518540608100e-03
2.400000000000006573e+00 -7.999999999999962697e-01 9.884327351560579303e-03
2.600000000000006750e+00 -7.999999999999962697e-01 1.189231132392830868e-02
2.800000000000006928e+00 -7.999999999999962697e-01 1.568199701175799349e-02
3.000000000000007105e+00 -7.999999999999962697e-01 2.034896643672255701e-02
3.200000000000006395e+00 -7.999999999999962697e-01 2.426280534968876246e-02
3.400000000000007461e+00 -7.999999999999962697e-01 2.603803050293371918e-02
3.600000000000008527e+00 -7.999999999999962697e-01 2.501167074085725028e-02
3.800000000000007816e+00 -7.999999999999962697e-01 2.098625481148619701e-02
4.000000000000007105e+00 -7.999999999999962697e-01 1.380781616369775033e-02
4.200000000000008171e+00 -7.999999999999962697e-01 3.335541558883420472e-03
4.400000000000009237e+00 -7.999999999999962697e-01 -9.899848234531409205e-03
4.600000000000008527e+00 -7.999999999999962697e-01 -2.350169422542358610e-02
4.800000000000007816e+00 -7.999999999999962697e-01 -3.280181898501564192e-02
5.000000000000008882e+00 -7.999999999999962697e-01 -3.319329194963790280e-02
5.200000000000009948e+00 -7.999999999999962697e-01 -2.434664272118529024e-02
5.400000000000009237e+00 -7.999999999999962697e-01 -1.096379764518114544e-02
5.600000000000008527e+00 -7.999999999999962697e-01 1.398489985366154929e-03
5.800000000000009592e+00 -7.999999999999962697e-01 9.873898133688925258e-03
6.000000000000010658e+00 -7.999999999999962697e-01 1.429933107395209985e-02
6.200000000000009948e+00 -7.999999999999962697e-01 1.559229057396173228e-02
6.400000000000009237e+00 -7.999999999999962697e-01 1.466874032008092313e-02
6.600000000000010303e+00 -7.999999999999962697e-01 1.223034138347085104e-02
6.800000000000011369e+00 -7.999999999999962697e-01 8.897985183276618457e-03
7.000000000000010658e+00 -7.999999999999962697e-01 5.361259357034969461e-03
7.200000000000009948e+00 -7.999999999999962697e-01 2.448759656333499273e-03
7.400000000000011013e+00 -7.999999999999962697e-01 1.024263978271414697e-03
7.600000000000012079e+00 -7.999999999999962697e-01 1.598040313131276775e-03
7.800000000000011369e+00 -7.999999999999962697e-01 3.828628122763083706e-03
8.000000000000010658e+00 -7.999999999999962697e-01 6.584143843565560053e-03
8.200000000000011724e+00 -7.999999999999962697e-01 8.871024049530003286e-03
8.400000000000012790e+00 -7.999999999999962697e-01 1.054560480041464438e-02
8.600000000000012079e+00 -7.999999999999962697e-01 1.194956115911275686e-02
8.800000000000011369e+00 -7.999999999999962697e-01 1.332606025273899014e-02
9.000000000000012434e+00 -7.999999999999962697e-01 1.465987704226942578e-02
9.200000000000013500e+00 -7.999999999999962697e-01 1.562893214589259824e-02
9.400000000000012790e+00 -7.999999999999962697e-01 1.561629544237416733e-02
9.600000000000012079e+00 -7.999999999999962697e-01 1.419878534904501881e-02
9.800000000000013145e+00 -7.999999999999962697e-01 1.178750426266269961e-02
1.000000000000001421e+01 -7.999999999999962697e-01 9.366836504904978850e-03
1.020000000000001350e+01 -7.999999999999962697e-01 7.630498193990999795e-03
1.040000000000001279e+01 -7.999999999999962697e-01 6.644140894374876011e-03
1.060000000000001386e+01 -7.999999999999962697e-01 6.115562193284951147e-03
1.080000000000001492e+01 -7.999999999999962697e-01 5.730370946695595435e-03
1.100000000000001421e+01 -7.999999999999962697e-01 5.299333648858182283e-03
1.120000000000001350e+01 -7.999999999999962697e-01 4.761312883518624764e-03
1.140000000000001279e+01 -7.999999999999962697e-01 4.135203529407427241e-03
1.160000000000001563e+01 -7.999999999999962697e-01 3.472040458608233876e-03
1.180000000000001492e+01 -7.999999999999962697e-01 2.823625873450281900e-03
1.200000000000001421e+01 -7.999999999999962697e-01 2.228047599036450579e-03
1.220000000000001705e+01 -7.999999999999962697e-01 1.706841204695792608e-03
1.240000000000001634e+01 -7.999999999999962697e-01 1.267930723214254554e-03
1.260000000000001563e+01 -7.999999999999962697e-01 9.101202181027387168e-04
1.280000000000001492e+01 -7.999999999999962697e-01 6.269868534592419216e-04
1.300000000000001421e+01 -7.999999999999962697e-01 4.095604600405981202e-04
1.320000000000001705e+01 -7.999999999999962697e-01 2.479463625684214401e-04
1.340000000000001634e+01 -7.999999999999962697e-01 1.322594592991745350e-04
1.360000000000001563e+01 -7.999999999999962697e-01 5.317539160448503014e-05
1.380000000000001847e+01 -7.999999999999962697e-01 2.274554770656201759e-06
1.400000000000001776e+01 -7.999999999999962697e-01 -2.774660233308216931e-05
1.420000000000001705e+01 -7.999999999999962697e-01 -4.297331819382416401e-05
1.440000000000001634e+01 -7.999999999999962697e-01 -4.826855244922766000e-05
1.460000000000001563e+01 -7.999999999999962697e-01 -4.735164862687884574e-05
1.480000000000001847e+01 -7.999999999999962697e-01 -4.293618101474517532e-05
1.500000000000001776e+01 -7.999999999999962697e-01 -3.690010240178094559e-05

-5.000000000000000000e+00 -5.999999999999960920e-01 -1.804729446164294312e-07
-4.799999999999999822e+00 -5.999999999999960920e-01 -3.628597039277142543e-07
-4.599999999999999645e+00 -5.999999999999960920e-01 -7.094681828881498678e-07
-4.399999999999999467e+00 -5.999999999999960920e-01 -1.348681004267510812e-06
-4.199999999999999289e+00 -5.999999999999960920e-01 -2.492151314608227506e-06
-3.999999999999999112e+00 -5.999999999999960920e-01 -4.475343209333939872e-06
-3.799999999999998934e+00 -5.999999999999960920e-01 -7.808238458872231763e-06
-3.599999999999998757e+00 -5.999999999999960920e-01 -1.323217541421415120e-05
-3.399999999999998579e+00 -5.999999999999960920e-01 -2.177330244998531728e-05
-3.199999999999998401e+00 -5.999999999999960920e-01 -3.477599053387332641e-05
-2.999999999999998224e+00 -5.999999999999960920e-01 -5.389186911924220835e-05
-2.799999999999998046e+00 -5.999999999999960920e-01 -8.099393858790694190e-05
-2.599999999999997868e+00 -5.999999999999960920e-01 -1.179828944935674691e-04
-2.399999999999997691e+00 -5.999999999999960920e-01 -1.664559234000469417e-04
-2.199999999999997513e+00 -5.999999999999960920e-01 -2.272156400605513662e-04
-1.999999999999997335e+00 -5.999999999999960920e-01 -2.996036137613860184e-04
-1.799999999999997158e+00 -5.999999999999960920e-01 -3.806427567394181366e-04
-1.599999999999996980e+00 -5.999999999999960920e-01 -4.639664098790864644e-04
-1.399999999999996803e+00 -5.999999999999960920e-01 -5.385201242400673586e-04
-1.199999999999996625e+00 -5.999999999999960920e-01 -5.870924685518688494e-04
-9.999999999999964473e-01 -5.999999999999960920e-01 -5.849117809569474640e-04
-7.999999999999962697e-01 -5.999999999999960920e-01 -4.987916153078620100e-04
-5.999999999999960920e-01 -5.999999999999960920e-01 -2.873452608255135793e-04
-3.999999999999959144e-01 -5.999999999999960920e-01 9.769745081209488550e-05
-1.999999999999957367e-01 -5.999999999999960920e-01 7.091190105480076966e-04
4.440892098500626162e-15 -5.999999999999960920e-01 1.597236967796536846e-03
2.000000000000046185e-01 -5.999999999999960920e-01 2.787994076059668782e-03
4.000000000000047962e-01 -5.999999999999960920e-01 4.242242126555302063e-03
6.000000000000049738e-01 -5.999999999999960920e-01 5.826426078834200453e-03
8.000000000000051514e-01 -5.999999999999960920e-01 7.343018547671706364e-03
1.000000000000005329e+00 -5.999999999999960920e-01 8.608701729589780804e-03
1.200000000000005507e+00 -5.999999999999960920e-01 9.488872046023812123e-03
1.400000000000005684e+00 -5.999999999999960920e-01 9.854441634134116987e-03
1.600000000000005862e+00 -5.999999999999960920e-01 9.544928279426528189e-03
1.800000000000006040e+00 -5.999999999999960920e-01 8.438277707620263704e-03
2.000000000000006217e+00 -5.999999999999960920e-01 6.652243616230861870e-03
2.200000000000006395e+00 -5.999999999999960920e-01 4.756173138612700135e-03
2.400000000000006573e+00 -5.999999999999960920e-01 3.830985037332441251e-03
2.600000000000006750e+00 -5.999999999999960920e-01 5.341718235362672568e-03
2.800000000000006928e+00 -5.999999999999960920e-01 1.018395796410197056e-02
3.000000000000007105e+00 -5.999999999999960920e-01 1.706963669249520268e-02
3.200000000000006395e+00 -5.999999999999960920e-01 2.322045501281501390e-02
3.400000000000007461e+00 -5.999999999999960920e-01 2.651472095699963435e-02
3.600000000000008527e+00 -5.999999999999960920e-01 2.620571159575323453e-02
3.800000000000007816e+00 -5.999999999999960920e-01 2.232394209852365738e-02
4.000000000000007105e+00 -5.999999999999960920e-01 1.476723219808284693e-02
4.200000000000008171e+00 -5.999999999999960920e-01 3.017617612827008539e-03
4.400000000000009237e+00 -5.999999999999960920e-01 -1.300474849607526073e-02
4.600000000000008527e+00 -5.999999999999960920e-01 -3.100299848554644716e-02
4.800000000000007816e+00 -5.999999999999960920e-01 -4.447162450883974244e-02
5.000000000000008882e+00 -5.999999999999960920e-01 -4.482658193827954163e-02
5.200000000000009948e+00 -5.999999999999960920e-01 -3.085972389271898417e-02
5.400000000000009237e+00 -5.999999999999960920e-01 -1.137539612927949799e-02
5.600000000000008527e+00 -5.999999999999960920e-01 4.820588096510116521e-03
5.800000000000009592e+00 -5.999999999999960920e-01 1.441699872337016443e-02
6.000000000000010658e+00 -5.999999999999960920e-01 1.817379522108449053e-02
6.200000000000009948e+00 -5.999999999999960920e-01 1.794973101818250760e-02
6.400000000000009237e+00 -5.999999999999960920e-01 1.510076511044298325e-02
6.600000000000010303e+00 -5.999999999999960920e-01 1.040736130416849287e-02
6.800000000000011369e+00 -5.999999999999960920e-01 4.467735521193983393e-03
7.000000000000010658e+00 -5.999999999999960920e-01 -1.975933009365837996e-03
7.200000000000009948e+00 -5.999999999999960920e-01 -7.848978908692239020e-03
7.400000000000011013e+00 -5.999999999999960920e-01 -1.181486597524813997e-02
7.600000000000012079e+00 -5.999999999999960920e-01 -1.286122219677089153e-02
7.800000000000011369e+00 -5.999999999999960920e-01 -1.121937280508104005e-02
8.000000000000010658e+00 -5.999999999999960920e-01 -8.420375141024420348e-03
8.200000000000011724e+00 -5.999999999999960920e-01 -5.870190502181064050e-03
8.400000000000012790e+00 -5.999999999999960920e-01 -3.886831906660470973e-03
8.600000000000012079e+00 -5.999999999999960920e-01 -2.291420962863948037e-03
8.800000000000011369e+00 -5.999999999999960920e-01 -9.850783352550963792e-04
9.000000000000012434e+00 -5.999999999999960920e-01 1.293144132963166198e-05
9.200000000000013500e+00 -5.999999999999960920e-01 5.517721875247060112e-04
9.400000000000012790e+00 -5.999999999999960920e-01 2.773257083956635048e-04
9.600000000000012079e+00 -5.999999999999960920e-01 -1.026155323932594239e-03
9.800000000000013145e+00 -5.999999999999960920e-01 -2.719590034348625535e-03
1.000000000000001421e+01 -5.999999999999960920e-01 -3.623821036484258049e-03
1.020000000000001350e+01 -5.999999999999960920e-01 -3.183750525679307757e-03
1.040000000000001279e+01 -5.999999999999960920e-01 -1.760299869555469188e-03
1.060000000000001386e+01 -5.999999999999960920e-01 -5.277344126749695268e-05
1.080000000000001492e+01 -5.999999999999960920e-01 1.404334398085631654e-03
1.100000000000001421e+01 -5.999999999999960920e-01 2.372386415508818090e-03
1.120000000000001350e+01 -5.999999999999960920e-01 2.836602160890278664e-03
1.140000000000001279e+01 -5.999999999999960920e-01 2.897640716956594725e-03
1.160000000000001563e+01 -5.999999999999960920e-01 2.690034087628963549e-03
1.180000000000001492e+01 -5.999999999999960920e-01 2.336063300674632963e-03
1.200000000000001421e+01 -5.999999999999960920e-01 1.927263052302323519e-03
1.220000000000001705e+01 -5.999999999999960920e-01 1.522896388073022647e-03
1.240000000000001634e+01 -5.999999999999960920e-01 1.156234613379724090e-03
1.260000000000001563e+01 -5.999999999999960920e-01 8.425787822893912203e-04
1.280000000000001492e+01 -5.999999999999960920e-01 5.860591370986717105e-04
1.300000000000001421e+01 -5.999999999999960920e-01 3.844090227549650657e-04
1.320000000000001705e+01 -5.999999999999960920e-01 2.319803117324101608e-04
1.340000000000001634e+01 -5.999999999999960920e-01 1.215643554911111204e-04
1.360000000000001563e+01 -5.999999999999960920e-01 4.550166673959670318e-05
1.380000000000001847e+01 -5.999999999999960920e-01 -3.617383566407969371e-06
1.400000000000001776e+01 -5.999999999999960920e-01 -3.250750172389095462e-05
1.420000000000001705e+01 -5.999999999999960920e-01 -4.692979213774820852e-05
1.440000000000001634e+01 -5.999999999999960920e-01 -5.158280882115472062e-05
1.460000000000001563e+01 -5.999999999999960920e-01 -5.011209407639597617e-05
1.480000000000001847e+01 -5.999999999999960920e-01 -4.520432090135055272e-05
1.500000000000001776e+01 -5.999999999999960920e-01 -3.873146107073944166e-05

-5.000000000000000000e+00 -3.999999999999959144e-01 -1.924802331058643071e-07
-4.799999999999999822e+00 -3.999999999999959144e-01 -3.870076155900798911e-07
-4.599999999999999645e+00 -3.999999999999959144e-01 -7.566972220089310897e-07
-4.399999999999999467e+00 -3.999999999999959144e-01 -1.438497415084066448e-06
-4.199999999999999289e+00 -3.999999999999959144e-01 -2.658200223720684306e-06
-3.999999999999999112e+00 -3.999999999999959144e-01 -4.773717448572280348e-06
-3.799999999999998934e+00 -3.999999999999959144e-01 -8.329238240730020036e-06
-3.599999999999998757e+00 -3.999999999999959144e-01 -1.411599944116887975e-05
-3.399999999999998579e+00 -3.999999999999959144e-01 -2.322957631815686052e-05
-3.199999999999998401e+00 -3.999999999999959144e-01 -3.710602584913434980e-05
-2.999999999999998224e+00 -3.999999999999959144e-01 -5.751106927579997292e-05
-2.799999999999998046e+00 -3.999999999999959144e-01 -8.644990362988315804e-05
-2.599999999999997868e+00 -3.999999999999959144e-01 -1.259626775073427604e-04
-2.399999999999997691e+00 -3.999999999999959144e-01 -1.777735891621945018e-04
-2.199999999999997513e+00 -3.999999999999959144e-01 -2.427683269782134165e-04
-1.999999999999997335e+00 -3.999999999999959144e-01 -3.202794008927770651e-04
-1.799999999999997158e+00 -3.999999999999959144e-01 -4.071548199897028321e-04
-1.599999999999996980e+00 -3.999999999999959144e-01 -4.965743071817538355e-04
-1.399999999999996803e+00 -3.999999999999959144e-01 -5.765847001998088269e-04
-1.199999999999996625e+00 -3.999999999999959144e-01 -6.284093497171433940e-04
-9.999999999999964473e-01 -3.999999999999959144e-01 -6.247972050292415922e-04
-7.999999999999962697e-01 -3.999999999999959144e-01 -5.289297518442109434e-04
-5.999999999999960920e-01 -3.999999999999959144e-01 -2.942741849031430034e-04
-3.999999999999959144e-01 -3.999999999999959144e-01 1.351639803414975084e-04
-1.999999999999957367e-01 -3.999999999999959144e-01 8.246485242486119522e-04
4.440892098500626162e-15 -3.999999999999959144e-01 1.841954717777891841e-03
2.000000000000046185e-01 -3.999999999999959144e-01 3.224292522936949082e-03
4.000000000000047962e-01 -3.999999999999959144e-01 4.911934207302983552e-03
6.000000000000049738e-01 -3.999999999999959144e-01 6.698524345432253085e-03
8.000000000000051514e-01 -3.999999999999959144e-01 8.263374798909772084e-03
1.000000000000005329e+00 -3.999999999999959144e-01 9.365977461036905857e-03
1.200000000000005507e+00 -3.999999999999959144e-01 9.896536565384467590e-03
1.400000000000005684e+00 -3.999999999999959144e-01 9.726296567099149484e-03
1.600000000000005862e+00 -3.999999999999959144e-01 8.643919284034564873e-03
1.800000000000006040e+00 -3.999999999999959144e-01 6.459132198833564438e-03
2.000000000000006217e+00 -3.999999999999959144e-01 3.292146932241751811e-03
2.200000000000006395e+00 -3.999999999999959144e-01 -2.676598787121973046e-04
2.400000000000006573e+00 -3.999999999999959144e-01 -3.147895337378015662e-03
2.600000000000006750e+00 -3.999999999999959144e-01 -3.011683425394510224e-03
2.800000000000006928e+00 -3.999999999999959144e-01 2.858167068740190622e-03
3.000000000000007105e+00 -3.999999999999959144e-01 1.260951655681592787e-02
3.200000000000006395e+00 -3.999999999999959144e-01 2.139893964695060297e-02
3.400000000000007461e+00 -3.999999999999959144e-01 2.642759622789703222e-02
3.600000000000008527e+00 -3.999999999999959144e-01 2.707506875618063275e-02
3.800000000000007816e+00 -3.999999999999959144e-01 2.375472594421313907e-02
4.000000000000007105e+00 -3.999999999999959144e-01 1.662946101475743649e-02
4.200000000000008171e+00 -3.999999999999959144e-01 5.011698670447508469e-03
4.400000000000009237e+00 -3.999999999999959144e-01 -1.191759553249418548e-02
4.600000000000008527e+00 -3.999999999999959144e-01 -3.327261443495028309e-02
4.800000000000007816e+00 -3.999999999999959144e-01 -5.223476809360749762e-02
5.000000000000008882e+00 -3.999999999999959144e-01 -5.324847889599351736e-02
5.200000000000009948e+00 -3.999999999999959144e-01 -3.273454819307645286e-02
5.400000000000009237e+00 -3.999999999999959144e-01 -7.325863809812368371e-03
5.600000000000008527e+00 -3.999999999999959144e-01 1.115173431224051638e-02
5.800000000000009592e+00 -3.999999999999959144e-01 2.045480794164996480e-02
6.000000000000010658e+00 -3.999999999999959144e-01 2.265113508427346253e-02
6.200000000000009948e+00 -3.999999999999959144e-01 2.049963810949384513e-02
6.400000000000009237e+00 -3.999999999999959144e-01 1.565370308484485481e-02
6.600000000000010303e+00 -3.999999999999959144e-01 8.844575617505017959e-03
6.800000000000011369e+00 -3.999999999999959144e-01 5.735017464819990680e-04
7.000000000000010658e+00 -3.999999999999959144e-01 -8.385093362766292413e-03
7.200000000000009948e+00 -3.999999999999959144e-01 -1.667206412815355407e-02
7.400000000000011013e+00 -3.999999999999959144e-01 -2.238716497152020909e-02
7.600000000000012079e+00 -3.999999999999959144e-01 -2.397562061071089462e-02
7.800000000000011369e+00 -3.999999999999959144e-01 -2.176882724149642109e-02
8.000000000000010658e+00 -3.999999999999959144e-01 -1.809148224278953054e-02
8.200000000000011724e+00 -3.999999999999959144e-01 -1.490620166562214854e-02
8.400000000000012790e+00 -3.999999999999959144e-01 -1.254356665345972115e-02
8.600000000000012079e+00 -3.999999999999959144e-01 -1.077668307321641428e-02
8.800000000000011369e+00 -3.999999999999959144e-01 -9.507000599625942475e-03
9.000000000000012434e+00 -3.999999999999959144e-01 -8.761626790799030215e-03
9.200000000000013500e+00 -3.999999999999959144e-01 -8.697795889399605532e-03
9.400000000000012790e+00 -3.999999999999959144e-01 -9.661064199723507287e-03
9.600000000000012079e+00 -3.999999999999959144e-01 -1.176980770687666850e-02
9.800000000000013145e+00 -3.999999999999959144e-01 -1.393140221187911393e-02
1.000000000000001421e+01 -3.999999999999959144e-01 -1.437048592858160626e-02
1.020000000000001350e+01 -3.999999999999959144e-01 -1.248101624187996500e-02
1.040000000000001279e+01 -3.999999999999959144e-01 -9.108335817887665969e-03
1.060000000000001386e+01 -3.999999999999959144e-01 -5.470367179504026511e-03
1.080000000000001492e+01 -3.999999999999959144e-01 -2.390215399727012996e-03
1.100000000000001421e+01 -3.999999999999959144e-01 -1.854952751459678164e-04
1.120000000000001350e+01 -3.999999999999959144e-01 1.162039050976208408e-03
1.140000000000001279e+01 -3.999999999999959144e-01 1.825692640176528828e-03
1.160000000000001563e+01 -3.999999999999959144e-01 2.015397444334440704e-03
1.180000000000001492e+01 -3.999999999999959144e-01 1.916814375410951432e-03
1.200000000000001421e+01 -3.999999999999959144e-01 1.669193754328018907e-03
1.220000000000001705e+01 -3.999999999999959144e-01 1.365227255101437043e-03
1.240000000000001634e+01 -3.999999999999959144e-01 1.060472675959085601e-03
1.260000000000001563e+01 -3.999999999999959144e-01 7.846183535301022756e-04
1.280000000000001492e+01 -3.999999999999959144e-01 5.509195739964946239e-04
1.300000000000001421e+01 -3.999999999999959144e-01 3.628571529377867962e-04
1.320000000000001705e+01 -3.999999999999959144e-01 2.183969190418347825e-04
1.340000000000001634e+01 -3.999999999999959144e-01 1.125961418900270214e-04
1.360000000000001563e+01 -3.999999999999959144e-01 3.920223986736241784e-05
1.380000000000001847e+01 -3.999999999999959144e-01 -8.338677026558254619e-06
1.400000000000001776e+01 -3.999999999999959144e-01 -3.623809546998773098e-05
1.420000000000001705e+01 -3.999999999999959144e-01 -4.997531760875728243e-05
1.440000000000001634e+01 -3.999999999999959144e-01 -5.410137417259023288e-05
1.460000000000001563e+01 -3.999999999999959144e-01 -5.219144990037429530e-05
1.480000000000001847e+01 -3.999999999999959144e-01 -4.690287621480235345e-05
1.500000000000001776e+01 -3.999999999999959144e-01 -4.009764158701670158e-05

-5.000000000000000000e+00 -1.999999999999957367e-01 -2.000649536422367125e-07
-4.799999999999999822e+00 -1.999999999999957367e-01 -4.022614926194600388e-07
-4.599999999999999645e+00 -1.999999999999957367e-01 -7.865316153919085108e-07
-4.399999999999999467e+00 -1.999999999999957367e-01 -1.495235286000262144e-06
-4.199999999999999289e+00 -1.999999999999957367e-01 -2.763097668256461113e-06
-3.999999999999999112e+00 -1.999999999999957367e-01 -4.962214578821626035e-06
-3.799999999999998934e+00 -1.999999999999957367e-01 -8.658392468905106554e-06
-3.599999999999998757e+00 -1.999999999999957367e-01 -1.467440720372938307e-05
-3.399999999999998579e+00 -1.999999999999957367e-01 -2.414972831992343629e-05
-3.199999999999998401e+00 -1.999999999999957367e-01 -3.857840483649192792e-05
-2.999999999999998224e+00 -1.999999999999957367e-01 -5.979837099958862720e-05
-2.799999999999998046e+00 -1.999999999999957367e-01 -8.989858881621293587e-05
-2.599999999999997868e+00 -1.999999999999957367e-01 -1.310077307199753469e-04
-2.399999999999997691e+00 -1.999999999999957367e-01 -1.849308651718489641e-04
-2.199999999999997513e+00 -1.999999999999957367e-01 -2.526068663936739266e-04
-1.999999999999997335e+00 -1.999999999999957367e-01 -3.333626701155971515e-04
-1.799999999999997158e+00 -1.999999999999957367e-01 -4.239336066577985220e-04
-1.599999999999996980e+00 -1.999999999999957367e-01 -5.172043587926277190e-04
-1.399999999999996803e+00 -1.999999999999957367e-01 -6.006319667816949724e-04
-1.199999999999996625e+00 -1.999999999999957367e-01 -6.544039474559619008e-04
-9.999999999999964473e-01 -1.999999999999957367e-01 -6.496134819400268970e-04
-7.999999999999962697e-01 -1.999999999999957367e-01 -5.469732524715034162e-04
-5.999999999999960920e-01 -1.999999999999957367e-01 -2.962764113504050127e-04
-3.999999999999959144e-01 -1.999999999999957367e-01 1.645698749980016422e-04
-1.999999999999957367e-01 -1.999999999999957367e-01 9.118778589625880799e-04
4.440892098500626162e-15 -1.999999999999957367e-01 2.030379630118399857e-03
2.000000000000046185e-01 -1.999999999999957367e-01 3.571385314972045678e-03
4.000000000000047962e-01 -1.999999999999957367e-01 5.482492825003081743e-03
6.000000000000049738e-01 -1.999999999999957367e-01 7.539151379578762531e-03
8.000000000000051514e-01 -1.999999999999957367e-01 9.133407956521288895e-03
1.000000000000005329e+00 -1.999999999999957367e-01 9.986936734479291700e-03
1.200000000000005507e+00 -1.999999999999957367e-01 1.019574801394793409e-02
1.400000000000005684e+00 -1.999999999999957367e-01 9.595575611342825606e-03
1.600000000000005862e+00 -1.999999999999957367e-01 7.920768532766951989e-03
1.800000000000006040e+00 -1.999999999999957367e-01 4.943145737786997646e-03
2.000000000000006217e+00 -1.999999999999957367e-01 7.987531560425478348e-04
2.200000000000006395e+00 -1.999999999999957367e-01 -4.035554701600381315e-03
2.400000000000006573e+00 -1.999999999999957367e-01 -8.857981410041524187e-03
2.600000000000006750e+00 -1.999999999999957367e-01 -1.060301293390812638e-02
2.800000000000006928e+00 -1.999999999999957367e-01 -3.962920507049173466e-03
3.000000000000007105e+00 -1.999999999999957367e-01 8.641730259706787570e-03
3.200000000000006395e+00 -1.999999999999957367e-01 1.971262202198159619e-02
3.400000000000007461e+00 -1.999999999999957367e-01 2.612316289079235146e-02
3.600000000000008527e+00 -1.999999999999957367e-01 2.761416079375771451e-02
3.800000000000007816e+00 -1.999999999999957367e-01 2.497919400508471360e-02
4.000000000000007105e+00 -1.999999999999957367e-01 1.875823757279838563e-02
4.200000000000008171e+00 -1.999999999999957367e-01 8.437882022792372871e-03
4.400000000000009237e+00 -1.999999999999957367e-01 -6.997596945412675254e-03
4.600000000000008527e+00 -1.999999999999957367e-01 -2.812958486442944731e-02
4.800000000000007816e+00 -1.999999999999957367e-01 -5.028969896737609663e-02
5.000000000000008882e+00 -1.999999999999957367e-01 -5.210342875395207463e-02
5.200000000000009948e+00 -1.999999999999957367e-01 -2.698400097194839781e-02
5.400000000000009237e+00 -1.999999999999957367e-01 5.155166515577279526e-04
5.600000000000008527e+00 -1.999999999999957367e-01 1.835086694484218059e-02
5.800000000000009592e+00 -1.999999999999957367e-01 2.609456614767461519e-02
6.000000000000010658e+00 -1.999999999999957367e-01 2.644352223848416353e-02
6.200000000000009948e+00 -1.999999999999957367e-01 2.255710407647644813e-02
6.400000000000009237e+00 -1.999999999999957367e-01 1.614654749406783593e-02
6.600000000000010303e+00 -1.999999999999957367e-01 7.804061094366040313e-03
6.800000000000011369e+00 -1.999999999999957367e-01 -2.090765158401234475e-03
7.000000000000010658e+00 -1.999999999999957367e-01 -1.274898528926652480e-02
7.200000000000009948e+00 -1.999999999999957367e-01 -2.257248013787883922e-02
7.400000000000011013e+00 -1.999999999999957367e-01 -2.919237707618053262e-02
7.600000000000012079e+00 -1.999999999999957367e-01 -3.067092749153606246e-02
7.800000000000011369e+00 -1.999999999999957367e-01 -2.762989390392727243e-02
8.000000000000010658e+00 -1.999999999999957367e-01 -2.321289108333903645e-02
8.200000000000011724e+00 -1.999999999999957367e-01 -1.968414977806006230e-02
8.400000000000012790e+00 -1.999999999999957367e-01 -1.716785742705974338e-02
8.600000000000012079e+00 -1.999999999999957367e-01 -1.533747437760622084e-02
8.800000000000011369e+00 -1.999999999999957367e-01 -1.408544326432712226e-02
9.000000000000012434e+00 -1.999999999999957367e-01 -1.344206310428834074e-02
9.200000000000013500e+00 -1.999999999999957367e-01 -1.358306763666070061e-02
9.400000000000012790e+00 -1.999999999999957367e-01 -1.493744713616211930e-02
9.600000000000012079e+00 -1.999999999999957367e-01 -1.776177238991393653e-02
9.800000000000013145e+00 -1.999999999999957367e-01 -2.070042884893903354e-02
1.000000000000001421e+01 -1.999999999999957367e-01 -2.130010503777099440e-02
1.020000000000001350e+01 -1.999999999999957367e-01 -1.870818119184120693e-02
1.040000000000001279e+01 -1.999999999999957367e-01 -1.411509859524907352e-02
1.060000000000001386e+01 -1.999999999999957367e-01 -9.182461631070169480e-03
1.080000000000001492e+01 -1.999999999999957367e-01 -4.990540601680221178e-03
1.100000000000001421e+01 -1.999999999999957367e-01 -1.934635209589705487e-03
1.120000000000001350e+01 -1.999999999999957367e-01 2.025571655602666397e-05
1.140000000000001279e+01 -1.999999999999957367e-01 1.097020408654781004e-03
1.160000000000001563e+01 -1.999999999999957367e-01 1.558117956869387250e-03
1.180000000000001492e+01 -1.999999999999957367e-01 1.633339948122288074e-03
1.200000000000001421e+01 -1.999999999999957367e-01 1.495024941939558649e-03
1.220000000000001705e+01 -1.999999999999957367e-01 1.258937468711940474e-03
1.240000000000001634e+01 -1.999999999999957367e-01 9.959425337996725275e-04
1.260000000000001563e+01 -1.999999999999957367e-01 7.455586642948097047e-04
1.280000000000001492e+01 -1.999999999999957367e-01 5.272413611601022747e-04
1.300000000000001421e+01 -1.999999999999957367e-01 3.483549594530010898e-04
1.320000000000001705e+01 -1.999999999999957367e-01 2.092949869914747748e-04
1.340000000000001634e+01 -1.999999999999957367e-01 1.066364554969195881e-04
1.360000000000001563e+01 -1.999999999999957367e-01 3.506753432246004465e-05
1.380000000000001847e+01 -1.999999999999957367e-01 -1.139292332836880887e-05
1.400000000000001776e+01 -1.999999999999957367e-01 -3.861813136013616296e-05
1.420000000000001705e+01 -1.999999999999957367e-01 -5.189623974943604885e-05
1.440000000000001634e+01 -1.999999999999957367e-01 -5.567656551639350664e-05
1.460000000000001563e+01 -1.999999999999957367e-01 -5.348433675745057063e-05
1.480000000000001847e+01 -1.999999999999957367e-01 -4.795483089369595751e-05
1.500000000000001776e+01 -1.999999999999957367e-01 -4.094153337456615284e-05

-5.000000000000000000e+00 4.440892098500626162e-15 -2.026590745757795584e-07
-4.799999999999999822e+00 4.440892098500626162e-15 -4.074786495105089438e-07
-4.599999999999999645e+00 4.440892098500626162e-15 -7.967357128442032045e-07
-4.399999999999999467e+00 4.440892098500626162e-15 -1.514641242332234454e-06
-4.199999999999999289e+00 4.440892098500626162e-15 -2.798976038429363874e-06
-3.999999999999999112e+00 4.440892098500626162e-15 -5.026687867514547753e-06
-3.799999999999998934e+00 4.440892098500626162e-15 -8.770978310350689274e-06
-3.599999999999998757e+00 4.440892098500626162e-15 -1.486541350296747179e-05
-3.399999999999998579e+00 4.440892098500626162e-15 -2.446448235576879652e-05
-3.199999999999998401e+00 4.440892098500626162e-15 -3.908208137890966993e-05
-2.999999999999998224e+00 4.440892098500626162e-15 -6.058086783514626730e-05
-2.799999999999998046e+00 4.440892098500626162e-15 -9.107849766668880834e-05
-2.599999999999997868e+00 4.440892098500626162e-15 -1.327339949419960373e-04
-2.399999999999997691e+00 4.440892098500626162e-15 -1.873801966542238686e-04
-2.199999999999997513e+00 4.440892098500626162e-15 -2.559742857580132934e-04
-1.999999999999997335e+00 4.440892098500626162e-15 -3.378413019967769983e-04
-1.799999999999997158e+00 4.440892098500626162e-15 -4.296776141243271833e-04
-1.599999999999996980e+00 4.440892098500626162e-15 -5.242654156180774931e-04
-1.399999999999996803e+00 4.440892098500626162e-15 -6.088559534272087624e-04
-1.199999999999996625e+00 4.440892098500626162e-15 -6.632737909226306969e-04
-9.999999999999964473e-01 4.440892098500626162e-15 -6.580290600869686830e-04
-7.999999999999962697e-01 4.440892098500626162e-15 -5.529556674087160147e-04
-5.999999999999960920e-01 4.440892098500626162e-15 -2.964991221593193710e-04
-3.999999999999959144e-01 4.440892098500626162e-15 1.757980927243835774e-04
-1.999999999999957367e-01 4.440892098500626162e-15 9.447744031809949964e-04
4.440892098500626162e-15 4.440892098500626162e-15 2.102410476863297416e-03
2.000000000000046185e-01 4.440892098500626162e-15 3.707592693608860023e-03
4.000000000000047962e-01 4.440892098500626162e-15 5.734441974111549080e-03
6.000000000000049738e-01 4.440892098500626162e-15 7.999883774817216631e-03
8.000000000000051514e-01 4.440892098500626162e-15 9.601387348886318562e-03
1.000000000000005329e+00 4.440892098500626162e-15 1.025475839148042370e-02
1.200000000000005507e+00 4.440892098500626162e-15 1.031109359703692371e-02
1.400000000000005684e+00 4.440892098500626162e-15 9.543784527430413181e-03
1.600000000000005862e+00 4.440892098500626162e-15 7.646616886182135663e-03
1.800000000000006040e+00 4.440892098500626162e-15 4.381715422046111169e-03
2.000000000000006217e+00 4.440892098500626162e-15 -1.023360780304163474e-04
2.200000000000006395e+00 4.440892098500626162e-15 -5.384143198804239652e-03
2.400000000000006573e+00 4.440892098500626162e-15 -1.092347375707276164e-02
2.600000000000006750e+00 4.440892098500626162e-15 -1.342129354482553272e-02
2.800000000000006928e+00 4.440892098500626162e-15 -6.560739638857894865e-03
3.000000000000007105e+00 4.440892098500626162e-15 7.126279445305938945e-03
3.200000000000006395e+00 4.440892098500626162e-15 1.905157864774732410e-02
3.400000000000007461e+00 4.440892098500626162e-15 2.597172920748506281e-02
3.600000000000008527e+00 4.440892098500626162e-15 2.779851184071191125e-02
3.800000000000007816e+00 4.440892098500626162e-15 2.547709319156904462e-02
4.000000000000007105e+00 4.440892098500626162e-15 1.973268703479843025e-02
4.200000000000008171e+00 4.440892098500626162e-15 1.022498287918320245e-02
4.400000000000009237e+00 4.440892098500626162e-15 -3.844989037729762502e-03
4.600000000000008527e+00 4.440892098500626162e-15 -2.311005889660082760e-02
4.800000000000007816e+00 4.440892098500626162e-15 -4.437464226836054793e-02
5.000000000000008882e+00 4.440892098500626162e-15 -4.616833592295462030e-02
5.200000000000009948e+00 4.440892098500626162e-15 -2.105065306788038784e-02
5.400000000000009237e+00 4.440892098500626162e-15 5.183926539174059725e-03
5.600000000000008527e+00 4.440892098500626162e-15 2.171214372946071031e-02
5.800000000000009592e+00 4.440892098500626162e-15 2.846530659295168353e-02
6.000000000000010658e+00 4.440892098500626162e-15 2.795737057258989786e-02
6.200000000000009948e+00 4.440892098500626162e-15 2.335713213292383086e-02
6.400000000000009237e+00 4.440892098500626162e-15 1.634666557143878152e-02
6.600000000000010303e+00 4.440892098500626162e-15 7.440862897281555824e-03
6.800000000000011369e+00 4.440892098500626162e-15 -3.037079641168861747e-03
7.000000000000010658e+00 4.440892098500626162e-15 -1.429471335199548193e-02
7.200000000000009948e+00 4.440892098500626162e-15 -2.463952716418457700e-02
7.400000000000011013e+00 4.440892098500626162e-15 -3.152032046915762692e-02
7.600000000000012079e+00 4.440892098500626162e-15 -3.286901590907984755e-02
7.800000000000011369e+00 4.440892098500626162e-15 -2.946954702941296383e-02
8.000000000000010658e+00 4.440892098500626162e-15 -2.480189844481099637e-02
8.200000000000011724e+00 4.440892098500626162e-15 -2.118715985990632725e-02
8.400000000000012790e+00 4.440892098500626162e-15 -1.863521394169282905e-02
8.600000000000012079e+00 4.440892098500626162e-15 -1.678940901906598310e-02
8.800000000000011369e+00 4.440892098500626162e-15 -1.554274388712896353e-02
9.000000000000012434e+00 4.440892098500626162e-15 -1.492606222095621896e-02
9.200000000000013500e+00 4.440892098500626162e-15 -1.511805128385097785e-02
9.400000000000012790e+00 4.440892098500626162e-15 -1.657595373862725402e-02
9.600000000000012079e+00 4.440892098500626162e-15 -1.964631561099356924e-02
9.800000000000013145e+00 4.440892098500626162e-15 -2.292432106519700502e-02
1.000000000000001421e+01 4.440892098500626162e-15 -2.367165455047742784e-02
1.020000000000001350e+01 4.440892098500626162e-15 -2.089090379528222088e-02
1.040000000000001279e+01 4.440892098500626162e-15 -1.588926505767382716e-02
1.060000000000001386e+01 4.440892098500626162e-15 -1.050281410165112596e-02
1.080000000000001492e+01 4.440892098500626162e-15 -5.915849520854651877e-03
1.100000000000001421e+01 4.440892098500626162e-15 -2.556471594613056973e-03
1.120000000000001350e+01 4.440892098500626162e-15 -3.850807099773061594e-04
1.140000000000001279e+01 4.440892098500626162e-15 8.387384408818283378e-04
1.160000000000001563e+01 4.440892098500626162e-15 1.396272913654502800e-03
1.180000000000001492e+01 4.440892098500626162e-15 1.533140685246750078e-03
1.200000000000001421e+01 4.440892098500626162e-15 1.433525108699771787e-03
1.220000000000001705e+01 4.440892098500626162e-15 1.221431779246928738e-03
1.240000000000001634e+01 4.440892098500626162e-15 9.731800339341715837e-04
1.260000000000001563e+01 4.440892098500626162e-15 7.317821741649537751e-04
1.280000000000001492e+01 4.440892098500626162e-15 5.188913173497347641e-04
1.300000000000001421e+01 4.440892098500626162e-15 3.432444730237375658e-04
1.320000000000001705e+01 4.440892098500626162e-15 2.060938077988723287e-04
1.340000000000001634e+01 4.440892098500626162e-15 1.045484140020304007e-04
1.360000000000001563e+01 4.440892098500626162e-15 3.362717782426232919e-05
1.380000000000001847e+01 4.440892098500626162e-15 -1.244964965285804131e-05
1.400000000000001776e+01 4.440892098500626162e-15 -3.943611442651880398e-05
1.420000000000001705e+01 4.440892098500626162e-15 -5.255276108321593471e-05
1.440000000000001634e+01 4.440892098500626162e-15 -5.621267802125950156e-05
1.460000000000001563e+01 4.440892098500626162e-15 -5.392307781378008973e-05
1.480000000000001847e+01 4.440892098500626162e-15 -4.831110264660200526e-05
1.500000000000001776e+01 4.440892098500626162e-15 -4.122696048941315757e-05

-5.000000000000000000e+00 2.000000000000046185e-01 -2.000649536422365537e-07
-4.799999999999999822e+00 2.000000000000046185e-01 -4.022614926194596153e-07
-4.599999999999999645e+00 2.000000000000046185e-01 -7.865316153919074520e-07
-4.399999999999999467e+00 2.000000000000046185e-01 -1.495235286000260661e-06
-4.199999999999999289e+00 2.000000000000046185e-01 -2.763097668256458148e-06
-3.999999999999999112e+00 2.000000000000046185e-01 -4.962214578821620105e-06
-3.799999999999998934e+00 2.000000000000046185e-01 -8.658392468905093002e-06
-3.599999999999998757e+00 2.000000000000046185e-01 -1.467440720372937799e-05
-3.399999999999998579e+00 2.000000000000046185e-01 -2.414972831992339564e-05
-3.199999999999998401e+00 2.000000000000046185e-01 -3.857840483649186694e-05
-2.999999999999998224e+00 2.000000000000046185e-01 -5.979837099958855266e-05
-2.799999999999998046e+00 2.000000000000046185e-01 -8.989858881621284100e-05
-2.599999999999997868e+00 2.000000000000046185e-01 -1.310077307199751843e-04
-2.399999999999997691e+00 2.000000000000046185e-01 -1.849308651718486389e-04
-2.199999999999997513e+00 2.000000000000046185e-01 -2.526068663936736013e-04
-1.999999999999997335e+00 2.000000000000046185e-01 -3.333626701155966094e-04
-1.799999999999997158e+00 2.000000000000046185e-01 -4.239336066577986304e-04
-1.599999999999996980e+00 2.000000000000046185e-01 -5.172043587926272853e-04
-1.399999999999996803e+00 2.000000000000046185e-01 -6.006319667816941051e-04
-1.199999999999996625e+00 2.000000000000046185e-01 -6.544039474559605997e-04
-9.999999999999964473e-01 2.000000000000046185e-01 -6.496134819400242949e-04
-7.999999999999962697e-01 2.000000000000046185e-01 -5.469732524715012478e-04
-5.999999999999960920e-01 2.000000000000046185e-01 -2.962764113504056632e-04
-3.999999999999959144e-01 2.000000000000046185e-01 1.645698749980035395e-04
-1.999999999999957367e-01 2.000000000000046185e-01 9.118778589625976209e-04
4.440892098500626162e-15 2.000000000000046185e-01 2.030379630118396821e-03
2.000000000000046185e-01 2.000000000000046185e-01 3.571385314972036571e-03
4.000000000000047962e-01 2.000000000000046185e-01 5.482492825003065264e-03
6.000000000000049738e-01 2.000000000000046185e-01 7.539151379578637631e-03
8.000000000000051514e-01 2.000000000000046185e-01 9.133407956521170934e-03
1.000000000000005329e+00 2.000000000000046185e-01 9.986936734479289965e-03
1.200000000000005507e+00 2.000000000000046185e-01 1.019574801394794970e-02
1.400000000000005684e+00 2.000000000000046185e-01 9.595575611342799585e-03
1.600000000000005862e+00 2.000000000000046185e-01 7.920768532766837497e-03
1.800000000000006040e+00 2.000000000000046185e-01 4.943145737787060096e-03
2.000000000000006217e+00 2.000000000000046185e-01 7.987531560427162114e-04
2.200000000000006395e+00 2.000000000000046185e-01 -4.035554701600359631e-03
2.400000000000006573e+00 2.000000000000046185e-01 -8.857981410041234488e-03
2.600000000000006750e+00 2.000000000000046185e-01 -1.060301293390786964e-02
2.800000000000006928e+00 2.000000000000046185e-01 -3.962920507049026014e-03
3.000000000000007105e+00 2.000000000000046185e-01 8.641730259706855224e-03
3.200000000000006395e+00 2.000000000000046185e-01 1.971262202198158231e-02
3.400000000000007461e+00 2.000000000000046185e-01 2.612316289079231330e-02
3.600000000000008527e+00 2.000000000000046185e-01 2.761416079375775268e-02
3.800000000000007816e+00 2.000000000000046185e-01 2.497919400508456442e-02
4.000000000000007105e+00 2.000000000000046185e-01 1.875823757279827808e-02
4.200000000000008171e+00 2.000000000000046185e-01 8.437882022792218481e-03
4.400000000000009237e+00 2.000000000000046185e-01 -6.997596945412866941e-03
4.600000000000008527e+00 2.000000000000046185e-01 -2.812958486442980466e-02
4.800000000000007816e+00 2.000000000000046185e-01 -5.028969896737648521e-02
5.000000000000008882e+00 2.000000000000046185e-01 -5.210342875395228973e-02
5.200000000000009948e+00 2.000000000000046185e-01 -2.698400097194882455e-02
5.400000000000009237e+00 2.000000000000046185e-01 5.155166515573440366e-04
5.600000000000008527e+00 2.000000000000046185e-01 1.835086694484197936e-02
5.800000000000009592e+00 2.000000000000046185e-01 2.609456614767426477e-02
6.000000000000010658e+00 2.000000000000046185e-01 2.644352223848403516e-02
6.200000000000009948e+00 2.000000000000046185e-01 2.255710407647631630e-02
6.400000000000009237e+00 2.000000000000046185e-01 1.614654749406779777e-02
6.600000000000010303e+00 2.000000000000046185e-01 7.804061094366047252e-03
6.800000000000011369e+00 2.000000000000046185e-01 -2.090765158401138631e-03
7.000000000000010658e+00 2.000000000000046185e-01 -1.274898528926635133e-02
7.200000000000009948e+00 2.000000000000046185e-01 -2.257248013787869698e-02
7.400000000000011013e+00 2.000000000000046185e-01 -2.919237707618033140e-02
7.600000000000012079e+00 2.000000000000046185e-01 -3.067092749153589593e-02
7.800000000000011369e+00 2.000000000000046185e-01 -2.762989390392711284e-02
8.000000000000010658e+00 2.000000000000046185e-01 -2.321289108333890808e-02
8.200000000000011724e+00 2.000000000000046185e-01 -1.968414977805986801e-02
8.400000000000012790e+00 2.000000000000046185e-01 -1.716785742705961501e-02
8.600000000000012079e+00 2.000000000000046185e-01 -1.533747437760607513e-02
8.800000000000011369e+00 2.000000000000046185e-01 -1.408544326432702859e-02
9.000000000000012434e+00 2.000000000000046185e-01 -1.344206310428821410e-02
9.200000000000013500e+00 2.000000000000046185e-01 -1.358306763666058785e-02
9.400000000000012790e+00 2.000000000000046185e-01 -1.493744713616198053e-02
9.600000000000012079e+00 2.000000000000046185e-01 -1.776177238991368673e-02
9.800000000000013145e+00 2.000000000000046185e-01 -2.070042884893883578e-02
1.000000000000001421e+01 2.000000000000046185e-01 -2.130010503777076195e-02
1.020000000000001350e+01 2.000000000000046185e-01 -1.870818119184094325e-02
1.040000000000001279e+01 2.000000000000046185e-01 -1.411509859524890526e-02
1.060000000000001386e+01 2.000000000000046185e-01 -9.182461631070065397e-03
1.080000000000001492e+01 2.000000000000046185e-01 -4.990540601680150921e-03
1.100000000000001421e+01 2.000000000000046185e-01 -1.934635209589661902e-03
1.120000000000001350e+01 2.000000000000046185e-01 2.025571655607249184e-05
1.140000000000001279e+01 2.000000000000046185e-01 1.097020408654808543e-03
1.160000000000001563e+01 2.000000000000046185e-01 1.558117956869399393e-03
1.180000000000001492e+01 2.000000000000046185e-01 1.633339948122295012e-03
1.200000000000001421e+01 2.000000000000046185e-01 1.495024941939564504e-03
1.220000000000001705e+01 2.000000000000046185e-01 1.258937468711942859e-03
1.240000000000001634e+01 2.000000000000046185e-01 9.959425337996749127e-04
1.260000000000001563e+01 2.000000000000046185e-01 7.455586642948111142e-04
1.280000000000001492e+01 2.000000000000046185e-01 5.272413611601024916e-04
1.300000000000001421e+01 2.000000000000046185e-01 3.483549594530016319e-04
1.320000000000001705e+01 2.000000000000046185e-01 2.092949869914750459e-04
1.340000000000001634e+01 2.000000000000046185e-01 1.066364554969195881e-04
1.360000000000001563e+01 2.000000000000046185e-01 3.506753432246007175e-05
1.380000000000001847e+01 2.000000000000046185e-01 -1.139292332836879701e-05
1.400000000000001776e+01 2.000000000000046185e-01 -3.861813136013603421e-05
1.420000000000001705e+01 2.000000000000046185e-01 -5.189623974943600142e-05
1.440000000000001634e+01 2.000000000000046185e-01 -5.567656551639345243e-05
1.460000000000001563e+01 2.000000000000046185e-01 -5.348433675745053675e-05
1.480000000000001847e+01 2.000000000000046185e-01 -4.795483089369594396e-05
1.500000000000001776e+01 2.000000000000046185e-01 -4.094153337456613929e-05

-5.000000000000000000e+00 4.000000000000047962e-01 -1.924802331058638307e-07
-4.799999999999999822e+00 4.000000000000047962e-01 -3.870076155900790441e-07
-4.599999999999999645e+00 4.000000000000047962e-01 -7.566972220089293956e-07
-4.399999999999999467e+00 4.000000000000047962e-01 -1.438497415084062425e-06
-4.199999999999999289e+00 4.000000000000047962e-01 -2.658200223720678801e-06
-3.999999999999999112e+00 4.000000000000047962e-01 -4.773717448572271878e-06
-3.799999999999998934e+00 4.000000000000047962e-01 -8.329238240729999707e-06
-3.599999999999998757e+00 4.000000000000047962e-01 -1.411599944116884587e-05
-3.399999999999998579e+00 4.000000000000047962e-01 -2.322957631815681647e-05
-3.199999999999998401e+00 4.000000000000047962e-01 -3.710602584913424138e-05
-2.999999999999998224e+00 4.000000000000047962e-01 -5.751106927579985773e-05
-2.799999999999998046e+00 4.000000000000047962e-01 -8.644990362988292764e-05
-2.599999999999997868e+00 4.000000000000047962e-01 -1.259626775073424893e-04
-2.399999999999997691e+00 4.000000000000047962e-01 -1.777735891621940682e-04
-2.199999999999997513e+00 4.000000000000047962e-01 -2.427683269782128473e-04
-1.999999999999997335e+00 4.000000000000047962e-01 -3.202794008927765772e-04
-1.799999999999997158e+00 4.000000000000047962e-01 -4.071548199897020732e-04
-1.599999999999996980e+00 4.000000000000047962e-01 -4.965743071817521007e-04
-1.399999999999996803e+00 4.000000000000047962e-01 -5.765847001998083933e-04
-1.199999999999996625e+00 4.000000000000047962e-01 -6.284093497171416593e-04
-9.999999999999964473e-01 4.000000000000047962e-01 -6.247972050292395323e-04
-7.999999999999962697e-01 4.000000000000047962e-01 -5.289297518442095340e-04
-5.999999999999960920e-01 4.000000000000047962e-01 -2.942741849031415939e-04
-3.999999999999959144e-01 4.000000000000047962e-01 1.351639803414976439e-04
-1.999999999999957367e-01 4.000000000000047962e-01 8.246485242486194332e-04
4.440892098500626162e-15 4.000000000000047962e-01 1.841954717777866254e-03
2.000000000000046185e-01 4.000000000000047962e-01 3.224292522936934337e-03
4.000000000000047962e-01 4.000000000000047962e-01 4.911934207302967939e-03
6.000000000000049738e-01 4.000000000000047962e-01 6.698524345432162880e-03
8.000000000000051514e-01 4.000000000000047962e-01 8.263374798909669736e-03
1.000000000000005329e+00 4.000000000000047962e-01 9.365977461036848611e-03
1.200000000000005507e+00 4.000000000000047962e-01 9.896536565384394732e-03
1.400000000000005684e+00 4.000000000000047962e-01 9.726296567099113055e-03
1.600000000000005862e+00 4.000000000000047962e-01 8.643919284034620384e-03
1.800000000000006040e+00 4.000000000000047962e-01 6.459132198833732706e-03
2.000000000000006217e+00 4.000000000000047962e-01 3.292146932241854160e-03
2.200000000000006395e+00 4.000000000000047962e-01 -2.676598787119600811e-04
2.400000000000006573e+00 4.000000000000047962e-01 -3.147895337377642697e-03
2.600000000000006750e+00 4.000000000000047962e-01 -3.011683425394155473e-03
2.800000000000006928e+00 4.000000000000047962e-01 2.858167068740475551e-03
3.000000000000007105e+00 4.000000000000047962e-01 1.260951655681605624e-02
3.200000000000006395e+00 4.000000000000047962e-01 2.139893964695077297e-02
3.400000000000007461e+00 4.000000000000047962e-01 2.642759622789703916e-02
3.600000000000008527e+00 4.000000000000047962e-01 2.707506875618047662e-02
3.800000000000007816e+00 4.000000000000047962e-01 2.375472594421316683e-02
4.000000000000007105e+00 4.000000000000047962e-01 1.662946101475720750e-02
4.200000000000008171e+00 4.000000000000047962e-01 5.011698670447501530e-03
4.400000000000009237e+00 4.000000000000047962e-01 -1.191759553249418721e-02
4.600000000000008527e+00 4.000000000000047962e-01 -3.327261443495032472e-02
4.800000000000007816e+00 4.000000000000047962e-01 -5.223476809360737966e-02
5.000000000000008882e+00 4.000000000000047962e-01 -5.324847889599321205e-02
5.200000000000009948e+00 4.000000000000047962e-01 -3.273454819307661939e-02
5.400000000000009237e+00 4.000000000000047962e-01 -7.325863809812802052e-03
5.600000000000008527e+00 4.000000000000047962e-01 1.115173431224025444e-02
5.800000000000009592e+00 4.000000000000047962e-01 2.045480794164951030e-02
6.000000000000010658e+00 4.000000000000047962e-01 2.265113508427324743e-02
6.200000000000009948e+00 4.000000000000047962e-01 2.049963810949373758e-02
6.400000000000009237e+00 4.000000000000047962e-01 1.565370308484478543e-02
6.600000000000010303e+00 4.000000000000047962e-01 8.844575617505089082e-03
6.800000000000011369e+00 4.000000000000047962e-01 5.735017464821248355e-04
7.000000000000010658e+00 4.000000000000047962e-01 -8.385093362766061695e-03
7.200000000000009948e+00 4.000000000000047962e-01 -1.667206412815323141e-02
7.400000000000011013e+00 4.000000000000047962e-01 -2.238716497151981011e-02
7.600000000000012079e+00 4.000000000000047962e-01 -2.397562061071046094e-02
7.800000000000011369e+00 4.000000000000047962e-01 -2.176882724149604986e-02
8.000000000000010658e+00 4.000000000000047962e-01 -1.809148224278924258e-02
8.200000000000011724e+00 4.000000000000047962e-01 -1.490620166562181548e-02
8.400000000000012790e+00 4.000000000000047962e-01 -1.254356665345945747e-02
8.600000000000012079e+00 4.000000000000047962e-01 -1.077668307321611590e-02
8.800000000000011369e+00 4.000000000000047962e-01 -9.507000599625619816e-03
9.000000000000012434e+00 4.000000000000047962e-01 -8.761626790798697148e-03
9.200000000000013500e+00 4.000000000000047962e-01 -8.697795889399319302e-03
9.400000000000012790e+00 4.000000000000047962e-01 -9.661064199723191567e-03
9.600000000000012079e+00 4.000000000000047962e-01 -1.176980770687626257e-02
9.800000000000013145e+00 4.000000000000047962e-01 -1.393140221187872535e-02
1.000000000000001421e+01 4.000000000000047962e-01 -1.437048592858121247e-02
1.020000000000001350e+01 4.000000000000047962e-01 -1.248101624187956601e-02
1.040000000000001279e+01 4.000000000000047962e-01 -9.108335817887346780e-03
1.060000000000001386e+01 4.000000000000047962e-01 -5.470367179503820079e-03
1.080000000000001492e+01 4.000000000000047962e-01 -2.390215399726821743e-03
1.100000000000001421e+01 4.000000000000047962e-01 -1.854952751458870434e-04
1.120000000000001350e+01 4.000000000000047962e-01 1.162039050976272376e-03
1.140000000000001279e+01 4.000000000000047962e-01 1.825692640176572196e-03
1.160000000000001563e+01 4.000000000000047962e-01 2.015397444334468460e-03
1.180000000000001492e+01 4.000000000000047962e-01 1.916814375410972465e-03
1.200000000000001421e+01 4.000000000000047962e-01 1.669193754328027581e-03
1.220000000000001705e+01 4.000000000000047962e-01 1.365227255101441814e-03
1.240000000000001634e+01 4.000000000000047962e-01 1.060472675959090371e-03
1.260000000000001563e+01 4.000000000000047962e-01 7.846183535301048777e-04
1.280000000000001492e+01 4.000000000000047962e-01 5.509195739964962502e-04
1.300000000000001421e+01 4.000000000000047962e-01 3.628571529377876636e-04
1.320000000000001705e+01 4.000000000000047962e-01 2.183969190418352975e-04
1.340000000000001634e+01 4.000000000000047962e-01 1.125961418900274958e-04
1.360000000000001563e+01 4.000000000000047962e-01 3.920223986736268211e-05
1.380000000000001847e+01 4.000000000000047962e-01 -8.338677026558071660e-06
1.400000000000001776e+01 4.000000000000047962e-01 -3.623809546998757512e-05
1.420000000000001705e+01 4.000000000000047962e-01 -4.997531760875717401e-05
1.440000000000001634e+01 4.000000000000047962e-01 -5.410137417259015835e-05
1.460000000000001563e+01 4.000000000000047962e-01 -5.219144990037419366e-05
1.480000000000001847e+01 4.000000000000047962e-01 -4.690287621480232635e-05
1.500000000000001776e+01 4.000000000000047962e-01 -4.009764158701667447e-05

-5.000000000000000000e+00 6.000000000000049738e-01 -1.804729446164289283e-07
-4.799999999999999822e+00 6.000000000000049738e-01 -3.628597039277129837e-07
-4.599999999999999645e+00 6.000000000000049738e-01 -7.094681828881476443e-07
-4.399999999999999467e+00 6.000000000000049738e-01 -1.348681004267506365e-06
-4.199999999999999289e+00 6.000000000000049738e-01 -2.492151314608218189e-06
-3.999999999999999112e+00 6.000000000000049738e-01 -4.475343209333923779e-06
-3.799999999999998934e+00 6.000000000000049738e-01 -7.808238458872208046e-06
-3.599999999999998757e+00 6.000000000000049738e-01 -1.323217541421408513e-05
-3.399999999999998579e+00 6.000000000000049738e-01 -2.177330244998524952e-05
-3.199999999999998401e+00 6.000000000000049738e-01 -3.477599053387317056e-05
-2.999999999999998224e+00 6.000000000000049738e-01 -5.389186911924204572e-05
-2.799999999999998046e+00 6.000000000000049738e-01 -8.099393858790663019e-05
-2.599999999999997868e+00 6.000000000000049738e-01 -1.179828944935670354e-04
-2.399999999999997691e+00 6.000000000000049738e-01 -1.664559234000463996e-04
-2.199999999999997513e+00 6.000000000000049738e-01 -2.272156400605504175e-04
-1.999999999999997335e+00 6.000000000000049738e-01 -2.996036137613848800e-04
-1.799999999999997158e+00 6.000000000000049738e-01 -3.806427567394166729e-04
-1.599999999999996980e+00 6.000000000000049738e-01 -4.639664098790844586e-04
-1.399999999999996803e+00 6.000000000000049738e-01 -5.385201242400652986e-04
-1.199999999999996625e+00 6.000000000000049738e-01 -5.870924685518674399e-04
-9.999999999999964473e-01 6.000000000000049738e-01 -5.849117809569478977e-04
-7.999999999999962697e-01 6.000000000000049738e-01 -4.987916153078577816e-04
-5.999999999999960920e-01 6.000000000000049738e-01 -2.873452608255134167e-04
-3.999999999999959144e-01 6.000000000000049738e-01 9.769745081210626963e-05
-1.999999999999957367e-01 6.000000000000049738e-01 7.091190105480075882e-04
4.440892098500626162e-15 6.000000000000049738e-01 1.597236967796530340e-03
2.000000000000046185e-01 6.000000000000049738e-01 2.787994076059629317e-03
4.000000000000047962e-01 6.000000000000049738e-01 4.242242126555222266e-03
6.000000000000049738e-01 6.000000000000049738e-01 5.826426078834058206e-03
8.000000000000051514e-01 6.000000000000049738e-01 7.343018547671661261e-03
1.000000000000005329e+00 6.000000000000049738e-01 8.608701729589761723e-03
1.200000000000005507e+00 6.000000000000049738e-01 9.488872046023754878e-03
1.400000000000005684e+00 6.000000000000049738e-01 9.854441634134134334e-03
1.600000000000005862e+00 6.000000000000049738e-01 9.544928279426536863e-03
1.800000000000006040e+00 6.000000000000049738e-01 8.438277707620405951e-03
2.000000000000006217e+00 6.000000000000049738e-01 6.652243616230967688e-03
2.200000000000006395e+00 6.000000000000049738e-01 4.756173138612939527e-03
2.400000000000006573e+00 6.000000000000049738e-01 3.830985037332762175e-03
2.600000000000006750e+00 6.000000000000049738e-01 5.341718235363081962e-03
2.800000000000006928e+00 6.000000000000049738e-01 1.018395796410224464e-02
3.000000000000007105e+00 6.000000000000049738e-01 1.706963669249524779e-02
3.200000000000006395e+00 6.000000000000049738e-01 2.322045501281513880e-02
3.400000000000007461e+00 6.000000000000049738e-01 2.651472095699959619e-02
3.600000000000008527e+00 6.000000000000049738e-01 2.620571159575326922e-02
3.800000000000007816e+00 6.000000000000049738e-01 2.232394209852361575e-02
4.000000000000007105e+00 6.000000000000049738e-01 1.476723219808273591e-02
4.200000000000008171e+00 6.000000000000049738e-01 3.017617612826988590e-03
4.400000000000009237e+00 6.000000000000049738e-01 -1.300474849607529543e-02
4.600000000000008527e+00 6.000000000000049738e-01 -3.100299848554615226e-02
4.800000000000007816e+00 6.000000000000049738e-01 -4.447162450883929141e-02
5.000000000000008882e+00 6.000000000000049738e-01 -4.482658193827901427e-02
5.200000000000009948e+00 6.000000000000049738e-01 -3.085972389271884539e-02
5.400000000000009237e+00 6.000000000000049738e-01 -1.137539612927949105e-02
5.600000000000008527e+00 6.000000000000049738e-01 4.820588096509922232e-03
5.800000000000009592e+00 6.000000000000049738e-01 1.441699872336996494e-02
6.000000000000010658e+00 6.000000000000049738e-01 1.817379522108436563e-02
6.200000000000009948e+00 6.000000000000049738e-01 1.794973101818243127e-02
6.400000000000009237e+00 6.000000000000049738e-01 1.510076511044296937e-02
6.600000000000010303e+00 6.000000000000049738e-01 1.040736130416858307e-02
6.800000000000011369e+00 6.000000000000049738e-01 4.467735521194191560e-03
7.000000000000010658e+00 6.000000000000049738e-01 -1.975933009365518373e-03
7.200000000000009948e+00 6.000000000000049738e-01 -7.848978908691831360e-03
7.400000000000011013e+00 6.000000000000049738e-01 -1.181486597524761262e-02
7.600000000000012079e+00 6.000000000000049738e-01 -1.286122219677037284e-02
7.800000000000011369e+00 6.000000000000049738e-01 -1.121937280508046413e-02
8.000000000000010658e+00 6.000000000000049738e-01 -8.420375141023936361e-03
8.200000000000011724e+00 6.000000000000049738e-01 -5.870190502180515878e-03
8.400000000000012790e+00 6.000000000000049738e-01 -3.886831906659941448e-03
8.600000000000012079e+00 6.000000000000049738e-01 -2.291420962863415910e-03
8.800000000000011369e+00 6.000000000000049738e-01 -9.850783352546039345e-04
9.000000000000012434e+00 6.000000000000049738e-01 1.293144133014532309e-05
9.200000000000013500e+00 6.000000000000049738e-01 5.517721875252182967e-04
9.400000000000012790e+00 6.000000000000049738e-01 2.773257083962161226e-04
9.600000000000012079e+00 6.000000000000049738e-01 -1.026155323932084014e-03
9.800000000000013145e+00 6.000000000000049738e-01 -2.719590034348034861e-03
1.000000000000001421e+01 6.000000000000049738e-01 -3.623821036483681687e-03
1.020000000000001350e+01 6.000000000000049738e-01 -3.183750525678836346e-03
1.040000000000001279e+01 6.000000000000049738e-01 -1.760299869555130266e-03
1.060000000000001386e+01 6.000000000000049738e-01 -5.277344126727118791e-05
1.080000000000001492e+01 6.000000000000049738e-01 1.404334398085822907e-03
1.100000000000001421e+01 6.000000000000049738e-01 2.372386415508949062e-03
1.120000000000001350e+01 6.000000000000049738e-01 2.836602160890376242e-03
1.140000000000001279e+01 6.000000000000049738e-01 2.897640716956646767e-03
1.160000000000001563e+01 6.000000000000049738e-01 2.690034087628992605e-03
1.180000000000001492e+01 6.000000000000049738e-01 2.336063300674653780e-03
1.200000000000001421e+01 6.000000000000049738e-01 1.927263052302336747e-03
1.220000000000001705e+01 6.000000000000049738e-01 1.522896388073028285e-03
1.240000000000001634e+01 6.000000000000049738e-01 1.156234613379729728e-03
1.260000000000001563e+01 6.000000000000049738e-01 8.425787822893936055e-04
1.280000000000001492e+01 6.000000000000049738e-01 5.860591370986742042e-04
1.300000000000001421e+01 6.000000000000049738e-01 3.844090227549659873e-04
1.320000000000001705e+01 6.000000000000049738e-01 2.319803117324109739e-04
1.340000000000001634e+01 6.000000000000049738e-01 1.215643554911116490e-04
1.360000000000001563e+01 6.000000000000049738e-01 4.550166673959694035e-05
1.380000000000001847e+01 6.000000000000049738e-01 -3.617383566407793188e-06
1.400000000000001776e+01 6.000000000000049738e-01 -3.250750172389070390e-05
1.420000000000001705e+01 6.000000000000049738e-01 -4.692979213774796458e-05
1.440000000000001634e+01 6.000000000000049738e-01 -5.158280882115455799e-05
1.460000000000001563e+01 6.000000000000049738e-01 -5.011209407639584742e-05
1.480000000000001847e+01 6.000000000000049738e-01 -4.520432090135049173e-05
1.500000000000001776e+01 6.000000000000049738e-01 -3.873146107073938745e-05

-5.000000000000000000e+00 8.000000000000051514e-01 -1.649111785229150726e-07
-4.799999999999999822e+00 8.000000000000051514e-01 -3.315640141933615694e-07
-4.599999999999999645e+00 8.000000000000051514e-01 -6.482609212311711882e-07
-4.399999999999999467e+00 8.000000000000051514e-01 -1.232285626297265360e-06
-4.199999999999999289e+00 8.000000000000051514e-01 -2.276972846421548327e-06
-3.999999999999999112e+00 8.000000000000051514e-01 -4.088707131969736739e-06
-3.799999999999998934e+00 8.000000000000051514e-01 -7.133165098913513149e-06
-3.599999999999998757e+00 8.000000000000051514e-01 -1.208707451078939398e-05
-3.399999999999998579e+00 8.000000000000051514e-01 -1.988672371134654981e-05
-3.199999999999998401e+00 8.000000000000051514e-01 -3.175788858347343831e-05
-2.999999999999998224e+00 8.000000000000051514e-01 -4.920477096807926616e-05
-2.799999999999998046e+00 8.000000000000051514e-01 -7.392983050077012739e-05
-2.599999999999997868e+00 8.000000000000051514e-01 -1.076543534145631137e-04
-2.399999999999997691e+00 8.000000000000051514e-01 -1.518128877514814601e-04
-2.199999999999997513e+00 8.000000000000051514e-01 -2.071026609679496675e-04
-1.999999999999997335e+00 8.000000000000051514e-01 -2.728778539473727580e-04
-1.799999999999997158e+00 8.000000000000051514e-01 -3.463826165093205419e-04
-1.599999999999996980e+00 8.000000000000051514e-01 -4.218155108174730366e-04
-1.399999999999996803e+00 8.000000000000051514e-01 -4.892268200040837808e-04
-1.199999999999996625e+00 8.000000000000051514e-01 -5.333053377289687915e-04
-9.999999999999964473e-01 8.000000000000051514e-01 -5.322528865165891817e-04
-7.999999999999962697e-01 8.000000000000051514e-01 -4.571551238990385945e-04
-5.999999999999960920e-01 8.000000000000051514e-01 -2.723758026392887393e-04
-3.999999999999959144e-01 8.000000000000051514e-01 6.269565328509883685e-05
-1.999999999999957367e-01 8.000000000000051514e-01 5.904014721107535410e-04
4.440892098500626162e-15 8.000000000000051514e-01 1.348682131671719887e-03
2.000000000000046185e-01 8.000000000000051514e-01 2.358067553848808978e-03
4.000000000000047962e-01 8.000000000000051514e-01 3.600746056218415928e-03
6.000000000000049738e-01 8.000000000000051514e-01 5.004964161188782575e-03
8.000000000000051514e-01 8.000000000000051514e-01 6.455460721228456836e-03
1.000000000000005329e+00 8.000000000000051514e-01 7.825406193216612877e-03
1.200000000000005507e+00 8.000000000000051514e-01 8.996233967190776434e-03
1.400000000000005684e+00 8.000000000000051514e-01 9.852510997583427410e-03
1.600000000000005862e+00 8.000000000000051514e-01 1.028366781165171266e-02
1.800000000000006040e+00 8.000000000000051514e-01 1.023415911140593791e-02
2.000000000000006217e+00 8.000000000000051514e-01 9.818333777366570689e-03
2.200000000000006395e+00 8.000000000000051514e-01 9.454993518540861369e-03
2.400000000000006573e+00 8.000000000000051514e-01 9.884327351560820429e-03
2.600000000000006750e+00 8.000000000000051514e-01 1.189231132392855848e-02
2.800000000000006928e+00 8.000000000000051514e-01 1.568199701175819125e-02
3.000000000000007105e+00 8.000000000000051514e-01 2.034896643672269578e-02
3.200000000000006395e+00 8.000000000000051514e-01 2.426280534968876246e-02
3.400000000000007461e+00 8.000000000000051514e-01 2.603803050293371918e-02
3.600000000000008527e+00 8.000000000000051514e-01 2.501167074085715661e-02
3.800000000000007816e+00 8.000000000000051514e-01 2.098625481148622823e-02
4.000000000000007105e+00 8.000000000000051514e-01 1.380781616369769482e-02
4.200000000000008171e+00 8.000000000000051514e-01 3.335541558883383176e-03
4.400000000000009237e+00 8.000000000000051514e-01 -9.899848234531258284e-03
4.600000000000008527e+00 8.000000000000051514e-01 -2.350169422542315589e-02
4.800000000000007816e+00 8.000000000000051514e-01 -3.280181898501510068e-02
5.000000000000008882e+00 8.000000000000051514e-01 -3.319329194963729218e-02
5.200000000000009948e+00 8.000000000000051514e-01 -2.434664272118499187e-02
5.400000000000009237e+00 8.000000000000051514e-01 -1.096379764518105870e-02
5.600000000000008527e+00 8.000000000000051514e-01 1.398489985366036751e-03
5.800000000000009592e+00 8.000000000000051514e-01 9.873898133688880155e-03
6.000000000000010658e+00 8.000000000000051514e-01 1.429933107395188474e-02
6.200000000000009948e+00 8.000000000000051514e-01 1.559229057396166462e-02
6.400000000000009237e+00 8.000000000000051514e-01 1.466874032008096997e-02
6.600000000000010303e+00 8.000000000000051514e-01 1.223034138347092563e-02
6.800000000000011369e+00 8.000000000000051514e-01 8.897985183276849175e-03
7.000000000000010658e+00 8.000000000000051514e-01 5.361259357035370182e-03
7.200000000000009948e+00 8.000000000000051514e-01 2.448759656333945531e-03
7.400000000000011013e+00 8.000000000000051514e-01 1.024263978272007538e-03
7.600000000000012079e+00 8.000000000000051514e-01 1.598040313131892601e-03
7.800000000000011369e+00 8.000000000000051514e-01 3.828628122763862163e-03
8.000000000000010658e+00 8.000000000000051514e-01 6.584143843566358026e-03
8.200000000000011724e+00 8.000000000000051514e-01 8.871024049530834218e-03
8.400000000000012790e+00 8.000000000000051514e-01 1.054560480041542847e-02
8.600000000000012079e+00 8.000000000000051514e-01 1.194956115911351147e-02
8.800000000000011369e+00 8.000000000000051514e-01 1.332606025273977424e-02
9.000000000000012434e+00 8.000000000000051514e-01 1.465987704227023763e-02
9.200000000000013500e+00 8.000000000000051514e-01 1.562893214589338928e-02
9.400000000000012790e+00 8.000000000000051514e-01 1.561629544237492541e-02
9.600000000000012079e+00 8.000000000000051514e-01 1.419878534904570055e-02
9.800000000000013145e+00 8.000000000000051514e-01 1.178750426266341259e-02
1.000000000000001421e+01 8.000000000000051514e-01 9.366836504905653657e-03
1.020000000000001350e+01 8.000000000000051514e-01 7.630498193991485517e-03
1.040000000000001279e+01 8.000000000000051514e-01 6.644140894375233364e-03
1.060000000000001386e+01 8.000000000000051514e-01 6.115562193285224366e-03
1.080000000000001492e+01 8.000000000000051514e-01 5.730370946695806204e-03
1.100000000000001421e+01 8.000000000000051514e-01 5.299333648858310652e-03
1.120000000000001350e+01 8.000000000000051514e-01 4.761312883518721041e-03
1.140000000000001279e+01 8.000000000000051514e-01 4.135203529407486221e-03
1.160000000000001563e+01 8.000000000000051514e-01 3.472040458608271606e-03
1.180000000000001492e+01 8.000000000000051514e-01 2.823625873450310089e-03
1.200000000000001421e+01 8.000000000000051514e-01 2.228047599036459686e-03
1.220000000000001705e+01 8.000000000000051514e-01 1.706841204695800198e-03
1.240000000000001634e+01 8.000000000000051514e-01 1.267930723214260409e-03
1.260000000000001563e+01 8.000000000000051514e-01 9.101202181027416441e-04
1.280000000000001492e+01 8.000000000000051514e-01 6.269868534592432227e-04
1.300000000000001421e+01 8.000000000000051514e-01 4.095604600405991502e-04
1.320000000000001705e+01 8.000000000000051514e-01 2.479463625684224701e-04
1.340000000000001634e+01 8.000000000000051514e-01 1.322594592991751855e-04
1.360000000000001563e+01 8.000000000000051514e-01 5.317539160448544349e-05
1.380000000000001847e+01 8.000000000000051514e-01 2.274554770656570218e-06
1.400000000000001776e+01 8.000000000000051514e-01 -2.774660233308189826e-05
1.420000000000001705e+01 8.000000000000051514e-01 -4.297331819382396072e-05
1.440000000000001634e+01 8.000000000000051514e-01 -4.826855244922751093e-05
1.460000000000001563e+01 8.000000000000051514e-01 -4.735164862687871699e-05
1.480000000000001847e+01 8.000000000000051514e-01 -4.293618101474507367e-05
1.500000000000001776e+01 8.000000000000051514e-01 -3.690010240178083039e-05

-5.000000000000000000e+00 1.000000000000005329e+00 -1.468594103927723640e-07
-4.799999999999999822e+00 1.000000000000005329e+00 -2.952617681852338428e-07
-4.599999999999999645e+00 1.000000000000005329e+00 -5.772643783021255563e-07
-4.399999999999999467e+00 1.000000000000005329e+00 -1.097280056088792698e-06
-4.199999999999999289e+00 1.000000000000005329e+00 -2.027403138111120992e-06
-3.999999999999999112e+00 1.000000000000005329e+00 -3.640306113817127760e-06
-3.799999999999998934e+00 1.000000000000005329e+00 -6.350315154017224117e-06
-3.599999999999998757e+00 1.000000000000005329e+00 -1.075930019145675829e-05
-3.399999999999998579e+00 1.000000000000005329e+00 -1.769949389665605369e-05
-3.199999999999998401e+00 1.000000000000005329e+00 -2.825945663928871389e-05
-2.999999999999998224e+00 1.000000000000005329e+00 -4.377304239699771933e-05
-2.799999999999998046e+00 1.000000000000005329e+00 -6.574608649530037355e-05
-2.599999999999997868e+00 1.000000000000005329e+00 -9.569378641271120318e-05
-2.399999999999997691e+00 1.000000000000005329e+00 -1.348650850389210450e-04
-2.199999999999997513e+00 1.000000000000005329e+00 -1.838386657969411499e-04
-1.999999999999997335e+00 1.000000000000005329e+00 -2.419854875009369252e-04
-1.799999999999997158e+00 1.000000000000005329e+00 -3.068004585739107001e-04
-1.599999999999996980e+00 1.000000000000005329e+00 -3.731093844991708870e-04
-1.399999999999996803e+00 1.000000000000005329e+00 -4.321663911017081978e-04
-1.199999999999996625e+00 1.000000000000005329e+00 -4.706970930058209908e-04
-9.999999999999964473e-01 1.000000000000005329e+00 -4.700435195576677886e-04
-7.999999999999962697e-01 1.000000000000005329e+00 -4.057230388300205027e-04
-5.999999999999960920e-01 1.000000000000005329e+00 -2.478334814332945808e-04
-3.999999999999959144e-01 1.000000000000005329e+00 3.733177719084099298e-05
-1.999999999999957367e-01 1.000000000000005329e+00 4.843054654661999589e-04
4.440892098500626162e-15 1.000000000000005329e+00 1.123783629066144821e-03
2.000000000000046185e-01 1.000000000000005329e+00 1.975286033792685372e-03
4.000000000000047962e-01 1.000000000000005329e+00 3.037113586277882717e-03
6.000000000000049738e-01 1.000000000000005329e+00 4.278139545763046982e-03
8.000000000000051514e-01 1.000000000000005329e+00 5.638484965682460243e-03
1.000000000000005329e+00 1.000000000000005329e+00 7.038804598122908041e-03
1.200000000000005507e+00 1.000000000000005329e+00 8.389860542380280298e-03
1.400000000000005684e+00 1.000000000000005329e+00 9.600791548659679334e-03
1.600000000000005862e+00 1.000000000000005329e+00 1.059660274240547921e-02
1.800000000000006040e+00 1.000000000000005329e+00 1.135539280422918733e-02
2.000000000000006217e+00 1.000000000000005329e+00 1.196573284912883645e-02
2.200000000000006395e+00 1.000000000000005329e+00 1.267959738984385590e-02
2.400000000000006573e+00 1.000000000000005329e+00 1.388775553555733969e-02
2.600000000000006750e+00 1.000000000000005329e+00 1.592892178869447298e-02
2.800000000000006928e+00 1.000000000000005329e+00 1.876862073532753472e-02
3.000000000000007105e+00 1.000000000000005329e+00 2.181540404414309547e-02
3.200000000000006395e+00 1.000000000000005329e+00 2.413080389869439943e-02
3.400000000000007461e+00 1.000000000000005329e+00 2.485987800479796603e-02
3.600000000000008527e+00 1.000000000000005329e+00 2.346850256654408121e-02
3.800000000000007816e+00 1.000000000000005329e+00 1.969513507089407089e-02
4.000000000000007105e+00 1.000000000000005329e+00 1.345459771294026802e-02
4.200000000000008171e+00 1.000000000000005329e+00 4.920223276174244542e-03
4.400000000000009237e+00 1.000000000000005329e+00 -5.113344604753342591e-03
4.600000000000008527e+00 1.000000000000005329e+00 -1.475115962138674221e-02
4.800000000000007816e+00 1.000000000000005329e+00 -2.111666706099085689e-02
5.000000000000008882e+00 1.000000000000005329e+00 -2.177768607802207934e-02
5.200000000000009948e+00 1.000000000000005329e+00 -1.664674511767277876e-02
5.400000000000009237e+00 1.000000000000005329e+00 -8.198682750488576337e-03
5.600000000000008527e+00 1.000000000000005329e+00 4.053015405105007247e-04
5.800000000000009592e+00 1.000000000000005329e+00 7.157132388229731426e-03
6.000000000000010658e+00 1.000000000000005329e+00 1.151172316504584826e-02
6.200000000000009948e+00 1.000000000000005329e+00 1.374531291186534103e-02
6.400000000000009237e+00 1.000000000000005329e+00 1.438300713107472720e-02
6.600000000000010303e+00 1.000000000000005329e+00 1.398441251868169123e-02
6.800000000000011369e+00 1.000000000000005329e+00 1.312603856881034564e-02
7.000000000000010658e+00 1.000000000000005329e+00 1.242550168805409833e-02
7.200000000000009948e+00 1.000000000000005329e+00 1.252939709194273755e-02
7.400000000000011013e+00 1.000000000000005329e+00 1.399287207430966601e-02
7.600000000000012079e+00 1.000000000000005329e+00 1.700847994671386351e-02
7.800000000000011369e+00 1.000000000000005329e+00 2.112501982379911061e-02
8.000000000000010658e+00 1.000000000000005329e+00 2.534000561495354867e-02
8.200000000000011724e+00 1.000000000000005329e+00 2.874501934471548892e-02
8.400000000000012790e+00 1.000000000000005329e+00 3.113571787658150555e-02
8.600000000000012079e+00 1.000000000000005329e+00 3.288689450076683757e-02
8.800000000000011369e+00 1.000000000000005329e+00 3.436658968552196852e-02
9.000000000000012434e+00 1.000000000000005329e+00 3.553120051078050012e-02
9.200000000000013500e+00 1.000000000000005329e+00 3.585141427958882243e-02
9.400000000000012790e+00 1.000000000000005329e+00 3.460121096451764661e-02
9.600000000000012079e+00 1.000000000000005329e+00 3.149307518860533506e-02
9.800000000000013145e+00 1.000000000000005329e+00 2.707546108822637271e-02
1.000000000000001421e+01 1.000000000000005329e+00 2.236072499042349171e-02
1.020000000000001350e+01 1.000000000000005329e+00 1.814585165014321808e-02
1.040000000000001279e+01 1.000000000000005329e+00 1.472781940982605467e-02
1.060000000000001386e+01 1.000000000000005329e+00 1.204315186127317278e-02
1.080000000000001492e+01 1.000000000000005329e+00 9.903564706395775324e-03
1.100000000000001421e+01 1.000000000000005329e+00 8.138817458624434883e-03
1.120000000000001350e+01 1.000000000000005329e+00 6.639690248223053398e-03
1.140000000000001279e+01 1.000000000000005329e+00 5.349722218793578205e-03
1.160000000000001563e+01 1.000000000000005329e+00 4.243080649666972765e-03
1.180000000000001492e+01 1.000000000000005329e+00 3.305950454004205966e-03
1.200000000000001421e+01 1.000000000000005329e+00 2.526063810116870988e-03
1.220000000000001705e+01 1.000000000000005329e+00 1.889009005309081604e-03
1.240000000000001634e+01 1.000000000000005329e+00 1.378288642787572384e-03
1.260000000000001563e+01 1.000000000000005329e+00 9.766277243873826373e-04
1.280000000000001492e+01 1.000000000000005329e+00 6.671940365803366016e-04
1.300000000000001421e+01 1.000000000000005329e+00 4.343283684296292456e-04
1.320000000000001705e+01 1.000000000000005329e+00 2.638573943035619064e-04
1.340000000000001634e+01 1.000000000000005329e+00 1.431828439149836023e-04
1.360000000000001563e+01 1.000000000000005329e+00 6.129137853070673180e-05
1.380000000000001847e+01 1.000000000000005329e+00 8.745422927850293176e-06
1.400000000000001776e+01 1.000000000000005329e+00 -2.234228586841151352e-05
1.420000000000001705e+01 1.000000000000005329e+00 -3.836795146070152686e-05
1.440000000000001634e+01 1.000000000000005329e+00 -4.434256513958170103e-05
1.460000000000001563e+01 1.000000000000005329e+00 -4.404325189876045474e-05
1.480000000000001847e+01 1.000000000000005329e+00 -4.019691997980266474e-05
1.500000000000001776e+01 1.000000000000005329e+00 -3.467725625369881618e-05

-5.000000000000000000e+00 1.200000000000005507e+00 -1.274586637969045301e-07
-4.799999999999999822e+00 1.200000000000005507e+00 -2.562480384182845214e-07
-4.599999999999999645e+00 1.200000000000005507e+00 -5.009681726019583684e-07
-4.399999999999999467e+00 1.200000000000005507e+00 -9.522043407195093150e-07
-4.199999999999999289e+00 1.200000000000005507e+00 -1.759235434463265006e-06
-3.999999999999999112e+00 1.200000000000005507e+00 -3.158529909467876318e-06
-3.799999999999998934e+00 1.200000000000005507e+00 -5.509284698323886869e-06
-3.599999999999998757e+00 1.200000000000005507e+00 -9.333039129221237597e-06
-3.399999999999998579e+00 1.200000000000005507e+00 -1.535043731969880894e-05
-3.199999999999998401e+00 1.200000000000005507e+00 -2.450304234213156998e-05
-2.999999999999998224e+00 1.200000000000005507e+00 -3.794251663410313016e-05
-2.799999999999998046e+00 1.200000000000005507e+00 -5.696497064086860295e-05
-2.599999999999997868e+00 1.200000000000005507e+00 -8.286680364787734677e-05
-2.399999999999997691e+00 1.200000000000005507e+00 -1.167016034417534952e-04
-2.199999999999997513e+00 1.200000000000005507e+00 -1.589259070148381012e-04
-1.999999999999997335e+00 1.200000000000005507e+00 -2.089327899826400384e-04
-1.799999999999997158e+00 1.200000000000005507e+00 -2.644825186546240973e-04
-1.599999999999996980e+00 1.200000000000005507e+00 -3.210466302467375726e-04
-1.399999999999996803e+00 1.200000000000005507e+00 -3.710908725340647746e-04
-1.199999999999996625e+00 1.200000000000005507e+00 -4.033493813208015983e-04
-9.999999999999964473e-01 1.200000000000005507e+00 -4.022069189606250483e-04
-7.999999999999962697e-01 1.200000000000005507e+00 -3.474067180152543228e-04
-5.999999999999960920e-01 1.200000000000005507e+00 -2.143850870772963163e-04
-3.999999999999959144e-01 1.200000000000005507e+00 2.449774100272161825e-05
-1.999999999999957367e-01 1.200000000000005507e+00 3.977406190743181186e-04
4.440892098500626162e-15 1.200000000000005507e+00 9.315588725716714667e-04
2.000000000000046185e-01 1.200000000000005507e+00 1.645815882545016142e-03
4.000000000000047962e-01 1.200000000000005507e+00 2.549174048321307864e-03
6.000000000000049738e-01 1.200000000000005507e+00 3.634549847958162827e-03
8.000000000000051514e-01 1.200000000000005507e+00 4.876634134072559829e-03
1.000000000000005329e+00 1.200000000000005507e+00 6.232137971230093318e-03
1.200000000000005507e+00 1.200000000000005507e+00 7.642751533580302917e-03
1.400000000000005684e+00 1.200000000000005507e+00 9.043202736020694230e-03
1.600000000000005862e+00 1.200000000000005507e+00 1.037822676812651286e-02
1.800000000000006040e+00 1.200000000000005507e+00 1.162828848677190108e-02
2.000000000000006217e+00 1.200000000000005507e+00 1.283708062060806045e-02
2.200000000000006395e+00 1.200000000000005507e+00 1.412400361716781641e-02
2.400000000000006573e+00 1.200000000000005507e+00 1.565078847557078989e-02
2.600000000000006750e+00 1.200000000000005507e+00 1.751701112799579352e-02
2.800000000000006928e+00 1.200000000000005507e+00 1.962036691081517348e-02
3.000000000000007105e+00 1.200000000000005507e+00 2.159474685720233836e-02
3.200000000000006395e+00 1.200000000000005507e+00 2.290443921226106849e-02
3.400000000000007461e+00 1.200000000000005507e+00 2.302048129242346627e-02
3.600000000000008527e+00 1.200000000000005507e+00 2.154403616112400902e-02
3.800000000000007816e+00 1.200000000000005507e+00 1.825263917072667344e-02
4.000000000000007105e+00 1.200000000000005507e+00 1.314250875625635508e-02
4.200000000000008171e+00 1.200000000000005507e+00 6.525177266029679249e-03
4.400000000000009237e+00 1.200000000000005507e+00 -8.198088521017220763e-04
4.600000000000008527e+00 1.200000000000005507e+00 -7.547006498801029327e-03
4.800000000000007816e+00 1.200000000000005507e+00 -1.198172016313073240e-02
5.000000000000008882e+00 1.200000000000005507e+00 -1.286253495497196621e-02
5.200000000000009948e+00 1.200000000000005507e+00 -1.014768394380758179e-02
5.400000000000009237e+00 1.200000000000005507e+00 -5.070719795846333720e-03
5.600000000000008527e+00 1.200000000000005507e+00 6.693740948588437940e-04
5.800000000000009592e+00 1.200000000000005507e+00 5.784714406212245960e-03
6.000000000000010658e+00 1.200000000000005507e+00 9.700569957184566883e-03
6.200000000000009948e+00 1.200000000000005507e+00 1.239205042710616808e-02
6.400000000000009237e+00 1.200000000000005507e+00 1.413543925376338495e-02
6.600000000000010303e+00 1.200000000000005507e+00 1.535232763811758550e-02
6.800000000000011369e+00 1.200000000000005507e+00 1.653747766305665307e-02
7.000000000000010658e+00 1.200000000000005507e+00 1.821992112215408896e-02
7.200000000000009948e+00 1.200000000000005507e+00 2.090929295812224420e-02
7.400000000000011013e+00 1.200000000000005507e+00 2.497910878334314022e-02
7.600000000000012079e+00 1.200000000000005507e+00 3.047261145477610234e-02
7.800000000000011369e+00 1.200000000000005507e+00 3.692669696634342386e-02
8.000000000000010658e+00 1.200000000000005507e+00 4.343020665243443879e-02
8.200000000000011724e+00 1.200000000000005507e+00 4.903328579864887904e-02
8.400000000000012790e+00 1.200000000000005507e+00 5.322762455712131552e-02
8.600000000000012079e+00 1.200000000000005507e+00 5.602395326682765853e-02
8.800000000000011369e+00 1.200000000000005507e+00 5.757763862657974685e-02
9.000000000000012434e+00 1.200000000000005507e+00 5.778656325317894915e-02
9.200000000000013500e+00 1.200000000000005507e+00 5.623965789166873036e-02
9.400000000000012790e+00 1.200000000000005507e+00 5.257531037759495540e-02
9.600000000000012079e+00 1.200000000000005507e+00 4.695079602674922387e-02
9.800000000000013145e+00 1.200000000000005507e+00 4.014205344061701902e-02
1.000000000000001421e+01 1.200000000000005507e+00 3.315811089288029506e-02
1.020000000000001350e+01 1.200000000000005507e+00 2.677423241351220215e-02
1.040000000000001279e+01 1.200000000000005507e+00 2.135089256242072436e-02
1.060000000000001386e+01 1.200000000000005507e+00 1.692257745749990369e-02
1.080000000000001492e+01 1.200000000000005507e+00 1.336410422540561943e-02
1.100000000000001421e+01 1.200000000000005507e+00 1.051203920584520106e-02
1.120000000000001350e+01 1.200000000000005507e+00 8.221156116635514044e-03
1.140000000000001279e+01 1.200000000000005507e+00 6.378479619298252704e-03
1.160000000000001563e+01 1.200000000000005507e+00 4.898934298554542821e-03
1.180000000000001492e+01 1.200000000000005507e+00 3.716911910082327034e-03
1.200000000000001421e+01 1.200000000000005507e+00 2.779621647656800067e-03
1.220000000000001705e+01 1.200000000000005507e+00 2.043237119714787827e-03
1.240000000000001634e+01 1.200000000000005507e+00 1.470958813724963787e-03
1.260000000000001563e+01 1.200000000000005507e+00 1.031929158617417601e-03
1.280000000000001492e+01 1.200000000000005507e+00 7.003797677284544828e-04
1.300000000000001421e+01 1.200000000000005507e+00 4.548223411333812173e-04
1.320000000000001705e+01 1.200000000000005507e+00 2.773112532132050441e-04
1.340000000000001634e+01 1.200000000000005507e+00 1.528423981194336446e-04
1.360000000000001563e+01 1.200000000000005507e+00 6.890921818386053254e-05
1.380000000000001847e+01 1.200000000000005507e+00 1.518782692294842080e-05
1.400000000000001776e+01 1.200000000000005507e+00 -1.670009808411614921e-05
1.420000000000001705e+01 1.200000000000005507e+00 -3.339479997139482408e-05
1.440000000000001634e+01 1.200000000000005507e+00 -4.000672472736286868e-05
1.460000000000001563e+01 1.200000000000005507e+00 -4.033599079219066138e-05
1.480000000000001847e+01 1.200000000000005507e+00 -3.709862010991879359e-05
1.500000000000001776e+01 1.200000000000005507e+00 -3.214785854392708200e-05

-5.000000000000000000e+00 1.400000000000005684e+00 -1.078091477486530482e-07
-4.799999999999999822e+00 1.400000000000005684e+00 -2.167356350424029876e-07
-4.599999999999999645e+00 1.400000000000005684e+00 -4.237005996881988291e-07
-4.399999999999999467e+00 1.400000000000005684e+00 -8.052907206697163914e-07
-4.199999999999999289e+00 1.400000000000005684e+00 -1.487691584382342127e-06
-3.999999999999999112e+00 1.400000000000005684e+00 -2.670736262319218916e-06
-3.799999999999998934e+00 1.400000000000005684e+00 -4.657856119609189984e-06
-3.599999999999998757e+00 1.400000000000005684e+00 -7.889375861393765085e-06
-3.399999999999998579e+00 1.400000000000005684e+00 -1.297321247529493283e-05
-3.199999999999998401e+00 1.400000000000005684e+00 -2.070261332954461187e-05
-2.999999999999998224e+00 1.400000000000005684e+00 -3.204577400459932072e-05
-2.799999999999998046e+00 1.400000000000005684e+00 -4.808829641304196331e-05
-2.599999999999997868e+00 1.400000000000005684e+00 -6.990820904392260266e-05
-2.399999999999997691e+00 1.400000000000005684e+00 -9.836626933468661967e-05
-2.199999999999997513e+00 1.400000000000005684e+00 -1.338020434701557289e-04
-1.999999999999997335e+00 1.400000000000005684e+00 -1.756374653582995016e-04
-1.799999999999997158e+00 1.400000000000005684e+00 -2.219011578874107891e-04
-1.599999999999996980e+00 1.400000000000005684e+00 -2.686961282744386686e-04
-1.399999999999996803e+00 1.400000000000005684e+00 -3.096422092230009587e-04
-1.199999999999996625e+00 1.400000000000005684e+00 -3.353414860217071060e-04
-9.999999999999964473e-01 1.400000000000005684e+00 -3.329514544229597692e-04
-7.999999999999962697e-01 1.400000000000005684e+00 -2.860063047832464372e-04
-5.999999999999960920e-01 1.400000000000005684e+00 -1.746703735858004037e-04
-3.999999999999959144e-01 1.400000000000005684e+00 2.341986381710616663e-05
-1.999999999999957367e-01 1.400000000000005684e+00 3.317018410604575542e-04
4.440892098500626162e-15 1.400000000000005684e+00 7.727629893248370851e-04
2.000000000000046185e-01 1.400000000000005684e+00 1.366131106999766932e-03
4.000000000000047962e-01 1.400000000000005684e+00 2.125852216276145120e-03
6.000000000000049738e-01 1.400000000000005684e+00 3.057845769046390813e-03
8.000000000000051514e-01 1.400000000000005684e+00 4.157094699237178642e-03
1.000000000000005329e+00 1.400000000000005684e+00 5.405067823398270951e-03
1.200000000000005507e+00 1.400000000000005684e+00 6.768824203655147975e-03
1.400000000000005684e+00 1.400000000000005684e+00 8.204630236021675377e-03
1.600000000000005862e+00 1.400000000000005684e+00 9.668368356011074888e-03
1.800000000000006040e+00 1.400000000000005684e+00 1.113113016655872117e-02
2.000000000000006217e+00 1.400000000000005684e+00 1.259313979841301251e-02
2.200000000000006395e+00 1.400000000000005684e+00 1.408501389662319796e-02
2.400000000000006573e+00 1.400000000000005684e+00 1.564440959231405345e-02
2.600000000000006750e+00 1.400000000000005684e+00 1.726518124283357367e-02
2.800000000000006928e+00 1.400000000000005684e+00 1.884041850078426589e-02
3.000000000000007105e+00 1.400000000000005684e+00 2.014084335059610278e-02
3.200000000000006395e+00 1.400000000000005684e+00 2.085156981967136933e-02
3.400000000000007461e+00 1.400000000000005684e+00 2.064444493593589613e-02
3.600000000000008527e+00 1.400000000000005684e+00 1.924967438483947413e-02
3.800000000000007816e+00 1.400000000000005684e+00 1.652046038061251096e-02
4.000000000000007105e+00 1.400000000000005684e+00 1.250327947453346022e-02
4.200000000000008171e+00 1.400000000000005684e+00 7.511450090391696977e-03
4.400000000000009237e+00 1.400000000000005684e+00 2.174466544532763397e-03
4.600000000000008527e+00 1.400000000000005684e+00 -2.597100907614675012e-03
4.800000000000007816e+00 1.400000000000005684e+00 -5.815705351004270794e-03
5.000000000000008882e+00 1.400000000000005684e+00 -6.792303240584766054e-03
5.200000000000009948e+00 1.400000000000005684e+00 -5.475131037093576743e-03
5.400000000000009237e+00 1.400000000000005684e+00 -2.461618054924065348e-03
5.600000000000008527e+00 1.400000000000005684e+00 1.346910633203253493e-03
5.800000000000009592e+00 1.400000000000005684e+00 5.162252047916268162e-03
6.000000000000010658e+00 1.400000000000005684e+00 8.532807218668786095e-03
6.200000000000009948e+00 1.400000000000005684e+00 1.135281051801836916e-02
6.400000000000009237e+00 1.400000000000005684e+00 1.377371342544768743e-02
6.600000000000010303e+00 1.400000000000005684e+00 1.610836942748456596e-02
6.800000000000011369e+00 1.400000000000005684e+00 1.875715031386194706e-02
7.000000000000010658e+00 1.400000000000005684e+00 2.214979362566182886e-02
7.200000000000009948e+00 1.400000000000005684e+00 2.667894311067138882e-02
7.400000000000011013e+00 1.400000000000005684e+00 3.259771733189036763e-02
7.600000000000012079e+00 1.400000000000005684e+00 3.987891988774949770e-02
7.800000000000011369e+00 1.400000000000005684e+00 4.809500284539522386e-02
8.000000000000010658e+00 1.400000000000005684e+00 5.643633860940749231e-02
8.200000000000011724e+00 1.400000000000005684e+00 6.394063090012462591e-02
8.400000000000012790e+00 1.400000000000005684e+00 6.981877786986898093e-02
8.600000000000012079e+00 1.400000000000005684e+00 7.362307480564575513e-02
8.800000000000011369e+00 1.400000000000005684e+00 7.514815724317168433e-02
9.000000000000012434e+00 1.400000000000005684e+00 7.424726464480034538e-02
9.200000000000013500e+00 1.400000000000005684e+00 7.082110915418630970e-02
9.400000000000012790e+00 1.400000000000005684e+00 6.501443043451092529e-02
9.600000000000012079e+00 1.400000000000005684e+00 5.739136695637261920e-02
9.800000000000013145e+00 1.400000000000005684e+00 4.885465643985972828e-02
1.000000000000001421e+01 1.400000000000005684e+00 4.034352511485139736e-02
1.020000000000001350e+01 1.400000000000005684e+00 3.255261560114690311e-02
1.040000000000001279e+01 1.400000000000005684e+00 2.583586140679318757e-02
1.060000000000001386e+01 1.400000000000005684e+00 2.026931896572760350e-02
1.080000000000001492e+01 1.400000000000005684e+00 1.576710605376550542e-02
1.100000000000001421e+01 1.400000000000005684e+00 1.217757811320914138e-02
1.120000000000001350e+01 1.400000000000005684e+00 9.340016341897726740e-03
1.140000000000001279e+01 1.400000000000005684e+00 7.109780312706298795e-03
1.160000000000001563e+01 1.400000000000005684e+00 5.365407324972848967e-03
1.180000000000001492e+01 1.400000000000005684e+00 4.007803004232999254e-03
1.200000000000001421e+01 1.400000000000005684e+00 2.957058219963989987e-03
1.220000000000001705e+01 1.400000000000005684e+00 2.149126345012998106e-03
1.240000000000001634e+01 1.400000000000005684e+00 1.532913912770966346e-03
1.260000000000001563e+01 1.400000000000005684e+00 1.067776422294646832e-03
1.280000000000001492e+01 1.400000000000005684e+00 7.213612442349643999e-04
1.300000000000001421e+01 1.400000000000005684e+00 4.678010912120221499e-04
1.320000000000001705e+01 1.400000000000005684e+00 2.862794775819580990e-04
1.340000000000001634e+01 1.400000000000005684e+00 1.599570939755320953e-04
1.360000000000001563e+01 1.400000000000005684e+00 7.520370608737024509e-05
1.380000000000001847e+01 1.400000000000005684e+00 2.105360581448396289e-05
1.400000000000001776e+01 1.400000000000005684e+00 -1.119835163231164385e-05
1.420000000000001705e+01 1.400000000000005684e+00 -2.832539092349918965e-05
1.440000000000001634e+01 1.400000000000005684e+00 -3.546250072257645293e-05
1.460000000000001563e+01 1.400000000000005684e+00 -3.638281839761426295e-05
1.480000000000001847e+01 1.400000000000005684e+00 -3.375877723341229173e-05
1.500000000000001776e+01 1.400000000000005684e+00 -2.940237458949875328e-05

-5.000000000000000000e+00 1.600000000000005862e+00 -8.887179167281829393e-08
-4.799999999999999822e+00 1.600000000000005862e+00 -1.786570406122498891e-07
-4.599999999999999645e+00 1.600000000000005862e+00 -3.492411496177854470e-07
-4.399999999999999467e+00 1.600000000000005862e+00 -6.637265034141754954e-07
-4.199999999999999289e+00 1.600000000000005862e+00 -1.226058707424573177e-06
-3.999999999999999112e+00 1.600000000000005862e+00 -2.200799846770183591e-06
-3.799999999999998934e+00 1.600000000000005862e+00 -3.837715449366076779e-06
-3.599999999999998757e+00 1.600000000000005862e+00 -6.499021663978675706e-06
-3.399999999999998579e+00 1.600000000000005862e+00 -1.068431896651617839e-05
-3.199999999999998401e+00 1.600000000000005862e+00 -1.704454323306512037e-05
-2.999999999999998224e+00 1.600000000000005862e+00 -2.637224795691276143e-05
-2.799999999999998046e+00 1.600000000000005862e+00 -3.955226672447417573e-05
-2.599999999999997868e+00 1.600000000000005862e+00 -5.745576892499631831e-05
-2.399999999999997691e+00 1.600000000000005862e+00 -8.076335688140965025e-05
-2.199999999999997513e+00 1.600000000000005862e+00 -1.097098380080841791e-04
-1.999999999999997335e+00 1.600000000000005862e+00 -1.437538331583250906e-04
-1.799999999999997158e+00 1.600000000000005862e+00 -1.811870786408594208e-04
-1.599999999999996980e+00 1.600000000000005862e+00 -2.187084605471116983e-04
-1.399999999999996803e+00 1.600000000000005862e+00 -2.509960197419660037e-04
-1.199999999999996625e+00 1.600000000000005862e+00 -2.703201264928351954e-04
-9.999999999999964473e-01 1.600000000000005862e+00 -2.662586395500398913e-04
-7.999999999999962697e-01 1.600000000000005862e+00 -2.255996947215814161e-04
-5.999999999999960920e-01 1.600000000000005862e+00 -1.325324020876997354e-04
-3.999999999999959144e-01 1.600000000000005862e+00 3.080272760248513965e-05
-1.999999999999957367e-01 1.600000000000005862e+00 2.834225481710609231e-04
4.440892098500626162e-15 1.600000000000005862e+00 6.443993909197266376e-04
2.000000000000046185e-01 1.600000000000005862e+00 1.131699759795878890e-03
4.000000000000047962e-01 1.600000000000005862e+00 1.760957009790699345e-03
6.000000000000049738e-01 1.600000000000005862e+00 2.543903593289392577e-03
8.000000000000051514e-01 1.600000000000005862e+00 3.486075969895066975e-03
1.000000000000005329e+00 1.600000000000005862e+00 4.583803045459535451e-03
1.200000000000005507e+00 1.600000000000005862e+00 5.821535211517582173e-03
1.400000000000005684e+00 1.600000000000005862e+00 7.171651254541561681e-03
1.600000000000005862e+00 1.600000000000005862e+00 8.598607799909193869e-03
1.800000000000006040e+00 1.600000000000005862e+00 1.006683991125085012e-02
2.000000000000006217e+00 1.600000000000005862e+00 1.154826803238288846e-02
2.200000000000006395e+00 1.600000000000005862e+00 1.302301916156226036e-02
2.400000000000006573e+00 1.600000000000005862e+00 1.446826110720135332e-02
2.600000000000006750e+00 1.600000000000005862e+00 1.583621223240001125e-02
2.800000000000006928e+00 1.600000000000005862e+00 1.703168744869577519e-02
3.000000000000007105e+00 1.600000000000005862e+00 1.790428632284958924e-02
3.200000000000006395e+00 1.600000000000005862e+00 1.826320241372884901e-02
3.400000000000007461e+00 1.600000000000005862e+00 1.791007200884432715e-02
3.600000000000008527e+00 1.600000000000005862e+00 1.668204271490733928e-02
3.800000000000007816e+00 1.600000000000005862e+00 1.450282499924440173e-02
4.000000000000007105e+00 1.600000000000005862e+00 1.143873822942585022e-02
4.200000000000008171e+00 1.600000000000005862e+00 7.745407487648951761e-03
4.400000000000009237e+00 1.600000000000005862e+00 3.878920347057527793e-03
4.600000000000008527e+00 1.600000000000005862e+00 4.405398186928068983e-04
4.800000000000007816e+00 1.600000000000005862e+00 -1.963831762498534882e-03
5.000000000000008882e+00 1.600000000000005862e+00 -2.920084329772216786e-03
5.200000000000009948e+00 1.600000000000005862e+00 -2.359761447052090809e-03
5.400000000000009237e+00 1.600000000000005862e+00 -5.640903134870835700e-04
5.600000000000008527e+00 1.600000000000005862e+00 1.990580395180036304e-03
5.800000000000009592e+00 1.600000000000005862e+00 4.841248891080721616e-03
6.000000000000010658e+00 1.600000000000005862e+00 7.686245274792885898e-03
6.200000000000009948e+00 1.600000000000005862e+00 1.043445381063265801e-02
6.400000000000009237e+00 1.600000000000005862e+00 1.318256374415108928e-02
6.600000000000010303e+00 1.600000000000005862e+00 1.616166860016704510e-02
6.800000000000011369e+00 1.600000000000005862e+00 1.967976149772505956e-02
7.000000000000010658e+00 1.600000000000005862e+00 2.406590446853408560e-02
7.200000000000009948e+00 1.600000000000005862e+00 2.960592646822102908e-02
7.400000000000011013e+00 1.600000000000005862e+00 3.645666877374772324e-02
7.600000000000012079e+00 1.600000000000005862e+00 4.454221190302210670e-02
7.800000000000011369e+00 1.600000000000005862e+00 5.346850965729277316e-02
8.000000000000010658e+00 1.600000000000005862e+00 6.252041386837316195e-02
8.200000000000011724e+00 1.600000000000005862e+00 7.078556777673959688e-02
8.400000000000012790e+00 1.600000000000005862e+00 7.736648918933392016e-02
8.600000000000012079e+00 1.600000000000005862e+00 8.156495377489358933e-02
8.800000000000011369e+00 1.600000000000005862e+00 8.295500201487883418e-02
9.000000000000012434e+00 1.600000000000005862e+00 8.138071220087707280e-02
9.200000000000013500e+00 1.600000000000005862e+00 7.696994500969588093e-02
9.400000000000012790e+00 1.600000000000005862e+00 7.017438063476648391e-02
9.600000000000012079e+00 1.600000000000005862e+00 6.174696778843779404e-02
9.800000000000013145e+00 1.600000000000005862e+00 5.259372614588401357e-02
1.000000000000001421e+01 1.600000000000005862e+00 4.355742785633868325e-02
1.020000000000001350e+01 1.600000000000005862e+00 3.525247743952219376e-02
1.040000000000001279e+01 1.600000000000005862e+00 2.801533780654002700e-02
1.060000000000001386e+01 1.600000000000005862e+00 2.194866613996480226e-02
1.080000000000001492e+01 1.600000000000005862e+00 1.700209873068208796e-02
1.100000000000001421e+01 1.600000000000005862e+00 1.304685700819436557e-02
1.120000000000001350e+01 1.600000000000005862e+00 9.927640761785698487e-03
1.140000000000001279e+01 1.600000000000005862e+00 7.492210276114884444e-03
1.160000000000001563e+01 1.600000000000005862e+00 5.605121974791662555e-03
1.180000000000001492e+01 1.600000000000005862e+00 4.152160892744579876e-03
1.200000000000001421e+01 1.600000000000005862e+00 3.040079589896219764e-03
1.220000000000001705e+01 1.600000000000005862e+00 2.194302978174940324e-03
1.240000000000001634e+01 1.600000000000005862e+00 1.555949489386281113e-03
1.260000000000001563e+01 1.600000000000005862e+00 1.078822916313333701e-03
1.280000000000001492e+01 1.600000000000005862e+00 7.266999034838495051e-04
1.300000000000001421e+01 1.600000000000005862e+00 4.710676484013744027e-04
1.320000000000001705e+01 1.600000000000005862e+00 2.893537825545590284e-04
1.340000000000001634e+01 1.600000000000005862e+00 1.636095437827252001e-04
1.360000000000001563e+01 1.600000000000005862e+00 7.955910676407029682e-05
1.380000000000001847e+01 1.600000000000005862e+00 2.591243343664703918e-05
1.400000000000001776e+01 1.600000000000005862e+00 -6.151145200780302764e-06
1.420000000000001705e+01 1.600000000000005862e+00 -2.339778187542744612e-05
1.440000000000001634e+01 1.600000000000005862e+00 -3.089506659266213833e-05
1.460000000000001563e+01 1.600000000000005862e+00 -3.232966090757076510e-05
1.480000000000001847e+01 1.600000000000005862e+00 -3.029262744392883854e-05
1.500000000000001776e+01 1.600000000000005862e+00 -2.653128335935073080e-05

-5.000000000000000000e+00 1.800000000000006040e+00 -7.140003480557382945e-08
-4.799999999999999822e+00 1.800000000000006040e+00 -1.435272386619087103e-07
-4.599999999999999645e+00 1.800000000000006040e+00 -2.805522394508245279e-07
-4.399999999999999467e+00 1.800000000000006040e+00 -5.331439266078527821e-07
-4.199999999999999289e+00 1.800000000000006040e+00 -9.847461432201191517e-07
-3.999999999999999112e+00 1.800000000000006040e+00 -1.767417845499032265e-06
-3.799999999999998934e+00 1.800000000000006040e+00 -3.081494023644734456e-06
-3.599999999999998757e+00 1.800000000000006040e+00 -5.217296846369481489e-06
-3.399999999999998579e+00 1.800000000000006040e+00 -8.574831922565131077e-06
-3.199999999999998401e+00 1.800000000000006040e+00 -1.367439203995532560e-05
-2.999999999999998224e+00 1.800000000000006040e+00 -2.114770410601700699e-05
-2.799999999999998046e+00 1.800000000000006040e+00 -3.169656678893516516e-05
-2.599999999999997868e+00 1.800000000000006040e+00 -4.600505923574394547e-05
-2.399999999999997691e+00 1.800000000000006040e+00 -6.459360412946864240e-05
-2.199999999999997513e+00 1.800000000000006040e+00 -8.760915134533170119e-05
-1.999999999999997335e+00 1.800000000000006040e+00 -1.145550769490608149e-04
-1.799999999999997158e+00 1.800000000000006040e+00 -1.439752736741586826e-04
-1.599999999999996980e+00 1.800000000000006040e+00 -1.731168614738481091e-04
-1.399999999999996803e+00 1.800000000000006040e+00 -1.976033894429797891e-04
-1.199999999999996625e+00 1.800000000000006040e+00 -2.111561270475691566e-04
-9.999999999999964473e-01 1.800000000000006040e+00 -2.054074793269365206e-04
-7.999999999999962697e-01 1.800000000000006040e+00 -1.698573397331953623e-04
-5.999999999999960920e-01 1.800000000000006040e+00 -9.202145123042711986e-05
-3.999999999999959144e-01 1.800000000000006040e+00 4.220572192924096990e-05
-1.999999999999957367e-01 1.800000000000006040e+00 2.480099235724647524e-04
4.440892098500626162e-15 1.800000000000006040e+00 5.410370708936778272e-04
2.000000000000046185e-01 1.800000000000006040e+00 9.367890986607904126e-04
4.000000000000047962e-01 1.800000000000006040e+00 1.449991829933871277e-03
6.000000000000049738e-01 1.800000000000006040e+00 2.093651128978128717e-03
8.000000000000051514e-01 1.800000000000006040e+00 2.877368203972923127e-03
1.000000000000005329e+00 1.800000000000006040e+00 3.804715282690948087e-03
1.200000000000005507e+00 1.800000000000006040e+00 4.870187025705824402e-03
1.400000000000005684e+00 1.800000000000006040e+00 6.057071214103457862e-03
1.600000000000005862e+00 1.800000000000006040e+00 7.337710914073547648e-03
1.800000000000006040e+00 1.800000000000006040e+00 8.676456441291374028e-03
2.000000000000006217e+00 1.800000000000006040e+00 1.003355347407426483e-02
2.200000000000006395e+00 1.800000000000006040e+00 1.136676288129363777e-02
2.400000000000006573e+00 1.800000000000006040e+00 1.262818232439381905e-02
2.600000000000006750e+00 1.800000000000006040e+00 1.375681789571778571e-02
2.800000000000006928e+00 1.800000000000006040e+00 1.467122188795962762e-02
3.000000000000007105e+00 1.800000000000006040e+00 1.526795259121550320e-02
3.200000000000006395e+00 1.800000000000006040e+00 1.542930120303597288e-02
3.400000000000007461e+00 1.800000000000006040e+00 1.504026424954967370e-02
3.600000000000008527e+00 1.800000000000006040e+00 1.401365190037099154e-02
3.800000000000007816e+00 1.800000000000006040e+00 1.232233690834713333e-02
4.000000000000007105e+00 1.800000000000006040e+00 1.003442720021419793e-02
4.200000000000008171e+00 1.800000000000006040e+00 7.339861740910291060e-03
4.400000000000009237e+00 1.800000000000006040e+00 4.550706674178037030e-03
4.600000000000008527e+00 1.800000000000006040e+00 2.058875792517934900e-03
4.800000000000007816e+00 1.800000000000006040e+00 2.491037422768588240e-04
5.000000000000008882e+00 1.800000000000006040e+00 -6.083539375869421745e-04
5.200000000000009948e+00 1.800000000000006040e+00 -4.361066611167586839e-04
5.400000000000009237e+00 1.800000000000006040e+00 6.460168678883333737e-04
5.600000000000008527e+00 1.800000000000006040e+00 2.394645070365179762e-03
5.800000000000009592e+00 1.800000000000006040e+00 4.552638291351993223e-03
6.000000000000010658e+00 1.800000000000006040e+00 6.941569358761605357e-03
6.200000000000009948e+00 1.800000000000006040e+00 9.507534962609989759e-03
6.400000000000009237e+00 1.800000000000006040e+00 1.232162149630922944e-02
6.600000000000010303e+00 1.800000000000006040e+00 1.555216389046980632e-02
6.800000000000011369e+00 1.800000000000006040e+00 1.942480060169859621e-02
7.000000000000010658e+00 1.800000000000006040e+00 2.417623837830287781e-02
7.200000000000009948e+00 1.800000000000006040e+00 2.999839596256088231e-02
7.400000000000011013e+00 1.800000000000006040e+00 3.696882250703541900e-02
7.600000000000012079e+00 1.800000000000006040e+00 4.497367948921368597e-02
7.800000000000011369e+00 1.800000000000006040e+00 5.364723016717015680e-02
8.000000000000010658e+00 1.800000000000006040e+00 6.236473403061330162e-02
8.200000000000011724e+00 1.800000000000006040e+00 7.031653963411937935e-02
8.400000000000012790e+00 1.800000000000006040e+00 7.665358199659566552e-02
8.600000000000012079e+00 1.800000000000006040e+00 8.065300849780347725e-02
8.800000000000011369e+00 1.800000000000006040e+00 8.184764978796510437e-02
9.000000000000012434e+00 1.800000000000006040e+00 8.009784557706164931e-02
9.200000000000013500e+00 1.800000000000006040e+00 7.561258270314701047e-02
9.400000000000012790e+00 1.800000000000006040e+00 6.891899809861086468e-02
9.600000000000012079e+00 1.800000000000006040e+00 6.076674903702147801e-02
9.800000000000013145e+00 1.800000000000006040e+00 5.197667570430186679e-02
1.000000000000001421e+01 1.800000000000006040e+00 4.328325805773014512e-02
1.020000000000001350e+01 1.800000000000006040e+00 3.522828150257548141e-02
1.040000000000001279e+01 1.800000000000006040e+00 2.812971599841396220e-02
1.060000000000001386e+01 1.800000000000006040e+00 2.211029773124917330e-02
1.080000000000001492e+01 1.800000000000006040e+00 1.715376244260099700e-02
1.100000000000001421e+01 1.800000000000006040e+00 1.316222951874315705e-02
1.120000000000001350e+01 1.800000000000006040e+00 1.000126667740503135e-02
1.140000000000001279e+01 1.800000000000006040e+00 7.529588011661392591e-03
1.160000000000001563e+01 1.800000000000006040e+00 5.615713943079721562e-03
1.180000000000001492e+01 1.800000000000006040e+00 4.145504402382892140e-03
1.200000000000001421e+01 1.800000000000006040e+00 3.024112961661321129e-03
1.220000000000001705e+01 1.800000000000006040e+00 2.174929982532579093e-03
1.240000000000001634e+01 1.800000000000006040e+00 1.537158626979172630e-03
1.260000000000001563e+01 1.800000000000006040e+00 1.062998455415344653e-03
1.280000000000001492e+01 1.800000000000006040e+00 7.149730232529254506e-04
1.300000000000001421e+01 1.800000000000006040e+00 4.636559759877703570e-04
1.320000000000001705e+01 1.800000000000006040e+00 2.858701824723189648e-04
1.340000000000001634e+01 1.800000000000006040e+00 1.633271916337947465e-04
1.360000000000001563e+01 1.800000000000006040e+00 8.162214319530015287e-05
1.380000000000001847e+01 1.800000000000006040e+00 2.948679063764896035e-05
1.400000000000001776e+01 1.800000000000006040e+00 -1.784761167857977989e-06
1.420000000000001705e+01 1.800000000000006040e+00 -1.880016327953591468e-05
1.440000000000001634e+01 1.800000000000006040e+00 -2.646156472225690570e-05
1.460000000000001563e+01 1.800000000000006040e+00 -2.830680768960786305e-05
1.480000000000001847e+01 1.800000000000006040e+00 -2.680672242108604695e-05
1.500000000000001776e+01 1.800000000000006040e+00 -2.362024342718548043e-05

-5.000000000000000000e+00 2.000000000000006217e+00 -5.590671123868936760e-08
-4.799999999999999822e+00 2.000000000000006217e+00 -1.123771657969373978e-07
-4.599999999999999645e+00 2.000000000000006217e+00 -2.196491752762510705e-07
-4.399999999999999467e+00 2.000000000000006217e+00 -4.173731362495733659e-07
-4.199999999999999289e+00 2.000000000000006217e+00 -7.708293918512470309e-07
-3.999999999999999112e+00 2.000000000000006217e+00 -1.383291851247771257e-06
-3.799999999999998934e+00 2.000000000000006217e+00 -2.411343063085779594e-06
-3.599999999999998757e+00 2.000000000000006217e+00 -4.081719391992780171e-06
-3.399999999999998579e+00 2.000000000000006217e+00 -6.706443297253481922e-06
-3.199999999999998401e+00 2.000000000000006217e+00 -1.069060297105054887e-05
-2.999999999999998224e+00 2.000000000000006217e+00 -1.652451376177020047e-05
-2.799999999999998046e+00 2.000000000000006217e+00 -2.474982973903240512e-05
-2.599999999999997868e+00 2.000000000000006217e+00 -3.588844881526822049e-05
-2.399999999999997691e+00 2.000000000000006217e+00 -5.032480841430595755e-05
-2.199999999999997513e+00 2.000000000000006217e+00 -6.813706669299497329e-05
-1.999999999999997335e+00 2.000000000000006217e+00 -8.888051193164022974e-05
-1.799999999999997158e+00 2.000000000000006217e+00 -1.113360241788571105e-04
-1.599999999999996980e+00 2.000000000000006217e+00 -1.332454054485549813e-04
-1.399999999999996803e+00 2.000000000000006217e+00 -1.510619435153328890e-04
-1.199999999999996625e+00 2.000000000000006217e+00 -1.597479810060070194e-04
-9.999999999999964473e-01 2.000000000000006217e+00 -1.526520724883145873e-04
-7.999999999999962697e-01 2.000000000000006217e+00 -1.214962950071848762e-04
-5.999999999999960920e-01 2.000000000000006217e+00 -5.649558390053025577e-05
-3.999999999999959144e-01 2.000000000000006217e+00 5.339121967545653382e-05
-1.999999999999957367e-01 2.000000000000006217e+00 2.201156830734341896e-04
4.440892098500626162e-15 2.000000000000006217e+00 4.561690203553353399e-04
2.000000000000046185e-01 2.000000000000006217e+00 7.742410302240812156e-04
4.000000000000047962e-01 2.000000000000006217e+00 1.186860480510251031e-03
6.000000000000049738e-01 2.000000000000006217e+00 1.705794797731021925e-03
8.000000000000051514e-01 2.000000000000006217e+00 2.340861019254667375e-03
1.000000000000005329e+00 2.000000000000006217e+00 3.097903078795742875e-03
1.200000000000005507e+00 2.000000000000006217e+00 3.976115072543418005e-03
1.400000000000005684e+00 2.000000000000006217e+00 4.965463735737003260e-03
1.600000000000005862e+00 2.000000000000006217e+00 6.045244710101978051e-03
1.800000000000006040e+00 2.000000000000006217e+00 7.184394406104576379e-03
2.000000000000006217e+00 2.000000000000006217e+00 8.343161300609160808e-03
2.200000000000006395e+00 2.000000000000006217e+00 9.474830453009877931e-03
2.400000000000006573e+00 2.000000000000006217e+00 1.052624393546208736e-02
2.600000000000006750e+00 2.000000000000006217e+00 1.143705801357921582e-02
2.800000000000006928e+00 2.000000000000006217e+00 1.213920076771687895e-02
3.000000000000007105e+00 2.000000000000006217e+00 1.255862725620486564e-02
3.200000000000006395e+00 2.000000000000006217e+00 1.262084401298016294e-02
3.400000000000007461e+00 2.000000000000006217e+00 1.226071446315470277e-02
3.600000000000008527e+00 2.000000000000006217e+00 1.143667037510968584e-02
3.800000000000007816e+00 2.000000000000006217e+00 1.014894161672116706e-02
4.000000000000007105e+00 2.000000000000006217e+00 8.459099442009608907e-03
4.200000000000008171e+00 2.000000000000006217e+00 6.503943543075463816e-03
4.400000000000009237e+00 2.000000000000006217e+00 4.493328632673466126e-03
4.600000000000008527e+00 2.000000000000006217e+00 2.683218051029506376e-03
4.800000000000007816e+00 2.000000000000006217e+00 1.324626510700813858e-03
5.000000000000008882e+00 2.000000000000006217e+00 6.035542943384037632e-04
5.200000000000009948e+00 2.000000000000006217e+00 5.975075704472273749e-04
5.400000000000009237e+00 2.000000000000006217e+00 1.270416100714665680e-03
5.600000000000008527e+00 2.000000000000006217e+00 2.508833588073873262e-03
5.800000000000009592e+00 2.000000000000006217e+00 4.181123732501472803e-03
6.000000000000010658e+00 2.000000000000006217e+00 6.193142232970277189e-03
6.200000000000009948e+00 2.000000000000006217e+00 8.521731705242344829e-03
6.400000000000009237e+00 2.000000000000006217e+00 1.122174113281945024e-02
6.600000000000010303e+00 2.000000000000006217e+00 1.441245586334224775e-02
6.800000000000011369e+00 2.000000000000006217e+00 1.825107805383176240e-02
7.000000000000010658e+00 2.000000000000006217e+00 2.289691403056917304e-02
7.200000000000009948e+00 2.000000000000006217e+00 2.846597589049150445e-02
7.400000000000011013e+00 2.000000000000006217e+00 3.497650304598239057e-02
7.600000000000012079e+00 2.000000000000006217e+00 4.229261692298630360e-02
7.800000000000011369e+00 2.000000000000006217e+00 5.008297135543410272e-02
8.000000000000010658e+00 2.000000000000006217e+00 5.781729146006912151e-02
8.200000000000011724e+00 2.000000000000006217e+00 6.481837512331971307e-02
8.400000000000012790e+00 2.000000000000006217e+00 7.036787598945090649e-02
8.600000000000012079e+00 2.000000000000006217e+00 7.384006621579335128e-02
8.800000000000011369e+00 2.000000000000006217e+00 7.482510707483222556e-02
9.000000000000012434e+00 2.000000000000006217e+00 7.320926661342076758e-02
9.200000000000013500e+00 2.000000000000006217e+00 6.919465783646634727e-02
9.400000000000012790e+00 2.000000000000006217e+00 6.325464925817973760e-02
9.600000000000012079e+00 2.000000000000006217e+00 5.603466361779172594e-02
9.800000000000013145e+00 2.000000000000006217e+00 4.822491077778486707e-02
1.000000000000001421e+01 2.000000000000006217e+00 4.044269236888033831e-02
1.020000000000001350e+01 2.000000000000006217e+00 3.315558171914103486e-02
1.040000000000001279e+01 2.000000000000006217e+00 2.665597949292028424e-02
1.060000000000001386e+01 2.000000000000006217e+00 2.107714014837292274e-02
1.080000000000001492e+01 2.000000000000006217e+00 1.643151288154806253e-02
1.100000000000001421e+01 2.000000000000006217e+00 1.265391031400259908e-02
1.120000000000001350e+01 2.000000000000006217e+00 9.638685499816815674e-03
1.140000000000001279e+01 2.000000000000006217e+00 7.266687004299686448e-03
1.160000000000001563e+01 2.000000000000006217e+00 5.422103967974470709e-03
1.180000000000001492e+01 2.000000000000006217e+00 4.001318907311322663e-03
1.200000000000001421e+01 2.000000000000006217e+00 2.916305808105186179e-03
1.220000000000001705e+01 2.000000000000006217e+00 2.094752638771079072e-03
1.240000000000001634e+01 2.000000000000006217e+00 1.478498678660209375e-03
1.260000000000001563e+01 2.000000000000006217e+00 1.021324598463990707e-03
1.280000000000001492e+01 2.000000000000006217e+00 6.867025389862475328e-04
1.300000000000001421e+01 2.000000000000006217e+00 4.458092110912997949e-04
1.320000000000001705e+01 2.000000000000006217e+00 2.759076027286828134e-04
1.340000000000001634e+01 2.000000000000006217e+00 1.590886831424264628e-04
1.360000000000001563e+01 2.000000000000006217e+00 8.131085455557161574e-05
1.380000000000001847e+01 2.000000000000006217e+00 3.166116512311519394e-05
1.400000000000001776e+01 2.000000000000006217e+00 1.771006143259133014e-06
1.420000000000001705e+01 2.000000000000006217e+00 -1.466306979700145592e-05
1.440000000000001634e+01 2.000000000000006217e+00 -2.228433468945584961e-05
1.460000000000001563e+01 2.000000000000006217e+00 -2.442317954802445822e-05
1.480000000000001847e+01 2.000000000000006217e+00 -2.339419456061798947e-05
1.500000000000001776e+01 2.000000000000006217e+00 -2.074626973051691794e-05

-5.000000000000000000e+00 2.200000000000006395e+00 -4.266445929144977803e-08
-4.799999999999999822e+00 2.200000000000006395e+00 -8.575461149378816097e-08
-4.599999999999999645e+00 2.200000000000006395e+00 -1.676020950650258142e-07
-4.399999999999999467e+00 2.200000000000006395e+00 -3.184463095922112915e-07
-4.199999999999999289e+00 2.200000000000006395e+00 -5.880587166431103878e-07
-3.999999999999999112e+00 2.200000000000006395e+00 -1.055145525680555333e-06
-3.799999999999998934e+00 2.200000000000006395e+00 -1.838969352544649266e-06
-3.599999999999998757e+00 2.200000000000006395e+00 -3.112075963752347341e-06
-3.399999999999998579e+00 2.200000000000006395e+00 -5.111601135919522761e-06
-3.199999999999998401e+00 2.200000000000006395e+00 -8.144771774342501826e-06
-2.999999999999998224e+00 2.200000000000006395e+00 -1.258216699592139505e-05
-2.799999999999998046e+00 2.200000000000006395e+00 -1.883059746959153625e-05
-2.599999999999997868e+00 2.200000000000006395e+00 -2.727685857363075755e-05
-2.399999999999997691e+00 2.200000000000006395e+00 -3.819494410187176779e-05
-2.199999999999997513e+00 2.200000000000006395e+00 -5.161315064877589282e-05
-1.999999999999997335e+00 2.200000000000006395e+00 -6.714380476454712046e-05
-1.799999999999997158e+00 2.200000000000006395e+00 -8.378616790208954395e-05
-1.599999999999996980e+00 2.200000000000006395e+00 -9.972071470495881725e-05
-1.399999999999996803e+00 2.200000000000006395e+00 -1.121185604922565293e-04
-1.199999999999996625e+00 2.200000000000006395e+00 -1.169920760385052523e-04
-9.999999999999964473e-01 2.200000000000006395e+00 -1.091113562345441209e-04
-7.999999999999962697e-01 2.200000000000006395e+00 -8.200609683634516327e-05
-5.999999999999960920e-01 2.200000000000006395e+00 -2.806238991012800538e-05
-3.999999999999959144e-01 2.200000000000006395e+00 6.129300795978990201e-05
-1.999999999999957367e-01 2.200000000000006395e+00 1.953507788858311895e-04
4.440892098500626162e-15 2.200000000000006395e+00 3.838652832163257696e-04
2.000000000000046185e-01 2.200000000000006395e+00 6.368198524684523304e-04
4.000000000000047962e-01 2.200000000000006395e+00 9.641736288862184099e-04
6.000000000000049738e-01 2.200000000000006395e+00 1.375439480229206446e-03
8.000000000000051514e-01 2.200000000000006395e+00 1.878851077336410455e-03
1.000000000000005329e+00 2.200000000000006395e+00 2.479913181883941324e-03
1.200000000000005507e+00 2.200000000000006395e+00 3.179360456090853885e-03
1.400000000000005684e+00 2.200000000000006395e+00 3.970909459282506021e-03
1.600000000000005862e+00 2.200000000000006395e+00 4.839455103659822365e-03
1.800000000000006040e+00 2.200000000000006395e+00 5.760297334398034597e-03
2.000000000000006217e+00 2.200000000000006395e+00 6.699555221340043783e-03
2.200000000000006395e+00 2.200000000000006395e+00 7.615418873247412415e-03
2.400000000000006573e+00 2.200000000000006395e+00 8.459716359584404724e-03
2.600000000000006750e+00 2.200000000000006395e+00 9.179592010338450889e-03
2.800000000000006928e+00 2.200000000000006395e+00 9.719618519343914409e-03
3.000000000000007105e+00 2.200000000000006395e+00 1.002493680399149309e-02
3.200000000000006395e+00 2.200000000000006395e+00 1.004589494980327215e-02
3.400000000000007461e+00 2.200000000000006395e+00 9.744442037162249701e-03
3.600000000000008527e+00 2.200000000000006395e+00 9.102448517440639777e-03
3.800000000000007816e+00 2.200000000000006395e+00 8.131773384978313243e-03
4.000000000000007105e+00 2.200000000000006395e+00 6.884546942328895539e-03
4.200000000000008171e+00 2.200000000000006395e+00 5.459799660997282506e-03
4.400000000000009237e+00 2.200000000000006395e+00 4.000770075166280165e-03
4.600000000000008527e+00 2.200000000000006395e+00 2.678368757477209410e-03
4.800000000000007816e+00 2.200000000000006395e+00 1.661608377397172506e-03
5.000000000000008882e+00 2.200000000000006395e+00 1.083444282772582290e-03
5.200000000000009948e+00 2.200000000000006395e+00 1.015530398944182759e-03
5.400000000000009237e+00 2.200000000000006395e+00 1.463300876240919510e-03
5.600000000000008527e+00 2.200000000000006395e+00 2.383631241297490874e-03
5.800000000000009592e+00 2.200000000000006395e+00 3.716792634609817833e-03
6.000000000000010658e+00 2.200000000000006395e+00 5.419229952839810759e-03
6.200000000000009948e+00 2.200000000000006395e+00 7.486044180523217760e-03
6.400000000000009237e+00 2.200000000000006395e+00 9.958572786140018271e-03
6.600000000000010303e+00 2.200000000000006395e+00 1.291802522437434167e-02
6.800000000000011369e+00 2.200000000000006395e+00 1.646800845895918936e-02
7.000000000000010658e+00 2.200000000000006395e+00 2.070781706931983795e-02
7.200000000000009948e+00 2.200000000000006395e+00 2.569741592594041585e-02
7.400000000000011013e+00 2.200000000000006395e+00 3.141655279825094488e-02
7.600000000000012079e+00 2.200000000000006395e+00 3.772483447668965872e-02
7.800000000000011369e+00 2.200000000000006395e+00 4.433494509891780511e-02
8.000000000000010658e+00 2.200000000000006395e+00 5.081379602078944097e-02
8.200000000000011724e+00 2.200000000000006395e+00 5.662249804187768909e-02
8.400000000000012790e+00 2.200000000000006395e+00 6.119457019963886468e-02
8.600000000000012079e+00 2.200000000000006395e+00 6.403674704637851711e-02
8.800000000000011369e+00 2.200000000000006395e+00 6.482583163323500652e-02
9.000000000000012434e+00 2.200000000000006395e+00 6.347416047859455457e-02
9.200000000000013500e+00 2.200000000000006395e+00 6.014530499140822301e-02
9.400000000000012790e+00 2.200000000000006395e+00 5.521633016636301461e-02
9.600000000000012079e+00 2.200000000000006395e+00 4.919856124341052961e-02
9.800000000000013145e+00 2.200000000000006395e+00 4.264065876781658604e-02
1.000000000000001421e+01 2.200000000000006395e+00 3.604098077270317252e-02
1.020000000000001350e+01 2.200000000000006395e+00 2.978902017286254658e-02
1.040000000000001279e+01 2.200000000000006395e+00 2.414240526259014974e-02
1.060000000000001386e+01 2.200000000000006395e+00 1.923381725560199124e-02
1.080000000000001492e+01 2.200000000000006395e+00 1.509600072503944693e-02
1.100000000000001421e+01 2.200000000000006395e+00 1.169299009179474227e-02
1.120000000000001350e+01 2.200000000000006395e+00 8.949137551746281713e-03
1.140000000000001279e+01 2.200000000000006395e+00 6.771724728581152673e-03
1.160000000000001563e+01 2.200000000000006395e+00 5.066221230389544340e-03
1.180000000000001492e+01 2.200000000000006395e+00 3.745140979074985249e-03
1.200000000000001421e+01 2.200000000000006395e+00 2.732165601505760072e-03
1.220000000000001705e+01 2.200000000000006395e+00 1.963203167804835735e-03
1.240000000000001634e+01 2.200000000000006395e+00 1.385724140226899824e-03
1.260000000000001563e+01 2.200000000000006395e+00 9.573130150300452430e-04
1.280000000000001492e+01 2.200000000000006395e+00 6.440153491780330110e-04
1.300000000000001421e+01 2.200000000000006395e+00 4.187883260579257924e-04
1.320000000000001705e+01 2.200000000000006395e+00 2.601812856391646730e-04
1.340000000000001634e+01 2.200000000000006395e+00 1.512659957074927847e-04
1.360000000000001563e+01 2.200000000000006395e+00 7.878474953371048504e-05
1.380000000000001847e+01 2.200000000000006395e+00 3.246816097849491962e-05
1.400000000000001776e+01 2.200000000000006395e+00 4.477818479322695352e-06
1.420000000000001705e+01 2.200000000000006395e+00 -1.105973049530765290e-05
1.440000000000001634e+01 2.200000000000006395e+00 -1.844901268336803353e-05
1.460000000000001563e+01 2.200000000000006395e+00 -2.076355628301646764e-05
1.480000000000001847e+01 2.200000000000006395e+00 -2.013185856556958206e-05
1.500000000000001776e+01 2.200000000000006395e+00 -1.797507907985155027e-05

-5.000000000000000000e+00 2.400000000000006573e+00 -3.173306842586603599e-08
-4.799999999999999822e+00 2.400000000000006573e+00 -6.377929924151184825e-08
-4.599999999999999645e+00 2.400000000000006573e+00 -1.246438987378250041e-07
-4.399999999999999467e+00 2.400000000000006573e+00 -2.368033805313007627e-07
-4.199999999999999289e+00 2.400000000000006573e+00 -4.372405668769116687e-07
-3.999999999999999112e+00 2.400000000000006573e+00 -7.844124216141634880e-07
-3.799999999999998934e+00 2.400000000000006573e+00 -1.366841640607308272e-06
-3.599999999999998757e+00 2.400000000000006573e+00 -2.312480023263447095e-06
-3.399999999999998579e+00 2.400000000000006573e+00 -3.796925191239044158e-06
-3.199999999999998401e+00 2.400000000000006573e+00 -6.047162269363817299e-06
-2.999999999999998224e+00 2.400000000000006573e+00 -9.335941961781197217e-06
-2.799999999999998046e+00 2.400000000000006573e+00 -1.396059035261361814e-05
-2.599999999999997868e+00 2.400000000000006573e+00 -2.019955033009340035e-05
-2.399999999999997691e+00 2.400000000000006573e+00 -2.824091938925183732e-05
-2.199999999999997513e+00 2.400000000000006573e+00 -3.808014720410346802e-05
-1.999999999999997335e+00 2.400000000000006573e+00 -4.938890943290151942e-05
-1.799999999999997158e+00 2.400000000000006573e+00 -6.136333374426235785e-05
-1.599999999999996980e+00 2.400000000000006573e+00 -7.256592590977057461e-05
-1.399999999999996803e+00 2.400000000000006573e+00 -8.078014453701741438e-05
-1.199999999999996625e+00 2.400000000000006573e+00 -8.289830174852406736e-05
-9.999999999999964473e-01 2.400000000000006573e+00 -7.486172031301753917e-05
-7.999999999999962697e-01 2.400000000000006573e+00 -5.166682660802458566e-05
-5.999999999999960920e-01 2.400000000000006573e+00 -7.442121859420365576e-06
-3.999999999999959144e-01 2.400000000000006573e+00 6.441113447660833308e-05
-1.999999999999957367e-01 2.400000000000006573e+00 1.710351530639522377e-04
4.440892098500626162e-15 2.400000000000006573e+00 3.199171303141699028e-04
2.000000000000046185e-01 2.400000000000006573e+00 5.186936174590470834e-04
4.000000000000047962e-01 2.400000000000006573e+00 7.749341342892936786e-04
6.000000000000049738e-01 2.400000000000006573e+00 1.095813332039160658e-03
8.000000000000051514e-01 2.400000000000006573e+00 1.487522214023768996e-03
1.000000000000005329e+00 2.400000000000006573e+00 1.954275800224240713e-03
1.200000000000005507e+00 2.400000000000006573e+00 2.496890713070583790e-03
1.400000000000005684e+00 2.400000000000006573e+00 3.111111169749926960e-03
1.600000000000005862e+00 2.400000000000006573e+00 3.786054375837357832e-03
1.800000000000006040e+00 2.400000000000006573e+00 4.503197757055608756e-03
2.000000000000006217e+00 2.400000000000006573e+00 5.236189856414853565e-03
2.200000000000006395e+00 2.400000000000006573e+00 5.951525792421741984e-03
2.400000000000006573e+00 2.400000000000006573e+00 6.609961014226676396e-03
2.600000000000006750e+00 2.400000000000006573e+00 7.168544263217949825e-03
2.800000000000006928e+00 2.400000000000006573e+00 7.583263716976118909e-03
3.000000000000007105e+00 2.400000000000006573e+00 7.812369044395008066e-03
3.200000000000006395e+00 2.400000000000006573e+00 7.820406466456087530e-03
3.400000000000007461e+00 2.400000000000006573e+00 7.582971119572548893e-03
3.600000000000008527e+00 2.400000000000006573e+00 7.092167604748587928e-03
3.800000000000007816e+00 2.400000000000006573e+00 6.362551575682537375e-03
4.000000000000007105e+00 2.400000000000006573e+00 5.436584643458574131e-03
4.200000000000008171e+00 2.400000000000006573e+00 4.387451542484918643e-03
4.400000000000009237e+00 2.400000000000006573e+00 3.316283142351834478e-03
4.600000000000008527e+00 2.400000000000006573e+00 2.341607893222260369e-03
4.800000000000007816e+00 2.400000000000006573e+00 1.581755422976337776e-03
5.000000000000008882e+00 2.400000000000006573e+00 1.134879313002896050e-03
5.200000000000009948e+00 2.400000000000006573e+00 1.063792157095866516e-03
5.400000000000009237e+00 2.400000000000006573e+00 1.391767538550571027e-03
5.600000000000008527e+00 2.400000000000006573e+00 2.110947090668514100e-03
5.800000000000009592e+00 2.400000000000006573e+00 3.199581468290207346e-03
6.000000000000010658e+00 2.400000000000006573e+00 4.641182972646688658e-03
6.200000000000009948e+00 2.400000000000006573e+00 6.439080440725138479e-03
6.400000000000009237e+00 2.400000000000006573e+00 8.622640053439335414e-03
6.600000000000010303e+00 2.400000000000006573e+00 1.124426328659387797e-02
6.800000000000011369e+00 2.400000000000006573e+00 1.436775207317123396e-02
7.000000000000010658e+00 2.400000000000006573e+00 1.804894235801002278e-02
7.200000000000009948e+00 2.400000000000006573e+00 2.230990068908716983e-02
7.400000000000011013e+00 2.400000000000006573e+00 2.710956822967326013e-02
7.600000000000012079e+00 2.400000000000006573e+00 3.231659921568733052e-02
7.800000000000011369e+00 2.400000000000006573e+00 3.769306469856661956e-02
8.000000000000010658e+00 2.400000000000006573e+00 4.289858574739395525e-02
8.200000000000011724e+00 2.400000000000006573e+00 4.752137653980526705e-02
8.400000000000012790e+00 2.400000000000006573e+00 5.113523748929720697e-02
8.600000000000012079e+00 2.400000000000006573e+00 5.337194643258761501e-02
8.800000000000011369e+00 2.400000000000006573e+00 5.399098913469577848e-02
9.000000000000012434e+00 2.400000000000006573e+00 5.292710154264175515e-02
9.200000000000013500e+00 2.400000000000006573e+00 5.030189166923651478e-02
9.400000000000012790e+00 2.400000000000006573e+00 4.639673482294928014e-02
9.600000000000012079e+00 2.400000000000006573e+00 4.159591775550582071e-02
9.800000000000013145e+00 2.400000000000006573e+00 3.631708907015730042e-02
1.000000000000001421e+01 2.400000000000006573e+00 3.094751034368110193e-02
1.020000000000001350e+01 2.400000000000006573e+00 2.579953701372364114e-02
1.040000000000001279e+01 2.400000000000006573e+00 2.109030897850753747e-02
1.060000000000001386e+01 2.400000000000006573e+00 1.694285897873570521e-02
1.080000000000001492e+01 2.400000000000006573e+00 1.340140479442405476e-02
1.100000000000001421e+01 2.400000000000006573e+00 1.045284460196685417e-02
1.120000000000001350e+01 2.400000000000006573e+00 8.048205919125703614e-03
1.140000000000001279e+01 2.400000000000006573e+00 6.120411226476346438e-03
1.160000000000001563e+01 2.400000000000006573e+00 4.597055594537525179e-03
1.180000000000001492e+01 2.400000000000006573e+00 3.408436507850576627e-03
1.200000000000001421e+01 2.400000000000006573e+00 2.491823654171249069e-03
1.220000000000001705e+01 2.400000000000006573e+00 1.793130835640367217e-03
1.240000000000001634e+01 2.400000000000006573e+00 1.267010886015234108e-03
1.260000000000001563e+01 2.400000000000006573e+00 8.761335580066292612e-04
1.280000000000001492e+01 2.400000000000006573e+00 5.901423448433779084e-04
1.300000000000001421e+01 2.400000000000006573e+00 3.845728015790828036e-04
1.320000000000001705e+01 2.400000000000006573e+00 2.398662532723827047e-04
1.340000000000001634e+01 2.400000000000006573e+00 1.405223678618575328e-04
1.360000000000001563e+01 2.400000000000006573e+00 7.438749602467609038e-05
1.380000000000001847e+01 2.400000000000006573e+00 3.205770108376960602e-05
1.400000000000001776e+01 2.400000000000006573e+00 6.373363828031156742e-06
1.420000000000001705e+01 2.400000000000006573e+00 -8.012862787466229570e-06
1.440000000000001634e+01 2.400000000000006573e+00 -1.500668823236047723e-05
1.460000000000001563e+01 2.400000000000006573e+00 -1.738841671012243277e-05
1.480000000000001847e+01 2.400000000000006573e+00 -1.707903878827082689e-05
1.500000000000001776e+01 2.400000000000006573e+00 -1.535960444068290283e-05

-5.000000000000000000e+00 2.600000000000006750e+00 -2.300431466973341320e-08
-4.799999999999999822e+00 2.600000000000006750e+00 -4.623312797582272392e-08
-4.599999999999999645e+00 2.600000000000006750e+00 -9.034692028884797186e-08
-4.399999999999999467e+00 2.600000000000006750e+00 -1.716284358971289074e-07
-4.199999999999999289e+00 2.600000000000006750e+00 -3.168604518911249177e-07
-3.999999999999999112e+00 2.600000000000006750e+00 -5.683573896475886042e-07
-3.799999999999998934e+00 2.600000000000006750e+00 -9.901535195832964433e-07
-3.599999999999998757e+00 2.600000000000006750e+00 -1.674711908478496355e-06
-3.399999999999998579e+00 2.600000000000006750e+00 -2.748731919511206297e-06
-3.199999999999998401e+00 2.600000000000006750e+00 -4.375590651435973099e-06
-2.999999999999998224e+00 2.600000000000006750e+00 -6.750793682103589983e-06
-2.799999999999998046e+00 2.600000000000006750e+00 -1.008581892352064256e-05
-2.599999999999997868e+00 2.600000000000006750e+00 -1.457533711979175356e-05
-2.399999999999997691e+00 2.600000000000006750e+00 -2.034346079505461785e-05
-2.199999999999997513e+00 2.600000000000006750e+00 -2.736677987995100183e-05
-1.999999999999997335e+00 2.600000000000006750e+00 -3.537553993418279200e-05
-1.799999999999997158e+00 2.600000000000006750e+00 -4.373897400912961727e-05
-1.599999999999996980e+00 2.600000000000006750e+00 -5.134557396934215817e-05
-1.399999999999996803e+00 2.600000000000006750e+00 -5.649275546777187074e-05
-1.199999999999996625e+00 2.600000000000006750e+00 -5.680182155727873721e-05
-9.999999999999964473e-01 2.600000000000006750e+00 -4.917275162876399899e-05
-7.999999999999962697e-01 2.600000000000006750e+00 -2.978913784683345778e-05
-5.999999999999960920e-01 2.600000000000006750e+00 5.823006184006955380e-06
-3.999999999999959144e-01 2.600000000000006750e+00 6.268704689173260774e-05
-1.999999999999957367e-01 2.600000000000006750e+00 1.462307009055882764e-04
4.440892098500626162e-15 2.600000000000006750e+00 2.621207671138781341e-04
2.000000000000046185e-01 2.600000000000006750e+00 4.160878588661347764e-04
4.000000000000047962e-01 2.600000000000006750e+00 6.137289371380294121e-04
6.000000000000049738e-01 2.600000000000006750e+00 8.602389159466466940e-04
8.000000000000051514e-01 2.600000000000006750e+00 1.159988359686918522e-03
1.000000000000005329e+00 2.600000000000006750e+00 1.515861072830129372e-03
1.200000000000005507e+00 2.600000000000006750e+00 1.928318173622094612e-03
1.400000000000005684e+00 2.600000000000006750e+00 2.394261504042074964e-03
1.600000000000005862e+00 2.600000000000006750e+00 2.905887306551543925e-03
1.800000000000006040e+00 2.600000000000006750e+00 3.449789173440673262e-03
2.000000000000006217e+00 2.600000000000006750e+00 4.006549391850636015e-03
2.200000000000006395e+00 2.600000000000006750e+00 4.550969290261685542e-03
2.400000000000006573e+00 2.600000000000006750e+00 5.052993949994966788e-03
2.600000000000006750e+00 2.600000000000006750e+00 5.479332473023349609e-03
2.800000000000006928e+00 2.600000000000006750e+00 5.795754289040590257e-03
3.000000000000007105e+00 2.600000000000006750e+00 5.970015024674601295e-03
3.200000000000006395e+00 2.600000000000006750e+00 5.975319636830820486e-03
3.400000000000007461e+00 2.600000000000006750e+00 5.794189162536209255e-03
3.600000000000008527e+00 2.600000000000006750e+00 5.422547962502968603e-03
3.800000000000007816e+00 2.600000000000006750e+00 4.873685010955518607e-03
4.000000000000007105e+00 2.600000000000006750e+00 4.181352473924097174e-03
4.200000000000008171e+00 2.600000000000006750e+00 3.400738804293170197e-03
4.400000000000009237e+00 2.600000000000006750e+00 2.605810887032095416e-03
4.600000000000008527e+00 2.600000000000006750e+00 1.882107631072779804e-03
4.800000000000007816e+00 2.600000000000006750e+00 1.315665111407820619e-03
5.000000000000008882e+00 2.600000000000006750e+00 9.807684812158329411e-04
5.200000000000009948e+00 2.600000000000006750e+00 9.304611225173207729e-04
5.400000000000009237e+00 2.600000000000006750e+00 1.193195187891057506e-03
5.600000000000008527e+00 2.600000000000006750e+00 1.776721620247351295e-03
5.800000000000009592e+00 2.600000000000006750e+00 2.677478042785834834e-03
6.000000000000010658e+00 2.600000000000006750e+00 3.891835772735381064e-03
6.200000000000009948e+00 2.600000000000006750e+00 5.425356453797059060e-03
6.400000000000009237e+00 2.600000000000006750e+00 7.297304878068403694e-03
6.600000000000010303e+00 2.600000000000006750e+00 9.539102341656755663e-03
6.800000000000011369e+00 2.600000000000006750e+00 1.218648026422575192e-02
7.000000000000010658e+00 2.600000000000006750e+00 1.526579539174380100e-02
7.200000000000009948e+00 2.600000000000006750e+00 1.877577735008353899e-02
7.400000000000011013e+00 2.600000000000006750e+00 2.266733289005718258e-02
7.600000000000012079e+00 2.600000000000006750e+00 2.682585011813830300e-02
7.800000000000011369e+00 2.600000000000006750e+00 3.106198186333847255e-02
8.000000000000010658e+00 2.600000000000006750e+00 3.511696236198847548e-02
8.200000000000011724e+00 2.600000000000006750e+00 3.868612496234042492e-02
8.400000000000012790e+00 2.600000000000006750e+00 4.145938611756955217e-02
8.600000000000012079e+00 2.600000000000006750e+00 4.317141597358556404e-02
8.800000000000011369e+00 2.600000000000006750e+00 4.364951537990900687e-02
9.000000000000012434e+00 2.600000000000006750e+00 4.284627626781506438e-02
9.200000000000013500e+00 2.600000000000006750e+00 4.084784743787723410e-02
9.400000000000012790e+00 2.600000000000006750e+00 3.785583656606687775e-02
9.600000000000012079e+00 2.600000000000006750e+00 3.414869783241317180e-02
9.800000000000013145e+00 2.600000000000006750e+00 3.003379479751138934e-02
1.000000000000001421e+01 2.600000000000006750e+00 2.580236060391955660e-02
1.020000000000001350e+01 2.600000000000006750e+00 2.169652165777886943e-02
1.040000000000001279e+01 2.600000000000006750e+00 1.789231810970056541e-02
1.060000000000001386e+01 2.600000000000006750e+00 1.449762912653762559e-02
1.080000000000001492e+01 2.600000000000006750e+00 1.156073511831333910e-02
1.100000000000001421e+01 2.600000000000006750e+00 9.084327132589213594e-03
1.120000000000001350e+01 2.600000000000006750e+00 7.040546749119355914e-03
1.140000000000001279e+01 2.600000000000006750e+00 5.384193412012846375e-03
1.160000000000001563e+01 2.600000000000006750e+00 4.062798854972070849e-03
1.180000000000001492e+01 2.600000000000006750e+00 3.023421398137701721e-03
1.200000000000001421e+01 2.600000000000006750e+00 2.216660221639106879e-03
1.220000000000001705e+01 2.600000000000006750e+00 1.598624026384324508e-03
1.240000000000001634e+01 2.600000000000006750e+00 1.131563719281702485e-03
1.260000000000001563e+01 2.600000000000006750e+00 7.837329561879313343e-04
1.280000000000001492e+01 2.600000000000006750e+00 5.288671508436666897e-04
1.300000000000001421e+01 2.600000000000006750e+00 3.455206499289807361e-04
1.320000000000001705e+01 2.600000000000006750e+00 2.163911656631995167e-04
1.340000000000001634e+01 2.600000000000006750e+00 1.276898393454412711e-04
1.360000000000001563e+01 2.600000000000006750e+00 6.857596804091911256e-05
1.380000000000001847e+01 2.600000000000006750e+00 3.065719103677648044e-05
1.400000000000001776e+01 2.600000000000006750e+00 7.549909710644955648e-06
1.420000000000001705e+01 2.600000000000006750e+00 -5.505534883676316492e-06
1.440000000000001634e+01 2.600000000000006750e+00 -1.197887258946967403e-05
1.460000000000001563e+01 2.600000000000006750e+00 -1.433576656722780314e-05
1.480000000000001847e+01 2.600000000000006750e+00 -1.427782960994290274e-05
1.500000000000001776e+01 2.600000000000006750e+00 -1.293955623713230837e-05

-5.000000000000000000e+00 2.800000000000006928e+00 -1.625425808118943216e-08
-4.799999999999999822e+00 2.800000000000006928e+00 -3.266539718684702348e-08
-4.599999999999999645e+00 2.800000000000006928e+00 -6.382885016782697276e-08
-4.399999999999999467e+00 2.800000000000006928e+00 -1.212416096380841921e-07
-4.199999999999999289e+00 2.800000000000006928e+00 -2.238081268932203521e-07
-3.999999999999999112e+00 2.800000000000006928e+00 -4.013811823507830890e-07
-3.799999999999998934e+00 2.800000000000006928e+00 -6.991047777642232715e-07
-3.599999999999998757e+00 2.800000000000006928e+00 -1.182096129234448467e-06
-3.399999999999998579e+00 2.800000000000006928e+00 -1.939438230474541731e-06
-3.199999999999998401e+00 2.800000000000006928e+00 -3.085702486092060062e-06
-2.999999999999998224e+00 2.800000000000006928e+00 -4.757379085643349280e-06
-2.799999999999998046e+00 2.800000000000006928e+00 -7.100863002901265399e-06
-2.599999999999997868e+00 2.800000000000006928e+00 -1.024832715355344658e-05
-2.399999999999997691e+00 2.800000000000006928e+00 -1.427825659422108496e-05
-2.199999999999997513e+00 2.800000000000006928e+00 -1.915889581775121831e-05
-1.999999999999997335e+00 2.800000000000006928e+00 -2.467543673551472673e-05
-1.799999999999997158e+00 2.800000000000006928e+00 -3.034516686291484797e-05
-1.599999999999996980e+00 2.800000000000006928e+00 -3.532835376284935487e-05
-1.399999999999996803e+00 2.800000000000006928e+00 -3.834547107593247326e-05
-1.199999999999996625e+00 2.800000000000006928e+00 -3.761261841561603020e-05
-9.999999999999964473e-01 2.800000000000006928e+00 -3.080614150696362038e-05
-7.999999999999962697e-01 2.800000000000006928e+00 -1.506452485950784200e-05
-5.999999999999960920e-01 2.800000000000006928e+00 1.296891963363086760e-05
-3.999999999999959144e-01 2.800000000000006928e+00 5.706439129147844084e-05
-1.999999999999957367e-01 2.800000000000006928e+00 1.212916884910988778e-04
4.440892098500626162e-15 2.800000000000006928e+00 2.098831836088648297e-04
2.000000000000046185e-01 2.800000000000006928e+00 3.270798453132320403e-04
4.000000000000047962e-01 2.800000000000006928e+00 4.769555328986022427e-04
6.000000000000049738e-01 2.800000000000006928e+00 6.631966068380665703e-04
8.000000000000051514e-01 2.800000000000006928e+00 8.887955378804529094e-04
1.000000000000005329e+00 2.800000000000006928e+00 1.155611812059074029e-03
1.200000000000005507e+00 2.800000000000006928e+00 1.463774030504715225e-03
1.400000000000005684e+00 2.800000000000006928e+00 1.810946376784766491e-03
1.600000000000005862e+00 2.800000000000006928e+00 2.191546512955258944e-03
1.800000000000006040e+00 2.800000000000006928e+00 2.596054944045257315e-03
2.000000000000006217e+00 2.800000000000006928e+00 3.010577150091657377e-03
2.200000000000006395e+00 2.800000000000006928e+00 3.416807554734797164e-03
2.400000000000006573e+00 2.800000000000006928e+00 3.792513775940883555e-03
2.600000000000006750e+00 2.800000000000006928e+00 4.112624404397899336e-03
2.800000000000006928e+00 2.800000000000006928e+00 4.350961713432572979e-03
3.000000000000007105e+00 2.800000000000006928e+00 4.482600987697766236e-03
3.200000000000006395e+00 2.800000000000006928e+00 4.486759126367967192e-03
3.400000000000007461e+00 2.800000000000006928e+00 4.350027134808718242e-03
3.600000000000008527e+00 2.800000000000006928e+00 4.069661992452521665e-03
3.800000000000007816e+00 2.800000000000006928e+00 3.656514091671348929e-03
4.000000000000007105e+00 2.800000000000006928e+00 3.136970290798132312e-03
4.200000000000008171e+00 2.800000000000006928e+00 2.553114929727428283e-03
4.400000000000009237e+00 2.800000000000006928e+00 1.960350039452554531e-03
4.600000000000008527e+00 2.800000000000006928e+00 1.422186624356717131e-03
4.800000000000007816e+00 2.800000000000006928e+00 1.002838551366472047e-03
5.000000000000008882e+00 2.800000000000006928e+00 7.592873520957675636e-04
5.200000000000009948e+00 2.800000000000006928e+00 7.350640893872795959e-04
5.400000000000009237e+00 2.800000000000006928e+00 9.576585642108606609e-04
5.600000000000008527e+00 2.800000000000006928e+00 1.440248487337991885e-03
5.800000000000009592e+00 2.800000000000006928e+00 2.186898478398495351e-03
6.000000000000010658e+00 2.800000000000006928e+00 3.199232314417065938e-03
6.200000000000009948e+00 2.800000000000006928e+00 4.482249354317281026e-03
6.400000000000009237e+00 2.800000000000006928e+00 6.047356345277956659e-03
6.600000000000010303e+00 2.800000000000006928e+00 7.911432312922121735e-03
6.800000000000011369e+00 2.800000000000006928e+00 1.009150372931203778e-02
7.000000000000010658e+00 2.800000000000006928e+00 1.259531477494731447e-02
7.200000000000009948e+00 2.800000000000006928e+00 1.540888032721743177e-02
7.400000000000011013e+00 2.800000000000006928e+00 1.848313243099383371e-02
7.600000000000012079e+00 2.800000000000006928e+00 2.172288789248178961e-02
7.800000000000011369e+00 2.800000000000006928e+00 2.498211737307887148e-02
8.000000000000010658e+00 2.800000000000006928e+00 2.806923729602316120e-02
8.200000000000011724e+00 2.800000000000006928e+00 3.076438428978338704e-02
8.400000000000012790e+00 2.800000000000006928e+00 3.284744841163052959e-02
8.600000000000012079e+00 2.800000000000006928e+00 3.413191490832127167e-02
8.800000000000011369e+00 2.800000000000006928e+00 3.449676410693866546e-02
9.000000000000012434e+00 2.800000000000006928e+00 3.390820327546806984e-02
9.200000000000013500e+00 2.800000000000006928e+00 3.242539085813877370e-02
9.400000000000012790e+00 2.800000000000006928e+00 3.018882800399955157e-02
9.600000000000012079e+00 2.800000000000006928e+00 2.739500588421893770e-02
9.800000000000013145e+00 2.800000000000006928e+00 2.426432655098598526e-02
1.000000000000001421e+01 2.800000000000006928e+00 2.101013408065045829e-02
1.020000000000001350e+01 2.800000000000006928e+00 1.781498955883965146e-02
1.040000000000001279e+01 2.800000000000006928e+00 1.481718066058294869e-02
1.060000000000001386e+01 2.800000000000006928e+00 1.210727105094097124e-02
1.080000000000001492e+01 2.800000000000006928e+00 9.732300109021721490e-03
1.100000000000001421e+01 2.800000000000006928e+00 7.704393422088120016e-03
1.120000000000001350e+01 2.800000000000006928e+00 6.010807096374387593e-03
1.140000000000001279e+01 2.800000000000006928e+00 4.623297074852629474e-03
1.160000000000001563e+01 2.800000000000006928e+00 3.505692713571496952e-03
1.180000000000001492e+01 2.800000000000006928e+00 2.619355102532067332e-03
1.200000000000001421e+01 2.800000000000006928e+00 1.926703989781510321e-03
1.220000000000001705e+01 2.800000000000006928e+00 1.393226378502953168e-03
1.240000000000001634e+01 2.800000000000006928e+00 9.884181951132530505e-04
1.260000000000001563e+01 2.800000000000006928e+00 6.860462130132208292e-04
1.280000000000001492e+01 2.800000000000006928e+00 4.640174414963751568e-04
1.300000000000001421e+01 2.800000000000006928e+00 3.040469049595222856e-04
1.320000000000001705e+01 2.800000000000006928e+00 1.912393211557948593e-04
1.340000000000001634e+01 2.800000000000006928e+00 1.136487408765525243e-04
1.360000000000001563e+01 2.800000000000006928e+00 6.184894556287422347e-05
1.380000000000001847e+01 2.800000000000006928e+00 2.853039776637655801e-05
1.400000000000001776e+01 2.800000000000006928e+00 8.131271127282136885e-06
1.420000000000001705e+01 2.800000000000006928e+00 -3.493613755582069100e-06
1.440000000000001634e+01 2.800000000000006928e+00 -9.363915459473396233e-06
1.460000000000001563e+01 2.800000000000006928e+00 -1.162422154085524178e-05
1.480000000000001847e+01 2.800000000000006928e+00 -1.175440410703702744e-05
1.500000000000001776e+01 2.800000000000006928e+00 -1.074183408231423903e-05

-5.000000000000000000e+00 3.000000000000007105e+00 -1.119428535216943500e-08
-4.799999999999999822e+00 3.000000000000007105e+00 -2.249548025518889305e-08
-4.599999999999999645e+00 3.000000000000007105e+00 -4.395359963618303310e-08
-4.399999999999999467e+00 3.000000000000007105e+00 -8.348120097487998669e-08
-4.199999999999999289e+00 3.000000000000007105e+00 -1.540843462191687457e-07
-3.999999999999999112e+00 3.000000000000007105e+00 -2.762911339688846470e-07
-3.799999999999998934e+00 3.000000000000007105e+00 -4.811217574047134842e-07
-3.599999999999998757e+00 3.000000000000007105e+00 -8.132714237787719413e-07
-3.399999999999998579e+00 3.000000000000007105e+00 -1.333780628198385570e-06
-3.199999999999998401e+00 3.000000000000007105e+00 -2.120938073216414625e-06
-2.999999999999998224e+00 3.000000000000007105e+00 -3.267565362843420550e-06
-2.799999999999998046e+00 3.000000000000007105e+00 -4.872308164215716735e-06
-2.599999999999997868e+00 3.000000000000007105e+00 -7.022314823316591871e-06
-2.399999999999997691e+00 3.000000000000007105e+00 -9.764963023987303204e-06
-2.199999999999997513e+00 3.000000000000007105e+00 -1.306729862960677652e-05
-1.999999999999997335e+00 3.000000000000007105e+00 -1.676363593357608459e-05
-1.799999999999997158e+00 3.000000000000007105e+00 -2.049415946103258496e-05
-1.599999999999996980e+00 3.000000000000007105e+00 -2.363992793404956787e-05
-1.399999999999996803e+00 3.000000000000007105e+00 -2.526179316277568364e-05
-1.199999999999996625e+00 3.000000000000007105e+00 -2.405179583366462469e-05
-9.999999999999964473e-01 3.000000000000007105e+00 -1.830519958046048380e-05
-7.999999999999962697e-01 3.000000000000007105e+00 -5.919468390568496892e-06
-5.999999999999960920e-01 3.000000000000007105e+00 1.557644448451787474e-05
-3.999999999999959144e-01 3.000000000000007105e+00 4.896250959993082635e-05
-1.999999999999957367e-01 3.000000000000007105e+00 9.724077631710531023e-05
4.440892098500626162e-15 3.000000000000007105e+00 1.635259802742863899e-04
2.000000000000046185e-01 3.000000000000007105e+00 2.509173950735960404e-04
4.000000000000047962e-01 3.000000000000007105e+00 3.623511158747821145e-04
6.000000000000049738e-01 3.000000000000007105e+00 5.004237639844720965e-04
8.000000000000051514e-01 3.000000000000007105e+00 6.671693839361393999e-04
1.000000000000005329e+00 3.000000000000007105e+00 8.637664198681629935e-04
1.200000000000005507e+00 3.000000000000007105e+00 1.090157330034086233e-03
1.400000000000005684e+00 3.000000000000007105e+00 1.344582998286714126e-03
1.600000000000005862e+00 3.000000000000007105e+00 1.623065117902188371e-03
1.800000000000006040e+00 3.000000000000007105e+00 1.918904374669296378e-03
2.000000000000006217e+00 3.000000000000007105e+00 2.222291948787512034e-03
2.200000000000006395e+00 3.000000000000007105e+00 2.520151586896555648e-03
2.400000000000006573e+00 3.000000000000007105e+00 2.796337479555621210e-03
2.600000000000006750e+00 3.000000000000007105e+00 3.032305892700789055e-03
2.800000000000006928e+00 3.000000000000007105e+00 3.208347639874618851e-03
3.000000000000007105e+00 3.000000000000007105e+00 3.305405541120056724e-03
3.200000000000006395e+00 3.000000000000007105e+00 3.307405952490569297e-03
3.400000000000007461e+00 3.000000000000007105e+00 3.203916993145712599e-03
3.600000000000008527e+00 3.000000000000007105e+00 2.992822304453905680e-03
3.800000000000007816e+00 3.000000000000007105e+00 2.682580257389878455e-03
4.000000000000007105e+00 3.000000000000007105e+00 2.293546416060394510e-03
4.200000000000008171e+00 3.000000000000007105e+00 1.857824985338922975e-03
4.400000000000009237e+00 3.000000000000007105e+00 1.417266357031442964e-03
4.600000000000008527e+00 3.000000000000007105e+00 1.019604593347951628e-03
4.800000000000007816e+00 3.000000000000007105e+00 7.132870065101384058e-04
5.000000000000008882e+00 3.000000000000007105e+00 5.420938497649069885e-04
5.200000000000009948e+00 3.000000000000007105e+00 5.409002947070849906e-04
5.400000000000009237e+00 3.000000000000007105e+00 7.336959714394450816e-04
5.600000000000008527e+00 3.000000000000007105e+00 1.134282699540284768e-03
5.800000000000009592e+00 3.000000000000007105e+00 1.749194145025479612e-03
6.000000000000010658e+00 3.000000000000007105e+00 2.581681337187750544e-03
6.200000000000009948e+00 3.000000000000007105e+00 3.635320426809451541e-03
6.400000000000009237e+00 3.000000000000007105e+00 4.915934985310006604e-03
6.600000000000010303e+00 3.000000000000007105e+00 6.430936800777012352e-03
6.800000000000011369e+00 3.000000000000007105e+00 8.185718324884076053e-03
7.000000000000010658e+00 3.000000000000007105e+00 1.017731072448054171e-02
7.200000000000009948e+00 3.000000000000007105e+00 1.238616947051443193e-02
7.400000000000011013e+00 3.000000000000007105e+00 1.476766393884353448e-02
7.600000000000012079e+00 3.000000000000007105e+00 1.724550689320468108e-02
7.800000000000011369e+00 3.000000000000007105e+00 1.970968842580646599e-02
8.000000000000010658e+00 3.000000000000007105e+00 2.202113251131841351e-02
8.200000000000011724e+00 3.000000000000007105e+00 2.402405144513854521e-02
8.400000000000012790e+00 3.000000000000007105e+00 2.556495147060980355e-02
8.600000000000012079e+00 3.000000000000007105e+00 2.651499715723039385e-02
8.800000000000011369e+00 3.000000000000007105e+00 2.679082733564036242e-02
9.000000000000012434e+00 3.000000000000007105e+00 2.636871385710196775e-02
9.200000000000013500e+00 3.000000000000007105e+00 2.528844743048428573e-02
9.400000000000012790e+00 3.000000000000007105e+00 2.364608236292729815e-02
9.600000000000012079e+00 3.000000000000007105e+00 2.157766998961312133e-02
9.800000000000013145e+00 3.000000000000007105e+00 1.923826055973399535e-02
1.000000000000001421e+01 3.000000000000007105e+00 1.678107686651820682e-02
1.020000000000001350e+01 3.000000000000007105e+00 1.434086624664482335e-02
1.040000000000001279e+01 3.000000000000007105e+00 1.202360608009438343e-02
1.060000000000001386e+01 3.000000000000007105e+00 9.902772826069270937e-03
1.080000000000001492e+01 3.000000000000007105e+00 8.020923413732941251e-03
1.100000000000001421e+01 3.000000000000007105e+00 6.394652153669119765e-03
1.120000000000001350e+01 3.000000000000007105e+00 5.021000989961381389e-03
1.140000000000001279e+01 3.000000000000007105e+00 3.883848177522993775e-03
1.160000000000001563e+01 3.000000000000007105e+00 2.959389702287301433e-03
1.180000000000001492e+01 3.000000000000007105e+00 2.220351647853077356e-03
1.200000000000001421e+01 3.000000000000007105e+00 1.638934558479862276e-03
1.220000000000001705e+01 3.000000000000007105e+00 1.188684968546213682e-03
1.240000000000001634e+01 3.000000000000007105e+00 8.455539969017142549e-04
1.260000000000001563e+01 3.000000000000007105e+00 5.883896690919226350e-04
1.280000000000001492e+01 3.000000000000007105e+00 3.990616852907737599e-04
1.300000000000001421e+01 3.000000000000007105e+00 2.623628132656419839e-04
1.320000000000001705e+01 3.000000000000007105e+00 1.657841043784493893e-04
1.340000000000001634e+01 3.000000000000007105e+00 9.922624667631067298e-05
1.360000000000001563e+01 3.000000000000007105e+00 5.468591908167869895e-05
1.380000000000001847e+01 3.000000000000007105e+00 2.594128943847015425e-05
1.400000000000001776e+01 3.000000000000007105e+00 8.251860049571194082e-06
1.420000000000001705e+01 3.000000000000007105e+00 -1.917676597805172573e-06
1.440000000000001634e+01 3.000000000000007105e+00 -7.143654655413596280e-06
1.460000000000001563e+01 3.000000000000007105e+00 -9.256653271950029859e-06
1.480000000000001847e+01 3.000000000000007105e+00 -9.520977069234053542e-06
1.500000000000001776e+01 3.000000000000007105e+00 -8.781563541265696138e-06

-5.000000000000000000e+00 3.200000000000006395e+00 -7.514663161570273968e-09
-4.799999999999999822e+00 3.200000000000006395e+00 -1.510041015129679795e-08
-4.599999999999999645e+00 3.200000000000006395e+00 -2.950259384119939380e-08
-4.399999999999999467e+00 3.200000000000006395e+00 -5.602940915892444389e-08
-4.199999999999999289e+00 3.200000000000006395e+00 -1.034030392131713115e-07
-3.999999999999999112e+00 3.200000000000006395e+00 -1.853831651739347509e-07
-3.799999999999998934e+00 3.200000000000006395e+00 -3.227465954358086535e-07
-3.599999999999998757e+00 3.200000000000006395e+00 -5.453955329523200875e-07
-3.399999999999998579e+00 3.200000000000006395e+00 -8.940954439528359706e-07
-3.199999999999998401e+00 3.200000000000006395e+00 -1.420980211326588304e-06
-2.999999999999998224e+00 3.200000000000006395e+00 -2.187550355985825266e-06
-2.799999999999998046e+00 3.200000000000006395e+00 -3.258522337668694652e-06
-2.599999999999997868e+00 3.200000000000006395e+00 -4.689704390540090451e-06
-2.399999999999997691e+00 3.200000000000006395e+00 -6.508242766241906811e-06
-2.199999999999997513e+00 3.200000000000006395e+00 -8.684242419975646046e-06
-1.999999999999997335e+00 3.200000000000006395e+00 -1.109396645215097077e-05
-1.799999999999997158e+00 3.200000000000006395e+00 -1.347645319067748774e-05
-1.599999999999996980e+00 3.200000000000006395e+00 -1.538717656444642018e-05
-1.399999999999996803e+00 3.200000000000006395e+00 -1.615390315969539008e-05
-1.199999999999996625e+00 3.200000000000006395e+00 -1.484074741361380835e-05
-9.999999999999964473e-01 3.200000000000006395e+00 -1.022631817926862783e-05
-7.999999999999962697e-01 3.200000000000006395e+00 -8.007679630614063539e-07
-5.999999999999960920e-01 3.200000000000006395e+00 1.521524594938953283e-05
-3.999999999999959144e-01 3.200000000000006395e+00 3.982877237900092540e-05
-1.999999999999957367e-01 3.200000000000006395e+00 7.521093878822324554e-05
4.440892098500626162e-15 3.200000000000006395e+00 1.236137230607332329e-04
2.000000000000046185e-01 3.200000000000006395e+00 1.872694666099494352e-04
4.000000000000047962e-01 3.200000000000006395e+00 2.682739643771801883e-04
6.000000000000049738e-01 3.200000000000006395e+00 3.684506741953249317e-04
8.000000000000051514e-01 3.200000000000006395e+00 4.891891307961412872e-04
1.000000000000005329e+00 3.200000000000006395e+00 6.312468401001041949e-04
1.200000000000005507e+00 3.200000000000006395e+00 7.945035550038786901e-04
1.400000000000005684e+00 3.200000000000006395e+00 9.776626954593355383e-04
1.600000000000005862e+00 3.200000000000006395e+00 1.177908381381750913e-03
1.800000000000006040e+00 3.200000000000006395e+00 1.390547853412224359e-03
2.000000000000006217e+00 3.200000000000006395e+00 1.608695947970323163e-03
2.200000000000006395e+00 3.200000000000006395e+00 1.823086995734639728e-03
2.400000000000006573e+00 3.200000000000006395e+00 2.022123608396876517e-03
2.600000000000006750e+00 3.200000000000006395e+00 2.192281207869749542e-03
2.800000000000006928e+00 3.200000000000006395e+00 2.318969300320652179e-03
3.000000000000007105e+00 3.200000000000006395e+00 2.387895496149365637e-03
3.200000000000006395e+00 3.200000000000006395e+00 2.386885527463458376e-03
3.400000000000007461e+00 3.200000000000006395e+00 2.307994153551270501e-03
3.600000000000008527e+00 3.200000000000006395e+00 2.149620464645891297e-03
3.800000000000007816e+00 3.200000000000006395e+00 1.918245026316617351e-03
4.000000000000007105e+00 3.200000000000006395e+00 1.629367452586496113e-03
4.200000000000008171e+00 3.200000000000006395e+00 1.307275898219420604e-03
4.400000000000009237e+00 3.200000000000006395e+00 9.834529937385563976e-04
4.600000000000008527e+00 3.200000000000006395e+00 6.937149929036525321e-04
4.800000000000007816e+00 3.200000000000006395e+00 4.745349058874439772e-04
5.000000000000008882e+00 3.200000000000006395e+00 3.592977824115131408e-04
5.200000000000009948e+00 3.200000000000006395e+00 3.753385162062733817e-04
5.400000000000009237e+00 3.200000000000006395e+00 5.424359017139533624e-04
5.600000000000008527e+00 3.200000000000006395e+00 8.730141117494121059e-04
5.800000000000009592e+00 3.200000000000006395e+00 1.373781365246791713e-03
6.000000000000010658e+00 3.200000000000006395e+00 2.048103360731755567e-03
6.200000000000009948e+00 3.200000000000006395e+00 2.898200462878395851e-03
6.400000000000009237e+00 3.200000000000006395e+00 3.926302741275272505e-03
6.600000000000010303e+00 3.200000000000006395e+00 5.134141360750195393e-03
6.800000000000011369e+00 3.200000000000006395e+00 6.520520384267597912e-03
7.000000000000010658e+00 3.200000000000006395e+00 8.077145912661742172e-03
7.200000000000009948e+00 3.200000000000006395e+00 9.783361687789846745e-03
7.400000000000011013e+00 3.200000000000006395e+00 1.160091124256618957e-02
7.600000000000012079e+00 3.200000000000006395e+00 1.347021946825161312e-02
7.800000000000011369e+00 3.200000000000006395e+00 1.530979926318615063e-02
8.000000000000010658e+00 3.200000000000006395e+00 1.702006608631452880e-02
8.200000000000011724e+00 3.200000000000006395e+00 1.849199819945078135e-02
8.400000000000012790e+00 3.200000000000006395e+00 1.961982272052145704e-02
8.600000000000012079e+00 3.200000000000006395e+00 2.031558063696060901e-02
8.800000000000011369e+00 3.200000000000006395e+00 2.052251538245551676e-02
9.000000000000012434e+00 3.200000000000006395e+00 2.022416571110897954e-02
9.200000000000013500e+00 3.200000000000006395e+00 1.944696282964274506e-02
9.400000000000012790e+00 3.200000000000006395e+00 1.825577374243688572e-02
9.600000000000012079e+00 3.200000000000006395e+00 1.674362764028014192e-02
9.800000000000013145e+00 3.200000000000006395e+00 1.501818499380114247e-02
1.000000000000001421e+01 3.200000000000006395e+00 1.318795946165794188e-02
1.020000000000001350e+01 3.200000000000006395e+00 1.135085598898709358e-02
1.040000000000001279e+01 3.200000000000006395e+00 9.586550336697297753e-03
1.060000000000001386e+01 3.200000000000006395e+00 7.953054208092252830e-03
1.080000000000001492e+01 3.200000000000006395e+00 6.486868502825280346e-03
1.100000000000001421e+01 3.200000000000006395e+00 5.205616658766461236e-03
1.120000000000001350e+01 3.200000000000006395e+00 4.111963423901512579e-03
1.140000000000001279e+01 3.200000000000006395e+00 3.197828964617750909e-03
1.160000000000001563e+01 3.200000000000006395e+00 2.448238459957273808e-03
1.180000000000001492e+01 3.200000000000006395e+00 1.844471734698194948e-03
1.200000000000001421e+01 3.200000000000006395e+00 1.366424189531260242e-03
1.220000000000001705e+01 3.200000000000006395e+00 9.942408733683795376e-04
1.240000000000001634e+01 3.200000000000006395e+00 7.093544885430190126e-04
1.260000000000001563e+01 3.200000000000006395e+00 4.950722628815478485e-04
1.280000000000001492e+01 3.200000000000006395e+00 3.368415412208852159e-04
1.300000000000001421e+01 3.200000000000006395e+00 2.222980094531236189e-04
1.320000000000001705e+01 3.200000000000006395e+00 1.411742103736694537e-04
1.340000000000001634e+01 3.200000000000006395e+00 8.512405252529446425e-05
1.360000000000001563e+01 3.200000000000006395e+00 4.750239009034604566e-05
1.380000000000001847e+01 3.200000000000006395e+00 2.312680328497757244e-05
1.400000000000001776e+01 3.200000000000006395e+00 8.040242328700621533e-06
1.420000000000001705e+01 3.200000000000006395e+00 -7.129122443401503625e-07
1.440000000000001634e+01 3.200000000000006395e+00 -5.289402657695549918e-06
1.460000000000001563e+01 3.200000000000006395e+00 -7.223848735598522428e-06
1.480000000000001847e+01 3.200000000000006395e+00 -7.578080035416506450e-06
1.500000000000001776e+01 3.200000000000006395e+00 -7.063540376911084877e-06

-5.000000000000000000e+00 3.400000000000007461e+00 -4.917238363941522240e-09
-4.799999999999999822e+00 3.400000000000007461e+00 -9.880619287509897348e-09
-4.599999999999999645e+00 3.400000000000007461e+00 -1.930329210434297582e-08
-4.399999999999999467e+00 3.400000000000007461e+00 -3.665661683580338675e-08
-4.199999999999999289e+00 3.400000000000007461e+00 -6.764264852041398478e-08
-3.999999999999999112e+00 3.400000000000007461e+00 -1.212521739031483754e-07
-3.799999999999998934e+00 3.400000000000007461e+00 -2.110509278754591628e-07
-3.599999999999998757e+00 3.400000000000007461e+00 -3.565405563036196418e-07
-3.399999999999998579e+00 3.400000000000007461e+00 -5.842596887901556892e-07
-3.199999999999998401e+00 3.400000000000007461e+00 -9.280472741496555942e-07
-2.999999999999998224e+00 3.400000000000007461e+00 -1.427612748497870481e-06
-2.799999999999998046e+00 3.400000000000007461e+00 -2.124306052614021880e-06
-2.599999999999997868e+00 3.400000000000007461e+00 -3.052847755782688439e-06
-2.399999999999997691e+00 3.400000000000007461e+00 -4.227875845308465834e-06
-2.199999999999997513e+00 3.400000000000007461e+00 -5.624587054020383162e-06
-1.999999999999997335e+00 3.400000000000007461e+00 -7.153534797798635295e-06
-1.799999999999997158e+00 3.400000000000007461e+00 -8.630731732351911407e-06
-1.599999999999996980e+00 3.400000000000007461e+00 -9.745416032541146092e-06
-1.399999999999996803e+00 3.400000000000007461e+00 -1.002891231212084238e-05
-1.199999999999996625e+00 3.400000000000007461e+00 -8.828673412435480357e-06
-9.999999999999964473e-01 3.400000000000007461e+00 -5.291637840989107816e-06
-7.999999999999962697e-01 3.400000000000007461e+00 1.639545130438394558e-06
-5.999999999999960920e-01 3.400000000000007461e+00 1.321493171667493338e-05
-3.999999999999959144e-01 3.400000000000007461e+00 3.084912534438393589e-05
-1.999999999999957367e-01 3.400000000000007461e+00 5.607654481946367609e-05
4.440892098500626162e-15 3.400000000000007461e+00 9.049106136520786224e-05
2.000000000000046185e-01 3.400000000000007461e+00 1.356714279280619051e-04
4.000000000000047962e-01 3.400000000000007461e+00 1.930937217025741157e-04
6.000000000000049738e-01 3.400000000000007461e+00 2.640308793551076694e-04
8.000000000000051514e-01 3.400000000000007461e+00 3.494372237918887971e-04
1.000000000000005329e+00 3.400000000000007461e+00 4.498130638694385172e-04
1.200000000000005507e+00 3.400000000000007461e+00 5.650422173848966252e-04
1.400000000000005684e+00 3.400000000000007461e+00 6.941957518047667600e-04
1.600000000000005862e+00 3.400000000000007461e+00 8.353009303517284654e-04
1.800000000000006040e+00 3.400000000000007461e+00 9.850875329929821567e-04
2.000000000000006217e+00 3.400000000000007461e+00 1.138745091310125945e-03
2.200000000000006395e+00 3.400000000000007461e+00 1.289751821092709021e-03
2.400000000000006573e+00 3.400000000000007461e+00 1.429862555772090952e-03
2.600000000000006750e+00 3.400000000000007461e+00 1.549357830298836100e-03
2.800000000000006928e+00 3.400000000000007461e+00 1.637646527414588328e-03
3.000000000000007105e+00 3.400000000000007461e+00 1.684270343672232247e-03
3.200000000000006395e+00 3.400000000000007461e+00 1.680278927301189721e-03
3.400000000000007461e+00 3.400000000000007461e+00 1.619841679127433879e-03
3.600000000000008527e+00 3.400000000000007461e+00 1.501859367697216128e-03
3.800000000000007816e+00 3.400000000000007461e+00 1.331265915032634395e-03
4.000000000000007105e+00 3.400000000000007461e+00 1.119697455246369258e-03
4.200000000000008171e+00 3.400000000000007461e+00 8.852734229160915845e-04
4.400000000000009237e+00 3.400000000000007461e+00 6.513876695194988856e-04
4.600000000000008527e+00 3.400000000000007461e+00 4.446252576205108405e-04
4.800000000000007816e+00 3.400000000000007461e+00 2.921507779027817135e-04
5.000000000000008882e+00 3.400000000000007461e+00 2.190823558856843398e-04
5.200000000000009948e+00 3.400000000000007461e+00 2.464007003377822590e-04
5.400000000000009237e+00 3.400000000000007461e+00 3.898115015157730822e-04
5.600000000000008527e+00 3.400000000000007461e+00 6.597111158515026530e-04
5.800000000000009592e+00 3.400000000000007461e+00 1.062084483520042179e-03
6.000000000000010658e+00 3.400000000000007461e+00 1.599894743309603247e-03
6.200000000000009948e+00 3.400000000000007461e+00 2.274384601530681557e-03
6.400000000000009237e+00 3.400000000000007461e+00 3.085727113692688858e-03
6.600000000000010303e+00 3.400000000000007461e+00 4.032618345357403232e-03
6.800000000000011369e+00 3.400000000000007461e+00 5.110654775780369696e-03
7.000000000000010658e+00 3.400000000000007461e+00 6.309643308617502409e-03
7.200000000000009948e+00 3.400000000000007461e+00 7.610315066669204320e-03
7.400000000000011013e+00 3.400000000000007461e+00 8.981210770352144809e-03
7.600000000000012079e+00 3.400000000000007461e+00 1.037670608216393481e-02
7.800000000000011369e+00 3.400000000000007461e+00 1.173715761850130206e-02
8.000000000000010658e+00 3.400000000000007461e+00 1.299188950122844369e-02
8.200000000000011724e+00 3.400000000000007461e+00 1.406518206958275868e-02
8.400000000000012790e+00 3.400000000000007461e+00 1.488465536808677298e-02
8.600000000000012079e+00 3.400000000000007461e+00 1.539066818748184573e-02
8.800000000000011369e+00 3.400000000000007461e+00 1.554485234612857682e-02
9.000000000000012434e+00 3.400000000000007461e+00 1.533589896664820131e-02
9.200000000000013500e+00 3.400000000000007461e+00 1.478127311982760199e-02
9.400000000000012790e+00 3.400000000000007461e+00 1.392450309360050535e-02
9.600000000000012079e+00 3.400000000000007461e+00 1.282875198949451692e-02
9.800000000000013145e+00 3.400000000000007461e+00 1.156818240305248525e-02
1.000000000000001421e+01 3.400000000000007461e+00 1.021893741009092041e-02
1.020000000000001350e+01 3.400000000000007461e+00 8.851352811467224843e-03
1.040000000000001279e+01 3.400000000000007461e+00 7.524441585431512064e-03
1.060000000000001386e+01 3.400000000000007461e+00 6.282997138424204625e-03
1.080000000000001492e+01 3.400000000000007461e+00 5.157070714080316289e-03
1.100000000000001421e+01 3.400000000000007461e+00 4.163217678100427678e-03
1.120000000000001350e+01 3.400000000000007461e+00 3.306794629166484589e-03
1.140000000000001279e+01 3.400000000000007461e+00 2.584663841233456223e-03
1.160000000000001563e+01 3.400000000000007461e+00 1.987833835097741440e-03
1.180000000000001492e+01 3.400000000000007461e+00 1.503755803954456892e-03
1.200000000000001421e+01 3.400000000000007461e+00 1.118155641187284707e-03
1.220000000000001705e+01 3.400000000000007461e+00 8.163912395653153634e-04
1.240000000000001634e+01 3.400000000000007461e+00 5.843864907812964605e-04
1.260000000000001563e+01 3.400000000000007461e+00 4.092189952077077315e-04
1.280000000000001492e+01 3.400000000000007461e+00 2.794415899774662509e-04
1.300000000000001421e+01 3.400000000000007461e+00 1.852094921499168839e-04
1.320000000000001705e+01 3.400000000000007461e+00 1.182723922579995688e-04
1.340000000000001634e+01 3.400000000000007461e+00 7.187818140279003860e-05
1.360000000000001563e+01 3.400000000000007461e+00 4.062386839750644480e-05
1.380000000000001847e+01 3.400000000000007461e+00 2.028008751837777739e-05
1.400000000000001776e+01 3.400000000000007461e+00 7.608269650402181707e-06
1.420000000000001705e+01 3.400000000000007461e+00 1.837237743380642549e-07
1.440000000000001634e+01 3.400000000000007461e+00 -3.766757835365272923e-06
1.460000000000001563e+01 3.400000000000007461e+00 -5.507821833620267743e-06
1.480000000000001847e+01 3.400000000000007461e+00 -5.916890182630379929e-06
1.500000000000001776e+01 3.400000000000007461e+00 -5.583895702291861182e-06

-5.000000000000000000e+00 3.600000000000008527e+00 -3.136525270776283720e-09
-4.799999999999999822e+00 3.600000000000008527e+00 -6.302314594207959076e-09
-4.599999999999999645e+00 3.600000000000008527e+00 -1.231198605567014875e-08
-4.399999999999999467e+00 3.600000000000008527e+00 -2.337866286735916568e-08
-4.199999999999999289e+00 3.600000000000008527e+00 -4.313646634536904145e-08
-3.999999999999999112e+00 3.600000000000008527e+00 -7.731279929653215056e-08
-3.799999999999998934e+00 3.600000000000008527e+00 -1.345431526732137773e-07
-3.599999999999998757e+00 3.600000000000008527e+00 -2.272276297516887804e-07
-3.399999999999998579e+00 3.600000000000008527e+00 -3.722104992069362165e-07
-3.199999999999998401e+00 3.600000000000008527e+00 -5.909053258271017035e-07
-2.999999999999998224e+00 3.600000000000008527e+00 -9.083058215947050019e-07
-2.799999999999998046e+00 3.600000000000008527e+00 -1.350154826368745669e-06
-2.599999999999997868e+00 3.600000000000008527e+00 -1.937450195006288737e-06
-2.399999999999997691e+00 3.600000000000008527e+00 -2.677518301859308137e-06
-2.199999999999997513e+00 3.600000000000008527e+00 -3.551147007019123596e-06
-1.999999999999997335e+00 3.600000000000008527e+00 -4.495768401236773925e-06
-1.799999999999997158e+00 3.600000000000008527e+00 -5.385383731677720055e-06
-1.599999999999996980e+00 3.600000000000008527e+00 -6.008721467444538781e-06
-1.399999999999996803e+00 3.600000000000008527e+00 -6.047849557940343813e-06
-1.199999999999996625e+00 3.600000000000008527e+00 -5.059947425959829803e-06
-9.999999999999964473e-01 3.600000000000008527e+00 -2.465054955322711601e-06
-7.999999999999962697e-01 3.600000000000008527e+00 2.457671843409779107e-06
-5.999999999999960920e-01 3.600000000000008527e+00 1.056327211370352873e-05
-3.999999999999959144e-01 3.600000000000008527e+00 2.282269948880215617e-05
-1.999999999999957367e-01 3.600000000000008527e+00 4.029257212773293894e-05
4.440892098500626162e-15 3.600000000000008527e+00 6.407326841213613984e-05
2.000000000000046185e-01 3.600000000000008527e+00 9.525620798607935204e-05
4.000000000000047962e-01 3.600000000000008527e+00 1.348613815442826407e-04
6.000000000000049738e-01 3.600000000000008527e+00 1.837658689440328980e-04
8.000000000000051514e-01 3.600000000000008527e+00 2.426229300799642805e-04
1.000000000000005329e+00 3.600000000000008527e+00 3.117692160585273952e-04
1.200000000000005507e+00 3.600000000000008527e+00 3.911153070489060881e-04
1.400000000000005684e+00 3.600000000000008527e+00 4.800136465336051904e-04
1.600000000000005862e+00 3.600000000000008527e+00 5.771003727490630481e-04
1.800000000000006040e+00 3.600000000000008527e+00 6.801160773970586293e-04
2.000000000000006217e+00 3.600000000000008527e+00 7.857265257074459372e-04
2.200000000000006395e+00 3.600000000000008527e+00 8.893864332026260458e-04
2.400000000000006573e+00 3.600000000000008527e+00 9.853120610081407202e-04
2.600000000000006750e+00 3.600000000000008527e+00 1.066642317385415933e-03
2.800000000000006928e+00 3.600000000000008527e+00 1.125862294750862216e-03
3.000000000000007105e+00 3.600000000000008527e+00 1.155529505876379389e-03
3.200000000000006395e+00 3.600000000000008527e+00 1.149280887341075971e-03
3.400000000000007461e+00 3.600000000000008527e+00 1.103017978843907161e-03
3.600000000000008527e+00 3.600000000000008527e+00 1.016088652224545049e-03
3.800000000000007816e+00 3.600000000000008527e+00 8.922316857458873233e-04
4.000000000000007105e+00 3.600000000000008527e+00 7.400484449585437380e-04
4.200000000000008171e+00 3.600000000000008527e+00 5.728268003864879021e-04
4.400000000000009237e+00 3.600000000000008527e+00 4.076623900139862092e-04
4.600000000000008527e+00 3.600000000000008527e+00 2.639779923216887246e-04
4.800000000000007816e+00 3.600000000000008527e+00 1.616926647213627339e-04
5.000000000000008882e+00 3.600000000000008527e+00 1.193909190795830087e-04
5.200000000000009948e+00 3.600000000000008527e+00 1.528503319000150146e-04
5.400000000000009237e+00 3.600000000000008527e+00 2.741916754818173626e-04
5.600000000000008527e+00 3.600000000000008527e+00 4.917418811800906668e-04
5.800000000000009592e+00 3.600000000000008527e+00 8.104985199261191845e-04
6.000000000000010658e+00 3.600000000000008527e+00 1.232915695167306758e-03
6.200000000000009948e+00 3.600000000000008527e+00 1.759642335435965092e-03
6.400000000000009237e+00 3.600000000000008527e+00 2.389854373176043736e-03
6.600000000000010303e+00 3.600000000000008527e+00 3.120924588674010326e-03
6.800000000000011369e+00 3.600000000000008527e+00 3.947343636447810111e-03
7.000000000000010658e+00 3.600000000000008527e+00 4.859012737931070643e-03
7.200000000000009948e+00 3.600000000000008527e+00 5.839240577340570199e-03
7.400000000000011013e+00 3.600000000000008527e+00 6.862956817107919438e-03
7.600000000000012079e+00 3.600000000000008527e+00 7.895756160124528522e-03
7.800000000000011369e+00 3.600000000000008527e+00 8.894359213891927726e-03
8.000000000000010658e+00 3.600000000000008527e+00 9.808881491141523482e-03
8.200000000000011724e+00 3.600000000000008527e+00 1.058694095616704439e-02
8.400000000000012790e+00 3.600000000000008527e+00 1.117917026702766777e-02
8.600000000000012079e+00 3.600000000000008527e+00 1.154525610893207543e-02
8.800000000000011369e+00 3.600000000000008527e+00 1.165935619746878010e-02
9.000000000000012434e+00 3.600000000000008527e+00 1.151376393581023810e-02
9.200000000000013500e+00 3.600000000000008527e+00 1.112002930979388328e-02
9.400000000000012790e+00 3.600000000000008527e+00 1.050731400425030347e-02
9.600000000000012079e+00 3.600000000000008527e+00 9.718382239348856075e-03
9.800000000000013145e+00 3.600000000000008527e+00 8.804112435461933228e-03
1.000000000000001421e+01 3.600000000000008527e+00 7.817625461001058429e-03
1.020000000000001350e+01 3.600000000000008527e+00 6.809037105454439874e-03
1.040000000000001279e+01 3.600000000000008527e+00 5.821531873834634441e-03
1.060000000000001386e+01 3.600000000000008527e+00 4.889053900029020905e-03
1.080000000000001492e+01 3.600000000000008527e+00 4.035546591776086565e-03
1.100000000000001421e+01 3.600000000000008527e+00 3.275426902954999085e-03
1.120000000000001350e+01 3.600000000000008527e+00 2.614874995445956671e-03
1.140000000000001279e+01 3.600000000000008527e+00 2.053531348745376694e-03
1.160000000000001563e+01 3.600000000000008527e+00 1.586275182985243549e-03
1.180000000000001492e+01 3.600000000000008527e+00 1.204864965601281160e-03
1.200000000000001421e+01 3.600000000000008527e+00 8.993216021725633502e-04
1.220000000000001705e+01 3.600000000000008527e+00 6.590116010857479441e-04
1.240000000000001634e+01 3.600000000000008527e+00 4.734376838236530852e-04
1.260000000000001563e+01 3.600000000000008527e+00 3.327718647053578161e-04
1.280000000000001492e+01 3.600000000000008527e+00 2.281773801533366604e-04
1.300000000000001421e+01 3.600000000000008527e+00 1.519671464398420543e-04
1.320000000000001705e+01 3.600000000000008527e+00 9.764232980079772624e-05
1.340000000000001634e+01 3.600000000000008527e+00 5.984817980647754159e-05
1.360000000000001563e+01 3.600000000000008527e+00 3.427727877798013572e-05
1.380000000000001847e+01 3.600000000000008527e+00 1.754370342147574185e-05
1.400000000000001776e+01 3.600000000000008527e+00 7.045671332305724604e-06
1.420000000000001705e+01 3.600000000000008527e+00 8.291773099887787195e-07
1.440000000000001634e+01 3.600000000000008527e+00 -2.539083931454817956e-06
1.460000000000001563e+01 3.600000000000008527e+00 -4.084600424605439335e-06
1.480000000000001847e+01 3.600000000000008527e+00 -4.521445317315314352e-06
1.500000000000001776e+01 3.600000000000008527e+00 -4.331836124943520097e-06

-5.000000000000000000e+00 3.800000000000007816e+00 -1.950348837169358366e-09
-4.799999999999999822e+00 3.800000000000007816e+00 -3.918846900847758603e-09
-4.599999999999999645e+00 3.800000000000007816e+00 -7.655509899493849977e-09
-4.399999999999999467e+00 3.800000000000007816e+00 -1.453596541802390240e-08
-4.199999999999999289e+00 3.800000000000007816e+00 -2.681845944523345514e-08
-3.999999999999999112e+00 3.800000000000007816e+00 -4.806043578488990979e-08
-3.799999999999998934e+00 3.800000000000007816e+00 -8.362195567857352742e-08
-3.599999999999998757e+00 3.800000000000007816e+00 -1.411914784300884669e-07
-3.399999999999998579e+00 3.800000000000007816e+00 -2.311947748141775987e-07
-3.199999999999998401e+00 3.800000000000007816e+00 -3.668467221332850812e-07
-2.999999999999998224e+00 3.800000000000007816e+00 -5.634888925016765740e-07
-2.799999999999998046e+00 3.800000000000007816e+00 -8.367468746131319601e-07
-2.599999999999997868e+00 3.800000000000007816e+00 -1.198977271794562969e-06
-2.399999999999997691e+00 3.800000000000007816e+00 -1.653500442709982426e-06
-2.199999999999997513e+00 3.800000000000007816e+00 -2.186272396759595388e-06
-1.999999999999997335e+00 3.800000000000007816e+00 -2.754957839428545245e-06
-1.799999999999997158e+00 3.800000000000007816e+00 -3.275808571424955060e-06
-1.599999999999996980e+00 3.800000000000007816e+00 -3.609264211010793942e-06
-1.399999999999996803e+00 3.800000000000007816e+00 -3.545675496165726486e-06
-1.199999999999996625e+00 3.800000000000007816e+00 -2.792894011963062440e-06
-9.999999999999964473e-01 3.800000000000007816e+00 -9.675930563944523037e-07
-7.999999999999962697e-01 3.800000000000007816e+00 2.407942073902904408e-06
-5.999999999999960920e-01 3.800000000000007816e+00 7.902149019626523329e-06
-3.999999999999959144e-01 3.800000000000007816e+00 1.616270074397595656e-05
-1.999999999999957367e-01 3.800000000000007816e+00 2.789674861759085941e-05
4.440892098500626162e-15 3.800000000000007816e+00 4.384293991939464667e-05
2.000000000000046185e-01 3.800000000000007816e+00 6.473568824260249918e-05
4.000000000000047962e-01 3.800000000000007816e+00 9.126245677204501412e-05
6.000000000000049738e-01 3.800000000000007816e+00 1.240147400997303705e-04
8.000000000000051514e-01 3.800000000000007816e+00 1.634327343741921301e-04
1.000000000000005329e+00 3.800000000000007816e+00 2.097422369837010671e-04
1.200000000000005507e+00 3.800000000000007816e+00 2.628804433550587785e-04
1.400000000000005684e+00 3.800000000000007816e+00 3.224060863772589317e-04
1.600000000000005862e+00 3.800000000000007816e+00 3.873906202577788839e-04
1.800000000000006040e+00 3.800000000000007816e+00 4.562929459402328427e-04
2.000000000000006217e+00 3.800000000000007816e+00 5.268317315767545366e-04
2.200000000000006395e+00 3.800000000000007816e+00 5.958857436763116038e-04
2.400000000000006573e+00 3.800000000000007816e+00 6.594696656277601425e-04
2.600000000000006750e+00 3.800000000000007816e+00 7.128435502503386798e-04
2.800000000000006928e+00 3.800000000000007816e+00 7.508100915542049482e-04
3.000000000000007105e+00 3.800000000000007816e+00 7.682292218349225489e-04
3.200000000000006395e+00 3.800000000000007816e+00 7.607338688358990415e-04
3.400000000000007461e+00 3.800000000000007816e+00 7.255718693024846471e-04
3.600000000000008527e+00 3.800000000000007816e+00 6.624423713381994046e-04
3.800000000000007816e+00 3.800000000000007816e+00 5.741595542071650533e-04
4.000000000000007105e+00 3.800000000000007816e+00 4.669786344873727438e-04
4.200000000000008171e+00 3.800000000000007816e+00 3.504665173619707710e-04
4.400000000000009237e+00 3.800000000000007816e+00 2.368864716305847738e-04
4.600000000000008527e+00 3.800000000000007816e+00 1.401734656781677946e-04
4.800000000000007816e+00 3.800000000000007816e+00 7.467524654795692184e-05
5.000000000000008882e+00 3.800000000000007816e+00 5.389348588468417898e-05
5.200000000000009948e+00 3.800000000000007816e+00 8.945801725959568579e-05
5.400000000000009237e+00 3.800000000000007816e+00 1.905017352636673449e-04
5.600000000000008527e+00 3.800000000000007816e+00 3.634910695598446125e-04
5.800000000000009592e+00 3.800000000000007816e+00 6.124395260754032875e-04
6.000000000000010658e+00 3.800000000000007816e+00 9.393262998762680078e-04
6.200000000000009948e+00 3.800000000000007816e+00 1.344487119646145534e-03
6.400000000000009237e+00 3.800000000000007816e+00 1.826753259583596776e-03
6.600000000000010303e+00 3.800000000000007816e+00 2.383183553064140148e-03
6.800000000000011369e+00 3.800000000000007816e+00 3.008347821201556166e-03
7.000000000000010658e+00 3.800000000000007816e+00 3.693256625024282994e-03
7.200000000000009948e+00 3.800000000000007816e+00 4.424166866020557559e-03
7.400000000000011013e+00 3.800000000000007816e+00 5.181598230198262295e-03
7.600000000000012079e+00 3.800000000000007816e+00 5.939942574331142679e-03
7.800000000000011369e+00 3.800000000000007816e+00 6.668010094533849755e-03
8.000000000000010658e+00 3.800000000000007816e+00 7.330717386655346245e-03
8.200000000000011724e+00 3.800000000000007816e+00 7.891892768316696033e-03
8.400000000000012790e+00 3.800000000000007816e+00 8.317896338405985496e-03
8.600000000000012079e+00 3.800000000000007816e+00 8.581499069758980955e-03
8.800000000000011369e+00 3.800000000000007816e+00 8.665319836512086482e-03
9.000000000000012434e+00 3.800000000000007816e+00 8.564143424125519183e-03
9.200000000000013500e+00 3.800000000000007816e+00 8.285647199452975120e-03
9.400000000000012790e+00 3.800000000000007816e+00 7.849398089544341178e-03
9.600000000000012079e+00 3.800000000000007816e+00 7.284347225383465407e-03
9.800000000000013145e+00 3.800000000000007816e+00 6.625339973433500527e-03
1.000000000000001421e+01 3.800000000000007816e+00 5.909298363754783567e-03
1.020000000000001350e+01 3.800000000000007816e+00 5.171701856016437324e-03
1.040000000000001279e+01 3.800000000000007816e+00 4.443827436820409725e-03
1.060000000000001386e+01 3.800000000000007816e+00 3.750980793954825174e-03
1.080000000000001492e+01 3.800000000000007816e+00 3.111728789705697773e-03
1.100000000000001421e+01 3.800000000000007816e+00 2.537980125982243311e-03
1.120000000000001350e+01 3.800000000000007816e+00 2.035675452127095990e-03
1.140000000000001279e+01 3.800000000000007816e+00 1.605833062645248450e-03
1.160000000000001563e+01 3.800000000000007816e+00 1.245729682657852229e-03
1.180000000000001492e+01 3.800000000000007816e+00 9.500526368454833073e-04
1.200000000000001421e+01 3.800000000000007816e+00 7.119199509852123294e-04
1.220000000000001705e+01 3.800000000000007816e+00 5.237165891107934844e-04
1.240000000000001634e+01 3.800000000000007816e+00 3.777332311709319487e-04
1.260000000000001563e+01 3.800000000000007816e+00 2.666187297249296667e-04
1.280000000000001492e+01 3.800000000000007816e+00 1.836710435829411539e-04
1.300000000000001421e+01 3.800000000000007816e+00 1.229970993901395256e-04
1.320000000000001705e+01 3.800000000000007816e+00 7.957247928919949128e-05
1.340000000000001634e+01 3.800000000000007816e+00 4.922925058571144116e-05
1.360000000000001563e+01 3.800000000000007816e+00 2.859616701522676787e-05
1.380000000000001847e+01 3.800000000000007816e+00 1.501086664965905195e-05
1.400000000000001776e+01 3.800000000000007816e+00 6.419161285307210749e-06
1.420000000000001705e+01 3.800000000000007816e+00 1.272386887097301067e-06
1.440000000000001634e+01 3.800000000000007816e+00 -1.569768655517529400e-06
1.460000000000001563e+01 3.800000000000007816e+00 -2.926458059435271452e-06
1.480000000000001847e+01 3.800000000000007816e+00 -3.370654843676471391e-06
1.500000000000001776e+01 3.800000000000007816e+00 -3.291352917624800872e-06

-5.000000000000000000e+00 4.000000000000007105e+00 -1.182321439031038884e-09
-4.799999999999999822e+00 4.000000000000007105e+00 -2.375661560342446120e-09
-4.599999999999999645e+00 4.000000000000007105e+00 -4.640849269125563811e-09
-4.399999999999999467e+00 4.000000000000007105e+00 -8.811621057807811301e-09
-4.199999999999999289e+00 4.000000000000007105e+00 -1.625632750610830228e-08
-3.999999999999999112e+00 4.000000000000007105e+00 -2.912972731788099543e-08
-3.799999999999998934e+00 4.000000000000007105e+00 -5.067644441610770726e-08
-3.599999999999998757e+00 4.000000000000007105e+00 -8.554595900730940532e-08
-3.399999999999998579e+00 4.000000000000007105e+00 -1.400328191721526695e-07
-3.199999999999998401e+00 4.000000000000007105e+00 -2.220931193505265697e-07
-2.999999999999998224e+00 4.000000000000007105e+00 -3.409153728461908958e-07
-2.799999999999998046e+00 4.000000000000007105e+00 -5.057549688113008702e-07
-2.599999999999997868e+00 4.000000000000007105e+00 -7.236990391426017652e-07
-2.399999999999997691e+00 4.000000000000007105e+00 -9.960405767469760048e-07
-2.199999999999997513e+00 4.000000000000007105e+00 -1.313032913809907736e-06
-1.999999999999997335e+00 4.000000000000007105e+00 -1.646981884501323014e-06
-1.799999999999997158e+00 4.000000000000007105e+00 -1.943904566203626273e-06
-1.599999999999996980e+00 4.000000000000007105e+00 -2.114304379389523059e-06
-1.399999999999996803e+00 4.000000000000007105e+00 -2.023923422598791155e-06
-1.199999999999996625e+00 4.000000000000007105e+00 -1.485567264598218351e-06
-9.999999999999964473e-01 4.000000000000007105e+00 -2.532019413529013129e-07
-7.999999999999962697e-01 4.000000000000007105e+00 1.980522912210596562e-06
-5.999999999999960920e-01 4.000000000000007105e+00 5.582350015237437480e-06
-3.999999999999959144e-01 4.000000000000007105e+00 1.097138551544012147e-05
-1.999999999999957367e-01 4.000000000000007105e+00 1.860658003493041325e-05
4.440892098500626162e-15 4.000000000000007105e+00 2.896866905421796351e-05
2.000000000000046185e-01 4.000000000000007105e+00 4.253683744258154230e-05
4.000000000000047962e-01 4.000000000000007105e+00 5.976059235511886451e-05
6.000000000000049738e-01 4.000000000000007105e+00 8.102730064666254927e-05
8.000000000000051514e-01 4.000000000000007105e+00 1.066253767825711294e-04
1.000000000000005329e+00 4.000000000000007105e+00 1.367020960922336371e-04
1.200000000000005507e+00 4.000000000000007105e+00 1.712136818217364150e-04
1.400000000000005684e+00 4.000000000000007105e+00 2.098644309179836234e-04
1.600000000000005862e+00 4.000000000000007105e+00 2.520324967648376684e-04
1.800000000000006040e+00 4.000000000000007105e+00 2.966839967952504043e-04
2.000000000000006217e+00 4.000000000000007105e+00 3.422852134368876910e-04
2.200000000000006395e+00 4.000000000000007105e+00 3.867341048178910348e-04
2.400000000000006573e+00 4.000000000000007105e+00 4.273442054102841257e-04
2.600000000000006750e+00 4.000000000000007105e+00 4.609212777542486244e-04
2.800000000000006928e+00 4.000000000000007105e+00 4.839700426826938216e-04
3.000000000000007105e+00 4.000000000000007105e+00 4.930508356958583031e-04
3.200000000000006395e+00 4.000000000000007105e+00 4.852741165057751363e-04
3.400000000000007461e+00 4.000000000000007105e+00 4.588800821682607455e-04
3.600000000000008527e+00 4.000000000000007105e+00 4.138120678575779566e-04
3.800000000000007816e+00 4.000000000000007105e+00 3.521691647471566133e-04
4.000000000000007105e+00 4.000000000000007105e+00 2.784266170395147187e-04
4.200000000000008171e+00 4.000000000000007105e+00 1.993465156617359527e-04
4.400000000000009237e+00 4.000000000000007105e+00 1.235610984982060700e-04
4.600000000000008527e+00 4.000000000000007105e+00 6.088243771365074996e-05
4.800000000000007816e+00 4.000000000000007105e+00 2.145569817539018921e-05
5.000000000000008882e+00 4.000000000000007105e+00 1.490919189772037617e-05
5.200000000000009948e+00 4.000000000000007105e+00 4.965084932468318848e-05
5.400000000000009237e+00 4.000000000000007105e+00 1.324168712455119610e-04
5.600000000000008527e+00 4.000000000000007105e+00 2.681060465633205796e-04
5.800000000000009592e+00 4.000000000000007105e+00 4.598531138481735947e-04
6.000000000000010658e+00 4.000000000000007105e+00 7.092292396949740696e-04
6.200000000000009948e+00 4.000000000000007105e+00 1.016424869168786353e-03
6.400000000000009237e+00 4.000000000000007105e+00 1.380278090079430434e-03
6.600000000000010303e+00 4.000000000000007105e+00 1.798058156985582468e-03
6.800000000000011369e+00 4.000000000000007105e+00 2.264988667199901128e-03
7.000000000000010658e+00 4.000000000000007105e+00 2.773582770966385915e-03
7.200000000000009948e+00 4.000000000000007105e+00 3.312945975693605636e-03
7.400000000000011013e+00 4.000000000000007105e+00 3.868261970522486170e-03
7.600000000000012079e+00 4.000000000000007105e+00 4.420695677334510187e-03
7.800000000000011369e+00 4.000000000000007105e+00 4.947911647080623608e-03
8.000000000000010658e+00 4.000000000000007105e+00 5.425310374239147512e-03
8.200000000000011724e+00 4.000000000000007105e+00 5.827940448979319205e-03
8.400000000000012790e+00 4.000000000000007105e+00 6.132878941362983685e-03
8.600000000000012079e+00 4.000000000000007105e+00 6.321728561030604335e-03
8.800000000000011369e+00 4.000000000000007105e+00 6.382803318228329366e-03
9.000000000000012434e+00 4.000000000000007105e+00 6.312596301697235082e-03
9.200000000000013500e+00 4.000000000000007105e+00 6.116247240000155169e-03
9.400000000000012790e+00 4.000000000000007105e+00 5.806924110458573478e-03
9.600000000000012079e+00 4.000000000000007105e+00 5.404248202595334991e-03
9.800000000000013145e+00 4.000000000000007105e+00 4.932066602793536148e-03
1.000000000000001421e+01 4.000000000000007105e+00 4.415966990257358220e-03
1.020000000000001350e+01 4.000000000000007105e+00 3.880923497822761845e-03
1.040000000000001279e+01 4.000000000000007105e+00 3.349376053348890672e-03
1.060000000000001386e+01 4.000000000000007105e+00 2.839915443827637984e-03
1.080000000000001492e+01 4.000000000000007105e+00 2.366612513629853202e-03
1.100000000000001421e+01 4.000000000000007105e+00 1.938923155979196305e-03
1.120000000000001350e+01 4.000000000000007105e+00 1.562036017207216274e-03
1.140000000000001279e+01 4.000000000000007105e+00 1.237507057585398142e-03
1.160000000000001563e+01 4.000000000000007105e+00 9.640345373635747592e-04
1.180000000000001492e+01 4.000000000000007105e+00 7.382563772479042077e-04
1.200000000000001421e+01 4.000000000000007105e+00 5.554871669402858302e-04
1.220000000000001705e+01 4.000000000000007105e+00 4.103459103632976063e-04
1.240000000000001634e+01 4.000000000000007105e+00 2.972533185421073320e-04
1.260000000000001563e+01 4.000000000000007105e+00 2.107975588271349110e-04
1.280000000000001492e+01 4.000000000000007105e+00 1.459802208945958633e-04
1.300000000000001421e+01 4.000000000000007105e+00 9.836116951082631704e-05
1.320000000000001705e+01 4.000000000000007105e+00 6.412348304305192379e-05
1.340000000000001634e+01 4.000000000000007105e+00 4.007927464000718160e-05
1.360000000000001563e+01 4.000000000000007105e+00 2.363503839502987519e-05
1.380000000000001847e+01 4.000000000000007105e+00 1.273213101681751840e-05
1.400000000000001776e+01 4.000000000000007105e+00 5.774695022657272052e-06
1.420000000000001705e+01 4.000000000000007105e+00 1.554141824765375124e-06
1.440000000000001634e+01 4.000000000000007105e+00 -8.235266011252347426e-07
1.460000000000001563e+01 4.000000000000007105e+00 -2.003651982917729349e-06
1.480000000000001847e+01 4.000000000000007105e+00 -2.440071743303808094e-06
1.500000000000001776e+01 4.000000000000007105e+00 -2.442827420477194727e-06

-5.000000000000000000e+00 4.200000000000008171e+00 -6.987900985783612364e-10
-4.799999999999999822e+00 4.200000000000008171e+00 -1.404136737186955634e-09
-4.599999999999999645e+00 4.200000000000008171e+00 -2.743035552459084607e-09
-4.399999999999999467e+00 4.200000000000008171e+00 -5.208253200898722499e-09
-4.199999999999999289e+00 4.200000000000008171e+00 -9.608398812701347201e-09
-3.999999999999999112e+00 4.200000000000008171e+00 -1.721642479560278714e-08
-3.799999999999998934e+00 4.200000000000008171e+00 -2.994817337213493570e-08
-3.599999999999998757e+00 4.200000000000008171e+00 -5.054668688067064565e-08
-3.399999999999998579e+00 4.200000000000008171e+00 -8.272020586619769442e-08
-3.199999999999998401e+00 4.200000000000008171e+00 -1.311439461646297891e-07
-2.999999999999998224e+00 4.200000000000008171e+00 -2.011914254564395570e-07
-2.799999999999998046e+00 4.200000000000008171e+00 -2.982186731582516785e-07
-2.599999999999997868e+00 4.200000000000008171e+00 -4.261975135724584520e-07
-2.399999999999997691e+00 4.200000000000008171e+00 -5.854989669048111853e-07
-2.199999999999997513e+00 4.200000000000008171e+00 -7.696805380073627678e-07
-1.999999999999997335e+00 4.200000000000008171e+00 -9.612408028211025102e-07
-1.799999999999997158e+00 4.200000000000008171e+00 -1.126467430214736983e-06
-1.599999999999996980e+00 4.200000000000008171e+00 -1.209700593016451464e-06
-1.399999999999996803e+00 4.200000000000008171e+00 -1.127528556381065130e-06
-1.199999999999996625e+00 4.200000000000008171e+00 -7.635862916812570745e-07
-9.999999999999964473e-01 4.200000000000008171e+00 3.529199624094275836e-08
-7.999999999999962697e-01 4.200000000000008171e+00 1.460825370461604976e-06
-5.999999999999960920e-01 4.200000000000008171e+00 3.742297246691554235e-06
-3.999999999999959144e-01 4.200000000000008171e+00 7.142338088795017808e-06
-1.999999999999957367e-01 4.200000000000008171e+00 1.194919348717973242e-05
4.440892098500626162e-15 4.200000000000008171e+00 1.846541178601142439e-05
2.000000000000046185e-01 4.200000000000008171e+00 2.699309618451254777e-05
4.000000000000047962e-01 4.200000000000008171e+00 3.781600743282394705e-05
6.000000000000049738e-01 4.200000000000008171e+00 5.117876873870661966e-05
8.000000000000051514e-01 4.200000000000008171e+00 6.726308820670387294e-05
1.000000000000005329e+00 4.200000000000008171e+00 8.616022412741298749e-05
1.200000000000005507e+00 4.200000000000008171e+00 1.078380456099276930e-04
1.400000000000005684e+00 4.200000000000008171e+00 1.321005088873001773e-04
1.600000000000005862e+00 4.200000000000008171e+00 1.585380450671937164e-04
1.800000000000006040e+00 4.200000000000008171e+00 1.864701914534540512e-04
2.000000000000006217e+00 4.200000000000008171e+00 2.148873180199612539e-04
2.200000000000006395e+00 4.200000000000008171e+00 2.424059688990536608e-04
2.400000000000006573e+00 4.200000000000008171e+00 2.672601440022484521e-04
2.600000000000006750e+00 4.200000000000008171e+00 2.873554411301943736e-04
2.800000000000006928e+00 4.200000000000008171e+00 3.004105972857479658e-04
3.000000000000007105e+00 4.200000000000008171e+00 3.041989775667757281e-04
3.200000000000006395e+00 4.200000000000008171e+00 2.968811207901488037e-04
3.400000000000007461e+00 4.200000000000008171e+00 2.773924863012176682e-04
3.600000000000008527e+00 4.200000000000008171e+00 2.458253479951046008e-04
3.800000000000007816e+00 4.200000000000008171e+00 2.037290559946671690e-04
4.000000000000007105e+00 4.200000000000008171e+00 1.542557495995765628e-04
4.200000000000008171e+00 4.200000000000008171e+00 1.021016050681696575e-04
4.400000000000009237e+00 4.200000000000008171e+00 5.323310306088968694e-05
4.600000000000008527e+00 4.200000000000008171e+00 1.443398951011160385e-05
4.800000000000007816e+00 4.200000000000008171e+00 -7.251293850242738321e-06
5.000000000000008882e+00 4.200000000000008171e+00 -5.079995154630907896e-06
5.200000000000009948e+00 4.200000000000008171e+00 2.691504610484914478e-05
5.400000000000009237e+00 4.200000000000008171e+00 9.360583177391990485e-05
5.600000000000008527e+00 4.200000000000008171e+00 1.986242468218383866e-04
5.800000000000009592e+00 4.200000000000008171e+00 3.443623027070084061e-04
6.000000000000010658e+00 4.200000000000008171e+00 5.320484020570321161e-04
6.200000000000009948e+00 4.200000000000008171e+00 7.618114612597726067e-04
6.400000000000009237e+00 4.200000000000008171e+00 1.032651553630256538e-03
6.600000000000010303e+00 4.200000000000008171e+00 1.342266868122739005e-03
6.800000000000011369e+00 4.200000000000008171e+00 1.686735270130867298e-03
7.000000000000010658e+00 4.200000000000008171e+00 2.060104124268845316e-03
7.200000000000009948e+00 4.200000000000008171e+00 2.453992193530809326e-03
7.400000000000011013e+00 4.200000000000008171e+00 2.857340256210937762e-03
7.600000000000012079e+00 4.200000000000008171e+00 3.256452097518048715e-03
7.800000000000011369e+00 4.200000000000008171e+00 3.635438020467199501e-03
8.000000000000010658e+00 4.200000000000008171e+00 3.977108735203052116e-03
8.200000000000011724e+00 4.200000000000008171e+00 4.264277087512423001e-03
8.400000000000012790e+00 4.200000000000008171e+00 4.481326707094429769e-03
8.600000000000012079e+00 4.200000000000008171e+00 4.615825037706989924e-03
8.800000000000011369e+00 4.200000000000008171e+00 4.659918105887114054e-03
9.000000000000012434e+00 4.200000000000008171e+00 4.611261944789730137e-03
9.200000000000013500e+00 4.200000000000008171e+00 4.473321259934093068e-03
9.400000000000012790e+00 4.200000000000008171e+00 4.254982477866546715e-03
9.600000000000012079e+00 4.200000000000008171e+00 3.969555700482382647e-03
9.800000000000013145e+00 4.200000000000008171e+00 3.633345473701032457e-03
1.000000000000001421e+01 4.200000000000008171e+00 3.264029117248062276e-03
1.020000000000001350e+01 4.200000000000008171e+00 2.879084680225700056e-03
1.040000000000001279e+01 4.200000000000008171e+00 2.494465872179400280e-03
1.060000000000001386e+01 4.200000000000008171e+00 2.123647464663172297e-03
1.080000000000001492e+01 4.200000000000008171e+00 1.777083990879487017e-03
1.100000000000001421e+01 4.200000000000008171e+00 1.462055602913917875e-03
1.120000000000001350e+01 4.200000000000008171e+00 1.182828302389379730e-03
1.140000000000001279e+01 4.200000000000008171e+00 9.410337754880694584e-04
1.160000000000001563e+01 4.200000000000008171e+00 7.361729687084398507e-04
1.180000000000001492e+01 4.200000000000008171e+00 5.661605865830049477e-04
1.200000000000001421e+01 4.200000000000008171e+00 4.278478488042921236e-04
1.220000000000001705e+01 4.200000000000008171e+00 3.174824568691195833e-04
1.240000000000001634e+01 4.200000000000008171e+00 2.310841012898534022e-04
1.260000000000001563e+01 4.200000000000008171e+00 1.647291398562135390e-04
1.280000000000001492e+01 4.200000000000008171e+00 1.147488188871006049e-04
1.300000000000001421e+01 4.200000000000008171e+00 7.785196790192042040e-05
1.320000000000001705e+01 4.200000000000008171e+00 5.118626606744101584e-05
1.340000000000001634e+01 4.200000000000008171e+00 3.235286392905094966e-05
1.360000000000001563e+01 4.200000000000008171e+00 1.938819074391236557e-05
1.380000000000001847e+01 4.200000000000008171e+00 1.072488271813591893e-05
1.400000000000001776e+01 4.200000000000008171e+00 5.141456750166807733e-06
1.420000000000001705e+01 4.200000000000008171e+00 1.707995645288759857e-06
1.440000000000001634e+01 4.200000000000008171e+00 -2.670600432110074026e-07
1.460000000000001563e+01 4.200000000000008171e+00 -1.285768698985007196e-06
1.480000000000001847e+01 4.200000000000008171e+00 -1.703422140414840021e-06
1.500000000000001776e+01 4.200000000000008171e+00 -1.764484362787308895e-06

-5.000000000000000000e+00 4.400000000000009237e+00 -4.026978265380121658e-10
-4.799999999999999822e+00 4.400000000000009237e+00 -8.092246228335045286e-10
-4.599999999999999645e+00 4.400000000000009237e+00 -1.580941229519080316e-09
-4.399999999999999467e+00 4.400000000000009237e+00 -3.001901563119607523e-09
-4.199999999999999289e+00 4.400000000000009237e+00 -5.538194169093739314e-09
-3.999999999999999112e+00 4.400000000000009237e+00 -9.923431541800861696e-09
-3.799999999999998934e+00 4.400000000000009237e+00 -1.726134722162379791e-08
-3.599999999999998757e+00 4.400000000000009237e+00 -2.913122831311137808e-08
-3.399999999999998579e+00 4.400000000000009237e+00 -4.766562700927395365e-08
-3.199999999999998401e+00 4.400000000000009237e+00 -7.554754917994779645e-08
-2.999999999999998224e+00 4.400000000000009237e+00 -1.158480993812269852e-07
-2.799999999999998046e+00 4.400000000000009237e+00 -1.716001616530951485e-07
-2.599999999999997868e+00 4.400000000000009237e+00 -2.449868768113779114e-07
-2.399999999999997691e+00 4.400000000000009237e+00 -3.360252285037904473e-07
-2.199999999999997513e+00 4.400000000000009237e+00 -4.406544646516128233e-07
-1.999999999999997335e+00 4.400000000000009237e+00 -5.482021294670387130e-07
-1.799999999999997158e+00 4.400000000000009237e+00 -6.382956876682611543e-07
-1.599999999999996980e+00 4.400000000000009237e+00 -6.774042993785933350e-07
-1.399999999999996803e+00 4.400000000000009237e+00 -6.153140655603577672e-07
-1.199999999999996625e+00 4.400000000000009237e+00 -3.819378450897404496e-07
-9.999999999999964473e-01 4.400000000000009237e+00 1.150828744538730543e-07
-7.999999999999962697e-01 4.400000000000009237e+00 9.915230906947405125e-07
-5.999999999999960920e-01 4.400000000000009237e+00 2.386054954575706886e-06
-3.999999999999959144e-01 4.400000000000009237e+00 4.457746263244686967e-06
-1.999999999999957367e-01 4.400000000000009237e+00 7.381383999413669973e-06
4.440892098500626162e-15 4.400000000000009237e+00 1.134057103914732018e-05
2.000000000000046185e-01 4.400000000000009237e+00 1.651867708124797154e-05
4.000000000000047962e-01 4.400000000000009237e+00 2.308780515975133180e-05
6.000000000000049738e-01 4.400000000000009237e+00 3.119589209210569392e-05
8.000000000000051514e-01 4.400000000000009237e+00 4.095181948770339891e-05
1.000000000000005329e+00 4.400000000000009237e+00 5.240795310834032690e-05
1.200000000000005507e+00 4.400000000000009237e+00 6.553898243081102777e-05
1.400000000000005684e+00 4.400000000000009237e+00 8.021565163529355291e-05
1.600000000000005862e+00 4.400000000000009237e+00 9.617251543617179863e-05
1.800000000000006040e+00 4.400000000000009237e+00 1.129708073355243720e-04
2.000000000000006217e+00 4.400000000000009237e+00 1.299611631056820347e-04
2.200000000000006395e+00 4.400000000000009237e+00 1.462558990376945254e-04
2.400000000000006573e+00 4.400000000000009237e+00 1.607254675896531036e-04
2.600000000000006750e+00 4.400000000000009237e+00 1.720364486224920512e-04
2.800000000000006928e+00 4.400000000000009237e+00 1.787466116873140268e-04
3.000000000000007105e+00 4.400000000000009237e+00 1.794646071681262707e-04
3.200000000000006395e+00 4.400000000000009237e+00 1.730679221264759548e-04
3.400000000000007461e+00 4.400000000000009237e+00 1.589554694622398196e-04
3.600000000000008527e+00 4.400000000000009237e+00 1.372952608643278121e-04
3.800000000000007816e+00 4.400000000000009237e+00 1.092185593606513004e-04
4.000000000000007105e+00 4.400000000000009237e+00 7.691412727318122731e-05
4.200000000000008171e+00 4.400000000000009237e+00 4.359111667495494519e-05
4.400000000000009237e+00 4.400000000000009237e+00 1.330422712823901890e-05
4.600000000000008527e+00 4.400000000000009237e+00 -9.336234068752072074e-06
4.800000000000007816e+00 4.400000000000009237e+00 -1.952192424521708098e-05
5.000000000000008882e+00 4.400000000000009237e+00 -1.261097689048554710e-05
5.200000000000009948e+00 4.400000000000009237e+00 1.555865444817062265e-05
5.400000000000009237e+00 4.400000000000009237e+00 6.844721456237369073e-05
5.600000000000008527e+00 4.400000000000009237e+00 1.486945972649034923e-04
5.800000000000009592e+00 4.400000000000009237e+00 2.580870850651604252e-04
6.000000000000010658e+00 4.400000000000009237e+00 3.975675526582638625e-04
6.200000000000009948e+00 4.400000000000009237e+00 5.672367822506613156e-04
6.400000000000009237e+00 4.400000000000009237e+00 7.662991328781857932e-04
6.600000000000010303e+00 4.400000000000009237e+00 9.929263676627109181e-04
6.800000000000011369e+00 4.400000000000009237e+00 1.244044299490927423e-03
7.000000000000010658e+00 4.400000000000009237e+00 1.515081079847922048e-03
7.200000000000009948e+00 4.400000000000009237e+00 1.799745482425860708e-03
7.400000000000011013e+00 4.400000000000009237e+00 2.089920806741857665e-03
7.600000000000012079e+00 4.400000000000009237e+00 2.375759021479293461e-03
7.800000000000011369e+00 4.400000000000009237e+00 2.646037399840695230e-03
8.000000000000010658e+00 4.400000000000009237e+00 2.888797394490477417e-03
8.200000000000011724e+00 4.400000000000009237e+00 3.092229311372531649e-03
8.400000000000012790e+00 4.400000000000009237e+00 3.245707900187720825e-03
8.600000000000012079e+00 4.400000000000009237e+00 3.340837656755228039e-03
8.800000000000011369e+00 4.400000000000009237e+00 3.372345970769333526e-03
9.000000000000012434e+00 4.400000000000009237e+00 3.338675466984718405e-03
9.200000000000013500e+00 4.400000000000009237e+00 3.242173402825771975e-03
9.400000000000012790e+00 4.400000000000009237e+00 3.088845711002667117e-03
9.600000000000012079e+00 4.400000000000009237e+00 2.887719324086861911e-03
9.800000000000013145e+00 4.400000000000009237e+00 2.649920404722147342e-03
1.000000000000001421e+01 4.400000000000009237e+00 2.387613937339909051e-03
1.020000000000001350e+01 4.400000000000009237e+00 2.112955972905151535e-03
1.040000000000001279e+01 4.400000000000009237e+00 1.837186810804850110e-03
1.060000000000001386e+01 4.400000000000009237e+00 1.569951359675996003e-03
1.080000000000001492e+01 4.400000000000009237e+00 1.318884263143503934e-03
1.100000000000001421e+01 4.400000000000009237e+00 1.089453192435898372e-03
1.120000000000001350e+01 4.400000000000009237e+00 8.850212175625419252e-04
1.140000000000001279e+01 4.400000000000009237e+00 7.070710528532459568e-04
1.160000000000001563e+01 4.400000000000009237e+00 5.555291664852210357e-04
1.180000000000001492e+01 4.400000000000009237e+00 4.291329470057355321e-04
1.200000000000001421e+01 4.400000000000009237e+00 3.257953100664681407e-04
1.220000000000001705e+01 4.400000000000009237e+00 2.429346540997767180e-04
1.240000000000001634e+01 4.400000000000009237e+00 1.777512183976202734e-04
1.260000000000001563e+01 4.400000000000009237e+00 1.274420084621040547e-04
1.280000000000001492e+01 4.400000000000009237e+00 8.935480253713189549e-05
1.300000000000001421e+01 4.400000000000009237e+00 6.108728020635572416e-05
1.320000000000001705e+01 4.400000000000009237e+00 4.054036510512864713e-05
1.340000000000001634e+01 4.400000000000009237e+00 2.593598385741850007e-05
1.360000000000001563e+01 4.400000000000009237e+00 1.580918280410599353e-05
1.380000000000001847e+01 4.400000000000009237e+00 8.983428366428710502e-06
1.400000000000001776e+01 4.400000000000009237e+00 4.536363857480611536e-06
1.420000000000001705e+01 4.400000000000009237e+00 1.761615161951821554e-06
1.440000000000001634e+01 4.400000000000009237e+00 1.306396440618067926e-07
1.460000000000001563e+01 4.400000000000009237e+00 -7.427778262835656003e-07
1.480000000000001847e+01 4.400000000000009237e+00 -1.133901669660911091e-06
1.500000000000001776e+01 4.400000000000009237e+00 -1.233661661988162494e-06

-5.000000000000000000e+00 4.600000000000008527e+00 -2.262940761690343084e-10
-4.799999999999999822e+00 4.600000000000008527e+00 -4.547859567001070127e-10
-4.599999999999999645e+00 4.600000000000008527e+00 -8.885826866959657362e-10
-4.399999999999999467e+00 4.600000000000008527e+00 -1.687412773444874933e-09
-4.199999999999999289e+00 4.600000000000008527e+00 -3.113381350223816330e-09
-3.999999999999999112e+00 4.600000000000008527e+00 -5.579031463172115853e-09
-3.799999999999998934e+00 4.600000000000008527e+00 -9.704960609311544590e-09
-3.599999999999998757e+00 4.600000000000008527e+00 -1.637885322648467561e-08
-3.399999999999998579e+00 4.600000000000008527e+00 -2.679850744821199280e-08
-3.199999999999998401e+00 4.600000000000008527e+00 -4.246870850155851022e-08
-2.999999999999998224e+00 4.600000000000008527e+00 -6.510671695438830254e-08
-2.799999999999998046e+00 4.600000000000008527e+00 -9.639637294143790377e-08
-2.599999999999997868e+00 4.600000000000008527e+00 -1.375207516664616176e-07
-2.399999999999997691e+00 4.600000000000008527e+00 -1.884035362723952163e-07
-2.199999999999997513e+00 4.600000000000008527e+00 -2.466053357293001069e-07
-1.999999999999997335e+00 4.600000000000008527e+00 -3.058566304097716352e-07
-1.799999999999997158e+00 4.600000000000008527e+00 -3.542634561559770809e-07
-1.599999999999996980e+00 4.600000000000008527e+00 -3.722896761435845218e-07
-1.399999999999996803e+00 4.600000000000008527e+00 -3.306901668619081943e-07
-1.199999999999996625e+00 4.600000000000008527e+00 -1.886292325471154773e-07
-9.999999999999964473e-01 4.600000000000008527e+00 1.077442392213194474e-07
-7.999999999999962697e-01 4.600000000000008527e+00 6.259868849153622300e-07
-5.999999999999960920e-01 4.600000000000008527e+00 1.447064328766310355e-06
-3.999999999999959144e-01 4.600000000000008527e+00 2.663871210670288074e-06
-1.999999999999957367e-01 4.600000000000008527e+00 4.378447902187598099e-06
4.440892098500626162e-15 4.600000000000008527e+00 6.697861852631662927e-06
2.000000000000046185e-01 4.600000000000008527e+00 9.728801850970950974e-06
4.000000000000047962e-01 4.600000000000008527e+00 1.357097471933041956e-05
6.000000000000049738e-01 4.600000000000008527e+00 1.830935094676047647e-05
8.000000000000051514e-01 4.600000000000008527e+00 2.400513616300988142e-05
1.000000000000005329e+00 4.600000000000008527e+00 3.068504873945974916e-05
1.200000000000005507e+00 4.600000000000008527e+00 3.832815560469459196e-05
1.400000000000005684e+00 4.600000000000008527e+00 4.684938910453274495e-05
1.600000000000005862e+00 4.600000000000008527e+00 5.607928400846486083e-05
1.800000000000006040e+00 4.600000000000008527e+00 6.574078466310970595e-05
2.000000000000006217e+00 4.600000000000008527e+00 7.542632426462108752e-05
2.200000000000006395e+00 4.600000000000008527e+00 8.458148336522601420e-05
2.400000000000006573e+00 4.600000000000008527e+00 9.250453386577777825e-05
2.600000000000006750e+00 4.600000000000008527e+00 9.837272673885886966e-05
2.800000000000006928e+00 4.600000000000008527e+00 1.013048458466088371e-04
3.000000000000007105e+00 4.600000000000008527e+00 1.004643954218847624e-04
3.200000000000006395e+00 4.600000000000008527e+00 9.519901463255780083e-05
3.400000000000007461e+00 4.600000000000008527e+00 8.520098224479053330e-05
3.600000000000008527e+00 4.600000000000008527e+00 7.066390889280475243e-05
3.800000000000007816e+00 4.600000000000008527e+00 5.240529222184827892e-05
4.000000000000007105e+00 4.600000000000008527e+00 3.192618302398537051e-05
4.200000000000008171e+00 4.600000000000008527e+00 1.138857004907754395e-05
4.400000000000009237e+00 4.600000000000008527e+00 -6.493429509283307696e-06
4.600000000000008527e+00 4.600000000000008527e+00 -1.863475607955121632e-05
4.800000000000007816e+00 4.600000000000008527e+00 -2.180413374427390226e-05
5.000000000000008882e+00 4.600000000000008527e+00 -1.285565384543398387e-05
5.200000000000009948e+00 4.600000000000008527e+00 1.106769238410044650e-05
5.400000000000009237e+00 4.600000000000008527e+00 5.238247920247345252e-05
5.600000000000008527e+00 4.600000000000008527e+00 1.129723184661910016e-04
5.800000000000009592e+00 4.600000000000008527e+00 1.941434131326796788e-04
6.000000000000010658e+00 4.600000000000008527e+00 2.966035605291536298e-04
6.200000000000009948e+00 4.600000000000008527e+00 4.204344579653603703e-04
6.400000000000009237e+00 4.600000000000008527e+00 5.650315290603376587e-04
6.600000000000010303e+00 4.600000000000008527e+00 7.289988574062000910e-04
6.800000000000011369e+00 4.600000000000008527e+00 9.100060903135280196e-04
7.000000000000010658e+00 4.600000000000008527e+00 1.104634818993172713e-03
7.200000000000009948e+00 4.600000000000008527e+00 1.308258892144794315e-03
7.400000000000011013e+00 4.600000000000008527e+00 1.515011718605289125e-03
7.600000000000012079e+00 4.600000000000008527e+00 1.717890478064886418e-03
7.800000000000011369e+00 4.600000000000008527e+00 1.909030996147780077e-03
8.000000000000010658e+00 4.600000000000008527e+00 2.080159320328028687e-03
8.200000000000011724e+00 4.600000000000008527e+00 2.223191261760098635e-03
8.400000000000012790e+00 4.600000000000008527e+00 2.330916451915566751e-03
8.600000000000012079e+00 4.600000000000008527e+00 2.397677151988066198e-03
8.800000000000011369e+00 4.600000000000008527e+00 2.419941591447654413e-03
9.000000000000012434e+00 4.600000000000008527e+00 2.396681176767603491e-03
9.200000000000013500e+00 4.600000000000008527e+00 2.329489721392128017e-03
9.400000000000012790e+00 4.600000000000008527e+00 2.222424946714226298e-03
9.600000000000012079e+00 4.600000000000008527e+00 2.081598294063081219e-03
9.800000000000013145e+00 4.600000000000008527e+00 1.914578158345603453e-03
1.000000000000001421e+01 4.600000000000008527e+00 1.729695849635222915e-03
1.020000000000001350e+01 4.600000000000008527e+00 1.535349173461196233e-03
1.040000000000001279e+01 4.600000000000008527e+00 1.339386718605977593e-03
1.060000000000001386e+01 4.600000000000008527e+00 1.148631864995771626e-03
1.080000000000001492e+01 4.600000000000008527e+00 9.685761175171054942e-04
1.100000000000001421e+01 4.600000000000008527e+00 8.032432548145361506e-04
1.120000000000001350e+01 4.600000000000008527e+00 6.552037147544828490e-04
1.140000000000001279e+01 4.600000000000008527e+00 5.257049056380184559e-04
1.160000000000001563e+01 4.600000000000008527e+00 4.148777589827607197e-04
1.180000000000001492e+01 4.600000000000008527e+00 3.219812943100385178e-04
1.200000000000001421e+01 4.600000000000008527e+00 2.456529907338905554e-04
1.220000000000001705e+01 4.600000000000008527e+00 1.841410616429018266e-04
1.240000000000001634e+01 4.600000000000008527e+00 1.355034194268400815e-04
1.260000000000001563e+01 4.600000000000008527e+00 9.776590079389432027e-05
1.280000000000001492e+01 4.600000000000008527e+00 6.903849418701795283e-05
1.300000000000001421e+01 4.600000000000008527e+00 4.759264479567955146e-05
1.320000000000001705e+01 4.600000000000008527e+00 3.190531674000384073e-05
1.340000000000001634e+01 4.600000000000008527e+00 2.067666041818333261e-05
1.360000000000001563e+01 4.600000000000008527e+00 1.282823253566756723e-05
1.380000000000001847e+01 4.600000000000008527e+00 7.488108437900104157e-06
1.400000000000001776e+01 4.600000000000008527e+00 3.968222760420794057e-06
1.420000000000001705e+01 4.600000000000008527e+00 1.738117958009858252e-06
1.440000000000001634e+01 4.600000000000008527e+00 3.981425320188451762e-07
1.460000000000001563e+01 4.600000000000008527e+00 -3.458709544772846751e-07
1.480000000000001847e+01 4.600000000000008527e+00 -7.052489730938204652e-07
1.500000000000001776e+01 4.600000000000008527e+00 -8.278770472434455349e-07

-5.000000000000000000e+00 4.800000000000007816e+00 -1.240156685680066080e-10
-4.799999999999999822e+00 4.800000000000007816e+00 -2.492731575032292221e-10
-4.599999999999999645e+00 4.800000000000007816e+00 -4.871189371359824640e-10
-4.399999999999999467e+00 4.800000000000007816e+00 -9.251879344643511195e-10
-4.199999999999999289e+00 4.800000000000007816e+00 -1.707316138119308122e-09
-3.999999999999999112e+00 4.800000000000007816e+00 -3.059941839212609267e-09
-3.799999999999998934e+00 4.800000000000007816e+00 -5.323754124382670990e-09
-3.599999999999998757e+00 4.800000000000007816e+00 -8.986091945345632265e-09
-3.399999999999998579e+00 4.800000000000007816e+00 -1.470445318720481068e-08
-3.199999999999998401e+00 4.800000000000007816e+00 -2.330439629981680302e-08
-2.999999999999998224e+00 4.800000000000007816e+00 -3.572668550849545945e-08
-2.799999999999998046e+00 4.800000000000007816e+00 -5.289020217433535241e-08
-2.599999999999997868e+00 4.800000000000007816e+00 -7.543133583139157715e-08
-2.399999999999997691e+00 4.800000000000007816e+00 -1.032803992422179656e-07
-2.199999999999997513e+00 4.800000000000007816e+00 -1.350442273013380369e-07
-1.999999999999997335e+00 4.800000000000007816e+00 -1.671836483845279345e-07
-1.799999999999997158e+00 4.800000000000007816e+00 -1.930049488287201976e-07
-1.599999999999996980e+00 4.800000000000007816e+00 -2.015228873659032623e-07
-1.399999999999996803e+00 4.800000000000007816e+00 -1.762935451840624506e-07
-1.199999999999996625e+00 4.800000000000007816e+00 -9.435089904888694315e-08
-9.999999999999964473e-01 4.800000000000007816e+00 7.459579030157434910e-08
-7.999999999999962697e-01 4.800000000000007816e+00 3.685410999894673139e-07
-5.999999999999960920e-01 4.800000000000007816e+00 8.329904923308451742e-07
-3.999999999999959144e-01 4.800000000000007816e+00 1.520079257864812693e-06
-1.999999999999957367e-01 4.800000000000007816e+00 2.486934212033026954e-06
4.440892098500626162e-15 4.800000000000007816e+00 3.793262614731971859e-06
2.000000000000046185e-01 4.800000000000007816e+00 5.498199839302937189e-06
4.000000000000047962e-01 4.800000000000007816e+00 7.656466456360046347e-06
6.000000000000049738e-01 4.800000000000007816e+00 1.031384888076352620e-05
8.000000000000051514e-01 4.800000000000007816e+00 1.350190303327937068e-05
1.000000000000005329e+00 4.800000000000007816e+00 1.723159441500716005e-05
1.200000000000005507e+00 4.800000000000007816e+00 2.148539739187905895e-05
1.400000000000005684e+00 4.800000000000007816e+00 2.620732761227657616e-05
1.600000000000005862e+00 4.800000000000007816e+00 3.129068337185617331e-05
1.800000000000006040e+00 4.800000000000007816e+00 3.656412410151913163e-05
2.000000000000006217e+00 4.800000000000007816e+00 4.177818428917059258e-05
2.200000000000006395e+00 4.800000000000007816e+00 4.659621040388227045e-05
2.400000000000006573e+00 4.800000000000007816e+00 5.059547988363381982e-05
2.600000000000006750e+00 4.800000000000007816e+00 5.328510398603708884e-05
2.800000000000006928e+00 4.800000000000007816e+00 5.414638076127916138e-05
3.000000000000007105e+00 4.800000000000007816e+00 5.269802588962560361e-05
3.200000000000006395e+00 4.800000000000007816e+00 4.858332932352939655e-05
3.400000000000007461e+00 4.800000000000007816e+00 4.166979651279852467e-05
3.600000000000008527e+00 4.800000000000007816e+00 3.214599906909892593e-05
3.800000000000007816e+00 4.800000000000007816e+00 2.059719138959645849e-05
4.000000000000007105e+00 4.800000000000007816e+00 8.042297335816855100e-06
4.200000000000008171e+00 4.800000000000007816e+00 -4.079441028867338474e-06
4.400000000000009237e+00 4.800000000000007816e+00 -1.397457340700482278e-05
4.600000000000008527e+00 4.800000000000007816e+00 -1.960617824820257669e-05
4.800000000000007816e+00 4.800000000000007816e+00 -1.883223135938443164e-05
5.000000000000008882e+00 4.800000000000007816e+00 -9.550055069212236612e-06
5.200000000000009948e+00 4.800000000000007816e+00 1.017355656900108398e-05
5.400000000000009237e+00 4.800000000000007816e+00 4.200041804661038111e-05
5.600000000000008527e+00 4.800000000000007816e+00 8.725118637616907755e-05
5.800000000000009592e+00 4.800000000000007816e+00 1.468613461712018134e-04
6.000000000000010658e+00 4.800000000000007816e+00 2.213488790965128519e-04
6.200000000000009948e+00 4.800000000000007816e+00 3.107768919051933851e-04
6.400000000000009237e+00 4.800000000000007816e+00 4.146977486431421660e-04
6.600000000000010303e+00 4.800000000000007816e+00 5.320738035582294910e-04
6.800000000000011369e+00 4.800000000000007816e+00 6.611816520453494064e-04
7.000000000000010658e+00 4.800000000000007816e+00 7.995190278867449424e-04
7.200000000000009948e+00 4.800000000000007816e+00 9.437429358303455265e-04
7.400000000000011013e+00 4.800000000000007816e+00 1.089671536758348011e-03
7.600000000000012079e+00 4.800000000000007816e+00 1.232378842433686731e-03
7.800000000000011369e+00 4.800000000000007816e+00 1.366399976674801059e-03
8.000000000000010658e+00 4.800000000000007816e+00 1.486046887810430622e-03
8.200000000000011724e+00 4.800000000000007816e+00 1.585812969121709343e-03
8.400000000000012790e+00 4.800000000000007816e+00 1.660824429551760245e-03
8.600000000000012079e+00 4.800000000000007816e+00 1.707281310274371680e-03
8.800000000000011369e+00 4.800000000000007816e+00 1.722825877880874426e-03
9.000000000000012434e+00 4.800000000000007816e+00 1.706782866398725770e-03
9.200000000000013500e+00 4.800000000000007816e+00 1.660233994092910094e-03
9.400000000000012790e+00 4.800000000000007816e+00 1.585914803868603527e-03
9.600000000000012079e+00 4.800000000000007816e+00 1.487949651125392231e-03
9.800000000000013145e+00 4.800000000000007816e+00 1.371464627440381959e-03
1.000000000000001421e+01 4.800000000000007816e+00 1.242133604729502667e-03
1.020000000000001350e+01 4.800000000000007816e+00 1.105717054628919645e-03
1.040000000000001279e+01 4.800000000000007816e+00 9.676472495546684614e-04
1.060000000000001386e+01 4.800000000000007816e+00 8.326995698860428742e-04
1.080000000000001492e+01 4.800000000000007816e+00 7.047718336062961655e-04
1.100000000000001421e+01 4.800000000000007816e+00 5.867757796689817120e-04
1.120000000000001350e+01 4.800000000000007816e+00 4.806301415352996049e-04
1.140000000000001279e+01 4.800000000000007816e+00 3.873348653487625106e-04
1.160000000000001563e+01 4.800000000000007816e+00 3.071013328284256808e-04
1.180000000000001492e+01 4.800000000000007816e+00 2.395132840642689694e-04
1.200000000000001421e+01 4.800000000000007816e+00 1.836962560967709168e-04
1.220000000000001705e+01 4.800000000000007816e+00 1.384783531768253074e-04
1.240000000000001634e+01 4.800000000000007816e+00 1.025307845487656978e-04
1.260000000000001563e+01 4.800000000000007816e+00 7.448190205687350005e-05
1.280000000000001492e+01 4.800000000000007816e+00 5.300286225944721131e-05
1.300000000000001421e+01 4.800000000000007816e+00 3.686627152845835048e-05
1.320000000000001705e+01 4.800000000000007816e+00 2.498123974405172911e-05
1.340000000000001634e+01 4.800000000000007816e+00 1.640931712188368270e-05
1.360000000000001563e+01 4.800000000000007816e+00 1.036604488954717993e-05
1.380000000000001847e+01 4.800000000000007816e+00 6.212556731646174634e-06
1.400000000000001776e+01 4.800000000000007816e+00 3.441045867522713145e-06
1.420000000000001705e+01 4.800000000000007816e+00 1.657142737154522848e-06
1.440000000000001634e+01 4.800000000000007816e+00 5.614628306444712600e-07
1.460000000000001563e+01 4.800000000000007816e+00 -6.813077215621505370e-08
1.480000000000001847e+01 4.800000000000007816e+00 -3.926034361488896301e-07
1.500000000000001776e+01 4.800000000000007816e+00 -5.256812004955940986e-07

-5.000000000000000000e+00 5.000000000000008882e+00 -6.628995791876590041e-11
-4.799999999999999822e+00 5.000000000000008882e+00 -1.332716587542962130e-10
-4.599999999999999645e+00 5.000000000000008882e+00 -2.604932976548221582e-10
-4.399999999999999467e+00 5.000000000000008882e+00 -4.948789334726560419e-10
-4.199999999999999289e+00 5.000000000000008882e+00 -9.134790488517269405e-10
-3.999999999999999112e+00 5.000000000000008882e+00 -1.637651198392213588e-09
-3.799999999999998934e+00 5.000000000000008882e+00 -2.850081377787497510e-09
-3.599999999999998757e+00 5.000000000000008882e+00 -4.812244484926328754e-09
-3.399999999999998579e+00 5.000000000000008882e+00 -7.877134027178740910e-09
-3.199999999999998401e+00 5.000000000000008882e+00 -1.248826996306680331e-08
-2.999999999999998224e+00 5.000000000000008882e+00 -1.915142058917429918e-08
-2.799999999999998046e+00 5.000000000000008882e+00 -2.836092560612288462e-08
-2.599999999999997868e+00 5.000000000000008882e+00 -4.045928307059881251e-08
-2.399999999999997691e+00 5.000000000000008882e+00 -5.540846101731400885e-08
-2.199999999999997513e+00 5.000000000000008882e+00 -7.245595685118003013e-08
-1.999999999999997335e+00 5.000000000000008882e+00 -8.968918541140290924e-08
-1.799999999999997158e+00 5.000000000000008882e+00 -1.034884376967311763e-07
-1.599999999999996980e+00 5.000000000000008882e+00 -1.079099637213265639e-07
-1.399999999999996803e+00 5.000000000000008882e+00 -9.405366214065029184e-08
-1.199999999999996625e+00 5.000000000000008882e+00 -4.949031082210957321e-08
-9.999999999999964473e-01 5.000000000000008882e+00 4.216297194796880035e-08
-7.999999999999962697e-01 5.000000000000008882e+00 2.014266016623145990e-07
-5.999999999999960920e-01 5.000000000000008882e+00 4.528172464457820745e-07
-3.999999999999959144e-01 5.000000000000008882e+00 8.243162553351664700e-07
-1.999999999999957367e-01 5.000000000000008882e+00 1.346411018839312121e-06
4.440892098500626162e-15 5.000000000000008882e+00 2.050704698981408380e-06
2.000000000000046185e-01 5.000000000000008882e+00 2.968116758276370357e-06
4.000000000000047962e-01 5.000000000000008882e+00 4.126704683702808609e-06
6.000000000000049738e-01 5.000000000000008882e+00 5.549109769935586132e-06
8.000000000000051514e-01 5.000000000000008882e+00 7.249555453025007050e-06
1.000000000000005329e+00 5.000000000000008882e+00 9.230213662873628042e-06
1.200000000000005507e+00 5.000000000000008882e+00 1.147664759394064079e-05
1.400000000000005684e+00 5.000000000000008882e+00 1.395202815153359745e-05
1.600000000000005862e+00 5.000000000000008882e+00 1.659002862770532789e-05
1.800000000000006040e+00 5.000000000000008882e+00 1.928683855848658998e-05
2.000000000000006217e+00 5.000000000000008882e+00 2.189363024140027878e-05
2.200000000000006395e+00 5.000000000000008882e+00 2.421192873300682979e-05
2.400000000000006573e+00 5.000000000000008882e+00 2.599535223904549184e-05
2.600000000000006750e+00 5.000000000000008882e+00 2.696162743527080746e-05
2.800000000000006928e+00 5.000000000000008882e+00 2.681815609794723063e-05
3.000000000000007105e+00 5.000000000000008882e+00 2.530242886667959538e-05
3.200000000000006395e+00 5.000000000000008882e+00 2.223536778179216944e-05
3.400000000000007461e+00 5.000000000000008882e+00 1.758185371188860667e-05
3.600000000000008527e+00 5.000000000000008882e+00 1.150929522230290734e-05
3.800000000000007816e+00 5.000000000000008882e+00 4.433286415941347452e-06
4.000000000000007105e+00 5.000000000000008882e+00 -2.959934465405501148e-06
4.200000000000008171e+00 5.000000000000008882e+00 -9.721155901320206622e-06
4.400000000000009237e+00 5.000000000000008882e+00 -1.467750126447257239e-05
4.600000000000008527e+00 5.000000000000008882e+00 -1.649876484016457749e-05
4.800000000000007816e+00 5.000000000000008882e+00 -1.378106619752434067e-05
5.000000000000008882e+00 5.000000000000008882e+00 -5.135530377700690826e-06
5.200000000000009948e+00 5.000000000000008882e+00 1.072958972041457575e-05
5.400000000000009237e+00 5.000000000000008882e+00 3.494116022005937049e-05
5.600000000000008527e+00 5.000000000000008882e+00 6.840993501100761274e-05
5.800000000000009592e+00 5.000000000000008882e+00 1.117922128516897408e-04
6.000000000000010658e+00 5.000000000000008882e+00 1.654566401450479143e-04
6.200000000000009948e+00 5.000000000000008882e+00 2.294473060170523293e-04
6.400000000000009237e+00 5.000000000000008882e+00 3.034366453869170584e-04
6.600000000000010303e+00 5.000000000000008882e+00 3.866670481205162959e-04
6.800000000000011369e+00 5.000000000000008882e+00 4.778871887069829558e-04
7.000000000000010658e+00 5.000000000000008882e+00 5.752961550821090357e-04
7.200000000000009948e+00 5.000000000000008882e+00 6.765135630333738359e-04
7.400000000000011013e+00 5.000000000000008882e+00 7.785953684610105990e-04
7.600000000000012079e+00 5.000000000000008882e+00 8.781120412546845758e-04
7.800000000000011369e+00 5.000000000000008882e+00 9.712980553015602026e-04
8.000000000000010658e+00 5.000000000000008882e+00 1.054270241068332994e-03
8.200000000000011724e+00 5.000000000000008882e+00 1.123299400095001963e-03
8.400000000000012790e+00 5.000000000000008882e+00 1.175107356362376562e-03
8.600000000000012079e+00 5.000000000000008882e+00 1.207153139581469302e-03
8.800000000000011369e+00 5.000000000000008882e+00 1.217869544483799089e-03
9.000000000000012434e+00 5.000000000000008882e+00 1.206815968037940577e-03
9.200000000000013500e+00 5.000000000000008882e+00 1.174724659203964022e-03
9.400000000000012790e+00 5.000000000000008882e+00 1.123433203188970060e-03
9.600000000000012079e+00 5.000000000000008882e+00 1.055713000505473492e-03
9.800000000000013145e+00 5.000000000000008882e+00 9.750182412444259334e-04
1.000000000000001421e+01 5.000000000000008882e+00 8.851896224506989328e-04
1.020000000000001350e+01 5.000000000000008882e+00 7.901503388140052693e-04
1.040000000000001279e+01 5.000000000000008882e+00 6.936287800053197268e-04
1.060000000000001386e+01 5.000000000000008882e+00 5.989343149118649991e-04
1.080000000000001492e+01 5.000000000000008882e+00 5.088017478104533411e-04
1.100000000000001421e+01 5.000000000000008882e+00 4.253088474620962678e-04
1.120000000000001350e+01 5.000000000000008882e+00 3.498617203962856243e-04
1.140000000000001279e+01 5.000000000000008882e+00 2.832359375909331229e-04
1.160000000000001563e+01 5.000000000000008882e+00 2.256576470454980303e-04
1.180000000000001492e+01 5.000000000000008882e+00 1.769081678339495453e-04
1.200000000000001421e+01 5.000000000000008882e+00 1.364370925207645364e-04
1.220000000000001705e+01 5.000000000000008882e+00 1.034718789015853801e-04
1.240000000000001634e+01 5.000000000000008882e+00 7.711547459980270473e-05
1.260000000000001563e+01 5.000000000000008882e+00 5.642703564849766324e-05
1.280000000000001492e+01 5.000000000000008882e+00 4.048383467952781792e-05
1.300000000000001421e+01 5.000000000000008882e+00 2.842477920773141698e-05
1.320000000000001705e+01 5.000000000000008882e+00 1.947752182285860515e-05
1.340000000000001634e+01 5.000000000000008882e+00 1.297200733819262185e-05
1.360000000000001563e+01 5.000000000000008882e+00 8.343599687030361331e-06
1.380000000000001847e+01 5.000000000000008882e+00 5.128820708900369842e-06
1.400000000000001776e+01 5.000000000000008882e+00 2.956365591451928066e-06
1.420000000000001705e+01 5.000000000000008882e+00 1.535564100315928007e-06
1.440000000000001634e+01 5.000000000000008882e+00 6.439302541026783310e-07
1.460000000000001563e+01 5.000000000000008882e+00 1.149513835035559597e-07
1.480000000000001847e+01 5.000000000000008882e+00 -1.731519766758901585e-07
1.500000000000001776e+01 5.000000000000008882e+00 -3.072958638226005270e-07


==> plots/c2hi_density/density_t_277.dat <==
-5.000000000000000000e+00 -5.000000000000000000e+00 -1.834893572797306032e-11
-4.799999999999999822e+00 -5.000000000000000000e+00 -3.388801566309427752e-11
-4.599999999999999645e+00 -5.000000000000000000e+00 -5.958646736469549925e-11
-4.399999999999999467e+00 -5.000000000000000000e+00 -9.882520721710625857e-11
-4.199999999999999289e+00 -5.000000000000000000e+00 -1.520967458868218841e-10
-3.999999999999999112e+00 -5.000000000000000000e+00 -2.102257594618356107e-10
-3.799999999999998934e+00 -5.000000000000000000e+00 -2.401859665517244384e-10
-3.599999999999998757e+00 -5.000000000000000000e+00 -1.581515466294230719e-10
-3.399999999999998579e+00 -5.000000000000000000e+00 2.179518681693601381e-10
-3.199999999999998401e+00 -5.000000000000000000e+00 1.246685090916936543e-09
-2.999999999999998224e+00 -5.000000000000000000e+00 3.584642811245053281e-09
-2.799999999999998046e+00 -5.000000000000000000e+00 8.365066096203767428e-09
-2.599999999999997868e+00 -5.000000000000000000e+00 1.744686765290310185e-08
-2.399999999999997691e+00 -5.000000000000000000e+00 3.374511742664276271e-08
-2.199999999999997513e+00 -5.000000000000000000e+00 6.165043735165134940e-08
-1.999999999999997335e+00 -5.000000000000000000e+00 1.075416163491039619e-07
-1.799999999999997158e+00 -5.000000000000000000e+00 1.803958883947281136e-07
-1.599999999999996980e+00 -5.000000000000000000e+00 2.925077014224835055e-07
-1.399999999999996803e+00 -5.000000000000000000e+00 4.603408592303615658e-07
-1.199999999999996625e+00 -5.000000000000000000e+00 7.055582004110252339e-07
-9.999999999999964473e-01 -5.000000000000000000e+00 1.056289230659878533e-06
-7.999999999999962697e-01 -5.000000000000000000e+00 1.548694947642337144e-06
-5.999999999999960920e-01 -5.000000000000000000e+00 2.228852447558194222e-06
-3.999999999999959144e-01 -5.000000000000000000e+00 3.154893759522264401e-06
-1.999999999999957367e-01 -5.000000000000000000e+00 4.399187375750092357e-06
4.440892098500626162e-15 -5.000000000000000000e+00 6.050157363853963083e-06
2.000000000000046185e-01 -5.000000000000000000e+00 8.213123313415474268e-06
4.000000000000047962e-01 -5.000000000000000000e+00 1.100935987233208278e-05
6.000000000000049738e-01 -5.000000000000000000e+00 1.457246859315960274e-05
8.000000000000051514e-01 -5.000000000000000000e+00 1.904117335129291110e-05
1.000000000000005329e+00 -5.000000000000000000e+00 2.454782709662171867e-05
1.200000000000005507e+00 -5.000000000000000000e+00 3.120227274148446424e-05
1.400000000000005684e+00 -5.000000000000000000e+00 3.907124767672477743e-05
1.600000000000005862e+00 -5.000000000000000000e+00 4.815426745259052425e-05
1.800000000000006040e+00 -5.000000000000000000e+00 5.835785970172152485e-05
2.000000000000006217e+00 -5.000000000000000000e+00 6.947108560934152821e-05
2.200000000000006395e+00 -5.000000000000000000e+00 8.114633417174776714e-05
2.400000000000006573e+00 -5.000000000000000000e+00 9.289013936891137686e-05
2.600000000000006750e+00 -5.000000000000000000e+00 1.040688940443957743e-04
2.800000000000006928e+00 -5.000000000000000000e+00 1.139334561716136480e-04
3.000000000000007105e+00 -5.000000000000000000e+00 1.216645495202892097e-04
3.200000000000006395e+00 -5.000000000000000000e+00 1.264376426585026361e-04
3.400000000000007461e+00 -5.000000000000000000e+00 1.275021357776217983e-04
3.600000000000008527e+00 -5.000000000000000000e+00 1.242660366064367327e-04
3.800000000000007816e+00 -5.000000000000000000e+00 1.163748621213458643e-04
4.000000000000007105e+00 -5.000000000000000000e+00 1.037731030087290260e-04
4.200000000000008171e+00 -5.000000000000000000e+00 8.673860269417666541e-05
4.400000000000009237e+00 -5.000000000000000000e+00 6.588434031904473584e-05
4.600000000000008527e+00 -5.000000000000000000e+00 4.212744089056022414e-05
4.800000000000007816e+00 -5.000000000000000000e+00 1.663046049103149797e-05
5.000000000000008882e+00 -5.000000000000000000e+00 -9.276173401989787416e-06
5.200000000000009948e+00 -5.000000000000000000e+00 -3.418010573195690293e-05
5.400000000000009237e+00 -5.000000000000000000e+00 -5.667177009312426557e-05
5.600000000000008527e+00 -5.000000000000000000e+00 -7.542101942632160319e-05
5.800000000000009592e+00 -5.000000000000000000e+00 -8.924245071962379769e-05
6.000000000000010658e+00 -5.000000000000000000e+00 -9.714955598880572302e-05
6.200000000000009948e+00 -5.000000000000000000e+00 -9.839994391923105805e-05
6.400000000000009237e+00 -5.000000000000000000e+00 -9.253425923126331904e-05
6.600000000000010303e+00 -5.000000000000000000e+00 -7.941014506104337783e-05
6.800000000000011369e+00 -5.000000000000000000e+00 -5.923018937844554973e-05
7.000000000000010658e+00 -5.000000000000000000e+00 -3.256010194889421866e-05
7.200000000000009948e+00 -5.000000000000000000e+00 -3.312798458144035501e-07
7.400000000000011013e+00 -5.000000000000000000e+00 3.617881110682806301e-05
7.600000000000012079e+00 -5.000000000000000000e+00 7.539393560235008477e-05
7.800000000000011369e+00 -5.000000000000000000e+00 1.155166351836975873e-04
8.000000000000010658e+00 -5.000000000000000000e+00 1.546341892073641153e-04
8.200000000000011724e+00 -5.000000000000000000e+00 1.908460683883869084e-04
8.400000000000012790e+00 -5.000000000000000000e+00 2.224012216513477757e-04
8.600000000000012079e+00 -5.000000000000000000e+00 2.478302516634578044e-04
8.800000000000011369e+00 -5.000000000000000000e+00 2.660565946424515733e-04
9.000000000000012434e+00 -5.000000000000000000e+00 2.764726623966588370e-04
9.200000000000013500e+00 -5.000000000000000000e+00 2.789713494285938982e-04
9.400000000000012790e+00 -5.000000000000000000e+00 2.739295598323107845e-04
9.600000000000012079e+00 -5.000000000000000000e+00 2.621472354155178724e-04
9.800000000000013145e+00 -5.000000000000000000e+00 2.447514115184640281e-04
1.000000000000001421e+01 -5.000000000000000000e+00 2.230789580666518723e-04
1.020000000000001350e+01 -5.000000000000000000e+00 1.985532444684193253e-04
1.040000000000001279e+01 -5.000000000000000000e+00 1.725689724239072445e-04
1.060000000000001386e+01 -5.000000000000000000e+00 1.463963701486277848e-04
1.080000000000001492e+01 -5.000000000000000000e+00 1.211116973169565098e-04
1.100000000000001421e+01 -5.000000000000000000e+00 9.755651899960067356e-05
1.120000000000001350e+01 -5.000000000000000000e+00 7.632427086668068452e-05
1.140000000000001279e+01 -5.000000000000000000e+00 5.776977163417452077e-05
1.160000000000001563e+01 -5.000000000000000000e+00 4.203573220384456614e-05
1.180000000000001492e+01 -5.000000000000000000e+00 2.908987884267624067e-05
1.200000000000001421e+01 -5.000000000000000000e+00 1.876678718223745714e-05
1.220000000000001705e+01 -5.000000000000000000e+00 1.080958088901966328e-05
1.240000000000001634e+01 -5.000000000000000000e+00 4.907964699950635468e-06
1.260000000000001563e+01 -5.000000000000000000e+00 7.303844928664760546e-07
1.280000000000001492e+01 -5.000000000000000000e+00 -2.050728417070321280e-06
1.300000000000001421e+01 -5.000000000000000000e+00 -3.740750582751472731e-06
1.320000000000001705e+01 -5.000000000000000000e+00 -4.611164726084310427e-06
1.340000000000001634e+01 -5.000000000000000000e+00 -4.893425026339981622e-06
1.360000000000001563e+01 -5.000000000000000000e+00 -4.777255654019297371e-06
1.380000000000001847e+01 -5.000000000000000000e+00 -4.412214989622078711e-06
1.400000000000001776e+01 -5.000000000000000000e+00 -3.911438339277334463e-06
1.420000000000001705e+01 -5.000000000000000000e+00 -3.356623505095821666e-06
1.440000000000001634e+01 -5.000000000000000000e+00 -2.803510288135689571e-06
1.460000000000001563e+01 -5.000000000000000000e+00 -2.287298843367137788e-06
1.480000000000001847e+01 -5.000000000000000000e+00 -1.827632729560634075e-06
1.500000000000001776e+01 -5.000000000000000000e+00 -1.432927921095292301e-06

-5.000000000000000000e+00 -4.799999999999999822e+00 -3.423452273750202734e-11
-4.799999999999999822e+00 -4.799999999999999822e+00 -6.317436252183806703e-11
-4.599999999999999645e+00 -4.799999999999999822e+00 -1.109741367486253656e-10
-4.399999999999999467e+00 -4.799999999999999822e+00 -1.838349502204169578e-10
-4.199999999999999289e+00 -4.799999999999999822e+00 -2.824953572791188970e-10
-3.999999999999999112e+00 -4.799999999999999822e+00 -3.895843625929705078e-10
-3.799999999999998934e+00 -4.799999999999999822e+00 -4.432545279466660541e-10
-3.599999999999998757e+00 -4.799999999999999822e+00 -2.872550746334081629e-10
-3.399999999999998579e+00 -4.799999999999999822e+00 4.166423959445142581e-10
-3.199999999999998401e+00 -4.799999999999999822e+00 2.332396793000491277e-09
-2.999999999999998224e+00 -4.799999999999999822e+00 6.671796926585139763e-09
-2.799999999999998046e+00 -4.799999999999999822e+00 1.551857037731462487e-08
-2.599999999999997868e+00 -4.799999999999999822e+00 3.227625698880752815e-08
-2.399999999999997691e+00 -4.799999999999999822e+00 6.225582072519179135e-08
-2.199999999999997513e+00 -4.799999999999999822e+00 1.134105222938152769e-07
-1.999999999999997335e+00 -4.799999999999999822e+00 1.972179869205587837e-07
-1.799999999999997158e+00 -4.799999999999999822e+00 3.297083598400224612e-07
-1.599999999999996980e+00 -4.799999999999999822e+00 5.326491485833321899e-07
-1.399999999999996803e+00 -4.799999999999999822e+00 8.349252109317515028e-07
-1.199999999999996625e+00 -4.799999999999999822e+00 1.274192555478511789e-06
-9.999999999999964473e-01 -4.799999999999999822e+00 1.898922319549352861e-06
-7.999999999999962697e-01 -4.799999999999999822e+00 2.770959763683701773e-06
-5.999999999999960920e-01 -4.799999999999999822e+00 3.968668369504873711e-06
-3.999999999999959144e-01 -4.799999999999999822e+00 5.590580493219825973e-06
-1.999999999999957367e-01 -4.799999999999999822e+00 7.759220721726262421e-06
4.440892098500626162e-15 -4.799999999999999822e+00 1.062442433377368534e-05
2.000000000000046185e-01 -4.799999999999999822e+00 1.436509553964839094e-05
4.000000000000047962e-01 -4.799999999999999822e+00 1.918802183815436217e-05
6.000000000000049738e-01 -4.799999999999999822e+00 2.532217535031215043e-05
8.000000000000051514e-01 -4.799999999999999822e+00 3.300697017740864746e-05
1.000000000000005329e+00 -4.799999999999999822e+00 4.247325950920333615e-05
1.200000000000005507e+00 -4.799999999999999822e+00 5.391647219840172794e-05
1.400000000000005684e+00 -4.799999999999999822e+00 6.746221521836337975e-05
1.600000000000005862e+00 -4.799999999999999822e+00 8.312590937222384571e-05
1.800000000000006040e+00 -4.799999999999999822e+00 1.007695637928307503e-04
2.000000000000006217e+00 -4.799999999999999822e+00 1.200605420698604061e-04
2.200000000000006395e+00 -4.799999999999999822e+00 1.404388977698634413e-04
2.400000000000006573e+00 -4.799999999999999822e+00 1.611011342033899930e-04
2.600000000000006750e+00 -4.799999999999999822e+00 1.810084819408506974e-04
2.800000000000006928e+00 -4.799999999999999822e+00 1.989263792509016106e-04
3.000000000000007105e+00 -4.799999999999999822e+00 2.134984097744360709e-04
3.200000000000006395e+00 -4.799999999999999822e+00 2.233526277309347903e-04
3.400000000000007461e+00 -4.799999999999999822e+00 2.272317821977449636e-04
3.600000000000008527e+00 -4.799999999999999822e+00 2.241328432303239598e-04
3.800000000000007816e+00 -4.799999999999999822e+00 2.134371129535877771e-04
4.000000000000007105e+00 -4.799999999999999822e+00 1.950115027142022774e-04
4.200000000000008171e+00 -4.799999999999999822e+00 1.692649143382349243e-04
4.400000000000009237e+00 -4.799999999999999822e+00 1.371506053856026502e-04
4.600000000000008527e+00 -4.799999999999999822e+00 1.001143941154900507e-04
4.800000000000007816e+00 -4.799999999999999822e+00 5.999736807060261699e-05
5.000000000000008882e+00 -4.799999999999999822e+00 1.890822409516231049e-05
5.200000000000009948e+00 -4.799999999999999822e+00 -2.091698298769385808e-05
5.400000000000009237e+00 -4.799999999999999822e+00 -5.725139551749622085e-05
5.600000000000008527e+00 -4.799999999999999822e+00 -8.799868586607196490e-05
5.800000000000009592e+00 -4.799999999999999822e+00 -1.112939567352141577e-04
6.000000000000010658e+00 -4.799999999999999822e+00 -1.255848851087753714e-04
6.200000000000009948e+00 -4.799999999999999822e+00 -1.296976004275306811e-04
6.400000000000009237e+00 -4.799999999999999822e+00 -1.228926600887340675e-04
6.600000000000010303e+00 -4.799999999999999822e+00 -1.049144721783530903e-04
6.800000000000011369e+00 -4.799999999999999822e+00 -7.603347767766773381e-05
7.000000000000010658e+00 -4.799999999999999822e+00 -3.707570605709467376e-05
7.200000000000009948e+00 -4.799999999999999822e+00 1.056954146768329380e-05
7.400000000000011013e+00 -4.799999999999999822e+00 6.497485102032145158e-05
7.600000000000012079e+00 -4.799999999999999822e+00 1.237424251543201785e-04
7.800000000000011369e+00 -4.799999999999999822e+00 1.841197103410856521e-04
8.000000000000010658e+00 -4.799999999999999822e+00 2.431612282803715058e-04
8.200000000000011724e+00 -4.799999999999999822e+00 2.979264948500274439e-04
8.400000000000012790e+00 -4.799999999999999822e+00 3.456958277363022733e-04
8.600000000000012079e+00 -4.799999999999999822e+00 3.841800080693791742e-04
8.800000000000011369e+00 -4.799999999999999822e+00 4.116977892190878540e-04
9.000000000000012434e+00 -4.799999999999999822e+00 4.272979919018598952e-04
9.200000000000013500e+00 -4.799999999999999822e+00 4.308101623362266589e-04
9.400000000000012790e+00 -4.799999999999999822e+00 4.228181623534768433e-04
9.600000000000012079e+00 -4.799999999999999822e+00 4.045624689843692096e-04
9.800000000000013145e+00 -4.799999999999999822e+00 3.777870145040881770e-04
1.000000000000001421e+01 -4.799999999999999822e+00 3.445531308282945879e-04
1.020000000000001350e+01 -4.799999999999999822e+00 3.070455100890752387e-04
1.040000000000001279e+01 -4.799999999999999822e+00 2.673930865499349091e-04
1.060000000000001386e+01 -4.799999999999999822e+00 2.275223670667150171e-04
1.080000000000001492e+01 -4.799999999999999822e+00 1.890535355168484024e-04
1.100000000000001421e+01 -4.799999999999999822e+00 1.532422675624120533e-04
1.120000000000001350e+01 -4.799999999999999822e+00 1.209639400789499066e-04
1.140000000000001279e+01 -4.799999999999999822e+00 9.273258958957036815e-05
1.160000000000001563e+01 -4.799999999999999822e+00 6.874477937271476671e-05
1.180000000000001492e+01 -4.799999999999999822e+00 4.893823374568507774e-05
1.200000000000001421e+01 -4.799999999999999822e+00 3.305618269149344029e-05
1.220000000000001705e+01 -4.799999999999999822e+00 2.071024583070903006e-05
1.240000000000001634e+01 -4.799999999999999822e+00 1.143685069754317927e-05
1.260000000000001563e+01 -4.799999999999999822e+00 4.744243994539566300e-06
1.280000000000001492e+01 -4.799999999999999822e+00 1.488887590387149676e-07
1.300000000000001421e+01 -4.799999999999999822e+00 -2.798649240651629732e-06
1.320000000000001705e+01 -4.799999999999999822e+00 -4.497337097849142391e-06
1.340000000000001634e+01 -4.799999999999999822e+00 -5.287330448729971818e-06
1.360000000000001563e+01 -4.799999999999999822e+00 -5.447931272473688679e-06
1.380000000000001847e+01 -4.799999999999999822e+00 -5.200132447711755063e-06
1.400000000000001776e+01 -4.799999999999999822e+00 -4.712183715938154074e-06
1.420000000000001705e+01 -4.799999999999999822e+00 -4.106850992966822580e-06
1.440000000000001634e+01 -4.799999999999999822e+00 -3.469317451225378379e-06
1.460000000000001563e+01 -4.799999999999999822e+00 -2.854954072398898764e-06
1.480000000000001847e+01 -4.799999999999999822e+00 -2.296443933227685594e-06
1.500000000000001776e+01 -4.799999999999999822e+00 -1.809962624829184248e-06

-5.000000000000000000e+00 -4.599999999999999645e+00 -6.229734553253421865e-11
-4.799999999999999822e+00 -4.599999999999999645e+00 -1.148847100478270013e-10
-4.599999999999999645e+00 -4.599999999999999645e+00 -2.016595410174630669e-10
-4.399999999999999467e+00 -4.599999999999999645e+00 -3.337668730409163590e-10
-4.199999999999999289e+00 -4.599999999999999645e+00 -5.123363520596055743e-10
-3.999999999999999112e+00 -4.599999999999999645e+00 -7.055202454055720468e-10
-3.799999999999998934e+00 -4.599999999999999645e+00 -8.007645337549521146e-10
-3.599999999999998757e+00 -4.599999999999999645e+00 -5.147122151264448104e-10
-3.399999999999998579e+00 -4.599999999999999645e+00 7.642696707039318043e-10
-3.199999999999998401e+00 -4.599999999999999645e+00 4.233470288344521369e-09
-2.999999999999998224e+00 -4.599999999999999645e+00 1.207134798906706562e-08
-2.799999999999998046e+00 -4.599999999999999645e+00 2.801071469893294217e-08
-2.599999999999997868e+00 -4.599999999999999645e+00 5.812366958261911431e-08
-2.399999999999997691e+00 -4.599999999999999645e+00 1.118392603384133429e-07
-2.199999999999997513e+00 -4.599999999999999645e+00 2.031964672176808121e-07
-1.999999999999997335e+00 -4.599999999999999645e+00 3.523182960944633712e-07
-1.799999999999997158e+00 -4.599999999999999645e+00 5.870886335849812979e-07
-1.599999999999996980e+00 -4.599999999999999645e+00 9.450344361650323364e-07
-1.399999999999996803e+00 -4.599999999999999645e+00 1.475469303936837103e-06
-1.199999999999996625e+00 -4.599999999999999645e+00 2.242034897383789512e-06
-9.999999999999964473e-01 -4.599999999999999645e+00 3.325857891032598093e-06
-7.999999999999962697e-01 -4.599999999999999645e+00 4.829573851568447630e-06
-5.999999999999960920e-01 -4.599999999999999645e+00 6.882393047602251686e-06
-3.999999999999959144e-01 -4.599999999999999645e+00 9.646139488324305145e-06
-1.999999999999957367e-01 -4.599999999999999645e+00 1.332175827645456270e-05
4.440892098500626162e-15 -4.599999999999999645e+00 1.815518900933047974e-05
2.000000000000046185e-01 -4.599999999999999645e+00 2.444084207507405789e-05
4.000000000000047962e-01 -4.599999999999999645e+00 3.252034029477116251e-05
6.000000000000049738e-01 -4.599999999999999645e+00 4.277386702783496321e-05
8.000000000000051514e-01 -4.599999999999999645e+00 5.560153301427947433e-05
1.000000000000005329e+00 -4.599999999999999645e+00 7.139272028800504571e-05
1.200000000000005507e+00 -4.599999999999999645e+00 9.048240791373574022e-05
1.400000000000005684e+00 -4.599999999999999645e+00 1.130950261320611423e-04
1.600000000000005862e+00 -4.599999999999999645e+00 1.392784127492600942e-04
1.800000000000006040e+00 -4.599999999999999645e+00 1.688329278274674702e-04
2.000000000000006217e+00 -4.599999999999999645e+00 2.012435892029846717e-04
2.200000000000006395e+00 -4.599999999999999645e+00 2.356258678141806995e-04
2.400000000000006573e+00 -4.599999999999999645e+00 2.706978572030425165e-04
2.600000000000006750e+00 -4.599999999999999645e+00 3.047919544052167529e-04
2.800000000000006928e+00 -4.599999999999999645e+00 3.359169625534321564e-04
3.000000000000007105e+00 -4.599999999999999645e+00 3.618760172182884432e-04
3.200000000000006395e+00 -4.599999999999999645e+00 3.804371340783037608e-04
3.400000000000007461e+00 -4.599999999999999645e+00 3.895427544720495515e-04
3.600000000000008527e+00 -4.599999999999999645e+00 3.875347067985816102e-04
3.800000000000007816e+00 -4.599999999999999645e+00 3.733642465808739361e-04
4.000000000000007105e+00 -4.599999999999999645e+00 3.467556325470421124e-04
4.200000000000008171e+00 -4.599999999999999645e+00 3.082971135123177293e-04
4.400000000000009237e+00 -4.599999999999999645e+00 2.594444986351105830e-04
4.600000000000008527e+00 -4.599999999999999645e+00 2.024371558017470463e-04
4.800000000000007816e+00 -4.599999999999999645e+00 1.401407420754388817e-04
5.000000000000008882e+00 -4.599999999999999645e+00 7.584163956292545470e-05
5.200000000000009948e+00 -4.599999999999999645e+00 1.302249543526774193e-05
5.400000000000009237e+00 -4.599999999999999645e+00 -4.485415448411853251e-05
5.600000000000008527e+00 -4.599999999999999645e+00 -9.453510828418070996e-05
5.800000000000009592e+00 -4.599999999999999645e+00 -1.331301155869947766e-04
6.000000000000010658e+00 -4.599999999999999645e+00 -1.582315001098747061e-04
6.200000000000009948e+00 -4.599999999999999645e+00 -1.680081357184682917e-04
6.400000000000009237e+00 -4.599999999999999645e+00 -1.612840054026972066e-04
6.600000000000010303e+00 -4.599999999999999645e+00 -1.376085645785647812e-04
6.800000000000011369e+00 -4.599999999999999645e+00 -9.731953715267324700e-05
7.000000000000010658e+00 -4.599999999999999645e+00 -4.159076454343221189e-05
7.200000000000009948e+00 -4.599999999999999645e+00 2.754923840047429184e-05
7.400000000000011013e+00 -4.599999999999999645e+00 1.072460836566501525e-04
7.600000000000012079e+00 -4.599999999999999645e+00 1.939126698861865839e-04
7.800000000000011369e+00 -4.599999999999999645e+00 2.833973359625440369e-04
8.000000000000010658e+00 -4.599999999999999645e+00 3.712266188217433049e-04
8.200000000000011724e+00 -4.599999999999999645e+00 4.529084190378407978e-04
8.400000000000012790e+00 -4.599999999999999645e+00 5.242676427705796277e-04
8.600000000000012079e+00 -4.599999999999999645e+00 5.817760246831567717e-04
8.800000000000011369e+00 -4.599999999999999645e+00 6.228337707956063153e-04
9.000000000000012434e+00 -4.599999999999999645e+00 6.459645691675577677e-04
9.200000000000013500e+00 -4.599999999999999645e+00 6.508971826008881851e-04
9.400000000000012790e+00 -4.599999999999999645e+00 6.385240359288160347e-04
9.600000000000012079e+00 -4.599999999999999645e+00 6.107462362379456654e-04
9.800000000000013145e+00 -4.599999999999999645e+00 5.702311656573267598e-04
1.000000000000001421e+01 -4.599999999999999645e+00 5.201197427926080056e-04
1.020000000000001350e+01 -4.599999999999999645e+00 4.637238758957299475e-04
1.040000000000001279e+01 -4.599999999999999645e+00 4.042507098663017948e-04
1.060000000000001386e+01 -4.599999999999999645e+00 3.445808474925211862e-04
1.080000000000001492e+01 -4.599999999999999645e+00 2.871155710933653653e-04
1.100000000000001421e+01 -4.599999999999999645e+00 2.336960205432756378e-04
1.120000000000001350e+01 -4.599999999999999645e+00 1.855874638390764926e-04
1.140000000000001279e+01 -4.599999999999999645e+00 1.435153901743760005e-04
1.160000000000001563e+01 -4.599999999999999645e+00 1.077373292466754170e-04
1.180000000000001492e+01 -4.599999999999999645e+00 7.813448189994988402e-05
1.200000000000001421e+01 -4.599999999999999645e+00 5.430948390775601335e-05
1.220000000000001705e+01 -4.599999999999999645e+00 3.567991271292847167e-05
1.240000000000001634e+01 -4.599999999999999645e+00 2.156065302370443711e-05
1.260000000000001563e+01 -4.599999999999999645e+00 1.123139853463214802e-05
1.280000000000001492e+01 -4.599999999999999645e+00 3.988091615960183586e-06
1.300000000000001421e+01 -4.599999999999999645e+00 -8.210891452778214842e-07
1.320000000000001705e+01 -4.599999999999999645e+00 -3.773437313202633031e-06
1.340000000000001634e+01 -4.599999999999999645e+00 -5.360762308860297962e-06
1.360000000000001563e+01 -4.599999999999999645e+00 -5.987210094607742347e-06
1.380000000000001847e+01 -4.599999999999999645e+00 -5.973386908411397764e-06
1.400000000000001776e+01 -4.599999999999999645e+00 -5.564575933387632657e-06
1.420000000000001705e+01 -4.599999999999999645e+00 -4.941199487138811502e-06
1.440000000000001634e+01 -4.599999999999999645e+00 -4.230079911236860090e-06
1.460000000000001563e+01 -4.599999999999999645e+00 -3.515446174473284571e-06
1.480000000000001847e+01 -4.599999999999999645e+00 -2.848989523656175208e-06
1.500000000000001776e+01 -4.599999999999999645e+00 -2.258571656863014718e-06

-5.000000000000000000e+00 -4.399999999999999467e+00 -1.105662458134189473e-10
-4.799999999999999822e+00 -4.399999999999999467e+00 -2.037973769842467471e-10
-4.599999999999999645e+00 -4.399999999999999467e+00 -3.575341276156429903e-10
-4.399999999999999467e+00 -4.399999999999999467e+00 -5.913971414285014439e-10
-4.199999999999999289e+00 -4.399999999999999467e+00 -9.071906094213291299e-10
-3.999999999999999112e+00 -4.399999999999999467e+00 -1.248316692068740275e-09
-3.799999999999998934e+00 -4.399999999999999467e+00 -1.415629924699031966e-09
-3.599999999999998757e+00 -4.399999999999999467e+00 -9.090427484962905368e-10
-3.399999999999998579e+00 -4.399999999999999467e+00 1.348400079859908238e-09
-3.199999999999998401e+00 -4.399999999999999467e+00 7.459648587451647722e-09
-2.999999999999998224e+00 -4.399999999999999467e+00 2.124018809553576481e-08
-2.799999999999998046e+00 -4.399999999999999467e+00 4.920616137996801410e-08
-2.599999999999997868e+00 -4.399999999999999467e+00 1.019152046286544815e-07
-2.399999999999997691e+00 -4.399999999999999467e+00 1.956835537665176351e-07
-2.199999999999997513e+00 -4.399999999999999467e+00 3.546653171829179742e-07
-1.999999999999997335e+00 -4.399999999999999467e+00 6.132449508696280942e-07
-1.799999999999997158e+00 -4.399999999999999467e+00 1.018682879160052727e-06
-1.599999999999996980e+00 -4.399999999999999467e+00 1.633990664376473490e-06
-1.399999999999996803e+00 -4.399999999999999467e+00 2.541111663235481690e-06
-1.199999999999996625e+00 -4.399999999999999467e+00 3.844637907169001681e-06
-9.999999999999964473e-01 -4.399999999999999467e+00 5.676459289725945998e-06
-7.999999999999962697e-01 -4.399999999999999467e+00 8.201831623962690235e-06
-5.999999999999960920e-01 -4.399999999999999467e+00 1.162725362822261674e-05
-3.999999999999959144e-01 -4.399999999999999467e+00 1.621015511641733954e-05
-1.999999999999957367e-01 -4.399999999999999467e+00 2.226967126155705401e-05
4.440892098500626162e-15 -4.399999999999999467e+00 3.019676260292494807e-05
2.000000000000046185e-01 -4.399999999999999467e+00 4.046080727319608750e-05
4.000000000000047962e-01 -4.399999999999999467e+00 5.360880346934537654e-05
6.000000000000049738e-01 -4.399999999999999467e+00 7.025276653069830802e-05
8.000000000000051514e-01 -4.399999999999999467e+00 9.104102298717594915e-05
1.000000000000005329e+00 -4.399999999999999467e+00 1.166100218373894101e-04
1.200000000000005507e+00 -4.399999999999999467e+00 1.475150209598665189e-04
1.400000000000005684e+00 -4.399999999999999467e+00 1.841405268960360879e-04
1.600000000000005862e+00 -4.399999999999999467e+00 2.265946293453036738e-04
1.800000000000006040e+00 -4.399999999999999467e+00 2.745953206358050526e-04
2.000000000000006217e+00 -4.399999999999999467e+00 3.273613255544552728e-04
2.200000000000006395e+00 -4.399999999999999467e+00 3.835243425964550532e-04
2.400000000000006573e+00 -4.399999999999999467e+00 4.410828647196278008e-04
2.600000000000006750e+00 -4.399999999999999467e+00 4.974184065497348631e-04
2.800000000000006928e+00 -4.399999999999999467e+00 5.493914403294797863e-04
3.000000000000007105e+00 -4.399999999999999467e+00 5.935256393782938197e-04
3.200000000000006395e+00 -4.399999999999999467e+00 6.262754436570871185e-04
3.400000000000007461e+00 -4.399999999999999467e+00 6.443555193890691812e-04
3.600000000000008527e+00 -4.399999999999999467e+00 6.450949707736344666e-04
3.800000000000007816e+00 -4.399999999999999467e+00 6.267684800696421204e-04
4.000000000000007105e+00 -4.399999999999999467e+00 5.888545859568824993e-04
4.200000000000008171e+00 -4.399999999999999467e+00 5.321797612578897619e-04
4.400000000000009237e+00 -4.399999999999999467e+00 4.589247006349213222e-04
4.600000000000008527e+00 -4.399999999999999467e+00 3.724924059343115933e-04
4.800000000000007816e+00 -4.399999999999999467e+00 2.772606692325034375e-04
5.000000000000008882e+00 -4.399999999999999467e+00 1.782587528206422368e-04
5.200000000000009948e+00 -4.399999999999999467e+00 8.081546816291184385e-05
5.400000000000009237e+00 -4.399999999999999467e+00 -9.777679134867305315e-06
5.600000000000008527e+00 -4.399999999999999467e+00 -8.855714528399894197e-05
5.800000000000009592e+00 -4.399999999999999467e+00 -1.511179270999574425e-04
6.000000000000010658e+00 -4.399999999999999467e+00 -1.937869571139984532e-04
6.200000000000009948e+00 -4.399999999999999467e+00 -2.137539324499034075e-04
6.400000000000009237e+00 -4.399999999999999467e+00 -2.091781522820183978e-04
6.600000000000010303e+00 -4.399999999999999467e+00 -1.792857821947118626e-04
6.800000000000011369e+00 -4.399999999999999467e+00 -1.244615334348779208e-04
7.000000000000010658e+00 -4.399999999999999467e+00 -4.632538157783245626e-05
7.200000000000009948e+00 -4.399999999999999467e+00 5.222739264948079351e-05
7.400000000000011013e+00 -4.399999999999999467e+00 1.670521535586047687e-04
7.600000000000012079e+00 -4.399999999999999467e+00 2.928762232290966312e-04
7.800000000000011369e+00 -4.399999999999999467e+00 4.235361539777354745e-04
8.000000000000010658e+00 -4.399999999999999467e+00 5.523345810014187703e-04
8.200000000000011724e+00 -4.399999999999999467e+00 6.724978472785815868e-04
8.400000000000012790e+00 -4.399999999999999467e+00 7.776923478506324880e-04
8.600000000000012079e+00 -4.399999999999999467e+00 8.625391553620447927e-04
8.800000000000011369e+00 -4.399999999999999467e+00 9.230582625164720318e-04
9.000000000000012434e+00 -4.399999999999999467e+00 9.569789848256585619e-04
9.200000000000013500e+00 -4.399999999999999467e+00 9.638716772194076557e-04
9.400000000000012790e+00 -4.399999999999999467e+00 9.450842646102161236e-04
9.600000000000012079e+00 -4.399999999999999467e+00 9.034987619493619780e-04
9.800000000000013145e+00 -4.399999999999999467e+00 8.431506894407532699e-04
1.000000000000001421e+01 -4.399999999999999467e+00 7.687721069760712622e-04
1.020000000000001350e+01 -4.399999999999999467e+00 6.853238980392308130e-04
1.040000000000001279e+01 -4.399999999999999467e+00 5.975754586040110325e-04
1.060000000000001386e+01 -4.399999999999999467e+00 5.097735354869600442e-04
1.080000000000001492e+01 -4.399999999999999467e+00 4.254215477112709143e-04
1.100000000000001421e+01 -4.399999999999999467e+00 3.471711427351315080e-04
1.120000000000001350e+01 -4.399999999999999467e+00 2.768124968654105014e-04
1.140000000000001279e+01 -4.399999999999999467e+00 2.153406260280017444e-04
1.160000000000001563e+01 -4.399999999999999467e+00 1.630716670749527959e-04
1.180000000000001492e+01 -4.399999999999999467e+00 1.197844831814537679e-04
1.200000000000001421e+01 -4.399999999999999467e+00 8.486729514777366552e-05
1.220000000000001705e+01 -4.399999999999999467e+00 5.745465199735371256e-05
1.240000000000001634e+01 -4.399999999999999467e+00 3.654562904781630131e-05
1.260000000000001563e+01 -4.399999999999999467e+00 2.109888538941727973e-05
1.280000000000001492e+01 -4.399999999999999467e+00 1.010378887725455789e-05
1.300000000000001421e+01 -4.399999999999999467e+00 2.629216119412440550e-06
1.320000000000001705e+01 -4.399999999999999467e+00 -2.146968879284926449e-06
1.340000000000001634e+01 -4.399999999999999467e+00 -4.924121318902496281e-06
1.360000000000001563e+01 -4.399999999999999467e+00 -6.276971058663707956e-06
1.380000000000001847e+01 -4.399999999999999467e+00 -6.662232376402546536e-06
1.400000000000001776e+01 -4.399999999999999467e+00 -6.430615292219097660e-06
1.420000000000001705e+01 -4.399999999999999467e+00 -5.841725755482805232e-06
1.440000000000001634e+01 -4.399999999999999467e+00 -5.079908355101626357e-06
1.460000000000001563e+01 -4.399999999999999467e+00 -4.269627295591715378e-06
1.480000000000001847e+01 -4.399999999999999467e+00 -3.489464819996861824e-06
1.500000000000001776e+01 -4.399999999999999467e+00 -2.784220278098730619e-06

-5.000000000000000000e+00 -4.199999999999999289e+00 -1.913858629661369777e-10
-4.799999999999999822e+00 -4.199999999999999289e+00 -3.526377102055956567e-10
-4.599999999999999645e+00 -4.199999999999999289e+00 -6.184247268763887824e-10
-4.399999999999999467e+00 -4.199999999999999289e+00 -1.022565667488854465e-09
-4.199999999999999289e+00 -4.199999999999999289e+00 -1.568107027636252900e-09
-3.999999999999999112e+00 -4.199999999999999289e+00 -2.157471314346307866e-09
-3.799999999999998934e+00 -4.199999999999999289e+00 -2.447948878320154151e-09
-3.599999999999998757e+00 -4.199999999999999289e+00 -1.580365518030382347e-09
-3.399999999999998579e+00 -4.199999999999999289e+00 2.292115506784944377e-09
-3.199999999999998401e+00 -4.199999999999999289e+00 1.276794820026831649e-08
-2.999999999999998224e+00 -4.199999999999999289e+00 3.635901871058302076e-08
-2.799999999999998046e+00 -4.199999999999999289e+00 8.415146458603919913e-08
-2.599999999999997868e+00 -4.199999999999999289e+00 1.740386276236269596e-07
-2.399999999999997691e+00 -4.199999999999999289e+00 3.335445047261196697e-07
-2.199999999999997513e+00 -4.199999999999999289e+00 6.031827030598224861e-07
-1.999999999999997335e+00 -4.199999999999999289e+00 1.040227408389537865e-06
-1.799999999999997158e+00 -4.199999999999999289e+00 1.722747567650453653e-06
-1.599999999999996980e+00 -4.199999999999999289e+00 2.753817478408283733e-06
-1.399999999999996803e+00 -4.199999999999999289e+00 4.265996714380345794e-06
-1.199999999999996625e+00 -4.199999999999999289e+00 6.426459904444004120e-06
-9.999999999999964473e-01 -4.199999999999999289e+00 9.443477702244546131e-06
-7.999999999999962697e-01 -4.199999999999999289e+00 1.357515742835780133e-05
-5.999999999999960920e-01 -4.199999999999999289e+00 1.914124954305316111e-05
-3.999999999999959144e-01 -4.199999999999999289e+00 2.653822913579922450e-05
-1.999999999999957367e-01 -4.199999999999999289e+00 3.625667926222647631e-05
4.440892098500626162e-15 -4.199999999999999289e+00 4.889831670277269534e-05
2.000000000000046185e-01 -4.199999999999999289e+00 6.518809623798540846e-05
4.000000000000047962e-01 -4.199999999999999289e+00 8.597515358070143595e-05
6.000000000000049738e-01 -4.199999999999999289e+00 1.122153924181112391e-04
8.000000000000051514e-01 -4.199999999999999289e+00 1.449286844606181531e-04
1.000000000000005329e+00 -4.199999999999999289e+00 1.851251361455135509e-04
1.200000000000005507e+00 -4.199999999999999289e+00 2.336976921814206830e-04
1.400000000000005684e+00 -4.199999999999999289e+00 2.912824043845409563e-04
1.600000000000005862e+00 -4.199999999999999289e+00 3.580929017190258496e-04
1.800000000000006040e+00 -4.199999999999999289e+00 4.337418417445336330e-04
2.000000000000006217e+00 -4.199999999999999289e+00 5.170690703988003881e-04
2.200000000000006395e+00 -4.199999999999999289e+00 6.060029874927139182e-04
2.400000000000006573e+00 -4.199999999999999289e+00 6.974865530848706370e-04
2.600000000000006750e+00 -4.199999999999999289e+00 7.875001564278335826e-04
2.800000000000006928e+00 -4.199999999999999289e+00 8.712078375865564637e-04
3.000000000000007105e+00 -4.199999999999999289e+00 9.432397010935181063e-04
3.200000000000006395e+00 -4.199999999999999289e+00 9.981024015199469086e-04
3.400000000000007461e+00 -4.199999999999999289e+00 1.030684502639479761e-03
3.600000000000008527e+00 -4.199999999999999289e+00 1.036799761187791758e-03
3.800000000000007816e+00 -4.199999999999999289e+00 1.013695360375515674e-03
4.000000000000007105e+00 -4.199999999999999289e+00 9.604492151104914235e-04
4.200000000000008171e+00 -4.199999999999999289e+00 8.781931619040317253e-04
4.400000000000009237e+00 -4.199999999999999289e+00 7.701255141187368170e-04
4.600000000000008527e+00 -4.199999999999999289e+00 6.413115027605958366e-04
4.800000000000007816e+00 -4.199999999999999289e+00 4.983053587185214605e-04
5.000000000000008882e+00 -4.199999999999999289e+00 3.486547837309784438e-04
5.200000000000009948e+00 -4.199999999999999289e+00 2.003610547948156862e-04
5.400000000000009237e+00 -4.199999999999999289e+00 6.136376186831024907e-05
5.600000000000008527e+00 -4.199999999999999289e+00 -6.089947223223671387e-05
5.800000000000009592e+00 -4.199999999999999289e+00 -1.598348952424895168e-04
6.000000000000010658e+00 -4.199999999999999289e+00 -2.299400693235787894e-04
6.200000000000009948e+00 -4.199999999999999289e+00 -2.669810136742670789e-04
6.400000000000009237e+00 -4.199999999999999289e+00 -2.681314829753915171e-04
6.600000000000010303e+00 -4.199999999999999289e+00 -2.321018601765109039e-04
6.800000000000011369e+00 -4.199999999999999289e+00 -1.592692484546599991e-04
7.000000000000010658e+00 -4.199999999999999289e+00 -5.179847849000362211e-05
7.200000000000009948e+00 -4.199999999999999289e+00 8.627781366589354687e-05
7.400000000000011013e+00 -4.199999999999999289e+00 2.490668688529401056e-04
7.600000000000012079e+00 -4.199999999999999289e+00 4.289614010635016384e-04
7.800000000000011369e+00 -4.199999999999999289e+00 6.169620271538062009e-04
8.000000000000010658e+00 -4.199999999999999289e+00 8.031898497715293447e-04
8.200000000000011724e+00 -4.199999999999999289e+00 9.775664207959714434e-04
8.400000000000012790e+00 -4.199999999999999289e+00 1.130599155144046408e-03
8.600000000000012079e+00 -4.199999999999999289e+00 1.254177759666963432e-03
8.800000000000011369e+00 -4.199999999999999289e+00 1.342270940710642204e-03
9.000000000000012434e+00 -4.199999999999999289e+00 1.391418888039339281e-03
9.200000000000013500e+00 -4.199999999999999289e+00 1.400946389205762590e-03
9.400000000000012790e+00 -4.199999999999999289e+00 1.372867936821411299e-03
9.600000000000012079e+00 -4.199999999999999289e+00 1.311508811628523145e-03
9.800000000000013145e+00 -4.199999999999999289e+00 1.222912131557020964e-03
1.000000000000001421e+01 -4.199999999999999289e+00 1.114130836828699936e-03
1.020000000000001350e+01 -4.199999999999999289e+00 9.925104698274061967e-04
1.040000000000001279e+01 -4.199999999999999289e+00 8.650546714735363619e-04
1.060000000000001386e+01 -4.199999999999999289e+00 7.379369115867464267e-04
1.080000000000001492e+01 -4.199999999999999289e+00 6.161878633545046693e-04
1.100000000000001421e+01 -4.199999999999999289e+00 5.035562699646857531e-04
1.120000000000001350e+01 -4.199999999999999289e+00 4.025177725983584672e-04
1.140000000000001279e+01 -4.199999999999999289e+00 3.143932297654458696e-04
1.160000000000001563e+01 -4.199999999999999289e+00 2.395348631040202349e-04
1.180000000000001492e+01 -4.199999999999999289e+00 1.775425854288002335e-04
1.200000000000001421e+01 -4.199999999999999289e+00 1.274809706065078649e-04
1.220000000000001705e+01 -4.199999999999999289e+00 8.807671325830601639e-05
1.240000000000001634e+01 -4.199999999999999289e+00 5.788512582867529115e-05
1.260000000000001563e+01 -4.199999999999999289e+00 3.542117343738156789e-05
1.280000000000001492e+01 -4.199999999999999289e+00 1.925544597977939688e-05
1.300000000000001421e+01 -4.199999999999999289e+00 8.078488251074481804e-06
1.320000000000001705e+01 -4.199999999999999289e+00 7.384551416607735910e-07
1.340000000000001634e+01 -4.199999999999999289e+00 -3.742427551161250130e-06
1.360000000000001563e+01 -4.199999999999999289e+00 -6.167257458752293861e-06
1.380000000000001847e+01 -4.199999999999999289e+00 -7.174883692041989370e-06
1.400000000000001776e+01 -4.199999999999999289e+00 -7.257255677125789480e-06
1.420000000000001705e+01 -4.199999999999999289e+00 -6.780361036702395322e-06
1.440000000000001634e+01 -4.199999999999999289e+00 -6.006199315006842689e-06
1.460000000000001563e+01 -4.199999999999999289e+00 -5.113964015090580103e-06
1.480000000000001847e+01 -4.199999999999999289e+00 -4.219244166751090053e-06
1.500000000000001776e+01 -4.199999999999999289e+00 -3.390587371976801169e-06

-5.000000000000000000e+00 -3.999999999999999112e+00 -3.230812690004827242e-10
-4.799999999999999822e+00 -3.999999999999999112e+00 -5.951486828763238873e-10
-4.599999999999999645e+00 -3.999999999999999112e+00 -1.043493139639814139e-09
-4.399999999999999467e+00 -3.999999999999999112e+00 -1.725154490404264390e-09
-4.199999999999999289e+00 -3.999999999999999112e+00 -2.645536859227977051e-09
-3.999999999999999112e+00 -3.999999999999999112e+00 -3.641318670738233121e-09
-3.799999999999998934e+00 -3.999999999999999112e+00 -4.138661372690829243e-09
-3.599999999999998757e+00 -3.999999999999999112e+00 -2.700248825399433621e-09
-3.399999999999998579e+00 -3.999999999999999112e+00 3.759050009919038874e-09
-3.199999999999998401e+00 -3.999999999999999112e+00 2.123905440743021596e-08
-2.999999999999998224e+00 -3.999999999999999112e+00 6.057135668889682058e-08
-2.799999999999998046e+00 -3.999999999999999112e+00 1.401414548430787227e-07
-2.599999999999997868e+00 -3.999999999999999112e+00 2.895148746549172473e-07
-2.399999999999997691e+00 -3.999999999999999112e+00 5.539627100269094449e-07
-2.199999999999997513e+00 -3.999999999999999112e+00 9.997453491125819070e-07
-1.999999999999997335e+00 -3.999999999999999112e+00 1.719884723376443887e-06
-1.799999999999997158e+00 -3.999999999999999112e+00 2.840103070639539991e-06
-1.599999999999996980e+00 -3.999999999999999112e+00 4.524708965667689258e-06
-1.399999999999996803e+00 -3.999999999999999112e+00 6.982526285251806816e-06
-1.199999999999996625e+00 -3.999999999999999112e+00 1.047347808250720468e-05
-9.999999999999964473e-01 -3.999999999999999112e+00 1.531703405901694155e-05
-7.999999999999962697e-01 -3.999999999999999112e+00 2.190416181323651164e-05
-5.999999999999960920e-01 -3.999999999999999112e+00 3.071435575839971997e-05
-3.999999999999959144e-01 -3.999999999999999112e+00 4.233843313986360965e-05
-1.999999999999957367e-01 -3.999999999999999112e+00 5.750591695698073578e-05
4.440892098500626162e-15 -3.999999999999999112e+00 7.711308996705980821e-05
2.000000000000046185e-01 -3.999999999999999112e+00 1.022446644140159711e-04
4.000000000000047962e-01 -3.999999999999999112e+00 1.341792038700523272e-04
6.000000000000049738e-01 -3.999999999999999112e+00 1.743667725601492804e-04
8.000000000000051514e-01 -3.999999999999999112e+00 2.243674321537576322e-04
1.000000000000005329e+00 -3.999999999999999112e+00 2.857414937679069334e-04
1.200000000000005507e+00 -3.999999999999999112e+00 3.598868837588009659e-04
1.400000000000005684e+00 -3.999999999999999112e+00 4.478254495081477205e-04
1.600000000000005862e+00 -3.999999999999999112e+00 5.499483523834437955e-04
1.800000000000006040e+00 -3.999999999999999112e+00 6.657406358992120363e-04
2.000000000000006217e+00 -3.999999999999999112e+00 7.935159701700213132e-04
2.200000000000006395e+00 -3.999999999999999112e+00 9.302029104620156575e-04
2.400000000000006573e+00 -3.999999999999999112e+00 1.071231054682388354e-03
2.600000000000006750e+00 -3.999999999999999112e+00 1.210565704229005441e-03
2.800000000000006928e+00 -3.999999999999999112e+00 1.340929733201143281e-03
3.000000000000007105e+00 -3.999999999999999112e+00 1.454229820204756135e-03
3.200000000000006395e+00 -3.999999999999999112e+00 1.542172552173265302e-03
3.400000000000007461e+00 -3.999999999999999112e+00 1.597019287588012084e-03
3.600000000000008527e+00 -3.999999999999999112e+00 1.612394956462796618e-03
3.800000000000007816e+00 -3.999999999999999112e+00 1.584043890012259027e-03
4.000000000000007105e+00 -3.999999999999999112e+00 1.510422320089885133e-03
4.200000000000008171e+00 -3.999999999999999112e+00 1.393035386503752981e-03
4.400000000000009237e+00 -3.999999999999999112e+00 1.236464113303009388e-03
4.600000000000008527e+00 -3.999999999999999112e+00 1.048077579203188356e-03
4.800000000000007816e+00 -3.999999999999999112e+00 8.374766792344770158e-04
5.000000000000008882e+00 -3.999999999999999112e+00 6.157568976691489386e-04
5.200000000000009948e+00 -3.999999999999999112e+00 3.946990045621957106e-04
5.400000000000009237e+00 -3.999999999999999112e+00 1.859939499767755135e-04
5.600000000000008527e+00 -3.999999999999999112e+00 5.830928104623126385e-07
5.800000000000009592e+00 -3.999999999999999112e+00 -1.518451468123836008e-04
6.000000000000010658e+00 -3.999999999999999112e+00 -2.632046279152938260e-04
6.200000000000009948e+00 -3.999999999999999112e+00 -3.272442157704850019e-04
6.400000000000009237e+00 -3.999999999999999112e+00 -3.397186804331153178e-04
6.600000000000010303e+00 -3.999999999999999112e+00 -2.985486085627174599e-04
6.800000000000011369e+00 -3.999999999999999112e+00 -2.039970803289764675e-04
7.000000000000010658e+00 -3.999999999999999112e+00 -5.885569824073463169e-05
7.200000000000009948e+00 -3.999999999999999112e+00 1.314047428658890058e-04
7.400000000000011013e+00 -3.999999999999999112e+00 3.585924819433413801e-04
7.600000000000012079e+00 -3.999999999999999112e+00 6.119465440411484339e-04
7.800000000000011369e+00 -3.999999999999999112e+00 8.785539170052766335e-04
8.000000000000010658e+00 -3.999999999999999112e+00 1.144066336652375254e-03
8.200000000000011724e+00 -3.999999999999999112e+00 1.393693351897951202e-03
8.400000000000012790e+00 -3.999999999999999112e+00 1.613382798350444574e-03
8.600000000000012079e+00 -3.999999999999999112e+00 1.791042744505017817e-03
8.800000000000011369e+00 -3.999999999999999112e+00 1.917627441393264260e-03
9.000000000000012434e+00 -3.999999999999999112e+00 1.987915825013324839e-03
9.200000000000013500e+00 -3.999999999999999112e+00 2.000856826616780309e-03
9.400000000000012790e+00 -3.999999999999999112e+00 1.959431558301390121e-03
9.600000000000012079e+00 -3.999999999999999112e+00 1.870069490573130757e-03
9.800000000000013145e+00 -3.999999999999999112e+00 1.741731896265709487e-03
1.000000000000001421e+01 -3.999999999999999112e+00 1.584822976979330172e-03
1.020000000000001350e+01 -3.999999999999999112e+00 1.410098630598998620e-03
1.040000000000001279e+01 -3.999999999999999112e+00 1.227717438922209039e-03
1.060000000000001386e+01 -3.999999999999999112e+00 1.046529712047464646e-03
1.080000000000001492e+01 -3.999999999999999112e+00 8.736437627501514617e-04
1.100000000000001421e+01 -3.999999999999999112e+00 7.142580268218578360e-04
1.120000000000001350e+01 -3.999999999999999112e+00 5.717121904286050042e-04
1.140000000000001279e+01 -3.999999999999999112e+00 4.476930124899411944e-04
1.160000000000001563e+01 -3.999999999999999112e+00 3.425288951982030389e-04
1.180000000000001492e+01 -3.999999999999999112e+00 2.555165075535121427e-04
1.200000000000001421e+01 -3.999999999999999112e+00 1.852373787830289382e-04
1.220000000000001705e+01 -3.999999999999999112e+00 1.298377977771574833e-04
1.240000000000001634e+01 -3.999999999999999112e+00 8.725867350311885943e-05
1.260000000000001563e+01 -3.999999999999999112e+00 5.541193633912906355e-05
1.280000000000001492e+01 -3.999999999999999112e+00 3.230649412428903734e-05
1.300000000000001421e+01 -3.999999999999999112e+00 1.613027920502275916e-05
1.320000000000001705e+01 -3.999999999999999112e+00 5.296351782391048451e-06
1.340000000000001634e+01 -3.999999999999999112e+00 -1.538868725138873535e-06
1.360000000000001563e+01 -3.999999999999999112e+00 -5.477798434610296899e-06
1.380000000000001847e+01 -3.999999999999999112e+00 -7.397834417404597509e-06
1.400000000000001776e+01 -3.999999999999999112e+00 -7.976066468517631659e-06
1.420000000000001705e+01 -3.999999999999999112e+00 -7.718265064374891463e-06
1.440000000000001634e+01 -3.999999999999999112e+00 -6.988891015568924322e-06
1.460000000000001563e+01 -3.999999999999999112e+00 -6.039812572052254776e-06
1.480000000000001847e+01 -3.999999999999999112e+00 -5.036234205115778862e-06
1.500000000000001776e+01 -3.999999999999999112e+00 -4.079019518122882569e-06

-5.000000000000000000e+00 -3.799999999999998934e+00 -5.318693951336583644e-10
-4.799999999999999822e+00 -3.799999999999998934e+00 -9.796210111834674915e-10
-4.599999999999999645e+00 -3.799999999999998934e+00 -1.717455095437272435e-09
-4.399999999999999467e+00 -3.799999999999998934e+00 -2.839458076732121829e-09
-4.199999999999999289e+00 -3.799999999999998934e+00 -4.355493047500863163e-09
-3.999999999999999112e+00 -3.799999999999998934e+00 -6.000001194112116335e-09
-3.799999999999998934e+00 -3.799999999999998934e+00 -6.837775957607145295e-09
-3.599999999999998757e+00 -3.799999999999998934e+00 -4.526947221277316574e-09
-3.399999999999998579e+00 -3.799999999999998934e+00 5.953781097388286020e-09
-3.199999999999998401e+00 -3.799999999999998934e+00 3.435357640544809779e-08
-2.999999999999998224e+00 -3.799999999999998934e+00 9.823440489077001076e-08
-2.799999999999998046e+00 -3.799999999999998934e+00 2.273226631305913561e-07
-2.599999999999997868e+00 -3.799999999999998934e+00 4.692525984621176683e-07
-2.399999999999997691e+00 -3.799999999999998934e+00 8.966393970112643706e-07
-2.199999999999997513e+00 -3.799999999999998934e+00 1.615175431023497684e-06
-1.999999999999997335e+00 -3.799999999999998934e+00 2.772212348597947464e-06
-1.799999999999997158e+00 -3.799999999999998934e+00 4.565190774728354870e-06
-1.599999999999996980e+00 -3.799999999999998934e+00 7.249445177609349866e-06
-1.399999999999996803e+00 -3.799999999999998934e+00 1.114544641663366436e-05
-1.199999999999996625e+00 -3.799999999999998934e+00 1.664644063464514455e-05
-9.999999999999964473e-01 -3.799999999999998934e+00 2.422851071095445566e-05
-7.999999999999962697e-01 -3.799999999999998934e+00 3.446592752271457425e-05
-5.999999999999960920e-01 -3.799999999999998934e+00 4.805472463975416441e-05
-3.999999999999959144e-01 -3.799999999999998934e+00 6.584618161219031270e-05
-1.999999999999957367e-01 -3.799999999999998934e+00 8.888903454885833076e-05
4.440892098500626162e-15 -3.799999999999998934e+00 1.184749017411967724e-04
2.000000000000046185e-01 -3.799999999999998934e+00 1.561763277818644529e-04
4.000000000000047962e-01 -3.799999999999998934e+00 2.038621779202269124e-04
6.000000000000049738e-01 -3.799999999999998934e+00 2.636721728978504479e-04
8.000000000000051514e-01 -3.799999999999998934e+00 3.379322326740690201e-04
1.000000000000005329e+00 -3.799999999999998934e+00 4.289955987771036866e-04
1.200000000000005507e+00 -3.799999999999998934e+00 5.390015554885158608e-04
1.400000000000005684e+00 -3.799999999999998934e+00 6.695538422453371991e-04
1.600000000000005862e+00 -3.799999999999998934e+00 8.213343316134809856e-04
1.800000000000006040e+00 -3.799999999999998934e+00 9.936837391749239398e-04
2.000000000000006217e+00 -3.799999999999998934e+00 1.184198605949932613e-03
2.200000000000006395e+00 -3.799999999999998934e+00 1.388409498555162602e-03
2.400000000000006573e+00 -3.799999999999998934e+00 1.599614558866301181e-03
2.600000000000006750e+00 -3.799999999999998934e+00 1.808939817920936352e-03
2.800000000000006928e+00 -3.799999999999998934e+00 2.005679089795984679e-03
3.000000000000007105e+00 -3.799999999999998934e+00 2.177931371701761088e-03
3.200000000000006395e+00 -3.799999999999998934e+00 2.313506818813502574e-03
3.400000000000007461e+00 -3.799999999999998934e+00 2.401022062639540308e-03
3.600000000000008527e+00 -3.799999999999998934e+00 2.431062559420610423e-03
3.800000000000007816e+00 -3.799999999999998934e+00 2.397263798180566084e-03
4.000000000000007105e+00 -3.799999999999998934e+00 2.297161431751747456e-03
4.200000000000008171e+00 -3.799999999999998934e+00 2.132684922718293408e-03
4.400000000000009237e+00 -3.799999999999998934e+00 1.910217251916989951e-03
4.600000000000008527e+00 -3.799999999999998934e+00 1.640207099931590209e-03
4.800000000000007816e+00 -3.799999999999998934e+00 1.336388464708506037e-03
5.000000000000008882e+00 -3.799999999999998934e+00 1.014722521772453822e-03
5.200000000000009948e+00 -3.799999999999998934e+00 6.922144682286138911e-04
5.400000000000009237e+00 -3.799999999999998934e+00 3.857644466379391186e-04
5.600000000000008527e+00 -3.799999999999998934e+00 1.111838162865109693e-04
5.800000000000009592e+00 -3.799999999999998934e+00 -1.175473388735069781e-04
6.000000000000010658e+00 -3.799999999999998934e+00 -2.887734349374915482e-04
6.200000000000009948e+00 -3.799999999999998934e+00 -3.934603327200561951e-04
6.400000000000009237e+00 -3.799999999999998934e+00 -4.253857566090237180e-04
6.600000000000010303e+00 -3.799999999999998934e+00 -3.813155132025005875e-04
6.800000000000011369e+00 -3.799999999999998934e+00 -2.612264432410111507e-04
7.000000000000010658e+00 -3.799999999999998934e+00 -6.858133609828360316e-05
7.200000000000009948e+00 -3.799999999999998934e+00 1.894030861864018627e-04
7.400000000000011013e+00 -3.799999999999998934e+00 5.016083513378044026e-04
7.600000000000012079e+00 -3.799999999999998934e+00 8.531275377906419538e-04
7.800000000000011369e+00 -3.799999999999998934e+00 1.225769548973487579e-03
8.000000000000010658e+00 -3.799999999999998934e+00 1.599030055827331239e-03
8.200000000000011724e+00 -3.799999999999998934e+00 1.951514156631947109e-03
8.400000000000012790e+00 -3.799999999999998934e+00 2.262687134162438309e-03
8.600000000000012079e+00 -3.799999999999998934e+00 2.514730729711215675e-03
8.800000000000011369e+00 -3.799999999999998934e+00 2.694223049947019541e-03
9.000000000000012434e+00 -3.799999999999998934e+00 2.793362812161422071e-03
9.200000000000013500e+00 -3.799999999999998934e+00 2.810528611347191258e-03
9.400000000000012790e+00 -3.799999999999998934e+00 2.750086192585960744e-03
9.600000000000012079e+00 -3.799999999999998934e+00 2.621499551625872809e-03
9.800000000000013145e+00 -3.799999999999998934e+00 2.437927068169491642e-03
1.000000000000001421e+01 -3.799999999999998934e+00 2.214560519014829778e-03
1.020000000000001350e+01 -3.799999999999998934e+00 1.966978109165937443e-03
1.040000000000001279e+01 -3.799999999999998934e+00 1.709737739114640821e-03
1.060000000000001386e+01 -3.799999999999998934e+00 1.455354136867202317e-03
1.080000000000001492e+01 -3.799999999999998934e+00 1.213710092580371977e-03
1.100000000000001421e+01 -3.799999999999998934e+00 9.918715531994691612e-04
1.120000000000001350e+01 -3.799999999999998934e+00 7.942230750060163061e-04
1.140000000000001279e+01 -3.799999999999998934e+00 6.228174902750127639e-04
1.160000000000001563e+01 -3.799999999999998934e+00 4.778365186673633820e-04
1.180000000000001492e+01 -3.799999999999998934e+00 3.580780962397806942e-04
1.200000000000001421e+01 -3.799999999999998934e+00 2.614118133952604561e-04
1.220000000000001705e+01 -3.799999999999998934e+00 1.851687461779450209e-04
1.240000000000001634e+01 -3.799999999999998934e+00 1.264519779043032422e-04
1.260000000000001563e+01 -3.799999999999998934e+00 8.236786934449338501e-05
1.280000000000001492e+01 -3.799999999999998934e+00 5.018613199689780420e-05
1.300000000000001421e+01 -3.799999999999998934e+00 2.744036608722494168e-05
1.320000000000001705e+01 -3.799999999999998934e+00 1.198147962944488720e-05
1.340000000000001634e+01 -3.799999999999998934e+00 1.995591400949209831e-06
1.360000000000001563e+01 -3.799999999999998934e+00 -4.003477283630954575e-06
1.380000000000001847e+01 -3.799999999999998934e+00 -7.198692017883077111e-06
1.400000000000001776e+01 -3.799999999999998934e+00 -8.504462173296934555e-06
1.420000000000001705e+01 -3.799999999999998934e+00 -8.606128958623414425e-06
1.440000000000001634e+01 -3.799999999999998934e+00 -8.000273121412582644e-06
1.460000000000001563e+01 -3.799999999999998934e+00 -7.033001897141844817e-06
1.480000000000001847e+01 -3.799999999999998934e+00 -5.934385993782953846e-06
1.500000000000001776e+01 -3.799999999999998934e+00 -4.848057027908076366e-06

-5.000000000000000000e+00 -3.599999999999998757e+00 -8.538159759763905674e-10
-4.799999999999999822e+00 -3.599999999999998757e+00 -1.572513671154046401e-09
-4.599999999999999645e+00 -3.599999999999998757e+00 -2.756975032240884510e-09
-4.399999999999999467e+00 -3.599999999999998757e+00 -4.558889558097382709e-09
-4.199999999999999289e+00 -3.599999999999998757e+00 -6.996342668605136044e-09
-3.999999999999999112e+00 -3.599999999999998757e+00 -9.649622599280702785e-09
-3.799999999999998934e+00 -3.599999999999998757e+00 -1.103479643509166229e-08
-3.599999999999998757e+00 -3.599999999999998757e+00 -7.434733497114322849e-09
-3.399999999999998579e+00 -3.599999999999998757e+00 9.114570468006135847e-09
-3.199999999999998401e+00 -3.599999999999998757e+00 5.405395195303981188e-08
-2.999999999999998224e+00 -3.599999999999998757e+00 1.551429582161438109e-07
-2.799999999999998046e+00 -3.599999999999998757e+00 3.592462283057982362e-07
-2.599999999999997868e+00 -3.599999999999998757e+00 7.412089220030228075e-07
-2.399999999999997691e+00 -3.599999999999998757e+00 1.414640745266085100e-06
-2.199999999999997513e+00 -3.599999999999998757e+00 2.544007662189631371e-06
-1.999999999999997335e+00 -3.599999999999998757e+00 4.357031682857161244e-06
-1.799999999999997158e+00 -3.599999999999998757e+00 7.156215064363166006e-06
-1.599999999999996980e+00 -3.599999999999998757e+00 1.132856452132933635e-05
-1.399999999999996803e+00 -3.599999999999998757e+00 1.735347045228568041e-05
-1.199999999999996625e+00 -3.599999999999998757e+00 2.581019892887803112e-05
-9.999999999999964473e-01 -3.599999999999998757e+00 3.738829463244451525e-05
-7.999999999999962697e-01 -3.599999999999998757e+00 5.290575007570352302e-05
-5.999999999999960920e-01 -3.599999999999998757e+00 7.334019681239976429e-05
-3.999999999999959144e-01 -3.599999999999998757e+00 9.987673032974859902e-05
-1.999999999999957367e-01 -3.599999999999998757e+00 1.339717444567220257e-04
4.440892098500626162e-15 -3.599999999999998757e+00 1.774254684521606510e-04
2.000000000000046185e-01 -3.599999999999998757e+00 2.324477915923766822e-04
4.000000000000047962e-01 -3.599999999999998757e+00 3.016941981568960316e-04
6.000000000000049738e-01 -3.599999999999998757e+00 3.882433011981245227e-04
8.000000000000051514e-01 -3.599999999999998757e+00 4.954863738813082433e-04
1.000000000000005329e+00 -3.599999999999998757e+00 6.269035984414040143e-04
1.200000000000005507e+00 -3.599999999999998757e+00 7.857120145663393880e-04
1.400000000000005684e+00 -3.599999999999998757e+00 9.743865346077265144e-04
1.600000000000005862e+00 -3.599999999999998757e+00 1.194077800967819833e-03
1.800000000000006040e+00 -3.599999999999998757e+00 1.443978031610719309e-03
2.000000000000006217e+00 -3.599999999999998757e+00 1.720714999911486217e-03
2.200000000000006395e+00 -3.599999999999998757e+00 2.017878357800500025e-03
2.400000000000006573e+00 -3.599999999999998757e+00 2.325792620656869352e-03
2.600000000000006750e+00 -3.599999999999998757e+00 2.631638947603240179e-03
2.800000000000006928e+00 -3.599999999999998757e+00 2.919990003575319640e-03
3.000000000000007105e+00 -3.599999999999998757e+00 3.173763215047232644e-03
3.200000000000006395e+00 -3.599999999999998757e+00 3.375529461734201164e-03
3.400000000000007461e+00 -3.599999999999998757e+00 3.509051648262109802e-03
3.600000000000008527e+00 -3.599999999999998757e+00 3.560883372993223911e-03
3.800000000000007816e+00 -3.599999999999998757e+00 3.521838872114817220e-03
4.000000000000007105e+00 -3.599999999999998757e+00 3.388152306492954024e-03
4.200000000000008171e+00 -3.599999999999998757e+00 3.162174511630342494e-03
4.400000000000009237e+00 -3.599999999999998757e+00 2.852505262551275830e-03
4.600000000000008527e+00 -3.599999999999998757e+00 2.473526057749790390e-03
4.800000000000007816e+00 -3.599999999999998757e+00 2.044377931703640454e-03
5.000000000000008882e+00 -3.599999999999998757e+00 1.587511221778305356e-03
5.200000000000009948e+00 -3.599999999999998757e+00 1.127002956796239455e-03
5.400000000000009237e+00 -3.599999999999998757e+00 6.868721803359565010e-04
5.600000000000008527e+00 -3.599999999999998757e+00 2.896080164963112710e-04
5.800000000000009592e+00 -3.599999999999998757e+00 -4.494256193950047016e-05
6.000000000000010658e+00 -3.599999999999998757e+00 -3.002839794640118883e-04
6.200000000000009948e+00 -3.599999999999998757e+00 -4.636431929684014771e-04
6.400000000000009237e+00 -3.599999999999998757e+00 -5.261455344492685848e-04
6.600000000000010303e+00 -3.599999999999998757e+00 -4.829610197667811070e-04
6.800000000000011369e+00 -3.599999999999998757e+00 -3.335484121722988673e-04
7.000000000000010658e+00 -3.599999999999998757e+00 -8.203708068622285411e-05
7.200000000000009948e+00 -3.599999999999998757e+00 2.623231869534830923e-04
7.400000000000011013e+00 -3.599999999999998757e+00 6.848148687524598967e-04
7.600000000000012079e+00 -3.599999999999998757e+00 1.165239123441850480e-03
7.800000000000011369e+00 -3.599999999999998757e+00 1.678464863327525092e-03
8.000000000000010658e+00 -3.599999999999998757e+00 2.195693754137219549e-03
8.200000000000011724e+00 -3.599999999999998757e+00 2.686453386338927100e-03
8.400000000000012790e+00 -3.599999999999998757e+00 3.121153213571216476e-03
8.600000000000012079e+00 -3.599999999999998757e+00 3.473869404552641909e-03
8.800000000000011369e+00 -3.599999999999998757e+00 3.724916832616607595e-03
9.000000000000012434e+00 -3.599999999999998757e+00 3.862758779367148065e-03
9.200000000000013500e+00 -3.599999999999998757e+00 3.884909634263414985e-03
9.400000000000012790e+00 -3.599999999999998757e+00 3.797679916194294462e-03
9.600000000000012079e+00 -3.599999999999998757e+00 3.614844051828074254e-03
9.800000000000013145e+00 -3.599999999999998757e+00 3.355515640306849096e-03
1.000000000000001421e+01 -3.599999999999998757e+00 3.041639241782783526e-03
1.020000000000001350e+01 -3.599999999999998757e+00 2.695527086014219698e-03
1.040000000000001279e+01 -3.599999999999998757e+00 2.337792422193963379e-03
1.060000000000001386e+01 -3.599999999999998757e+00 1.985893869822448303e-03
1.080000000000001492e+01 -3.599999999999998757e+00 1.653352958743524968e-03
1.100000000000001421e+01 -3.599999999999998757e+00 1.349579800789936371e-03
1.120000000000001350e+01 -3.599999999999998757e+00 1.080162324104701589e-03
1.140000000000001279e+01 -3.599999999999998757e+00 8.474464016140821230e-04
1.160000000000001563e+01 -3.599999999999998757e+00 6.512468883872008993e-04
1.180000000000001492e+01 -3.599999999999998757e+00 4.895660023705206447e-04
1.200000000000001421e+01 -3.599999999999998757e+00 3.592392588052208732e-04
1.220000000000001705e+01 -3.599999999999998757e+00 2.564687208897788455e-04
1.240000000000001634e+01 -3.599999999999998757e+00 1.772328845398189539e-04
1.260000000000001563e+01 -3.599999999999998757e+00 1.175810157026872631e-04
1.280000000000001492e+01 -3.599999999999998757e+00 7.382897124869824631e-05
1.300000000000001421e+01 -3.599999999999998757e+00 4.267630074927507571e-05
1.320000000000001705e+01 -3.599999999999998757e+00 2.126348447679929482e-05
1.340000000000001634e+01 -3.599999999999998757e+00 7.185575868945292573e-06
1.360000000000001563e+01 -3.599999999999998757e+00 -1.524445847041580786e-06
1.380000000000001847e+01 -3.599999999999998757e+00 -6.432032604148368515e-06
1.400000000000001776e+01 -3.599999999999998757e+00 -8.748858279832930017e-06
1.420000000000001705e+01 -3.599999999999998757e+00 -9.385681055084370598e-06
1.440000000000001634e+01 -3.599999999999998757e+00 -9.005529085920824714e-06
1.460000000000001563e+01 -3.599999999999998757e+00 -8.073849186496080102e-06
1.480000000000001847e+01 -3.599999999999998757e+00 -6.903452406460083302e-06
1.500000000000001776e+01 -3.599999999999998757e+00 -5.693091407820990524e-06

-5.000000000000000000e+00 -3.399999999999998579e+00 -1.336484003755360228e-09
-4.799999999999999822e+00 -3.399999999999998579e+00 -2.461513421612251990e-09
-4.599999999999999645e+00 -3.399999999999998579e+00 -4.316095328077992592e-09
-4.399999999999999467e+00 -3.399999999999998579e+00 -7.139135352542009966e-09
-4.199999999999999289e+00 -3.399999999999998579e+00 -1.096333097330702384e-08
-3.999999999999999112e+00 -3.399999999999998579e+00 -1.514356023447059995e-08
-3.799999999999998934e+00 -3.399999999999998579e+00 -1.738666787182287706e-08
-3.599999999999998757e+00 -3.399999999999998579e+00 -1.194388243147028478e-08
-3.399999999999998579e+00 -3.399999999999998579e+00 1.349574176573869945e-08
-3.199999999999998401e+00 -3.399999999999998579e+00 8.277246617490514811e-08
-2.999999999999998224e+00 -3.399999999999998579e+00 2.386692937038454507e-07
-2.799999999999998046e+00 -3.399999999999998579e+00 5.532388567507378764e-07
-2.599999999999997868e+00 -3.399999999999998579e+00 1.141189642340113681e-06
-2.399999999999997691e+00 -3.399999999999998579e+00 2.175934886466592247e-06
-2.199999999999997513e+00 -3.399999999999998579e+00 3.907210748973091850e-06
-1.999999999999997335e+00 -3.399999999999998579e+00 6.678507304222573060e-06
-1.799999999999997158e+00 -3.399999999999998579e+00 1.094223522318032104e-05
-1.599999999999996980e+00 -3.399999999999998579e+00 1.727094090081118802e-05
-1.399999999999996803e+00 -3.399999999999998579e+00 2.636427623418795927e-05
-1.199999999999996625e+00 -3.399999999999998579e+00 3.905385822601786100e-05
-9.999999999999964473e-01 -3.399999999999998579e+00 5.631121194432479882e-05
-7.999999999999962697e-01 -3.399999999999998579e+00 7.926675443125369837e-05
-5.999999999999960920e-01 -3.399999999999998579e+00 1.092489095916897372e-04
-3.999999999999959144e-01 -3.399999999999998579e+00 1.478505231542338438e-04
-1.999999999999957367e-01 -3.399999999999998579e+00 1.970237794412462199e-04
4.440892098500626162e-15 -3.399999999999998579e+00 2.591947930285143017e-04
2.000000000000046185e-01 -3.399999999999998579e+00 3.373762721520645732e-04
4.000000000000047962e-01 -3.399999999999998579e+00 4.352436894868088268e-04
6.000000000000049738e-01 -3.399999999999998579e+00 5.571304882903333790e-04
8.000000000000051514e-01 -3.399999999999998579e+00 7.078940929710786801e-04
1.000000000000005329e+00 -3.399999999999998579e+00 8.926092556342020033e-04
1.200000000000005507e+00 -3.399999999999998579e+00 1.116060214624444184e-03
1.400000000000005684e+00 -3.399999999999998579e+00 1.382029535711620577e-03
1.600000000000005862e+00 -3.399999999999998579e+00 1.692419880683449472e-03
1.800000000000006040e+00 -3.399999999999998579e+00 2.046293189008504404e-03
2.000000000000006217e+00 -3.399999999999998579e+00 2.438962172850111642e-03
2.200000000000006395e+00 -3.399999999999998579e+00 2.861306920968033699e-03
2.400000000000006573e+00 -3.399999999999998579e+00 3.299496364266091969e-03
2.600000000000006750e+00 -3.399999999999998579e+00 3.735256828841959208e-03
2.800000000000006928e+00 -3.399999999999998579e+00 4.146748965122712231e-03
3.000000000000007105e+00 -3.399999999999998579e+00 4.510009387012169427e-03
3.200000000000006395e+00 -3.399999999999998579e+00 4.800815178240609715e-03
3.400000000000007461e+00 -3.399999999999998579e+00 4.996765534802010203e-03
3.600000000000008527e+00 -3.399999999999998579e+00 5.079356085968852845e-03
3.800000000000007816e+00 -3.399999999999998579e+00 5.035838745352331884e-03
4.000000000000007105e+00 -3.399999999999998579e+00 4.860692655840891802e-03
4.200000000000008171e+00 -3.399999999999998579e+00 4.556562407383383216e-03
4.400000000000009237e+00 -3.399999999999998579e+00 4.134545591400821431e-03
4.600000000000008527e+00 -3.399999999999998579e+00 3.613746838868264928e-03
4.800000000000007816e+00 -3.399999999999998579e+00 3.020080088645518517e-03
5.000000000000008882e+00 -3.399999999999998579e+00 2.384404340908571462e-03
5.200000000000009948e+00 -3.399999999999998579e+00 1.740204637979189846e-03
5.400000000000009237e+00 -3.399999999999998579e+00 1.121137531153640517e-03
5.600000000000008527e+00 -3.399999999999998579e+00 5.587981657135018387e-04
5.800000000000009592e+00 -3.399999999999998579e+00 8.100284218729095621e-05
6.000000000000010658e+00 -3.399999999999998579e+00 -2.892740057392093013e-04
6.200000000000009948e+00 -3.399999999999998579e+00 -5.343647255876338761e-04
6.400000000000009237e+00 -3.399999999999998579e+00 -6.419961029650252159e-04
6.600000000000010303e+00 -3.399999999999998579e+00 -6.052954275801136199e-04
6.800000000000011369e+00 -3.399999999999998579e+00 -4.229719804343743794e-04
7.000000000000010658e+00 -3.399999999999998579e+00 -9.979502910686201050e-05
7.200000000000009948e+00 -3.399999999999998579e+00 3.526986627354160016e-04
7.400000000000011013e+00 -3.399999999999998579e+00 9.155177383774256317e-04
7.600000000000012079e+00 -3.399999999999998579e+00 1.561922217719548646e-03
7.800000000000011369e+00 -3.399999999999998579e+00 2.257915441138126124e-03
8.000000000000010658e+00 -3.399999999999998579e+00 2.963812189554390977e-03
8.200000000000011724e+00 -3.399999999999998579e+00 3.636957250664395180e-03
8.400000000000012790e+00 -3.399999999999998579e+00 4.235384035657364238e-03
8.600000000000012079e+00 -3.399999999999998579e+00 4.721923454791956097e-03
8.800000000000011369e+00 -3.399999999999998579e+00 5.068084208781083178e-03
9.000000000000012434e+00 -3.399999999999998579e+00 5.256995000301104178e-03
9.200000000000013500e+00 -3.399999999999998579e+00 5.284850799824059205e-03
9.400000000000012790e+00 -3.399999999999998579e+00 5.160605515088719474e-03
9.600000000000012079e+00 -3.399999999999998579e+00 4.904019225218308325e-03
9.800000000000013145e+00 -3.399999999999998579e+00 4.542495483081346319e-03
1.000000000000001421e+01 -3.399999999999998579e+00 4.107344746352911517e-03
1.020000000000001350e+01 -3.399999999999998579e+00 3.630141063607104316e-03
1.040000000000001279e+01 -3.399999999999998579e+00 3.139714272982313883e-03
1.060000000000001386e+01 -3.399999999999998579e+00 2.660097399903625561e-03
1.080000000000001492e+01 -3.399999999999998579e+00 2.209504965665114000e-03
1.100000000000001421e+01 -3.399999999999998579e+00 1.800218338141350988e-03
1.120000000000001350e+01 -3.399999999999998579e+00 1.439135698801864488e-03
1.140000000000001279e+01 -3.399999999999998579e+00 1.128710502099624030e-03
1.160000000000001563e+01 -3.399999999999998579e+00 8.680333238593777260e-04
1.180000000000001492e+01 -3.399999999999998579e+00 6.538777315305364241e-04
1.200000000000001421e+01 -3.399999999999998579e+00 4.816037511684819524e-04
1.220000000000001705e+01 -3.399999999999998579e+00 3.458744204179905438e-04
1.240000000000001634e+01 -3.399999999999998579e+00 2.411839372760863449e-04
1.260000000000001563e+01 -3.399999999999998579e+00 1.622200403550425247e-04
1.280000000000001492e+01 -3.399999999999998579e+00 1.040927255696946774e-04
1.300000000000001421e+01 -3.399999999999998579e+00 6.246161701971400569e-05
1.320000000000001705e+01 -3.399999999999998579e+00 3.358995217960821764e-05
1.340000000000001634e+01 -3.399999999999998579e+00 1.434743372611710294e-05
1.360000000000001563e+01 -3.399999999999998579e+00 2.178898556875981422e-06
1.380000000000001847e+01 -3.399999999999998579e+00 -4.948483818081553699e-06
1.400000000000001776e+01 -3.399999999999998579e+00 -8.609938195560282748e-06
1.420000000000001705e+01 -3.399999999999998579e+00 -9.992550556237110408e-06
1.440000000000001634e+01 -3.399999999999998579e+00 -9.964135702911271230e-06
1.460000000000001563e+01 -3.399999999999998579e+00 -9.137705210967266559e-06
1.480000000000001847e+01 -3.399999999999998579e+00 -7.929064805366202145e-06
1.500000000000001776e+01 -3.399999999999998579e+00 -6.606209500288859099e-06

-5.000000000000000000e+00 -3.199999999999998401e+00 -2.039754660795132936e-09
-4.799999999999999822e+00 -3.199999999999998401e+00 -3.757076011447628344e-09
-4.599999999999999645e+00 -3.199999999999998401e+00 -6.589016699519302850e-09
-4.399999999999999467e+00 -3.199999999999998401e+00 -1.090295939116490246e-08
-4.199999999999999289e+00 -3.199999999999998401e+00 -1.675649635965021976e-08
-3.999999999999999112e+00 -3.199999999999998401e+00 -2.318481745060072936e-08
-3.799999999999998934e+00 -3.199999999999998401e+00 -2.673585466849156583e-08
-3.599999999999998757e+00 -3.199999999999998401e+00 -1.874506216548215016e-08
-3.399999999999998579e+00 -3.199999999999998401e+00 1.933834026292919457e-08
-3.199999999999998401e+00 -3.199999999999998401e+00 1.234023164181290698e-07
-2.999999999999998224e+00 -3.199999999999998401e+00 3.577469508367486813e-07
-2.799999999999998046e+00 -3.199999999999998401e+00 8.304225926590775271e-07
-2.599999999999997868e+00 -3.199999999999998401e+00 1.712944619128448640e-06
-2.399999999999997691e+00 -3.199999999999998401e+00 3.263626872981464320e-06
-2.199999999999997513e+00 -3.199999999999998401e+00 5.852663817434858484e-06
-1.999999999999997335e+00 -3.199999999999998401e+00 9.986029034832185150e-06
-1.799999999999997158e+00 -3.199999999999998401e+00 1.632471999976733813e-05
-1.599999999999996980e+00 -3.199999999999998401e+00 2.569643415324410627e-05
-1.399999999999996803e+00 -3.199999999999998401e+00 3.909887421825943986e-05
-1.199999999999996625e+00 -3.199999999999998401e+00 5.769764699060874570e-05
-9.999999999999964473e-01 -3.199999999999998401e+00 8.282661130519687479e-05
-7.999999999999962697e-01 -3.199999999999998401e+00 1.160032637066345121e-04
-5.999999999999960920e-01 -3.199999999999998401e+00 1.589743794097446560e-04
-3.999999999999959144e-01 -3.199999999999998401e+00 2.138054305865210456e-04
-1.999999999999957367e-01 -3.199999999999998401e+00 2.830194598594295836e-04
4.440892098500626162e-15 -3.199999999999998401e+00 3.697765037760785702e-04
2.000000000000046185e-01 -3.199999999999998401e+00 4.780646955649099725e-04
4.000000000000047962e-01 -3.199999999999998401e+00 6.128523218867126983e-04
6.000000000000049738e-01 -3.199999999999998401e+00 7.801314012461041478e-04
8.000000000000051514e-01 -3.199999999999998401e+00 9.867732241235734666e-04
1.000000000000005329e+00 -3.199999999999998401e+00 1.240119634807002567e-03
1.200000000000005507e+00 -3.199999999999998401e+00 1.547254928660303681e-03
1.400000000000005684e+00 -3.199999999999998401e+00 1.913946118783800207e-03
1.600000000000005862e+00 -3.199999999999998401e+00 2.343306541738129477e-03
1.800000000000006040e+00 -3.199999999999998401e+00 2.834325653669881630e-03
2.000000000000006217e+00 -3.199999999999998401e+00 3.380499586569838191e-03
2.200000000000006395e+00 -3.199999999999998401e+00 3.968859788740679469e-03
2.400000000000006573e+00 -3.199999999999998401e+00 4.579691353198885387e-03
2.600000000000006750e+00 -3.199999999999998401e+00 5.187134544290265999e-03
2.800000000000006928e+00 -3.199999999999998401e+00 5.760687430049142577e-03
3.000000000000007105e+00 -3.199999999999998401e+00 6.267432226219328724e-03
3.200000000000006395e+00 -3.199999999999998401e+00 6.674668635219037881e-03
3.400000000000007461e+00 -3.199999999999998401e+00 6.952605630588690362e-03
3.600000000000008527e+00 -3.199999999999998401e+00 7.076835460666547513e-03
3.800000000000007816e+00 -3.199999999999998401e+00 7.030434308919270708e-03
4.000000000000007105e+00 -3.199999999999998401e+00 6.805628238972647424e-03
4.200000000000008171e+00 -3.199999999999998401e+00 6.404979969879089248e-03
4.400000000000009237e+00 -3.199999999999998401e+00 5.841993537665612739e-03
4.600000000000008527e+00 -3.199999999999998401e+00 5.140955556441242046e-03
4.800000000000007816e+00 -3.199999999999998401e+00 4.335815475145956242e-03
5.000000000000008882e+00 -3.199999999999998401e+00 3.468015269848022039e-03
5.200000000000009948e+00 -3.199999999999998401e+00 2.583410110176959096e-03
5.400000000000009237e+00 -3.199999999999998401e+00 1.728695081610114427e-03
5.600000000000008527e+00 -3.199999999999998401e+00 9.479401347669386916e-04
5.800000000000009592e+00 -3.199999999999998401e+00 2.798274236772646745e-04
6.000000000000010658e+00 -3.199999999999998401e+00 -2.440398274556715940e-04
6.200000000000009948e+00 -3.199999999999998401e+00 -5.997457546636827258e-04
6.400000000000009237e+00 -3.199999999999998401e+00 -7.709198478502298120e-04
6.600000000000010303e+00 -3.199999999999998401e+00 -7.483701663162341602e-04
6.800000000000011369e+00 -3.199999999999998401e+00 -5.299968168543525227e-04
7.000000000000010658e+00 -3.199999999999998401e+00 -1.212780234233322570e-04
7.200000000000009948e+00 -3.199999999999998401e+00 4.637009887735351579e-04
7.400000000000011013e+00 -3.199999999999998401e+00 1.201032273559522788e-03
7.600000000000012079e+00 -3.199999999999998401e+00 2.056171019872132018e-03
7.800000000000011369e+00 -3.199999999999998401e+00 2.984177380066219566e-03
8.000000000000010658e+00 -3.199999999999998401e+00 3.931532881171840958e-03
8.200000000000011724e+00 -3.199999999999998401e+00 4.839725845965926233e-03
8.400000000000012790e+00 -3.199999999999998401e+00 5.650356239342411817e-03
8.600000000000012079e+00 -3.199999999999998401e+00 6.311062411377084402e-03
8.800000000000011369e+00 -3.199999999999998401e+00 6.781255312188263010e-03
9.000000000000012434e+00 -3.199999999999998401e+00 7.036570397265919617e-03
9.200000000000013500e+00 -3.199999999999998401e+00 7.071156866848980933e-03
9.400000000000012790e+00 -3.199999999999998401e+00 6.897371750315914665e-03
9.600000000000012079e+00 -3.199999999999998401e+00 6.543007378843963134e-03
9.800000000000013145e+00 -3.199999999999998401e+00 6.046692695377894368e-03
1.000000000000001421e+01 -3.199999999999998401e+00 5.452429530686760117e-03
1.020000000000001350e+01 -3.199999999999998401e+00 4.804281471442704843e-03
1.040000000000001279e+01 -3.199999999999998401e+00 4.142041801025808136e-03
1.060000000000001386e+01 -3.199999999999998401e+00 3.498358737591994016e-03
1.080000000000001492e+01 -3.199999999999998401e+00 2.897413450891006548e-03
1.100000000000001421e+01 -3.199999999999998401e+00 2.354936366022262594e-03
1.120000000000001350e+01 -3.199999999999998401e+00 1.879169625494527462e-03
1.140000000000001279e+01 -3.199999999999998401e+00 1.472343117934542429e-03
1.160000000000001563e+01 -3.199999999999998401e+00 1.132293033402979963e-03
1.180000000000001492e+01 -3.199999999999998401e+00 8.539645898150218266e-04
1.200000000000001421e+01 -3.199999999999998401e+00 6.306590081043533368e-04
1.220000000000001705e+01 -3.199999999999998401e+00 4.549803705132372898e-04
1.240000000000001634e+01 -3.199999999999998401e+00 3.194999791799974995e-04
1.260000000000001563e+01 -3.199999999999998401e+00 2.171864904890939924e-04
1.280000000000001492e+01 -3.199999999999998401e+00 1.416580267591501983e-04
1.300000000000001421e+01 -3.199999999999998401e+00 8.730731817840327129e-05
1.320000000000001705e+01 -3.199999999999998401e+00 4.934046720076646242e-05
1.340000000000001634e+01 -3.199999999999998401e+00 2.375907318601470705e-05
1.360000000000001563e+01 -3.199999999999998401e+00 7.306560221842804634e-06
1.380000000000001847e+01 -3.199999999999998401e+00 -2.606808747950638459e-06
1.400000000000001776e+01 -3.199999999999998401e+00 -7.989951555191779559e-06
1.420000000000001705e+01 -3.199999999999998401e+00 -1.036048684940676406e-05
1.440000000000001634e+01 -3.199999999999998401e+00 -1.083215376608419129e-05
1.460000000000001563e+01 -3.199999999999998401e+00 -1.019607600404298467e-05
1.480000000000001847e+01 -3.199999999999998401e+00 -8.993176199802781711e-06
1.500000000000001776e+01 -3.199999999999998401e+00 -7.576266440918712279e-06

-5.000000000000000000e+00 -2.999999999999998224e+00 -3.035164157618512703e-09
-4.799999999999999822e+00 -2.999999999999998224e+00 -5.591235450389697211e-09
-4.599999999999999645e+00 -2.999999999999998224e+00 -9.808089139951471469e-09
-4.399999999999999467e+00 -2.999999999999998224e+00 -1.623708079881418798e-08
-4.199999999999999289e+00 -2.999999999999998224e+00 -2.497638700830738719e-08
-3.999999999999999112e+00 -2.999999999999998224e+00 -3.462142688267297645e-08
-3.799999999999998934e+00 -2.999999999999998224e+00 -4.010861372027809082e-08
-3.599999999999998757e+00 -2.999999999999998224e+00 -2.870888798986617050e-08
-3.399999999999998579e+00 -2.999999999999998224e+00 2.683031386264233168e-08
-3.199999999999998401e+00 -2.999999999999998224e+00 1.791888419427518356e-07
-2.999999999999998224e+00 -2.999999999999998224e+00 5.226203596257154499e-07
-2.799999999999998046e+00 -2.999999999999998224e+00 1.215196367631634671e-06
-2.599999999999997868e+00 -2.999999999999998224e+00 2.507177906380665086e-06
-2.399999999999997691e+00 -2.999999999999998224e+00 4.774199742019138794e-06
-2.199999999999997513e+00 -2.999999999999998224e+00 8.552244136208564132e-06
-1.999999999999997335e+00 -2.999999999999998224e+00 1.456974164871488301e-05
-1.799999999999997158e+00 -2.999999999999998224e+00 2.377126254292813594e-05
-1.599999999999996980e+00 -2.999999999999998224e+00 3.732798728242874703e-05
-1.399999999999996803e+00 -2.999999999999998224e+00 5.663317078261902887e-05
-1.199999999999996625e+00 -2.999999999999998224e+00 8.328636833524601330e-05
-9.999999999999964473e-01 -2.999999999999998224e+00 1.190776914600583580e-04
-7.999999999999962697e-01 -2.999999999999998224e+00 1.659912105111083452e-04
-5.999999999999960920e-01 -2.999999999999998224e+00 2.262521852350823199e-04
-3.999999999999959144e-01 -2.999999999999998224e+00 3.024427021013308386e-04
-1.999999999999957367e-01 -2.999999999999998224e+00 3.977011242127673294e-04
4.440892098500626162e-15 -2.999999999999998224e+00 5.160003485581016180e-04
2.000000000000046185e-01 -2.999999999999998224e+00 6.624688195501418761e-04
4.000000000000047962e-01 -2.999999999999998224e+00 8.436810029253379115e-04
6.000000000000049738e-01 -2.999999999999998224e+00 1.067808568813731962e-03
8.000000000000051514e-01 -2.999999999999998224e+00 1.344499704974682665e-03
1.000000000000005329e+00 -2.999999999999998224e+00 1.684351613919948245e-03
1.200000000000005507e+00 -2.999999999999998224e+00 2.097869835367174342e-03
1.400000000000005684e+00 -2.999999999999998224e+00 2.593877483919410695e-03
1.600000000000005862e+00 -2.999999999999998224e+00 3.177455750624402948e-03
1.800000000000006040e+00 -2.999999999999998224e+00 3.847659481506676780e-03
2.000000000000006217e+00 -2.999999999999998224e+00 4.595424290863262158e-03
2.200000000000006395e+00 -2.999999999999998224e+00 5.402193103696317604e-03
2.400000000000006573e+00 -2.999999999999998224e+00 6.239753459696022360e-03
2.600000000000006750e+00 -2.999999999999998224e+00 7.071545531279414820e-03
2.800000000000006928e+00 -2.999999999999998224e+00 7.855323924438814553e-03
3.000000000000007105e+00 -2.999999999999998224e+00 8.546683172389922881e-03
3.200000000000006395e+00 -2.999999999999998224e+00 9.102763678373799669e-03
3.400000000000007461e+00 -2.999999999999998224e+00 9.485536179507973731e-03
3.600000000000008527e+00 -2.999999999999998224e+00 9.664366454613443000e-03
3.800000000000007816e+00 -2.999999999999998224e+00 9.617917803025309575e-03
4.000000000000007105e+00 -2.999999999999998224e+00 9.335666623198797531e-03
4.200000000000008171e+00 -2.999999999999998224e+00 8.819275719868928040e-03
4.400000000000009237e+00 -2.999999999999998224e+00 8.083809777890325898e-03
4.600000000000008527e+00 -2.999999999999998224e+00 7.158427339258637001e-03
4.800000000000007816e+00 -2.999999999999998224e+00 6.085948298939269051e-03
5.000000000000008882e+00 -2.999999999999998224e+00 4.920755155456391430e-03
5.200000000000009948e+00 -2.999999999999998224e+00 3.724892611997823993e-03
5.400000000000009237e+00 -2.999999999999998224e+00 2.562846691563907837e-03
5.600000000000008527e+00 -2.999999999999998224e+00 1.496023608634232394e-03
5.800000000000009592e+00 -2.999999999999998224e+00 5.781201946799798203e-04
6.000000000000010658e+00 -2.999999999999998224e+00 -1.477350217464772531e-04
6.200000000000009948e+00 -2.999999999999998224e+00 -6.498531756905976363e-04
6.400000000000009237e+00 -2.999999999999998224e+00 -9.073569876157368090e-04
6.600000000000010303e+00 -2.999999999999998224e+00 -9.089869136486867368e-04
6.800000000000011369e+00 -2.999999999999998224e+00 -6.523102610108883793e-04
7.000000000000010658e+00 -2.999999999999998224e+00 -1.439625418709807318e-04
7.200000000000009948e+00 -2.999999999999998224e+00 5.990025254581402784e-04
7.400000000000011013e+00 -2.999999999999998224e+00 1.547147344456295537e-03
7.600000000000012079e+00 -2.999999999999998224e+00 2.656977773003017969e-03
7.800000000000011369e+00 -2.999999999999998224e+00 3.870617590936772413e-03
8.000000000000010658e+00 -2.999999999999998224e+00 5.117707615450294879e-03
8.200000000000011724e+00 -2.999999999999998224e+00 6.319931699261889697e-03
8.400000000000012790e+00 -2.999999999999998224e+00 7.397903016998623807e-03
8.600000000000012079e+00 -2.999999999999998224e+00 8.279456011598511356e-03
8.800000000000011369e+00 -2.999999999999998224e+00 8.907884640161279483e-03
9.000000000000012434e+00 -2.999999999999998224e+00 9.248514066584501148e-03
9.200000000000013500e+00 -2.999999999999998224e+00 9.292262497056124476e-03
9.400000000000012790e+00 -2.999999999999998224e+00 9.055484586276935782e-03
9.600000000000012079e+00 -2.999999999999998224e+00 8.576211756145391343e-03
9.800000000000013145e+00 -2.999999999999998224e+00 7.907679468378558951e-03
1.000000000000001421e+01 -2.999999999999998224e+00 7.110537589242491713e-03
1.020000000000001350e+01 -2.999999999999998224e+00 6.245253379951703869e-03
1.040000000000001279e+01 -2.999999999999998224e+00 5.365947857136309229e-03
1.060000000000001386e+01 -2.999999999999998224e+00 4.516385440304881461e-03
1.080000000000001492e+01 -2.999999999999998224e+00 3.728252812748008693e-03
1.100000000000001421e+01 -2.999999999999998224e+00 3.021387290116449471e-03
1.120000000000001350e+01 -2.999999999999998224e+00 2.405345995465653624e-03
1.140000000000001279e+01 -2.999999999999998224e+00 1.881654488486625247e-03
1.160000000000001563e+01 -2.999999999999998224e+00 1.446180551950292581e-03
1.180000000000001492e+01 -2.999999999999998224e+00 1.091262643139805913e-03
1.200000000000001421e+01 -2.999999999999998224e+00 8.074096256789775215e-04
1.220000000000001705e+01 -2.999999999999998224e+00 5.845338500620723098e-04
1.240000000000001634e+01 -2.999999999999998224e+00 4.127685226058868859e-04
1.260000000000001563e+01 -2.999999999999998224e+00 2.829587185448449184e-04
1.280000000000001492e+01 -2.999999999999998224e+00 1.869190561325855763e-04
1.300000000000001421e+01 -2.999999999999998224e+00 1.175363828937962124e-04
1.320000000000001705e+01 -2.999999999999998224e+00 6.877533810604465839e-05
1.340000000000001634e+01 -2.999999999999998224e+00 3.562574642609774820e-05
1.360000000000001563e+01 -2.999999999999998224e+00 1.401655865226291746e-05
1.380000000000001847e+01 -2.999999999999998224e+00 7.117742681829468852e-07
1.400000000000001776e+01 -2.999999999999998224e+00 -6.801631295150246643e-06
1.420000000000001705e+01 -2.999999999999998224e+00 -1.042672979176221680e-05
1.440000000000001634e+01 -2.999999999999998224e+00 -1.156532283055448816e-05
1.460000000000001563e+01 -2.999999999999998224e+00 -1.121829703810863650e-05
1.480000000000001847e+01 -2.999999999999998224e+00 -1.007487815444865900e-05
1.500000000000001776e+01 -2.999999999999998224e+00 -8.589207849750928438e-06

-5.000000000000000000e+00 -2.799999999999998046e+00 -4.403046347781387947e-09
-4.799999999999999822e+00 -2.799999999999998046e+00 -8.112365572409887826e-09
-4.599999999999999645e+00 -2.799999999999998046e+00 -1.423468457745383926e-08
-4.399999999999999467e+00 -2.799999999999998046e+00 -2.357721429008518863e-08
-4.199999999999999289e+00 -2.799999999999998046e+00 -3.630141623270790488e-08
-3.999999999999999112e+00 -2.799999999999998046e+00 -5.041596685984777028e-08
-3.799999999999998934e+00 -2.799999999999998046e+00 -5.868200971430211203e-08
-3.599999999999998757e+00 -2.799999999999998046e+00 -4.286903796449990665e-08
-3.399999999999998579e+00 -2.799999999999998046e+00 3.606106556079017205e-08
-3.199999999999998401e+00 -2.799999999999998046e+00 2.535236623962284659e-07
-2.999999999999998224e+00 -2.799999999999998046e+00 7.442915988561568978e-07
-2.799999999999998046e+00 -2.799999999999998046e+00 1.734009495538542775e-06
-2.599999999999997868e+00 -2.799999999999998046e+00 3.579127741732413620e-06
-2.399999999999997691e+00 -2.799999999999998046e+00 6.813149121589898976e-06
-2.199999999999997513e+00 -2.799999999999998046e+00 1.219456365765554239e-05
-1.999999999999997335e+00 -2.799999999999998046e+00 2.074941257306947247e-05
-1.799999999999997158e+00 -2.799999999999998046e+00 3.380003584785904564e-05
-1.599999999999996980e+00 -2.799999999999998046e+00 5.297236263412505357e-05
-1.399999999999996803e+00 -2.799999999999998046e+00 8.017809842810612352e-05
-1.199999999999996625e+00 -2.799999999999998046e+00 1.175758268494838722e-04
-9.999999999999964473e-01 -2.799999999999998046e+00 1.675259885712036497e-04
-7.999999999999962697e-01 -2.799999999999998046e+00 2.325673330338501831e-04
-5.999999999999960920e-01 -2.799999999999998046e+00 3.154535873013706118e-04
-3.999999999999959144e-01 -2.799999999999998046e+00 4.192937335072648543e-04
-1.999999999999957367e-01 -2.799999999999998046e+00 5.478310038967798513e-04
4.440892098500626162e-15 -2.799999999999998046e+00 7.058685444952699558e-04
2.000000000000046185e-01 -2.799999999999998046e+00 8.998015893158760325e-04
4.000000000000047962e-01 -2.799999999999998046e+00 1.138152086715243190e-03
6.000000000000049738e-01 -2.799999999999998046e+00 1.431935223006339372e-03
8.000000000000051514e-01 -2.799999999999998046e+00 1.794636426403521494e-03
1.000000000000005329e+00 -2.799999999999998046e+00 2.241561028384678276e-03
1.200000000000005507e+00 -2.799999999999998046e+00 2.788355043833621368e-03
1.400000000000005684e+00 -2.799999999999998046e+00 3.448605149901553396e-03
1.600000000000005862e+00 -2.799999999999998046e+00 4.230630027190470342e-03
1.800000000000006040e+00 -2.799999999999998046e+00 5.133873831040172177e-03
2.000000000000006217e+00 -2.799999999999998046e+00 6.145643508280442154e-03
2.200000000000006395e+00 -2.799999999999998046e+00 7.239145035368925452e-03
2.400000000000006573e+00 -2.799999999999998046e+00 8.373677832906292057e-03
2.600000000000006750e+00 -2.799999999999998046e+00 9.497340704310630599e-03
2.800000000000006928e+00 -2.799999999999998046e+00 1.055181305046834321e-02
3.000000000000007105e+00 -2.799999999999998046e+00 1.147805718716966676e-02
3.200000000000006395e+00 -2.799999999999998046e+00 1.222153358751994212e-02
3.400000000000007461e+00 -2.799999999999998046e+00 1.273589380707965991e-02
3.600000000000008527e+00 -2.799999999999998046e+00 1.298492452613971004e-02
3.800000000000007816e+00 -2.799999999999998046e+00 1.294333516604501480e-02
4.000000000000007105e+00 -2.799999999999998046e+00 1.259740759205953131e-02
4.200000000000008171e+00 -2.799999999999998046e+00 1.194637351805182858e-02
4.400000000000009237e+00 -2.799999999999998046e+00 1.100472790967456718e-02
4.600000000000008527e+00 -2.799999999999998046e+00 9.804804676491090873e-03
4.800000000000007816e+00 -2.799999999999998046e+00 8.398236179198746015e-03
5.000000000000008882e+00 -2.799999999999998046e+00 6.854792482125508964e-03
5.200000000000009948e+00 -2.799999999999998046e+00 5.257756673146880833e-03
5.400000000000009237e+00 -2.799999999999998046e+00 3.696257124175374945e-03
5.600000000000008527e+00 -2.799999999999998046e+00 2.256268149431260844e-03
5.800000000000009592e+00 -2.799999999999998046e+00 1.012618843962432126e-03
6.000000000000010658e+00 -2.799999999999998046e+00 2.394905793479128975e-05
6.200000000000009948e+00 -2.799999999999998046e+00 -6.686753579880208229e-04
6.400000000000009237e+00 -2.799999999999998046e+00 -1.040194937731219859e-03
6.600000000000010303e+00 -2.799999999999998046e+00 -1.078696557324235455e-03
6.800000000000011369e+00 -2.799999999999998046e+00 -7.830773724575020934e-04
7.000000000000010658e+00 -2.799999999999998046e+00 -1.624862675042500226e-04
7.200000000000009948e+00 -2.799999999999998046e+00 7.621565116282640051e-04
7.400000000000011013e+00 -2.799999999999998046e+00 1.955231911897684517e-03
7.600000000000012079e+00 -2.799999999999998046e+00 3.363459602158205310e-03
7.800000000000011369e+00 -2.799999999999998046e+00 4.914537707699262112e-03
8.000000000000010658e+00 -2.799999999999998046e+00 6.518790158011632425e-03
8.200000000000011724e+00 -2.799999999999998046e+00 8.074549141915797132e-03
8.400000000000012790e+00 -2.799999999999998046e+00 9.477035591314396726e-03
8.600000000000012079e+00 -2.799999999999998046e+00 1.062949846156505639e-02
8.800000000000011369e+00 -2.799999999999998046e+00 1.145461682661881760e-02
9.000000000000012434e+00 -2.799999999999998046e+00 1.190389189446147342e-02
9.200000000000013500e+00 -2.799999999999998046e+00 1.196306643204375804e-02
9.400000000000012790e+00 -2.799999999999998046e+00 1.165244503187047587e-02
9.600000000000012079e+00 -2.799999999999998046e+00 1.102212879769991910e-02
9.800000000000013145e+00 -2.799999999999998046e+00 1.014330151473852998e-02
1.000000000000001421e+01 -2.799999999999998046e+00 9.097490017401526144e-03
1.020000000000001350e+01 -2.799999999999998046e+00 7.965959046411664329e-03
1.040000000000001279e+01 -2.799999999999998046e+00 6.821068405877889901e-03
1.060000000000001386e+01 -2.799999999999998046e+00 5.720684832712968210e-03
1.080000000000001492e+01 -2.799999999999998046e+00 4.705879420536629443e-03
1.100000000000001421e+01 -2.799999999999998046e+00 3.801422164071634364e-03
1.120000000000001350e+01 -2.799999999999998046e+00 3.018172212364067259e-03
1.140000000000001279e+01 -2.799999999999998046e+00 2.356381182256228179e-03
1.160000000000001563e+01 -2.799999999999998046e+00 1.809093711166908898e-03
1.180000000000001492e+01 -2.799999999999998046e+00 1.365114605353765767e-03
1.200000000000001421e+01 -2.799999999999998046e+00 1.011299054330322585e-03
1.220000000000001705e+01 -2.799999999999998046e+00 7.341406996139213624e-04
1.240000000000001634e+01 -2.799999999999998046e+00 5.207598564954091886e-04
1.260000000000001563e+01 -2.799999999999998046e+00 3.594426966184511478e-04
1.280000000000001492e+01 -2.799999999999998046e+00 2.398782203748344929e-04
1.300000000000001421e+01 -2.799999999999998046e+00 1.532101111090768597e-04
1.320000000000001705e+01 -2.799999999999998046e+00 9.198470839377475715e-05
1.340000000000001634e+01 -2.799999999999998046e+00 5.004539529822301443e-05
1.360000000000001563e+01 -2.799999999999998046e+00 2.240172714205878213e-05
1.380000000000001847e+01 -2.799999999999998046e+00 5.088361703308118347e-06
1.400000000000001776e+01 -2.799999999999998046e+00 -4.977962499380581267e-06
1.420000000000001705e+01 -2.799999999999998046e+00 -1.013810508184634651e-05
1.440000000000001634e+01 -2.799999999999998046e+00 -1.212273696510468495e-05
1.460000000000001563e+01 -2.799999999999998046e+00 -1.217365360945410852e-05
1.480000000000001847e+01 -2.799999999999998046e+00 -1.115154982095172936e-05
1.500000000000001776e+01 -2.799999999999998046e+00 -9.628633375720594713e-06

-5.000000000000000000e+00 -2.599999999999997868e+00 -6.226865365952108000e-09
-4.799999999999999822e+00 -2.599999999999997868e+00 -1.147474886955102956e-08
-4.599999999999999645e+00 -2.599999999999997868e+00 -2.014091423689584258e-08
-4.399999999999999467e+00 -2.599999999999997868e+00 -3.337782650088517800e-08
-4.199999999999999289e+00 -2.599999999999997868e+00 -5.144135974407488398e-08
-3.999999999999999112e+00 -2.599999999999997868e+00 -7.158105619395717985e-08
-3.799999999999998934e+00 -2.599999999999997868e+00 -8.370883037232540624e-08
-3.599999999999998757e+00 -2.599999999999997868e+00 -6.236681103626148827e-08
-3.399999999999998579e+00 -2.599999999999997868e+00 4.697907397647776644e-08
-3.199999999999998401e+00 -2.599999999999997868e+00 3.496362726387914611e-07
-2.999999999999998224e+00 -2.599999999999997868e+00 1.033624398008584394e-06
-2.799999999999998046e+00 -2.599999999999997868e+00 2.413319993558811605e-06
-2.599999999999997868e+00 -2.599999999999997868e+00 4.984498199104964552e-06
-2.399999999999997691e+00 -2.599999999999997868e+00 9.487641570439531575e-06
-2.199999999999997513e+00 -2.599999999999997868e+00 1.697283857778915096e-05
-1.999999999999997335e+00 -2.599999999999997868e+00 2.885612347657803538e-05
-1.799999999999997158e+00 -2.599999999999997868e+00 4.695494644472259990e-05
-1.599999999999996980e+00 -2.599999999999997868e+00 7.349103247500936742e-05
-1.399999999999996803e+00 -2.599999999999997868e+00 1.110534973992341684e-04
-1.199999999999996625e+00 -2.599999999999997868e+00 1.625246926376430865e-04
-9.999999999999964473e-01 -2.599999999999997868e+00 2.309862521224434202e-04
-7.999999999999962697e-01 -2.599999999999997868e+00 3.196425581967542000e-04
-5.999999999999960920e-01 -2.599999999999997868e+00 4.318203103669360048e-04
-3.999999999999959144e-01 -2.599999999999997868e+00 5.711188507124253253e-04
-1.999999999999957367e-01 -2.599999999999997868e+00 7.417842212249541522e-04
4.440892098500626162e-15 -2.599999999999997868e+00 9.493464062588635732e-04
2.000000000000046185e-01 -2.599999999999997868e+00 1.201485040341459089e-03
4.000000000000047962e-01 -2.599999999999997868e+00 1.508979385320937837e-03
6.000000000000049738e-01 -2.599999999999997868e+00 1.886476517459779014e-03
8.000000000000051514e-01 -2.599999999999997868e+00 2.352711484435181591e-03
1.000000000000005329e+00 -2.599999999999997868e+00 2.929768395126939977e-03
1.200000000000005507e+00 -2.599999999999997868e+00 3.641011855110180134e-03
1.400000000000005684e+00 -2.599999999999997868e+00 4.507481162782464405e-03
1.600000000000005862e+00 -2.599999999999997868e+00 5.542876454853514628e-03
1.800000000000006040e+00 -2.599999999999997868e+00 6.747801895946691289e-03
2.000000000000006217e+00 -2.599999999999997868e+00 8.104567027676616228e-03
2.200000000000006395e+00 -2.599999999999997868e+00 9.574281431190583697e-03
2.400000000000006573e+00 -2.599999999999997868e+00 1.109779107025934790e-02
2.600000000000006750e+00 -2.599999999999997868e+00 1.260096586449658586e-02
2.800000000000006928e+00 -2.599999999999997868e+00 1.400324165803094878e-02
3.000000000000007105e+00 -2.599999999999997868e+00 1.522694655357274308e-02
3.200000000000006395e+00 -2.599999999999997868e+00 1.620464429100512346e-02
3.400000000000007461e+00 -2.599999999999997868e+00 1.688276249053416098e-02
3.600000000000008527e+00 -2.599999999999997868e+00 1.722158832332223999e-02
3.800000000000007816e+00 -2.599999999999997868e+00 1.719334283682823206e-02
4.000000000000007105e+00 -2.599999999999997868e+00 1.678074280321056183e-02
4.200000000000008171e+00 -2.599999999999997868e+00 1.597802541374343868e-02
4.400000000000009237e+00 -2.599999999999997868e+00 1.479508381022762858e-02
4.600000000000008527e+00 -2.599999999999997868e+00 1.326359950925596470e-02
4.800000000000007816e+00 -2.599999999999997868e+00 1.144248543637168408e-02
5.000000000000008882e+00 -2.599999999999997868e+00 9.419332133277781918e-03
5.200000000000009948e+00 -2.599999999999997868e+00 7.305480009561979293e-03
5.400000000000009237e+00 -2.599999999999997868e+00 5.224726511644034281e-03
5.600000000000008527e+00 -2.599999999999997868e+00 3.298465820626679014e-03
5.800000000000009592e+00 -2.599999999999997868e+00 1.631725211760981249e-03
6.000000000000010658e+00 -2.599999999999997868e+00 3.041266387618959651e-04
6.200000000000009948e+00 -2.599999999999997868e+00 -6.324625258946896429e-04
6.400000000000009237e+00 -2.599999999999997868e+00 -1.150621060612837341e-03
6.600000000000010303e+00 -2.599999999999997868e+00 -1.241365427781553586e-03
6.800000000000011369e+00 -2.599999999999997868e+00 -9.087718551327143715e-04
7.000000000000010658e+00 -2.599999999999997868e+00 -1.675756724291976852e-04
7.200000000000009948e+00 -2.599999999999997868e+00 9.555560299610091346e-04
7.400000000000011013e+00 -2.599999999999997868e+00 2.417997350746734463e-03
7.600000000000012079e+00 -2.599999999999997868e+00 4.156417791043987182e-03
7.800000000000011369e+00 -2.599999999999997868e+00 6.083763585090262542e-03
8.000000000000010658e+00 -2.599999999999997868e+00 8.090091208383715440e-03
8.200000000000011724e+00 -2.599999999999997868e+00 1.004843947189300660e-02
8.400000000000012790e+00 -2.599999999999997868e+00 1.182560643791398872e-02
8.600000000000012079e+00 -2.599999999999997868e+00 1.329632968423555099e-02
8.800000000000011369e+00 -2.599999999999997868e+00 1.435831601596422417e-02
9.000000000000012434e+00 -2.599999999999997868e+00 1.494512010675692719e-02
9.200000000000013500e+00 -2.599999999999997868e+00 1.503416484682186527e-02
9.400000000000012790e+00 -2.599999999999997868e+00 1.464817787701533369e-02
9.600000000000012079e+00 -2.599999999999997868e+00 1.384976396173252626e-02
9.800000000000013145e+00 -2.599999999999997868e+00 1.273037342242443193e-02
1.000000000000001421e+01 -2.599999999999997868e+00 1.139612597070851704e-02
1.020000000000001350e+01 -2.599999999999997868e+00 9.953447995644723600e-03
1.040000000000001279e+01 -2.599999999999997868e+00 8.497159076075668990e-03
1.060000000000001386e+01 -2.599999999999997868e+00 7.102677868027782414e-03
1.080000000000001492e+01 -2.599999999999997868e+00 5.822793866469694324e-03
1.100000000000001421e+01 -2.599999999999997868e+00 4.688381775307746968e-03
1.120000000000001350e+01 -2.599999999999997868e+00 3.711793591469506742e-03
1.140000000000001279e+01 -2.599999999999997868e+00 2.891514970482955259e-03
1.160000000000001563e+01 -2.599999999999997868e+00 2.216905219013754966e-03
1.180000000000001492e+01 -2.599999999999997868e+00 1.672260372653830169e-03
1.200000000000001421e+01 -2.599999999999997868e+00 1.239865939883018570e-03
1.220000000000001705e+01 -2.599999999999997868e+00 9.020287371873901561e-04
1.240000000000001634e+01 -2.599999999999997868e+00 6.422610444226377509e-04
1.260000000000001563e+01 -2.599999999999997868e+00 4.458538895369694899e-04
1.280000000000001492e+01 -2.599999999999997868e+00 3.000614889945382334e-04
1.300000000000001421e+01 -2.599999999999997868e+00 1.940674455297121057e-04
1.320000000000001705e+01 -2.599999999999997868e+00 1.188453420097430543e-04
1.340000000000001634e+01 -2.599999999999997868e+00 6.697822601137109848e-05
1.360000000000001563e+01 -2.599999999999997868e+00 3.246862274904647810e-05
1.380000000000001847e+01 -2.599999999999997868e+00 1.055201980986531288e-05
1.400000000000001776e+01 -2.599999999999997868e+00 -2.481727867397284995e-06
1.420000000000001705e+01 -2.599999999999997868e+00 -9.457218617805850989e-06
1.440000000000001634e+01 -2.599999999999997868e+00 -1.247074983526745269e-05
1.460000000000001563e+01 -2.599999999999997868e+00 -1.303375972970249056e-05
1.480000000000001847e+01 -2.599999999999997868e+00 -1.220024668409296614e-05
1.500000000000001776e+01 -2.599999999999997868e+00 -1.067656259733115615e-05

-5.000000000000000000e+00 -2.399999999999997691e+00 -8.584418604233929326e-09
-4.799999999999999822e+00 -2.399999999999997691e+00 -1.582235162948631927e-08
-4.599999999999999645e+00 -2.399999999999997691e+00 -2.778110520595665286e-08
-4.399999999999999467e+00 -2.399999999999997691e+00 -4.606473075887652007e-08
-4.199999999999999289e+00 -2.399999999999997691e+00 -7.106389997477430152e-08
-3.999999999999999112e+00 -2.399999999999997691e+00 -9.907599854154702008e-08
-3.799999999999998934e+00 -2.399999999999997691e+00 -1.163933440970433133e-07
-3.599999999999998757e+00 -2.399999999999997691e+00 -8.834762760319879193e-08
-3.399999999999998579e+00 -2.399999999999997691e+00 5.936400784763348730e-08
-3.199999999999998401e+00 -2.399999999999997691e+00 4.701946193098461645e-07
-2.999999999999998224e+00 -2.399999999999997691e+00 1.400113535557436638e-06
-2.799999999999998046e+00 -2.399999999999997691e+00 3.276738405995482866e-06
-2.599999999999997868e+00 -2.399999999999997691e+00 6.773735927878556582e-06
-2.399999999999997691e+00 -2.399999999999997691e+00 1.289620148372619254e-05
-2.199999999999997513e+00 -2.399999999999997691e+00 2.306797771450377400e-05
-1.999999999999997335e+00 -2.399999999999997691e+00 3.920713779821847979e-05
-1.799999999999997158e+00 -2.399999999999997691e+00 6.377252054800465627e-05
-1.599999999999996980e+00 -2.399999999999997691e+00 9.976376748784323027e-05
-1.399999999999996803e+00 -2.399999999999997691e+00 1.506612863572527562e-04
-1.199999999999996625e+00 -2.399999999999997691e+00 2.203027503588864816e-04
-9.999999999999964473e-01 -2.399999999999997691e+00 3.127116033080138118e-04
-7.999999999999962697e-01 -2.399999999999997691e+00 4.319229475555411949e-04
-5.999999999999960920e-01 -2.399999999999997691e+00 5.818920895253722279e-04
-3.999999999999959144e-01 -2.399999999999997691e+00 7.666109062202649876e-04
-1.999999999999957367e-01 -2.399999999999997691e+00 9.905744102435786163e-04
4.440892098500626162e-15 -2.399999999999997691e+00 1.259703567287772568e-03
2.000000000000046185e-01 -2.399999999999997691e+00 1.582717255872533209e-03
4.000000000000047962e-01 -2.399999999999997691e+00 1.972760867870001177e-03
6.000000000000049738e-01 -2.399999999999997691e+00 2.448882884240251648e-03
8.000000000000051514e-01 -2.399999999999997691e+00 3.036767135293683053e-03
1.000000000000005329e+00 -2.399999999999997691e+00 3.768033237135522216e-03
1.200000000000005507e+00 -2.399999999999997691e+00 4.677449890467793442e-03
1.400000000000005684e+00 -2.399999999999997691e+00 5.797622620757330626e-03
1.600000000000005862e+00 -2.399999999999997691e+00 7.151234130675578234e-03
1.800000000000006040e+00 -2.399999999999997691e+00 8.741839538779248159e-03
2.000000000000006217e+00 -2.399999999999997691e+00 1.054542546737812815e-02
2.200000000000006395e+00 -2.399999999999997691e+00 1.250585337253828228e-02
2.400000000000006573e+00 -2.399999999999997691e+00 1.453703171876044413e-02
2.600000000000006750e+00 -2.399999999999997691e+00 1.653265419539462142e-02
2.800000000000006928e+00 -2.399999999999997691e+00 1.838117115478896807e-02
3.000000000000007105e+00 -2.399999999999997691e+00 1.998104973111407626e-02
3.200000000000006395e+00 -2.399999999999997691e+00 2.125110516368742056e-02
3.400000000000007461e+00 -2.399999999999997691e+00 2.213312600764319460e-02
3.600000000000008527e+00 -2.399999999999997691e+00 2.258773063358145150e-02
3.800000000000007816e+00 -2.399999999999997691e+00 2.258728842725710520e-02
4.000000000000007105e+00 -2.399999999999997691e+00 2.211060901683291335e-02
4.200000000000008171e+00 -2.399999999999997691e+00 2.114305212730219208e-02
4.400000000000009237e+00 -2.399999999999997691e+00 1.968342131613923240e-02
4.600000000000008527e+00 -2.399999999999997691e+00 1.775604781974350968e-02
4.800000000000007816e+00 -2.399999999999997691e+00 1.542348599199690889e-02
5.000000000000008882e+00 -2.399999999999997691e+00 1.279346035395278504e-02
5.200000000000009948e+00 -2.399999999999997691e+00 1.001465949873794371e-02
5.400000000000009237e+00 -2.399999999999997691e+00 7.260138005190742115e-03
5.600000000000008527e+00 -2.399999999999997691e+00 4.702732679269131660e-03
5.800000000000009592e+00 -2.399999999999997691e+00 2.490771222798666366e-03
6.000000000000010658e+00 -2.399999999999997691e+00 7.320407212957794974e-04
6.200000000000009948e+00 -2.399999999999997691e+00 -5.101910987000055336e-04
6.400000000000009237e+00 -2.399999999999997691e+00 -1.210689867564198035e-03
6.600000000000010303e+00 -2.399999999999997691e+00 -1.370584804864391493e-03
6.800000000000011369e+00 -2.399999999999997691e+00 -1.006476904911752157e-03
7.000000000000010658e+00 -2.399999999999997691e+00 -1.444750599191430538e-04
7.200000000000009948e+00 -2.399999999999997691e+00 1.179555283555109614e-03
7.400000000000011013e+00 -2.399999999999997691e+00 2.914857723752582036e-03
7.600000000000012079e+00 -2.399999999999997691e+00 4.988746787088934459e-03
7.800000000000011369e+00 -2.399999999999997691e+00 7.301175736279807114e-03
8.000000000000010658e+00 -2.399999999999997691e+00 9.723932142006832743e-03
8.200000000000011724e+00 -2.399999999999997691e+00 1.210621998112212591e-02
8.400000000000012790e+00 -2.399999999999997691e+00 1.428668191665495926e-02
8.600000000000012079e+00 -2.399999999999997691e+00 1.611018817885681229e-02
8.800000000000011369e+00 -2.399999999999997691e+00 1.744639958304108895e-02
9.000000000000012434e+00 -2.399999999999997691e+00 1.820649819900969565e-02
9.200000000000013500e+00 -2.399999999999997691e+00 1.835465557272240866e-02
9.400000000000012790e+00 -2.399999999999997691e+00 1.791172721720905858e-02
9.600000000000012079e+00 -2.399999999999997691e+00 1.695022101914613749e-02
9.800000000000013145e+00 -2.399999999999997691e+00 1.558153411249051101e-02
1.000000000000001421e+01 -2.399999999999997691e+00 1.393826592500322682e-02
1.020000000000001350e+01 -2.399999999999997691e+00 1.215545405757748228e-02
1.040000000000001279e+01 -2.399999999999997691e+00 1.035446140185910212e-02
1.060000000000001386e+01 -2.399999999999997691e+00 8.632084560737425180e-03
1.080000000000001492e+01 -2.399999999999997691e+00 7.055778499394075101e-03
1.100000000000001421e+01 -2.399999999999997691e+00 5.664328255041563981e-03
1.120000000000001350e+01 -2.399999999999997691e+00 4.472297884922398457e-03
1.140000000000001279e+01 -2.399999999999997691e+00 3.476295130882677865e-03
1.160000000000001563e+01 -2.399999999999997691e+00 2.661375562867580782e-03
1.180000000000001492e+01 -2.399999999999997691e+00 2.006495960318467175e-03
1.200000000000001421e+01 -2.399999999999997691e+00 1.488541522191908113e-03
1.220000000000001705e+01 -2.399999999999997691e+00 1.084921080842926513e-03
1.240000000000001634e+01 -2.399999999999997691e+00 7.749908604045589386e-04
1.260000000000001563e+01 -2.399999999999997691e+00 5.406559847842603433e-04
1.280000000000001492e+01 -2.399999999999997691e+00 3.664720439724557331e-04
1.300000000000001421e+01 -2.399999999999997691e+00 2.394891344800658740e-04
1.320000000000001705e+01 -2.399999999999997691e+00 1.489929243760761439e-04
1.340000000000001634e+01 -2.399999999999997691e+00 8.622560742904733695e-05
1.360000000000001563e+01 -2.399999999999997691e+00 4.412180279275021108e-05
1.380000000000001847e+01 -2.399999999999997691e+00 1.706836845282895328e-05
1.400000000000001776e+01 -2.399999999999997691e+00 6.864295770156349979e-07
1.420000000000001705e+01 -2.399999999999997691e+00 -8.367990641720095325e-06
1.440000000000001634e+01 -2.399999999999997691e+00 -1.258666355717365781e-05
1.460000000000001563e+01 -2.399999999999997691e+00 -1.377494306424017150e-05
1.480000000000001847e+01 -2.399999999999997691e+00 -1.319919290325236581e-05
1.500000000000001776e+01 -2.399999999999997691e+00 -1.171433536941937077e-05

-5.000000000000000000e+00 -2.199999999999997513e+00 -1.153610797341264615e-08
-4.799999999999999822e+00 -2.199999999999997513e+00 -2.126715983151340662e-08
-4.599999999999999645e+00 -2.199999999999997513e+00 -3.735363240606412737e-08
-4.399999999999999467e+00 -2.199999999999997513e+00 -6.197144351778520400e-08
-4.199999999999999289e+00 -2.199999999999997513e+00 -9.569547852409401061e-08
-3.999999999999999112e+00 -2.199999999999997513e+00 -1.336659222867937181e-07
-3.799999999999998934e+00 -2.199999999999997513e+00 -1.577184005804419052e-07
-3.599999999999998757e+00 -2.199999999999997513e+00 -1.218067084547145761e-07
-3.399999999999998579e+00 -2.199999999999997513e+00 7.282471861544312943e-08
-3.199999999999998401e+00 -2.199999999999997513e+00 6.168452749719986597e-07
-2.999999999999998224e+00 -2.199999999999997513e+00 1.850388554830901506e-06
-2.799999999999998046e+00 -2.199999999999997513e+00 4.341495213174140826e-06
-2.599999999999997868e+00 -2.199999999999997513e+00 8.984902603649845754e-06
-2.399999999999997691e+00 -2.199999999999997513e+00 1.711583731450176890e-05
-2.199999999999997513e+00 -2.199999999999997513e+00 3.062748232078646297e-05
-1.999999999999997335e+00 -2.199999999999997513e+00 5.207464258260044806e-05
-1.799999999999997158e+00 -2.199999999999997513e+00 8.474101335181319274e-05
-1.599999999999996980e+00 -2.199999999999997513e+00 1.326444280993624772e-04
-1.399999999999996803e+00 -2.199999999999997513e+00 2.004548870211248206e-04
-1.199999999999996625e+00 -2.199999999999997513e+00 2.933072798145475385e-04
-9.999999999999964473e-01 -2.199999999999997513e+00 4.165114043370210560e-04
-7.999999999999962697e-01 -2.199999999999997513e+00 5.752056129240397213e-04
-5.999999999999960920e-01 -2.199999999999997513e+00 7.740718942904964558e-04
-3.999999999999959144e-01 -2.199999999999997513e+00 1.017316309906687866e-03
-1.999999999999957367e-01 -2.199999999999997513e+00 1.309178342409472989e-03
4.440892098500626162e-15 -2.199999999999997513e+00 1.655203647450319976e-03
2.000000000000046185e-01 -2.199999999999997513e+00 2.064345339380991174e-03
4.000000000000047962e-01 -2.199999999999997513e+00 2.551651740970932447e-03
6.000000000000049738e-01 -2.199999999999997513e+00 3.140929737627393831e-03
8.000000000000051514e-01 -2.199999999999997513e+00 3.866458281149642330e-03
1.000000000000005329e+00 -2.199999999999997513e+00 4.772651707177919672e-03
1.200000000000005507e+00 -2.199999999999997513e+00 5.910567971949878471e-03
1.400000000000005684e+00 -2.199999999999997513e+00 7.330390120238366135e-03
1.600000000000005862e+00 -2.199999999999997513e+00 9.069716690237965978e-03
1.800000000000006040e+00 -2.199999999999997513e+00 1.113899745058479981e-02
2.000000000000006217e+00 -2.199999999999997513e+00 1.350766806675438893e-02
2.200000000000006395e+00 -2.199999999999997513e+00 1.609645212735313219e-02
2.400000000000006573e+00 -2.199999999999997513e+00 1.878110777339912427e-02
2.600000000000006750e+00 -2.199999999999997513e+00 2.140930223482568479e-02
2.800000000000006928e+00 -2.199999999999997513e+00 2.382621932036906032e-02
3.000000000000007105e+00 -2.199999999999997513e+00 2.589945292458969983e-02
3.200000000000006395e+00 -2.199999999999997513e+00 2.753356078661493150e-02
3.400000000000007461e+00 -2.199999999999997513e+00 2.866999291997191640e-02
3.600000000000008527e+00 -2.199999999999997513e+00 2.927540713652859727e-02
3.800000000000007816e+00 -2.199999999999997513e+00 2.932607433857194537e-02
4.000000000000007105e+00 -2.199999999999997513e+00 2.879647427090044343e-02
4.200000000000008171e+00 -2.199999999999997513e+00 2.765776199677047117e-02
4.400000000000009237e+00 -2.199999999999997513e+00 2.588839540791480071e-02
4.600000000000008527e+00 -2.199999999999997513e+00 2.349514780758146446e-02
4.800000000000007816e+00 -2.199999999999997513e+00 2.053775149865978700e-02
5.000000000000008882e+00 -2.199999999999997513e+00 1.714609136518592189e-02
5.200000000000009948e+00 -2.199999999999997513e+00 1.351883418362614421e-02
5.400000000000009237e+00 -2.199999999999997513e+00 9.899141591233569237e-03
5.600000000000008527e+00 -2.199999999999997513e+00 6.534170461741051379e-03
5.800000000000009592e+00 -2.199999999999997513e+00 3.633464570506297897e-03
6.000000000000010658e+00 -2.199999999999997513e+00 1.341385121908552323e-03
6.200000000000009948e+00 -2.199999999999997513e+00 -2.691133671202541422e-04
6.400000000000009237e+00 -2.199999999999997513e+00 -1.184168745094871635e-03
6.600000000000010303e+00 -2.199999999999997513e+00 -1.427597487290137995e-03
6.800000000000011369e+00 -2.199999999999997513e+00 -1.040730926117597235e-03
7.000000000000010658e+00 -2.199999999999997513e+00 -7.040363032229058834e-05
7.200000000000009948e+00 -2.199999999999997513e+00 1.432930373250390892e-03
7.400000000000011013e+00 -2.199999999999997513e+00 3.409052000799442633e-03
7.600000000000012079e+00 -2.199999999999997513e+00 5.778149012330756860e-03
7.800000000000011369e+00 -2.199999999999997513e+00 8.432142718110539892e-03
8.000000000000010658e+00 -2.199999999999997513e+00 1.123119565935131597e-02
8.200000000000011724e+00 -2.199999999999997513e+00 1.400776335217968419e-02
8.400000000000012790e+00 -2.199999999999997513e+00 1.657845785609182720e-02
8.600000000000012079e+00 -2.199999999999997513e+00 1.876198135247676008e-02
8.800000000000011369e+00 -2.199999999999997513e+00 2.040000088819723251e-02
9.000000000000012434e+00 -2.199999999999997513e+00 2.137726895396175122e-02
9.200000000000013500e+00 -2.199999999999997513e+00 2.163728882076547400e-02
9.400000000000012790e+00 -2.199999999999997513e+00 2.119017053453972621e-02
9.600000000000012079e+00 -2.199999999999997513e+00 2.011034718093190898e-02
9.800000000000013145e+00 -2.199999999999997513e+00 1.852392679851529514e-02
1.000000000000001421e+01 -2.199999999999997513e+00 1.658822649673843269e-02
1.020000000000001350e+01 -2.199999999999997513e+00 1.446821847794028948e-02
1.040000000000001279e+01 -2.199999999999997513e+00 1.231513104468246432e-02
1.060000000000001386e+01 -2.199999999999997513e+00 1.025119632090332362e-02
1.080000000000001492e+01 -2.199999999999997513e+00 8.362285750612475504e-03
1.100000000000001421e+01 -2.199999999999997513e+00 6.697915570332924583e-03
1.120000000000001350e+01 -2.199999999999997513e+00 5.276559632434396629e-03
1.140000000000001279e+01 -2.199999999999997513e+00 4.093648785173445437e-03
1.160000000000001563e+01 -2.199999999999997513e+00 3.129928465751695595e-03
1.180000000000001492e+01 -2.199999999999997513e+00 2.358617297346230889e-03
1.200000000000001421e+01 -2.199999999999997513e+00 1.750663956188217539e-03
1.220000000000001705e+01 -2.199999999999997513e+00 1.278069530230636474e-03
1.240000000000001634e+01 -2.199999999999997513e+00 9.156292257489125628e-04
1.260000000000001563e+01 -2.199999999999997513e+00 6.415791147591407527e-04
1.280000000000001492e+01 -2.199999999999997513e+00 4.375975459265776715e-04
1.300000000000001421e+01 -2.199999999999997513e+00 2.884970608517580123e-04
1.320000000000001705e+01 -2.199999999999997513e+00 1.818168023105942179e-04
1.340000000000001634e+01 -2.199999999999997513e+00 1.074228939470686618e-04
1.360000000000001563e+01 -2.199999999999997513e+00 5.715649089350105955e-05
1.380000000000001847e+01 -2.199999999999997513e+00 2.453305333296988016e-05
1.400000000000001776e+01 -2.199999999999997513e+00 4.482676687318653062e-06
1.420000000000001705e+01 -2.199999999999997513e+00 -6.879746924044549623e-06
1.440000000000001634e+01 -2.199999999999997513e+00 -1.246172220254626882e-05
1.460000000000001563e+01 -2.199999999999997513e+00 -1.438035079366490997e-05
1.480000000000001847e+01 -2.199999999999997513e+00 -1.412921366441114872e-05
1.500000000000001776e+01 -2.199999999999997513e+00 -1.272355738338551828e-05

-5.000000000000000000e+00 -1.999999999999997335e+00 -1.511117893574967528e-08
-4.799999999999999822e+00 -1.999999999999997335e+00 -2.786372865686954069e-08
-4.599999999999999645e+00 -1.999999999999997335e+00 -4.895599648125566941e-08
-4.399999999999999467e+00 -1.999999999999997335e+00 -8.126406901125793255e-08
-4.199999999999999289e+00 -1.999999999999997335e+00 -1.256037515501766861e-07
-3.999999999999999112e+00 -1.999999999999997335e+00 -1.757534590311990256e-07
-3.799999999999998934e+00 -1.999999999999997335e+00 -2.082354032533919618e-07
-3.599999999999998757e+00 -1.999999999999997335e+00 -1.633921055446810910e-07
-3.399999999999998579e+00 -1.999999999999997335e+00 8.683035932179671970e-08
-3.199999999999998401e+00 -1.999999999999997335e+00 7.897405652401947354e-07
-2.999999999999998224e+00 -1.999999999999997335e+00 2.386582558501864257e-06
-2.799999999999998046e+00 -1.999999999999997335e+00 5.614509619410514989e-06
-2.599999999999997868e+00 -1.999999999999997335e+00 1.163563608317945299e-05
-2.399999999999997691e+00 -1.999999999999997335e+00 2.218732567457214525e-05
-2.199999999999997513e+00 -1.999999999999997335e+00 3.974089116901576132e-05
-1.999999999999997335e+00 -1.999999999999997335e+00 6.764833478645830805e-05
-1.799999999999997158e+00 -1.999999999999997335e+00 1.102489618773696704e-04
-1.599999999999996980e+00 -1.999999999999997335e+00 1.728992221598204735e-04
-1.399999999999996803e+00 -1.999999999999997335e+00 2.618804115187828426e-04
-1.199999999999996625e+00 -1.999999999999997335e+00 3.841354420354749764e-04
-9.999999999999964473e-01 -1.999999999999997335e+00 5.468030237228379328e-04
-7.999999999999962697e-01 -1.999999999999997335e+00 7.565789165602464748e-04
-5.999999999999960920e-01 -1.999999999999997335e+00 1.019056823534211917e-03
-3.999999999999959144e-01 -1.999999999999997335e+00 1.338370244164550091e-03
-1.999999999999957367e-01 -1.999999999999997335e+00 1.717599552437376002e-03
4.440892098500626162e-15 -1.999999999999997335e+00 2.160408333939381736e-03
2.000000000000046185e-01 -1.999999999999997335e+00 2.674127039807387089e-03
4.000000000000047962e-01 -1.999999999999997335e+00 3.274008654669763405e-03
6.000000000000049738e-01 -1.999999999999997335e+00 3.987778870354250459e-03
8.000000000000051514e-01 -1.999999999999997335e+00 4.859097935366947681e-03
1.000000000000005329e+00 -1.999999999999997335e+00 5.948265306928674639e-03
1.200000000000005507e+00 -1.999999999999997335e+00 7.328409319124085802e-03
1.400000000000005684e+00 -1.999999999999997335e+00 9.075543874674569036e-03
1.600000000000005862e+00 -1.999999999999997335e+00 1.125166910138258869e-02
1.800000000000006040e+00 -1.999999999999997335e+00 1.388230254257041309e-02
2.000000000000006217e+00 -1.999999999999997335e+00 1.693364979891361782e-02
2.200000000000006395e+00 -1.999999999999997335e+00 2.029853976239012411e-02
2.400000000000006573e+00 -1.999999999999997335e+00 2.380096925840931299e-02
2.600000000000006750e+00 -1.999999999999997335e+00 2.722348912004092514e-02
2.800000000000006928e+00 -1.999999999999997335e+00 3.035026862487050919e-02
3.000000000000007105e+00 -1.999999999999997335e+00 3.300816520502954793e-02
3.200000000000006395e+00 -1.999999999999997335e+00 3.508760994080556417e-02
3.400000000000007461e+00 -1.999999999999997335e+00 3.653665425936099970e-02
3.600000000000008527e+00 -1.999999999999997335e+00 3.733618768811174105e-02
3.800000000000007816e+00 -1.999999999999997335e+00 3.747135953143213710e-02
4.000000000000007105e+00 -1.999999999999997335e+00 3.691185670132297175e-02
4.200000000000008171e+00 -1.999999999999997335e+00 3.560802985603447185e-02
4.400000000000009237e+00 -1.999999999999997335e+00 3.350580043715298967e-02
4.600000000000008527e+00 -1.999999999999997335e+00 3.057959406771806887e-02
4.800000000000007816e+00 -1.999999999999997335e+00 2.687540930827457542e-02
5.000000000000008882e+00 -1.999999999999997335e+00 2.254627762687905213e-02
5.200000000000009948e+00 -1.999999999999997335e+00 1.785808263461306777e-02
5.400000000000009237e+00 -1.999999999999997335e+00 1.315390383382910970e-02
5.600000000000008527e+00 -1.999999999999997335e+00 8.787050514140623547e-03
5.800000000000009592e+00 -1.999999999999997335e+00 5.050895590206437233e-03
6.000000000000010658e+00 -1.999999999999997335e+00 2.133704985705698644e-03
6.200000000000009948e+00 -1.999999999999997335e+00 1.108320919149321664e-04
6.400000000000009237e+00 -1.999999999999997335e+00 -1.031987337827481536e-03
6.600000000000010303e+00 -1.999999999999997335e+00 -1.361144719675498561e-03
6.800000000000011369e+00 -1.999999999999997335e+00 -9.606139423083908486e-04
7.000000000000010658e+00 -1.999999999999997335e+00 8.908020402469458044e-05
7.200000000000009948e+00 -1.999999999999997335e+00 1.715980114635004593e-03
7.400000000000011013e+00 -1.999999999999997335e+00 3.849515589720671135e-03
7.600000000000012079e+00 -1.999999999999997335e+00 6.407344431299684916e-03
7.800000000000011369e+00 -1.999999999999997335e+00 9.282618677813719507e-03
8.000000000000010658e+00 -1.999999999999997335e+00 1.233669259853938799e-02
8.200000000000011724e+00 -1.999999999999997335e+00 1.540012501211724186e-02
8.400000000000012790e+00 -1.999999999999997335e+00 1.828227999457885875e-02
8.600000000000012079e+00 -1.999999999999997335e+00 2.078760188017911292e-02
8.800000000000011369e+00 -1.999999999999997335e+00 2.273567447413153697e-02
9.000000000000012434e+00 -1.999999999999997335e+00 2.398247010259722811e-02
9.200000000000013500e+00 -1.999999999999997335e+00 2.444029728040614247e-02
9.400000000000012790e+00 -1.999999999999997335e+00 2.409275062462472999e-02
9.600000000000012079e+00 -1.999999999999997335e+00 2.299974859623651197e-02
9.800000000000013145e+00 -1.999999999999997335e+00 2.128908485128525041e-02
1.000000000000001421e+01 -1.999999999999997335e+00 1.913526417451652181e-02
1.020000000000001350e+01 -1.999999999999997335e+00 1.673109934950675962e-02
1.040000000000001279e+01 -1.999999999999997335e+00 1.425962590477585813e-02
1.060000000000001386e+01 -1.999999999999997335e+00 1.187267087882876160e-02
1.080000000000001492e+01 -1.999999999999997335e+00 9.679284195926583789e-03
1.100000000000001421e+01 -1.999999999999997335e+00 7.743961363558023690e-03
1.120000000000001350e+01 -1.999999999999997335e+00 6.092262189948335904e-03
1.140000000000001279e+01 -1.999999999999997335e+00 4.720450283269572028e-03
1.160000000000001563e+01 -1.999999999999997335e+00 3.605999373206910611e-03
1.180000000000001492e+01 -1.999999999999997335e+00 2.716766526277363935e-03
1.200000000000001421e+01 -1.999999999999997335e+00 2.017775310878379327e-03
1.220000000000001705e+01 -1.999999999999997335e+00 1.475485461249396654e-03
1.240000000000001634e+01 -1.999999999999997335e+00 1.059983316243213276e-03
1.260000000000001563e+01 -1.999999999999997335e+00 7.457313856791911860e-04
1.280000000000001492e+01 -1.999999999999997335e+00 5.114800830873829232e-04
1.300000000000001421e+01 -1.999999999999997335e+00 3.397949323012491472e-04
1.320000000000001705e+01 -1.999999999999997335e+00 2.164814960434723870e-04
1.340000000000001634e+01 -1.999999999999997335e+00 1.300492261091822685e-04
1.360000000000001563e+01 -1.999999999999997335e+00 7.126177364947226551e-05
1.380000000000001847e+01 -1.999999999999997335e+00 3.277158896557651294e-05
1.400000000000001776e+01 -1.999999999999997335e+00 8.818401194473776889e-06
1.420000000000001705e+01 -1.999999999999997335e+00 -5.029196481591103956e-06
1.440000000000001634e+01 -1.999999999999997335e+00 -1.210297486563048535e-05
1.460000000000001563e+01 -1.999999999999997335e+00 -1.484150192991117856e-05
1.480000000000001847e+01 -1.999999999999997335e+00 -1.497493995569008597e-05
1.500000000000001776e+01 -1.999999999999997335e+00 -1.368699255082751039e-05

-5.000000000000000000e+00 -1.799999999999997158e+00 -1.929360280085342510e-08
-4.799999999999999822e+00 -1.799999999999997158e+00 -3.558303810977556982e-08
-4.599999999999999645e+00 -1.799999999999997158e+00 -6.253859057948428652e-08
-4.399999999999999467e+00 -1.799999999999997158e+00 -1.038637757985678931e-07
-4.199999999999999289e+00 -1.799999999999997158e+00 -1.606757422187459867e-07
-3.999999999999999112e+00 -1.799999999999997158e+00 -2.252029379363368400e-07
-3.799999999999998934e+00 -1.799999999999997158e+00 -2.678416251658436116e-07
-3.599999999999998757e+00 -1.799999999999997158e+00 -2.131870493632406107e-07
-3.399999999999998579e+00 -1.799999999999997158e+00 1.007735531202940635e-07
-3.199999999999998401e+00 -1.799999999999997158e+00 9.871103371232646361e-07
-2.999999999999998224e+00 -1.799999999999997158e+00 3.004747466807467432e-06
-2.799999999999998046e+00 -1.799999999999997158e+00 7.088453310296853091e-06
-2.599999999999997868e+00 -1.799999999999997158e+00 1.471487647827227275e-05
-2.399999999999997691e+00 -1.799999999999997158e+00 2.809952621509759850e-05
-2.199999999999997513e+00 -1.799999999999997158e+00 5.041225571321521486e-05
-1.999999999999997335e+00 -1.799999999999997158e+00 8.599015067250032312e-05
-1.799999999999997158e+00 -1.799999999999997158e+00 1.405149866875935578e-04
-1.599999999999996980e+00 -1.799999999999997158e+00 2.211038787942662528e-04
-1.399999999999996803e+00 -1.799999999999997158e+00 3.362345334078449457e-04
-1.199999999999996625e+00 -1.799999999999997158e+00 4.953996000447403406e-04
-9.999999999999964473e-01 -1.799999999999997158e+00 7.083876234940837202e-04
-7.999999999999962697e-01 -1.799999999999997158e+00 9.841697844990672864e-04
-5.999999999999960920e-01 -1.799999999999997158e+00 1.329573553562963173e-03
-3.999999999999959144e-01 -1.799999999999997158e+00 1.748230287196077390e-03
-1.999999999999957367e-01 -1.799999999999997158e+00 2.240574273456411979e-03
4.440892098500626162e-15 -1.799999999999997158e+00 2.805737470001879851e-03
2.000000000000046185e-01 -1.799999999999997158e+00 3.445840996403153923e-03
4.000000000000047962e-01 -1.799999999999997158e+00 4.172427313369478190e-03
6.000000000000049738e-01 -1.799999999999997158e+00 5.013845646732142947e-03
8.000000000000051514e-01 -1.799999999999997158e+00 6.021635077846638866e-03
1.000000000000005329e+00 -1.799999999999997158e+00 7.273516304371271946e-03
1.200000000000005507e+00 -1.799999999999997158e+00 8.870381580304998598e-03
1.400000000000005684e+00 -1.799999999999997158e+00 1.092454495256994090e-02
1.600000000000005862e+00 -1.799999999999997158e+00 1.353706455131166268e-02
1.800000000000006040e+00 -1.799999999999997158e+00 1.676461584092517332e-02
2.000000000000006217e+00 -1.799999999999997158e+00 2.058217151439072079e-02
2.200000000000006395e+00 -1.799999999999997158e+00 2.485531709590417526e-02
2.400000000000006573e+00 -1.799999999999997158e+00 2.934069406196487470e-02
2.600000000000006750e+00 -1.799999999999997158e+00 3.372709705840613859e-02
2.800000000000006928e+00 -1.799999999999997158e+00 3.770862202994507140e-02
3.000000000000007105e+00 -1.799999999999997158e+00 4.105611304548854867e-02
3.200000000000006395e+00 -1.799999999999997158e+00 4.364905845558378350e-02
3.400000000000007461e+00 -1.799999999999997158e+00 4.545649354433044936e-02
3.600000000000008527e+00 -1.799999999999997158e+00 4.648802582882156920e-02
3.800000000000007816e+00 -1.799999999999997158e+00 4.674572985802386699e-02
4.000000000000007105e+00 -1.799999999999997158e+00 4.619491291239558040e-02
4.200000000000008171e+00 -1.799999999999997158e+00 4.475781428295714376e-02
4.400000000000009237e+00 -1.799999999999997158e+00 4.233169234823280086e-02
4.600000000000008527e+00 -1.799999999999997158e+00 3.883510298468832722e-02
4.800000000000007816e+00 -1.799999999999997158e+00 3.427874606417286030e-02
5.000000000000008882e+00 -1.799999999999997158e+00 2.883502307109133203e-02
5.200000000000009948e+00 -1.799999999999997158e+00 2.286148682138932145e-02
5.400000000000009237e+00 -1.799999999999997158e+00 1.684701312806821324e-02
5.600000000000008527e+00 -1.799999999999997158e+00 1.129712252444959458e-02
5.800000000000009592e+00 -1.799999999999997158e+00 6.615359838876132964e-03
6.000000000000010658e+00 -1.799999999999997158e+00 3.034085608647675830e-03
6.200000000000009948e+00 -1.799999999999997158e+00 6.112126385713514791e-04
6.400000000000009237e+00 -1.799999999999997158e+00 -7.247074680351277970e-04
6.600000000000010303e+00 -1.799999999999997158e+00 -1.111574368353273820e-03
6.800000000000011369e+00 -1.799999999999997158e+00 -6.991019631789588320e-04
7.000000000000010658e+00 -1.799999999999997158e+00 3.835816119975433264e-04
7.200000000000009948e+00 -1.799999999999997158e+00 2.036490610687269592e-03
7.400000000000011013e+00 -1.799999999999997158e+00 4.179913259791479506e-03
7.600000000000012079e+00 -1.799999999999997158e+00 6.737166192967387890e-03
7.800000000000011369e+00 -1.799999999999997158e+00 9.617061021252759634e-03
8.000000000000010658e+00 -1.799999999999997158e+00 1.270188655528062260e-02
8.200000000000011724e+00 -1.799999999999997158e+00 1.584397347183225460e-02
8.400000000000012790e+00 -1.799999999999997158e+00 1.887070640702022406e-02
8.600000000000012079e+00 -1.799999999999997158e+00 2.159521313902957110e-02
8.800000000000011369e+00 -1.799999999999997158e+00 2.383007641342968150e-02
9.000000000000012434e+00 -1.799999999999997158e+00 2.540437140908503172e-02
9.200000000000013500e+00 -1.799999999999997158e+00 2.618597794431672121e-02
9.400000000000012790e+00 -1.799999999999997158e+00 2.610726518236321236e-02
9.600000000000012079e+00 -1.799999999999997158e+00 2.518528397687812281e-02
9.800000000000013145e+00 -1.799999999999997158e+00 2.352539422409380757e-02
1.000000000000001421e+01 -1.799999999999997158e+00 2.130378571610797023e-02
1.020000000000001350e+01 -1.799999999999997158e+00 1.873453321944867564e-02
1.040000000000001279e+01 -1.799999999999997158e+00 1.603269560052069873e-02
1.060000000000001386e+01 -1.799999999999997158e+00 1.338396829998379778e-02
1.080000000000001492e+01 -1.799999999999997158e+00 1.092655365302176024e-02
1.100000000000001421e+01 -1.799999999999997158e+00 8.745927533954912098e-03
1.120000000000001350e+01 -1.799999999999997158e+00 6.879790635370472592e-03
1.140000000000001279e+01 -1.799999999999997158e+00 5.328974353975807210e-03
1.160000000000001563e+01 -1.799999999999997158e+00 4.070145798609901139e-03
1.180000000000001492e+01 -1.799999999999997158e+00 3.067267953304176308e-03
1.200000000000001421e+01 -1.799999999999997158e+00 2.280236830827384476e-03
1.220000000000001705e+01 -1.799999999999997158e+00 1.670380085877570635e-03
1.240000000000001634e+01 -1.799999999999997158e+00 1.203292719421620053e-03
1.260000000000001563e+01 -1.799999999999997158e+00 8.498032176738354402e-04
1.280000000000001492e+01 -1.799999999999997158e+00 5.858480495014236093e-04
1.300000000000001421e+01 -1.799999999999997158e+00 3.918500768335498956e-04
1.320000000000001705e+01 -1.799999999999997158e+00 2.519752370432763776e-04
1.340000000000001634e+01 -1.799999999999997158e+00 1.534548701160229052e-04
1.360000000000001563e+01 -1.799999999999997158e+00 8.603499593985812759e-05
1.380000000000001847e+01 -1.799999999999997158e+00 4.154621205281824198e-05
1.400000000000001776e+01 -1.799999999999997158e+00 1.356290589404678478e-05
1.420000000000001705e+01 -1.799999999999997158e+00 -2.879872114382588276e-06
1.440000000000001634e+01 -1.799999999999997158e+00 -1.153369715832962061e-05
1.460000000000001563e+01 -1.799999999999997158e+00 -1.515906892637116008e-05
1.480000000000001847e+01 -1.799999999999997158e+00 -1.572564080281840010e-05
1.500000000000001776e+01 -1.799999999999997158e+00 -1.458930940207424522e-05

-5.000000000000000000e+00 -1.599999999999996980e+00 -2.400995196887152514e-08
-4.799999999999999822e+00 -1.599999999999996980e+00 -4.429000170691591525e-08
-4.599999999999999645e+00 -1.599999999999996980e+00 -7.786483235911948568e-08
-4.399999999999999467e+00 -1.599999999999996980e+00 -1.293797114530652660e-07
-4.199999999999999289e+00 -1.599999999999996980e+00 -2.003118248071655391e-07
-3.999999999999999112e+00 -1.599999999999996980e+00 -2.811860334322695017e-07
-3.799999999999998934e+00 -1.599999999999996980e+00 -3.355813446011604018e-07
-3.599999999999998757e+00 -1.599999999999996980e+00 -2.705072093387265089e-07
-3.399999999999998579e+00 -1.599999999999996980e+00 1.140539345121878618e-07
-3.199999999999998401e+00 -1.599999999999996980e+00 1.204938630654209545e-06
-2.999999999999998224e+00 -1.599999999999996980e+00 3.693530032762182240e-06
-2.799999999999998046e+00 -1.599999999999996980e+00 8.738286945911894727e-06
-2.599999999999997868e+00 -1.599999999999996980e+00 1.817517536107017917e-05
-2.399999999999997691e+00 -1.599999999999996980e+00 3.477373769462627857e-05
-2.199999999999997513e+00 -1.599999999999996980e+00 6.253000187773004000e-05
-1.999999999999997335e+00 -1.599999999999996980e+00 1.069783150219037228e-04
-1.799999999999997158e+00 -1.599999999999996980e+00 1.754868525249930441e-04
-1.599999999999996980e+00 -1.599999999999996980e+00 2.774663120158585468e-04
-1.399999999999996803e+00 -1.599999999999996980e+00 4.243617993189006173e-04
-1.199999999999996625e+00 -1.599999999999996980e+00 6.292278547199676520e-04
-9.999999999999964473e-01 -1.599999999999996980e+00 9.056580097400849811e-04
-7.999999999999962697e-01 -1.599999999999996980e+00 1.265942658915078034e-03
-5.999999999999960920e-01 -1.599999999999996980e+00 1.718645222625119059e-03
-3.999999999999959144e-01 -1.599999999999996980e+00 2.266304070952211355e-03
-1.999999999999957367e-01 -1.599999999999996980e+00 2.904493273924524735e-03
4.440892098500626162e-15 -1.599999999999996980e+00 3.623656960602152349e-03
2.000000000000046185e-01 -1.599999999999996980e+00 4.414673325493356261e-03
4.000000000000047962e-01 -1.599999999999996980e+00 5.278041612911284902e-03
6.000000000000049738e-01 -1.599999999999996980e+00 6.235281450658301111e-03
8.000000000000051514e-01 -1.599999999999996980e+00 7.339975905410829962e-03
1.000000000000005329e+00 -1.599999999999996980e+00 8.685136410767454324e-03
1.200000000000005507e+00 -1.599999999999996980e+00 1.040322993975972832e-02
1.400000000000005684e+00 -1.599999999999996980e+00 1.265487642381951487e-02
1.600000000000005862e+00 -1.599999999999996980e+00 1.560197047057438127e-02
1.800000000000006040e+00 -1.599999999999996980e+00 1.936258738827851753e-02
2.000000000000006217e+00 -1.599999999999996980e+00 2.395120859788740786e-02
2.200000000000006395e+00 -1.599999999999996980e+00 2.922091710208404511e-02
2.400000000000006573e+00 -1.599999999999996980e+00 3.484230583825861233e-02
2.600000000000006750e+00 -1.599999999999996980e+00 4.035831028209921345e-02
2.800000000000006928e+00 -1.599999999999996980e+00 4.531530165186872794e-02
3.000000000000007105e+00 -1.599999999999996980e+00 4.940135910079979098e-02
3.200000000000006395e+00 -1.599999999999996980e+00 5.250077170232371471e-02
3.400000000000007461e+00 -1.599999999999996980e+00 5.464156919371025017e-02
3.600000000000008527e+00 -1.599999999999996980e+00 5.589540059544411549e-02
3.800000000000007816e+00 -1.599999999999996980e+00 5.629868764841786805e-02
4.000000000000007105e+00 -1.599999999999996980e+00 5.581666611701768116e-02
4.200000000000008171e+00 -1.599999999999996980e+00 5.433679803475004871e-02
4.400000000000009237e+00 -1.599999999999996980e+00 5.168406015478269749e-02
4.600000000000008527e+00 -1.599999999999996980e+00 4.767573536984035659e-02
4.800000000000007816e+00 -1.599999999999996980e+00 4.223478635669287995e-02
5.000000000000008882e+00 -1.599999999999996980e+00 3.553069820279803476e-02
5.200000000000009948e+00 -1.599999999999996980e+00 2.805009463592858174e-02
5.400000000000009237e+00 -1.599999999999996980e+00 2.051054388260730582e-02
5.600000000000008527e+00 -1.599999999999996980e+00 1.364716765878057174e-02
5.800000000000009592e+00 -1.599999999999996980e+00 8.003890357979872791e-03
6.000000000000010658e+00 -1.599999999999996980e+00 3.837262792778043004e-03
6.200000000000009948e+00 -1.599999999999996980e+00 1.141171114755389722e-03
6.400000000000009237e+00 -1.599999999999996980e+00 -2.623359105097860448e-04
6.600000000000010303e+00 -1.599999999999996980e+00 -6.218717216998871037e-04
6.800000000000011369e+00 -1.599999999999996980e+00 -1.783827682005134424e-04
7.000000000000010658e+00 -1.599999999999996980e+00 8.777054326131801965e-04
7.200000000000009948e+00 -1.599999999999996980e+00 2.416206640507682218e-03
7.400000000000011013e+00 -1.599999999999996980e+00 4.354666328588520201e-03
7.600000000000012079e+00 -1.599999999999996980e+00 6.635951918414608429e-03
7.800000000000011369e+00 -1.599999999999996980e+00 9.205282050880987318e-03
8.000000000000010658e+00 -1.599999999999996980e+00 1.199254065494937543e-02
8.200000000000011724e+00 -1.599999999999996980e+00 1.490283394942186479e-02
8.400000000000012790e+00 -1.599999999999996980e+00 1.781472274822241270e-02
8.600000000000012079e+00 -1.599999999999996980e+00 2.058196646670122643e-02
8.800000000000011369e+00 -1.599999999999996980e+00 2.303516924503328997e-02
9.000000000000012434e+00 -1.599999999999996980e+00 2.498670387868888454e-02
9.200000000000013500e+00 -1.599999999999996980e+00 2.624907147931403173e-02
9.400000000000012790e+00 -1.599999999999996980e+00 2.667226477523360062e-02
9.600000000000012079e+00 -1.599999999999996980e+00 2.618902748300258251e-02
9.800000000000013145e+00 -1.599999999999996980e+00 2.484396554171497060e-02
1.000000000000001421e+01 -1.599999999999996980e+00 2.278881251844772082e-02
1.020000000000001350e+01 -1.599999999999996980e+00 2.024657453165552151e-02
1.040000000000001279e+01 -1.599999999999996980e+00 1.746256128375146821e-02
1.060000000000001386e+01 -1.599999999999996980e+00 1.466079853161814973e-02
1.080000000000001492e+01 -1.599999999999996980e+00 1.201591097276760549e-02
1.100000000000001421e+01 -1.599999999999996980e+00 9.642173646317333396e-03
1.120000000000001350e+01 -1.599999999999996980e+00 7.596456020503451929e-03
1.140000000000001279e+01 -1.599999999999996980e+00 5.889757646190811602e-03
1.160000000000001563e+01 -1.599999999999996980e+00 4.501996546403011674e-03
1.180000000000001492e+01 -1.599999999999996980e+00 3.395961955349385830e-03
1.200000000000001421e+01 -1.599999999999996980e+00 2.528142395315696560e-03
1.220000000000001705e+01 -1.599999999999996980e+00 1.855786945794535682e-03
1.240000000000001634e+01 -1.599999999999996980e+00 1.340649108810404227e-03
1.260000000000001563e+01 -1.599999999999996980e+00 9.503457777896953977e-04
1.280000000000001492e+01 -1.599999999999996980e+00 6.582971309871593407e-04
1.300000000000001421e+01 -1.599999999999996980e+00 4.430082816659678367e-04
1.320000000000001705e+01 -1.599999999999996980e+00 2.871808546508744834e-04
1.340000000000001634e+01 -1.599999999999996980e+00 1.769036156369439676e-04
1.360000000000001563e+01 -1.599999999999996980e+00 1.010061896417096725e-04
1.380000000000001847e+01 -1.599999999999996980e+00 5.056930558152548006e-05
1.400000000000001776e+01 -1.599999999999996980e+00 1.855030824752539509e-05
1.420000000000001705e+01 -1.599999999999996980e+00 -5.189568769054513071e-07
1.440000000000001634e+01 -1.599999999999996980e+00 -1.079224770168186651e-05
1.460000000000001563e+01 -1.599999999999996980e+00 -1.534276859011231707e-05
1.480000000000001847e+01 -1.599999999999996980e+00 -1.637558498088117061e-05
1.500000000000001776e+01 -1.599999999999996980e+00 -1.541760873876070137e-05

-5.000000000000000000e+00 -1.399999999999996803e+00 -2.912197753671774875e-08
-4.799999999999999822e+00 -1.399999999999996803e+00 -5.372964951506603389e-08
-4.599999999999999645e+00 -1.399999999999996803e+00 -9.448655036723354283e-08
-4.399999999999999467e+00 -1.399999999999996803e+00 -1.570672856036503261e-07
-4.199999999999999289e+00 -1.399999999999996803e+00 -2.433590740242169955e-07
-3.999999999999999112e+00 -1.399999999999996803e+00 -3.420830109284338358e-07
-3.799999999999998934e+00 -1.399999999999996803e+00 -4.095146269402734518e-07
-3.599999999999998757e+00 -1.399999999999996803e+00 -3.337576322218146670e-07
-3.399999999999998579e+00 -1.399999999999996803e+00 1.261614538665565432e-07
-3.199999999999998401e+00 -1.399999999999996803e+00 1.436802785350093109e-06
-2.999999999999998224e+00 -1.399999999999996803e+00 4.433340719495949205e-06
-2.799999999999998046e+00 -1.399999999999996803e+00 1.051881756024977154e-05
-2.599999999999997868e+00 -1.399999999999996803e+00 2.192659885351510977e-05
-2.399999999999997691e+00 -1.399999999999996803e+00 4.204956861979083688e-05
-2.199999999999997513e+00 -1.399999999999996803e+00 7.583557721912087069e-05
-1.999999999999997335e+00 -1.399999999999996803e+00 1.302401262349986639e-04
-1.799999999999997158e+00 -1.399999999999996803e+00 2.147024010677404254e-04
-1.599999999999996980e+00 -1.399999999999996803e+00 3.415503557907452080e-04
-1.399999999999996803e+00 -1.399999999999996803e+00 5.261308073164752599e-04
-1.199999999999996625e+00 -1.399999999999996803e+00 7.863210984107877471e-04
-9.999999999999964473e-01 -1.399999999999996803e+00 1.140994235902766498e-03
-7.999999999999962697e-01 -1.399999999999996803e+00 1.607130002647114532e-03
-5.999999999999960920e-01 -1.399999999999996803e+00 2.195738692263518241e-03
-3.999999999999959144e-01 -1.399999999999996803e+00 2.907586271077153110e-03
-1.999999999999957367e-01 -1.399999999999996803e+00 3.730556093122596763e-03
4.440892098500626162e-15 -1.399999999999996803e+00 4.640768426127784077e-03
2.000000000000046185e-01 -1.399999999999996803e+00 5.608974193995563615e-03
4.000000000000047962e-01 -1.399999999999996803e+00 6.612612969847362493e-03
6.000000000000049738e-01 -1.399999999999996803e+00 7.652605235974162777e-03
8.000000000000051514e-01 -1.399999999999996803e+00 8.771935745736479315e-03
1.000000000000005329e+00 -1.399999999999996803e+00 1.007083532152133580e-02
1.200000000000005507e+00 -1.399999999999996803e+00 1.171309653621438809e-02
1.400000000000005684e+00 -1.399999999999996803e+00 1.391936700914692474e-02
1.600000000000005862e+00 -1.399999999999996803e+00 1.694227640385621500e-02
1.800000000000006040e+00 -1.399999999999996803e+00 2.101408541376320951e-02
2.000000000000006217e+00 -1.399999999999996803e+00 2.625585118818254959e-02
2.200000000000006395e+00 -1.399999999999996803e+00 3.255439253055381760e-02
2.400000000000006573e+00 -1.399999999999996803e+00 3.946947233508416031e-02
2.600000000000006750e+00 -1.399999999999996803e+00 4.628955696318462487e-02
2.800000000000006928e+00 -1.399999999999996803e+00 5.228685139911851132e-02
3.000000000000007105e+00 -1.399999999999996803e+00 5.701782260118586770e-02
3.200000000000006395e+00 -1.399999999999996803e+00 6.042599965543659496e-02
3.400000000000007461e+00 -1.399999999999996803e+00 6.269665527551672446e-02
3.600000000000008527e+00 -1.399999999999996803e+00 6.403910912222079976e-02
3.800000000000007816e+00 -1.399999999999996803e+00 6.456000836245977259e-02
4.000000000000007105e+00 -1.399999999999996803e+00 6.423718638673733827e-02
4.200000000000008171e+00 -1.399999999999996803e+00 6.292162111615640097e-02
4.400000000000009237e+00 -1.399999999999996803e+00 6.033156215793818167e-02
4.600000000000008527e+00 -1.399999999999996803e+00 5.609091529199514148e-02
4.800000000000007816e+00 -1.399999999999996803e+00 4.990533964344979340e-02
5.000000000000008882e+00 -1.399999999999996803e+00 4.186346184953970706e-02
5.200000000000009948e+00 -1.399999999999996803e+00 3.264037470671401348e-02
5.400000000000009237e+00 -1.399999999999996803e+00 2.335180135413388730e-02
5.600000000000008527e+00 -1.399999999999996803e+00 1.511369995930511405e-02
5.800000000000009592e+00 -1.399999999999996803e+00 8.647511603028621915e-03
6.000000000000010658e+00 -1.399999999999996803e+00 4.169003393804286174e-03
6.200000000000009948e+00 -1.399999999999996803e+00 1.509551621560154076e-03
6.400000000000009237e+00 -1.399999999999996803e+00 3.037894065516822404e-04
6.600000000000010303e+00 -1.399999999999996803e+00 1.435199576647617473e-04
6.800000000000011369e+00 -1.399999999999996803e+00 6.746353207097779969e-04
7.000000000000010658e+00 -1.399999999999996803e+00 1.641704691039497016e-03
7.200000000000009948e+00 -1.399999999999996803e+00 2.892347014405350150e-03
7.400000000000011013e+00 -1.399999999999996803e+00 4.357802083924707491e-03
7.600000000000012079e+00 -1.399999999999996803e+00 6.024567565933914952e-03
7.800000000000011369e+00 -1.399999999999996803e+00 7.905329739279971443e-03
8.000000000000010658e+00 -1.399999999999996803e+00 1.001229721239780060e-02
8.200000000000011724e+00 -1.399999999999996803e+00 1.233589052537407624e-02
8.400000000000012790e+00 -1.399999999999996803e+00 1.483232823752038236e-02
8.600000000000012079e+00 -1.399999999999996803e+00 1.741865459540814162e-02
8.800000000000011369e+00 -1.399999999999996803e+00 1.996711111208832046e-02
9.000000000000012434e+00 -1.399999999999996803e+00 2.229581921332119548e-02
9.200000000000013500e+00 -1.399999999999996803e+00 2.417041955011751952e-02
9.400000000000012790e+00 -1.399999999999996803e+00 2.533983437077312953e-02
9.600000000000012079e+00 -1.399999999999996803e+00 2.560796921896631509e-02
9.800000000000013145e+00 -1.399999999999996803e+00 2.490598207178571638e-02
1.000000000000001421e+01 -1.399999999999996803e+00 2.331970300348415112e-02
1.020000000000001350e+01 -1.399999999999996803e+00 2.105895476232755303e-02
1.040000000000001279e+01 -1.399999999999996803e+00 1.839351654222877094e-02
1.060000000000001386e+01 -1.399999999999996803e+00 1.558958332182949595e-02
1.080000000000001492e+01 -1.399999999999996803e+00 1.286628354907735743e-02
1.100000000000001421e+01 -1.399999999999996803e+00 1.037585637762989885e-02
1.120000000000001350e+01 -1.399999999999996803e+00 8.202901915722694143e-03
1.140000000000001279e+01 -1.399999999999996803e+00 6.375715340028377531e-03
1.160000000000001563e+01 -1.399999999999996803e+00 4.882896761709379883e-03
1.180000000000001492e+01 -1.399999999999996803e+00 3.689913501302273524e-03
1.200000000000001421e+01 -1.399999999999996803e+00 2.752430694435870941e-03
1.220000000000001705e+01 -1.399999999999996803e+00 2.025290945823893067e-03
1.240000000000001634e+01 -1.399999999999996803e+00 1.467475768010879922e-03
1.260000000000001563e+01 -1.399999999999996803e+00 1.044085869346637798e-03
1.280000000000001492e+01 -1.399999999999996803e+00 7.264956270673492882e-04
1.300000000000001421e+01 -1.399999999999996803e+00 4.916260646184915459e-04
1.320000000000001705e+01 -1.399999999999996803e+00 3.209595921476544249e-04
1.340000000000001634e+01 -1.399999999999996803e+00 1.996248003060040557e-04
1.360000000000001563e+01 -1.399999999999996803e+00 1.156695569176578167e-04
1.380000000000001847e+01 -1.399999999999996803e+00 5.952185550706171882e-05
1.400000000000001776e+01 -1.399999999999996803e+00 2.358991330960538712e-05
1.420000000000001705e+01 -1.399999999999996803e+00 1.948198173438638425e-06
1.440000000000001634e+01 -1.399999999999996803e+00 -9.929454164436540169e-06
1.460000000000001563e+01 -1.399999999999996803e+00 -1.541036273122452926e-05
1.480000000000001847e+01 -1.399999999999996803e+00 -1.692389778401262956e-05
1.500000000000001776e+01 -1.399999999999996803e+00 -1.616169098251159889e-05

-5.000000000000000000e+00 -1.199999999999996625e+00 -3.442644937787374018e-08
-4.799999999999999822e+00 -1.199999999999996625e+00 -6.352673847099174342e-08
-4.599999999999999645e+00 -1.199999999999996625e+00 -1.117430595563444472e-07
-4.399999999999999467e+00 -1.199999999999996625e+00 -1.858260384377717913e-07
-4.199999999999999289e+00 -1.199999999999996625e+00 -2.881065073715517289e-07
-3.999999999999999112e+00 -1.199999999999996625e+00 -4.054725262268803640e-07
-3.799999999999998934e+00 -1.199999999999996625e+00 -4.866966434403829469e-07
-3.599999999999998757e+00 -1.199999999999996625e+00 -4.003943853706046801e-07
-3.399999999999998579e+00 -1.199999999999996625e+00 1.367362327874089569e-07
-3.199999999999998401e+00 -1.199999999999996625e+00 1.673928817675594119e-06
-2.999999999999998224e+00 -1.199999999999996625e+00 5.196256606342752776e-06
-2.799999999999998046e+00 -1.199999999999996625e+00 1.236390502087705043e-05
-2.599999999999997868e+00 -1.199999999999996625e+00 2.583357403478167157e-05
-2.399999999999997691e+00 -1.199999999999996625e+00 4.967491515405408550e-05
-2.199999999999997513e+00 -1.199999999999996625e+00 8.989547962148297037e-05
-1.999999999999997335e+00 -1.199999999999996625e+00 1.550810980769112043e-04
-1.799999999999997158e+00 -1.199999999999996625e+00 2.571242216585936744e-04
-1.599999999999996980e+00 -1.199999999999996625e+00 4.119178427180517879e-04
-1.399999999999996803e+00 -1.199999999999996625e+00 6.397123997781508677e-04
-1.199999999999996625e+00 -1.199999999999996625e+00 9.645942875528973337e-04
-9.999999999999964473e-01 -1.199999999999996625e+00 1.412375345942317763e-03
-7.999999999999962697e-01 -1.199999999999996625e+00 2.006321307006613854e-03
-5.999999999999960920e-01 -1.199999999999996625e+00 2.760842227790367628e-03
-3.999999999999959144e-01 -1.199999999999996625e+00 3.674505736004229570e-03
-1.999999999999957367e-01 -1.199999999999996625e+00 4.724883928276980491e-03
4.440892098500626162e-15 -1.199999999999996625e+00 5.867789492118047692e-03
2.000000000000046185e-01 -1.199999999999996625e+00 7.042576623789487122e-03
4.000000000000047962e-01 -1.199999999999996625e+00 8.185424459251234436e-03
6.000000000000049738e-01 -1.199999999999996625e+00 9.253255009170574183e-03
8.000000000000051514e-01 -1.199999999999996625e+00 1.025615994498114969e-02
1.000000000000005329e+00 -1.199999999999996625e+00 1.128674962923940060e-02
1.200000000000005507e+00 -1.199999999999996625e+00 1.253491798224044829e-02
1.400000000000005684e+00 -1.199999999999996625e+00 1.428858213772301634e-02
1.600000000000005862e+00 -1.199999999999996625e+00 1.692366454251988464e-02
1.800000000000006040e+00 -1.199999999999996625e+00 2.086537568276847915e-02
2.000000000000006217e+00 -1.199999999999996625e+00 2.646793541832125410e-02
2.200000000000006395e+00 -1.199999999999996625e+00 3.376358311978868570e-02
2.400000000000006573e+00 -1.199999999999996625e+00 4.217562414354408123e-02
2.600000000000006750e+00 -1.199999999999996625e+00 5.052142720852459412e-02
2.800000000000006928e+00 -1.199999999999996625e+00 5.753777086024541854e-02
3.000000000000007105e+00 -1.199999999999996625e+00 6.257150861393211139e-02
3.200000000000006395e+00 -1.199999999999996625e+00 6.577210840874962716e-02
3.400000000000007461e+00 -1.199999999999996625e+00 6.769080244671225877e-02
3.600000000000008527e+00 -1.199999999999996625e+00 6.880375576825144279e-02
3.800000000000007816e+00 -1.199999999999996625e+00 6.933194076956893104e-02
4.000000000000007105e+00 -1.199999999999996625e+00 6.928307255162524658e-02
4.200000000000008171e+00 -1.199999999999996625e+00 6.848821592792436741e-02
4.400000000000009237e+00 -1.199999999999996625e+00 6.653193688694265806e-02
4.600000000000008527e+00 -1.199999999999996625e+00 6.269570479693191423e-02
4.800000000000007816e+00 -1.199999999999996625e+00 5.619922812211206736e-02
5.000000000000008882e+00 -1.199999999999996625e+00 4.684565763729407750e-02
5.200000000000009948e+00 -1.199999999999996625e+00 3.558256559019215559e-02
5.400000000000009237e+00 -1.199999999999996625e+00 2.425992792756302696e-02
5.600000000000008527e+00 -1.199999999999996625e+00 1.466582911256509442e-02
5.800000000000009592e+00 -1.199999999999996625e+00 7.737865686786341360e-03
6.000000000000010658e+00 -1.199999999999996625e+00 3.496360517028034107e-03
6.200000000000009948e+00 -1.199999999999996625e+00 1.427425949546224813e-03
6.400000000000009237e+00 -1.199999999999996625e+00 8.598517674066074624e-04
6.600000000000010303e+00 -1.199999999999996625e+00 1.175992485873494703e-03
6.800000000000011369e+00 -1.199999999999996625e+00 1.901096169858166283e-03
7.000000000000010658e+00 -1.199999999999996625e+00 2.728381693524520139e-03
7.200000000000009948e+00 -1.199999999999996625e+00 3.507648727413289688e-03
7.400000000000011013e+00 -1.199999999999996625e+00 4.216620952064936353e-03
7.600000000000012079e+00 -1.199999999999996625e+00 4.928438718132831242e-03
7.800000000000011369e+00 -1.199999999999996625e+00 5.774877923305648392e-03
8.000000000000010658e+00 -1.199999999999996625e+00 6.897358012990986026e-03
8.200000000000011724e+00 -1.199999999999996625e+00 8.392223338121302528e-03
8.400000000000012790e+00 -1.199999999999996625e+00 1.027889419762957959e-02
8.600000000000012079e+00 -1.199999999999996625e+00 1.250826381376855291e-02
8.800000000000011369e+00 -1.199999999999996625e+00 1.498520403281448227e-02
9.000000000000012434e+00 -1.199999999999996625e+00 1.756498119216534301e-02
9.200000000000013500e+00 -1.199999999999996625e+00 2.002324877146565568e-02
9.400000000000012790e+00 -1.199999999999996625e+00 2.204777606798235048e-02
9.600000000000012079e+00 -1.199999999999996625e+00 2.330252755124205197e-02
9.800000000000013145e+00 -1.199999999999996625e+00 2.354989582485289210e-02
1.000000000000001421e+01 -1.199999999999996625e+00 2.274657899034013275e-02
1.020000000000001350e+01 -1.199999999999996625e+00 2.104659951289139519e-02
1.040000000000001279e+01 -1.199999999999996625e+00 1.872692583706706340e-02
1.060000000000001386e+01 -1.199999999999996625e+00 1.609527514885305405e-02
1.080000000000001492e+01 -1.199999999999996625e+00 1.342214509477643314e-02
1.100000000000001421e+01 -1.199999999999996625e+00 1.090684563344891840e-02
1.120000000000001350e+01 -1.199999999999996625e+00 8.670641933165391946e-03
1.140000000000001279e+01 -1.199999999999996625e+00 6.766836436199036992e-03
1.160000000000001563e+01 -1.199999999999996625e+00 5.198811385371694856e-03
1.180000000000001492e+01 -1.199999999999996625e+00 3.939210002617805559e-03
1.200000000000001421e+01 -1.199999999999996625e+00 2.946008707948846207e-03
1.220000000000001705e+01 -1.199999999999996625e+00 2.173740504114487094e-03
1.240000000000001634e+01 -1.199999999999996625e+00 1.579986020118751520e-03
1.260000000000001563e+01 -1.199999999999996625e+00 1.128224769348322399e-03
1.280000000000001492e+01 -1.199999999999996625e+00 7.883806159142708490e-04
1.300000000000001421e+01 -1.199999999999996625e+00 5.361994689479552363e-04
1.320000000000001705e+01 -1.199999999999996625e+00 3.522351227800133745e-04
1.340000000000001634e+01 -1.199999999999996625e+00 2.208674257769200125e-04
1.360000000000001563e+01 -1.199999999999996625e+00 1.295176842217660238e-04
1.380000000000001847e+01 -1.199999999999996625e+00 6.807454434593993172e-05
1.400000000000001776e+01 -1.199999999999996625e+00 2.847878661401596987e-05
1.420000000000001705e+01 -1.199999999999996625e+00 4.405223394787143197e-06
1.440000000000001634e+01 -1.199999999999996625e+00 -9.004827686059341021e-06
1.460000000000001563e+01 -1.199999999999996625e+00 -1.538588953223953676e-05
1.480000000000001847e+01 -1.199999999999996625e+00 -1.737394680453684584e-05
1.500000000000001776e+01 -1.199999999999996625e+00 -1.681405829171663994e-05

-5.000000000000000000e+00 -9.999999999999964473e-01 -3.966405067393070647e-08
-4.799999999999999822e+00 -9.999999999999964473e-01 -7.320212597441987276e-08
-4.599999999999999645e+00 -9.999999999999964473e-01 -1.287898684860076542e-07
-4.399999999999999467e+00 -9.999999999999964473e-01 -2.142471641731229320e-07
-4.199999999999999289e+00 -9.999999999999964473e-01 -3.323582970637962545e-07
-3.999999999999999112e+00 -9.999999999999964473e-01 -4.682337519382077383e-07
-3.799999999999998934e+00 -9.999999999999964473e-01 -5.632989334211638551e-07
-3.599999999999998757e+00 -9.999999999999964473e-01 -4.670244425072772611e-07
-3.399999999999998579e+00 -9.999999999999964473e-01 1.455883363581671085e-07
-3.199999999999998401e+00 -9.999999999999964473e-01 1.905513449238692388e-06
-2.999999999999998224e+00 -9.999999999999964473e-01 5.946895501929623172e-06
-2.799999999999998046e+00 -9.999999999999964473e-01 1.418801725199082478e-05
-2.599999999999997868e+00 -9.999999999999964473e-01 2.971646444370412227e-05
-2.399999999999997691e+00 -9.999999999999964473e-01 5.730430256360370033e-05
-2.199999999999997513e+00 -9.999999999999964473e-01 1.040863779625479570e-04
-1.999999999999997335e+00 -9.999999999999964473e-01 1.804317750270893750e-04
-1.799999999999997158e+00 -9.999999999999964473e-01 3.009929567797350099e-04
-1.599999999999996980e+00 -9.999999999999964473e-01 4.857792375788414049e-04
-1.399999999999996803e+00 -9.999999999999964473e-01 7.608318190721113580e-04
-1.199999999999996625e+00 -9.999999999999964473e-01 1.157711454919341850e-03
-9.999999999999964473e-01 -9.999999999999964473e-01 1.710732292550574442e-03
-7.999999999999962697e-01 -9.999999999999964473e-01 2.451051914796152122e-03
-5.999999999999960920e-01 -9.999999999999964473e-01 3.397762471069693153e-03
-3.999999999999959144e-01 -9.999999999999964473e-01 4.547920688394812942e-03
-1.999999999999957367e-01 -9.999999999999964473e-01 5.868541294079310938e-03
4.440892098500626162e-15 -9.999999999999964473e-01 7.291984091451403360e-03
2.000000000000046185e-01 -9.999999999999964473e-01 8.714504316500561523e-03
4.000000000000047962e-01 -9.999999999999964473e-01 1.000422700976094127e-02
6.000000000000049738e-01 -9.999999999999964473e-01 1.103489170440005371e-02
8.000000000000051514e-01 -9.999999999999964473e-01 1.174818321632590222e-02
1.000000000000005329e+00 -9.999999999999964473e-01 1.221083182555666481e-02
1.200000000000005507e+00 -9.999999999999964473e-01 1.263235871716981810e-02
1.400000000000005684e+00 -9.999999999999964473e-01 1.336257383028457285e-02
1.600000000000005862e+00 -9.999999999999964473e-01 1.491284007097362641e-02
1.800000000000006040e+00 -9.999999999999964473e-01 1.798425044008062842e-02
2.000000000000006217e+00 -9.999999999999964473e-01 2.336031462767220943e-02
2.200000000000006395e+00 -9.999999999999964473e-01 3.144785293223316402e-02
2.400000000000006573e+00 -9.999999999999964473e-01 4.155129012605012634e-02
2.600000000000006750e+00 -9.999999999999964473e-01 5.166666340191611306e-02
2.800000000000006928e+00 -9.999999999999964473e-01 5.954712236065118347e-02
3.000000000000007105e+00 -9.999999999999964473e-01 6.424748917585974828e-02
3.200000000000006395e+00 -9.999999999999964473e-01 6.643258956347558586e-02
3.400000000000007461e+00 -9.999999999999964473e-01 6.734150528022474214e-02
3.600000000000008527e+00 -9.999999999999964473e-01 6.782738805697872964e-02
3.800000000000007816e+00 -9.999999999999964473e-01 6.820089211755352154e-02
4.000000000000007105e+00 -9.999999999999964473e-01 6.848854922257766042e-02
4.200000000000008171e+00 -9.999999999999964473e-01 6.856155807701344584e-02
4.400000000000009237e+00 -9.999999999999964473e-01 6.793082558228889789e-02
4.600000000000008527e+00 -9.999999999999964473e-01 6.541713668058073139e-02
4.800000000000007816e+00 -9.999999999999964473e-01 5.935821965307496589e-02
5.000000000000008882e+00 -9.999999999999964473e-01 4.886939454418204321e-02
5.200000000000009948e+00 -9.999999999999964473e-01 3.524900072805176726e-02
5.400000000000009237e+00 -9.999999999999964473e-01 2.163547084649854180e-02
5.600000000000008527e+00 -9.999999999999964473e-01 1.093832155347153161e-02
5.800000000000009592e+00 -9.999999999999964473e-01 4.291428022565501460e-03
6.000000000000010658e+00 -9.999999999999964473e-01 1.212506830651125704e-03
6.200000000000009948e+00 -9.999999999999964473e-01 5.656197579776647442e-04
6.400000000000009237e+00 -9.999999999999964473e-01 1.245769463558729466e-03
6.600000000000010303e+00 -9.999999999999964473e-01 2.406029483274629583e-03
6.800000000000011369e+00 -9.999999999999964473e-01 3.476595368686941079e-03
7.000000000000010658e+00 -9.999999999999964473e-01 4.138068194748657259e-03
7.200000000000009948e+00 -9.999999999999964473e-01 4.286477333727812221e-03
7.400000000000011013e+00 -9.999999999999964473e-01 4.000217241674200973e-03
7.600000000000012079e+00 -9.999999999999964473e-01 3.511216488496756230e-03
7.800000000000011369e+00 -9.999999999999964473e-01 3.153219718935238673e-03
8.000000000000010658e+00 -9.999999999999964473e-01 3.251438399827536688e-03
8.200000000000011724e+00 -9.999999999999964473e-01 3.986314323045975737e-03
8.400000000000012790e+00 -9.999999999999964473e-01 5.345158695502333704e-03
8.600000000000012079e+00 -9.999999999999964473e-01 7.207241558325205161e-03
8.800000000000011369e+00 -9.999999999999964473e-01 9.454901209472474019e-03
9.000000000000012434e+00 -9.999999999999964473e-01 1.200067952676284883e-02
9.200000000000013500e+00 -9.999999999999964473e-01 1.472583290343514907e-02
9.400000000000012790e+00 -9.999999999999964473e-01 1.738785152475696982e-02
9.600000000000012079e+00 -9.999999999999964473e-01 1.959438641398556294e-02
9.800000000000013145e+00 -9.999999999999964473e-01 2.092450621457646667e-02
1.000000000000001421e+01 -9.999999999999964473e-01 2.112736457711510141e-02
1.020000000000001350e+01 -9.999999999999964473e-01 2.022513129139580368e-02
1.040000000000001279e+01 -9.999999999999964473e-01 1.845972217786916517e-02
1.060000000000001386e+01 -9.999999999999964473e-01 1.616707536122798106e-02
1.080000000000001492e+01 -9.999999999999964473e-01 1.367039806450095520e-02
1.100000000000001421e+01 -9.999999999999964473e-01 1.122252727844626902e-02
1.120000000000001350e+01 -9.999999999999964473e-01 8.988789835241988921e-03
1.140000000000001279e+01 -9.999999999999964473e-01 7.054281182877379826e-03
1.160000000000001563e+01 -9.999999999999964473e-01 5.442781308550529579e-03
1.180000000000001492e+01 -9.999999999999964473e-01 4.138426674602280891e-03
1.200000000000001421e+01 -9.999999999999964473e-01 3.104633347527400826e-03
1.220000000000001705e+01 -9.999999999999964473e-01 2.297789527211373684e-03
1.240000000000001634e+01 -9.999999999999964473e-01 1.675526761865964512e-03
1.260000000000001563e+01 -9.999999999999964473e-01 1.200663154769654375e-03
1.280000000000001492e+01 -9.999999999999964473e-01 8.423091694584916881e-04
1.300000000000001421e+01 -9.999999999999964473e-01 5.754673121576741376e-04
1.320000000000001705e+01 -9.999999999999964473e-01 3.800642823784260334e-04
1.340000000000001634e+01 -9.999999999999964473e-01 2.399482433657432754e-04
1.360000000000001563e+01 -9.999999999999964473e-01 1.420736828550365875e-04
1.380000000000001847e+01 -9.999999999999964473e-01 7.590870160592131548e-05
1.400000000000001776e+01 -9.999999999999964473e-01 3.301495994418506084e-05
1.420000000000001705e+01 -9.999999999999964473e-01 6.732692303935722870e-06
1.440000000000001634e+01 -9.999999999999964473e-01 -8.082051793187394206e-06
1.460000000000001563e+01 -9.999999999999964473e-01 -1.529734331486518005e-05
1.480000000000001847e+01 -9.999999999999964473e-01 -1.773235087175191287e-05
1.500000000000001776e+01 -9.999999999999964473e-01 -1.736968176808699520e-05

-5.000000000000000000e+00 -7.999999999999962697e-01 -4.453776535380302109e-08
-4.799999999999999822e+00 -7.999999999999962697e-01 -8.220673704295935552e-08
-4.599999999999999645e+00 -7.999999999999962697e-01 -1.446585315077124928e-07
-4.399999999999999467e+00 -7.999999999999962697e-01 -2.407133344367138427e-07
-4.199999999999999289e+00 -7.999999999999962697e-01 -3.735893542483894849e-07
-3.999999999999999112e+00 -7.999999999999962697e-01 -5.267677060338039613e-07
-3.799999999999998934e+00 -7.999999999999962697e-01 -6.348822900431780075e-07
-3.599999999999998757e+00 -7.999999999999962697e-01 -5.296545384303439086e-07
-3.399999999999998579e+00 -7.999999999999962697e-01 1.526751299012633056e-07
-3.199999999999998401e+00 -7.999999999999962697e-01 2.119353165698438197e-06
-2.999999999999998224e+00 -7.999999999999962697e-01 6.644453381657494773e-06
-2.799999999999998046e+00 -7.999999999999962697e-01 1.589079683241687819e-05
-2.599999999999997868e+00 -7.999999999999962697e-01 3.335987587337830500e-05
-2.399999999999997691e+00 -7.999999999999962697e-01 6.451113506635356137e-05
-2.199999999999997513e+00 -7.999999999999962697e-01 1.176076294810493854e-04
-1.999999999999997335e+00 -7.999999999999962697e-01 2.048467501374348447e-04
-1.799999999999997158e+00 -7.999999999999962697e-01 3.437773439148389073e-04
-1.599999999999996980e+00 -7.999999999999962697e-01 5.588184240095623668e-04
-1.399999999999996803e+00 -7.999999999999962697e-01 8.823238959876156598e-04
-1.199999999999996625e+00 -7.999999999999962697e-01 1.354126767766502919e-03
-9.999999999999964473e-01 -7.999999999999962697e-01 2.018105540035332497e-03
-7.999999999999962697e-01 -7.999999999999962697e-01 2.914598932579112039e-03
-5.999999999999960920e-01 -7.999999999999962697e-01 4.069105227446976995e-03
-3.999999999999959144e-01 -7.999999999999962697e-01 5.480245742793794263e-03
-1.999999999999957367e-01 -7.999999999999962697e-01 7.109931664091507370e-03
4.440892098500626162e-15 -7.999999999999962697e-01 8.871924387613923380e-03
2.000000000000046185e-01 -7.999999999999962697e-01 1.061107106592667874e-02
4.000000000000047962e-01 -7.999999999999962697e-01 1.208961833433946226e-02
6.000000000000049738e-01 -7.999999999999962697e-01 1.303487706483302117e-02
8.000000000000051514e-01 -7.999999999999962697e-01 1.326772227842878439e-02
1.000000000000005329e+00 -7.999999999999962697e-01 1.281674425785992236e-02
1.200000000000005507e+00 -7.999999999999962697e-01 1.191508943867378503e-02
1.400000000000005684e+00 -7.999999999999962697e-01 1.094679769094548775e-02
1.600000000000005862e+00 -7.999999999999962697e-01 1.050482740855287513e-02
1.800000000000006040e+00 -7.999999999999962697e-01 1.158168420818456341e-02
2.000000000000006217e+00 -7.999999999999962697e-01 1.560205145842588452e-02
2.200000000000006395e+00 -7.999999999999962697e-01 2.372252656252573158e-02
2.400000000000006573e+00 -7.999999999999962697e-01 3.532484340386390920e-02
2.600000000000006750e+00 -7.999999999999962697e-01 4.722874527376447890e-02
2.800000000000006928e+00 -7.999999999999962697e-01 5.559330667208389753e-02
3.000000000000007105e+00 -7.999999999999962697e-01 5.918651584243990460e-02
3.200000000000006395e+00 -7.999999999999962697e-01 5.971148042667054345e-02
3.400000000000007461e+00 -7.999999999999962697e-01 5.933867229669856358e-02
3.600000000000008527e+00 -7.999999999999962697e-01 5.914620281222360276e-02
3.800000000000007816e+00 -7.999999999999962697e-01 5.929593389961895777e-02
4.000000000000007105e+00 -7.999999999999962697e-01 5.973326527168425909e-02
4.200000000000008171e+00 -7.999999999999962697e-01 6.047874643065814793e-02
4.400000000000009237e+00 -7.999999999999962697e-01 6.123870298333823625e-02
4.600000000000008527e+00 -7.999999999999962697e-01 6.057585209363687551e-02
4.800000000000007816e+00 -7.999999999999962697e-01 5.571417041797941533e-02
5.000000000000008882e+00 -7.999999999999962697e-01 4.448510487627693744e-02
5.200000000000009948e+00 -7.999999999999962697e-01 2.851633977522867805e-02
5.400000000000009237e+00 -7.999999999999962697e-01 1.295019641792818747e-02
5.600000000000008527e+00 -7.999999999999962697e-01 2.204115111300259354e-03
5.800000000000009592e+00 -7.999999999999962697e-01 -2.678694642077615595e-03
6.000000000000010658e+00 -7.999999999999962697e-01 -3.172185401316852255e-03
6.200000000000009948e+00 -7.999999999999962697e-01 -1.317494576856333751e-03
6.400000000000009237e+00 -7.999999999999962697e-01 1.309541475228728769e-03
6.600000000000010303e+00 -7.999999999999962697e-01 3.704699458618542114e-03
6.800000000000011369e+00 -7.999999999999962697e-01 5.285031213750346346e-03
7.000000000000010658e+00 -7.999999999999962697e-01 5.784480747476505869e-03
7.200000000000009948e+00 -7.999999999999962697e-01 5.204417661070709702e-03
7.400000000000011013e+00 -7.999999999999962697e-01 3.795619526351856707e-03
7.600000000000012079e+00 -7.999999999999962697e-01 2.046547385820466844e-03
7.800000000000011369e+00 -7.999999999999962697e-01 5.909279312681505825e-04
8.000000000000010658e+00 -7.999999999999962697e-01 -4.433292668068950827e-05
8.200000000000011724e+00 -7.999999999999962697e-01 2.947542756867869203e-04
8.400000000000012790e+00 -7.999999999999962697e-01 1.410133184136855983e-03
8.600000000000012079e+00 -7.999999999999962697e-01 3.025256424129636398e-03
8.800000000000011369e+00 -7.999999999999962697e-01 4.974780388542029107e-03
9.000000000000012434e+00 -7.999999999999962697e-01 7.212740065151668385e-03
9.200000000000013500e+00 -7.999999999999962697e-01 9.746897002194988141e-03
9.400000000000012790e+00 -7.999999999999962697e-01 1.252697060484704410e-02
9.600000000000012079e+00 -7.999999999999962697e-01 1.529071690290875057e-02
9.800000000000013145e+00 -7.999999999999962697e-01 1.753722318311418810e-02
1.000000000000001421e+01 -7.999999999999962697e-01 1.876970458383344156e-02
1.020000000000001350e+01 -7.999999999999962697e-01 1.878123728519131425e-02
1.040000000000001279e+01 -7.999999999999962697e-01 1.770523065855041100e-02
1.060000000000001386e+01 -7.999999999999962697e-01 1.587239767901236012e-02
1.080000000000001492e+01 -7.999999999999962697e-01 1.364952863705391761e-02
1.100000000000001421e+01 -7.999999999999962697e-01 1.134362382912457168e-02
1.120000000000001350e+01 -7.999999999999962697e-01 9.167627034834631081e-03
1.140000000000001279e+01 -7.999999999999962697e-01 7.242487034473121983e-03
1.160000000000001563e+01 -7.999999999999962697e-01 5.616127058887496713e-03
1.180000000000001492e+01 -7.999999999999962697e-01 4.287301871132083442e-03
1.200000000000001421e+01 -7.999999999999962697e-01 3.227293114863451218e-03
1.220000000000001705e+01 -7.999999999999962697e-01 2.396123037722699533e-03
1.240000000000001634e+01 -7.999999999999962697e-01 1.752723200328700111e-03
1.260000000000001563e+01 -7.999999999999962697e-01 1.260102968366740668e-03
1.280000000000001492e+01 -7.999999999999962697e-01 8.871351911625348537e-04
1.300000000000001421e+01 -7.999999999999962697e-01 6.084709469295356042e-04
1.320000000000001705e+01 -7.999999999999962697e-01 4.036834576270944804e-04
1.340000000000001634e+01 -7.999999999999962697e-01 2.562869697310802587e-04
1.360000000000001563e+01 -7.999999999999962697e-01 1.529170457567099442e-04
1.380000000000001847e+01 -7.999999999999962697e-01 8.273454773892089482e-05
1.400000000000001776e+01 -7.999999999999962697e-01 3.700973601987246788e-05
1.420000000000001705e+01 -7.999999999999962697e-01 8.815999529362634546e-06
1.440000000000001634e+01 -7.999999999999962697e-01 -7.224252017435284645e-06
1.460000000000001563e+01 -7.999999999999962697e-01 -1.517407497944291108e-05
1.480000000000001847e+01 -7.999999999999962697e-01 -1.800774753966625171e-05
1.500000000000001776e+01 -7.999999999999962697e-01 -1.782559175933214822e-05

-5.000000000000000000e+00 -5.999999999999960920e-01 -4.873946127593515243e-08
-4.799999999999999822e+00 -5.999999999999960920e-01 -8.997073667432445197e-08
-4.599999999999999645e+00 -5.999999999999960920e-01 -1.583434562157486523e-07
-4.399999999999999467e+00 -5.999999999999960920e-01 -2.635438752977531680e-07
-4.199999999999999289e+00 -5.999999999999960920e-01 -4.091725395320334669e-07
-3.999999999999999112e+00 -5.999999999999960920e-01 -5.773226001729438973e-07
-3.799999999999998934e+00 -5.999999999999960920e-01 -6.968024278156336033e-07
-3.599999999999998757e+00 -5.999999999999960920e-01 -5.840699742241078448e-07
-3.399999999999998579e+00 -5.999999999999960920e-01 1.580496733327036303e-07
-3.199999999999998401e+00 -5.999999999999960920e-01 2.302790244213993531e-06
-2.999999999999998224e+00 -5.999999999999960920e-01 7.245964976935007231e-06
-2.799999999999998046e+00 -5.999999999999960920e-01 1.736499316745976023e-05
-2.599999999999997868e+00 -5.999999999999960920e-01 3.652915788535449136e-05
-2.399999999999997691e+00 -5.999999999999960920e-01 7.081874319788815809e-05
-2.199999999999997513e+00 -5.999999999999960920e-01 1.295353277068114609e-04
-1.999999999999997335e+00 -5.999999999999960920e-01 2.265925606644235131e-04
-1.799999999999997158e+00 -5.999999999999960920e-01 3.823080263255732719e-04
-1.599999999999996980e+00 -5.999999999999960920e-01 6.253825156403458076e-04
-1.399999999999996803e+00 -5.999999999999960920e-01 9.943803894430958308e-04
-1.199999999999996625e+00 -5.999999999999960920e-01 1.537370376645556249e-03
-9.999999999999964473e-01 -5.999999999999960920e-01 2.307906242452360465e-03
-7.999999999999962697e-01 -5.999999999999960920e-01 3.356046302571225135e-03
-5.999999999999960920e-01 -5.999999999999960920e-01 4.715658194104885986e-03
-3.999999999999959144e-01 -5.999999999999960920e-01 6.392805634568715818e-03
-1.999999999999957367e-01 -5.999999999999960920e-01 8.357060671108390570e-03
4.440892098500626162e-15 -5.999999999999960920e-01 1.051988320877455391e-02
2.000000000000046185e-01 -5.999999999999960920e-01 1.267500630358532436e-02
4.000000000000047962e-01 -5.999999999999960920e-01 1.443487387449558616e-02
6.000000000000049738e-01 -5.999999999999960920e-01 1.529493157860184818e-02
8.000000000000051514e-01 -5.999999999999960920e-01 1.488707204474257022e-02
1.000000000000005329e+00 -5.999999999999960920e-01 1.320716580671988175e-02
1.200000000000005507e+00 -5.999999999999960920e-01 1.054258986428311881e-02
1.400000000000005684e+00 -5.999999999999960920e-01 7.262069740240190661e-03
1.600000000000005862e+00 -5.999999999999960920e-01 3.884125505711321768e-03
1.800000000000006040e+00 -5.999999999999960920e-01 1.540477043200814836e-03
2.000000000000006217e+00 -5.999999999999960920e-01 2.355211293671072986e-03
2.200000000000006395e+00 -5.999999999999960920e-01 8.647063630987437619e-03
2.400000000000006573e+00 -5.999999999999960920e-01 2.053683832617342678e-02
2.600000000000006750e+00 -5.999999999999960920e-01 3.375497094463403291e-02
2.800000000000006928e+00 -5.999999999999960920e-01 4.193746688210398671e-02
3.000000000000007105e+00 -5.999999999999960920e-01 4.381187410988240244e-02
3.200000000000006395e+00 -5.999999999999960920e-01 4.305068563111486002e-02
3.400000000000007461e+00 -5.999999999999960920e-01 4.240403343632722505e-02
3.600000000000008527e+00 -5.999999999999960920e-01 4.238815538965545054e-02
3.800000000000007816e+00 -5.999999999999960920e-01 4.252257421284633132e-02
4.000000000000007105e+00 -5.999999999999960920e-01 4.247746252613252699e-02
4.200000000000008171e+00 -5.999999999999960920e-01 4.249564436681618068e-02
4.400000000000009237e+00 -5.999999999999960920e-01 4.294544371379188652e-02
4.600000000000008527e+00 -5.999999999999960920e-01 4.311221695100563717e-02
4.800000000000007816e+00 -5.999999999999960920e-01 3.975123171865902610e-02
5.000000000000008882e+00 -5.999999999999960920e-01 2.842423719208022129e-02
5.200000000000009948e+00 -5.999999999999960920e-01 1.077409152060044249e-02
5.400000000000009237e+00 -5.999999999999960920e-01 -4.924036543999628888e-03
5.600000000000008527e+00 -5.999999999999960920e-01 -1.303074484548484915e-02
5.800000000000009592e+00 -5.999999999999960920e-01 -1.360730548324864779e-02
6.000000000000010658e+00 -5.999999999999960920e-01 -9.661057329331590449e-03
6.200000000000009948e+00 -5.999999999999960920e-01 -4.179658453991274419e-03
6.400000000000009237e+00 -5.999999999999960920e-01 9.926617365184681099e-04
6.600000000000010303e+00 -5.999999999999960920e-01 4.909905060730560336e-03
6.800000000000011369e+00 -5.999999999999960920e-01 7.117487750788058926e-03
7.000000000000010658e+00 -5.999999999999960920e-01 7.482860279857003923e-03
7.200000000000009948e+00 -5.999999999999960920e-01 6.169428947732155145e-03
7.400000000000011013e+00 -5.999999999999960920e-01 3.667153744982569810e-03
7.600000000000012079e+00 -5.999999999999960920e-01 8.076158289906805975e-04
7.800000000000011369e+00 -5.999999999999960920e-01 -1.424976378118098571e-03
8.000000000000010658e+00 -5.999999999999960920e-01 -2.386401202415287890e-03
8.200000000000011724e+00 -5.999999999999960920e-01 -2.124740244517793995e-03
8.400000000000012790e+00 -5.999999999999960920e-01 -1.088328743780568337e-03
8.600000000000012079e+00 -5.999999999999960920e-01 3.598313556807416049e-04
8.800000000000011369e+00 -5.999999999999960920e-01 2.056726332668919795e-03
9.000000000000012434e+00 -5.999999999999960920e-01 3.959729337601546051e-03
9.200000000000013500e+00 -5.999999999999960920e-01 6.102085504126129878e-03
9.400000000000012790e+00 -5.999999999999960920e-01 8.571100077140137927e-03
9.600000000000012079e+00 -5.999999999999960920e-01 1.136329380519634710e-02
9.800000000000013145e+00 -5.999999999999960920e-01 1.411712893396965124e-02
1.000000000000001421e+01 -5.999999999999960920e-01 1.617666236368054886e-02
1.020000000000001350e+01 -5.999999999999960920e-01 1.705010015167195830e-02
1.040000000000001279e+01 -5.999999999999960920e-01 1.668225381340748825e-02
1.060000000000001386e+01 -5.999999999999960920e-01 1.535072889640267529e-02
1.080000000000001492e+01 -5.999999999999960920e-01 1.344587193001019199e-02
1.100000000000001421e+01 -5.999999999999960920e-01 1.132185084603577752e-02
1.120000000000001350e+01 -5.999999999999960920e-01 9.237098005383933760e-03
1.140000000000001279e+01 -5.999999999999960920e-01 7.348177777556027385e-03
1.160000000000001563e+01 -5.999999999999960920e-01 5.727783589807676837e-03
1.180000000000001492e+01 -5.999999999999960920e-01 4.390290297045746325e-03
1.200000000000001421e+01 -5.999999999999960920e-01 3.315915726971815219e-03
1.220000000000001705e+01 -5.999999999999960920e-01 2.469276577827307986e-03
1.240000000000001634e+01 -5.999999999999960920e-01 1.811378119355571640e-03
1.260000000000001563e+01 -5.999999999999960920e-01 1.306001177542040308e-03
1.280000000000001492e+01 -5.999999999999960920e-01 9.221976157960866827e-04
1.300000000000001421e+01 -5.999999999999960920e-01 6.345618145375084718e-04
1.320000000000001705e+01 -5.999999999999960920e-01 4.225249587646715725e-04
1.340000000000001634e+01 -5.999999999999960920e-01 2.694248022346667050e-04
1.360000000000001563e+01 -5.999999999999960920e-01 1.617006015978134223e-04
1.380000000000001847e+01 -5.999999999999960920e-01 8.830495419124792002e-05
1.400000000000001776e+01 -5.999999999999960920e-01 4.029791069580989857e-05
1.420000000000001705e+01 -5.999999999999960920e-01 1.055239340931830237e-05
1.440000000000001634e+01 -5.999999999999960920e-01 -6.489518012826650780e-06
1.460000000000001563e+01 -5.999999999999960920e-01 -1.504419068387845371e-05
1.480000000000001847e+01 -5.999999999999960920e-01 -1.820947106723929789e-05
1.500000000000001776e+01 -5.999999999999960920e-01 -1.818036536059911080e-05

-5.000000000000000000e+00 -3.999999999999959144e-01 -5.198160455823091763e-08
-4.799999999999999822e+00 -3.999999999999959144e-01 -9.596223738523731640e-08
-4.599999999999999645e+00 -3.999999999999959144e-01 -1.689056522357657433e-07
-4.399999999999999467e+00 -3.999999999999959144e-01 -2.811685359202263897e-07
-4.199999999999999289e+00 -3.999999999999959144e-01 -4.366512117611554875e-07
-3.999999999999999112e+00 -3.999999999999959144e-01 -6.163853538450376091e-07
-3.799999999999998934e+00 -3.999999999999959144e-01 -7.447003888830293818e-07
-3.599999999999998757e+00 -3.999999999999959144e-01 -6.262950425052068235e-07
-3.399999999999998579e+00 -3.999999999999959144e-01 1.618027077182852154e-07
-3.199999999999998401e+00 -3.999999999999959144e-01 2.443923589447624228e-06
-2.999999999999998224e+00 -3.999999999999959144e-01 7.710597281953763448e-06
-2.799999999999998046e+00 -3.999999999999959144e-01 1.850741900332885677e-05
-2.599999999999997868e+00 -3.999999999999959144e-01 3.899486738559272627e-05
-2.399999999999997691e+00 -3.999999999999959144e-01 7.575122088660123294e-05
-2.199999999999997513e+00 -3.999999999999959144e-01 1.389234257101447053e-04
-1.999999999999997335e+00 -3.999999999999959144e-01 2.438428459205592414e-04
-1.799999999999997158e+00 -3.999999999999959144e-01 4.131446565132153737e-04
-1.599999999999996980e+00 -3.999999999999959144e-01 6.791540050650144442e-04
-1.399999999999996803e+00 -3.999999999999959144e-01 1.085741727489579955e-03
-1.199999999999996625e+00 -3.999999999999959144e-01 1.688078211976998429e-03
-9.999999999999964473e-01 -3.999999999999959144e-01 2.548190391138819774e-03
-7.999999999999962697e-01 -3.999999999999959144e-01 3.725111109966653539e-03
-5.999999999999960920e-01 -3.999999999999959144e-01 5.262209428540558405e-03
-3.999999999999959144e-01 -3.999999999999959144e-01 7.179051348653368858e-03
-1.999999999999957367e-01 -3.999999999999959144e-01 9.467672740881198298e-03
4.440892098500626162e-15 -3.999999999999959144e-01 1.205922151703491679e-02
2.000000000000046185e-01 -3.999999999999959144e-01 1.470902577420782689e-02
4.000000000000047962e-01 -3.999999999999959144e-01 1.686196042428639644e-02
6.000000000000049738e-01 -3.999999999999959144e-01 1.772252449771704805e-02
8.000000000000051514e-01 -3.999999999999959144e-01 1.661285728641927542e-02
1.000000000000005329e+00 -3.999999999999959144e-01 1.353848088462570980e-02
1.200000000000005507e+00 -3.999999999999959144e-01 8.938457884636754822e-03
1.400000000000005684e+00 -3.999999999999959144e-01 3.100620721587588405e-03
1.600000000000005862e+00 -3.999999999999959144e-01 -3.741769055784389519e-03
1.800000000000006040e+00 -3.999999999999959144e-01 -1.063548481086167008e-02
2.000000000000006217e+00 -3.999999999999959144e-01 -1.506619253048119972e-02
2.200000000000006395e+00 -3.999999999999959144e-01 -1.362957886977296355e-02
2.400000000000006573e+00 -3.999999999999959144e-01 -4.478836736496120095e-03
2.600000000000006750e+00 -3.999999999999959144e-01 8.600777921646440144e-03
2.800000000000006928e+00 -3.999999999999959144e-01 1.592392329325879180e-02
3.000000000000007105e+00 -3.999999999999959144e-01 1.667522964382058340e-02
3.200000000000006395e+00 -3.999999999999959144e-01 1.709752023733177029e-02
3.400000000000007461e+00 -3.999999999999959144e-01 1.878176625525987756e-02
3.600000000000008527e+00 -3.999999999999959144e-01 2.060823108241582186e-02
3.800000000000007816e+00 -3.999999999999959144e-01 2.117953346970233297e-02
4.000000000000007105e+00 -3.999999999999959144e-01 1.976845763086360064e-02
4.200000000000008171e+00 -3.999999999999959144e-01 1.671270622446457618e-02
4.400000000000009237e+00 -3.999999999999959144e-01 1.318998755384028811e-02
4.600000000000008527e+00 -3.999999999999959144e-01 1.050553262205209532e-02
4.800000000000007816e+00 -3.999999999999959144e-01 7.251127545558647310e-03
5.000000000000008882e+00 -3.999999999999959144e-01 -3.683787645889084836e-03
5.200000000000009948e+00 -3.999999999999959144e-01 -2.113369977629264013e-02
5.400000000000009237e+00 -3.999999999999959144e-01 -3.271014001623197970e-02
5.600000000000008527e+00 -3.999999999999959144e-01 -3.380943766100327763e-02
5.800000000000009592e+00 -3.999999999999959144e-01 -2.716169992455891302e-02
6.000000000000010658e+00 -3.999999999999959144e-01 -1.723785489929435463e-02
6.200000000000009948e+00 -3.999999999999959144e-01 -7.493399097100563247e-03
6.400000000000009237e+00 -3.999999999999959144e-01 4.082611507182993724e-04
6.600000000000010303e+00 -3.999999999999959144e-01 5.869508295921553598e-03
6.800000000000011369e+00 -3.999999999999959144e-01 8.706480515790112826e-03
7.000000000000010658e+00 -3.999999999999959144e-01 8.977526906107756097e-03
7.200000000000009948e+00 -3.999999999999959144e-01 7.033126408770899729e-03
7.400000000000011013e+00 -3.999999999999959144e-01 3.625103559251007662e-03
7.600000000000012079e+00 -3.999999999999959144e-01 -5.581852708638355211e-05
7.800000000000011369e+00 -3.999999999999959144e-01 -2.725856101989816791e-03
8.000000000000010658e+00 -3.999999999999959144e-01 -3.771824914274272619e-03
8.200000000000011724e+00 -3.999999999999959144e-01 -3.521976906078171272e-03
8.400000000000012790e+00 -3.999999999999959144e-01 -2.566287563505767217e-03
8.600000000000012079e+00 -3.999999999999959144e-01 -1.246911154056788013e-03
8.800000000000011369e+00 -3.999999999999959144e-01 2.905870701747378482e-04
9.000000000000012434e+00 -3.999999999999959144e-01 1.988302943484769863e-03
9.200000000000013500e+00 -3.999999999999959144e-01 3.845334557440349688e-03
9.400000000000012790e+00 -3.999999999999959144e-01 5.947724075592324654e-03
9.600000000000012079e+00 -3.999999999999959144e-01 8.469888831433087378e-03
9.800000000000013145e+00 -3.999999999999959144e-01 1.133121451013056197e-02
1.000000000000001421e+01 -3.999999999999959144e-01 1.389688882336959780e-02
1.020000000000001350e+01 -3.999999999999959144e-01 1.543520276386041272e-02
1.040000000000001279e+01 -3.999999999999959144e-01 1.566861994137761643e-02
1.060000000000001386e+01 -3.999999999999959144e-01 1.478491209544266494e-02
1.080000000000001492e+01 -3.999999999999959144e-01 1.317545068269651912e-02
1.100000000000001421e+01 -3.999999999999959144e-01 1.122848507352144573e-02
1.120000000000001350e+01 -3.999999999999959144e-01 9.239708003465135419e-03
1.140000000000001279e+01 -3.999999999999959144e-01 7.396002248906028212e-03
1.160000000000001563e+01 -3.999999999999959144e-01 5.791642589070104818e-03
1.180000000000001492e+01 -3.999999999999959144e-01 4.454951951640427447e-03
1.200000000000001421e+01 -3.999999999999959144e-01 3.374398202306005522e-03
1.220000000000001705e+01 -3.999999999999959144e-01 2.519060271024989826e-03
1.240000000000001634e+01 -3.999999999999959144e-01 1.852138869959682119e-03
1.260000000000001563e+01 -3.999999999999959144e-01 1.338386053997565536e-03
1.280000000000001492e+01 -3.999999999999959144e-01 9.472269064292188068e-04
1.300000000000001421e+01 -3.999999999999959144e-01 6.533605346241853819e-04
1.320000000000001705e+01 -3.999999999999959144e-01 4.362049022704451930e-04
1.340000000000001634e+01 -3.999999999999959144e-01 2.790264538799051039e-04
1.360000000000001563e+01 -3.999999999999959144e-01 1.681581525647447850e-04
1.380000000000001847e+01 -3.999999999999959144e-01 9.242409444024621311e-05
1.400000000000001776e+01 -3.999999999999959144e-01 4.274530287706989869e-05
1.420000000000001705e+01 -3.999999999999959144e-01 1.185666623143673985e-05
1.440000000000001634e+01 -3.999999999999959144e-01 -5.927039531961044958e-06
1.460000000000001563e+01 -3.999999999999959144e-01 -1.493218817337589049e-05
1.480000000000001847e+01 -3.999999999999959144e-01 -1.834628539212909159e-05
1.500000000000001776e+01 -3.999999999999959144e-01 -1.843358872614227355e-05

-5.000000000000000000e+00 -1.999999999999957367e-01 -5.402966311103255605e-08
-4.799999999999999822e+00 -1.999999999999957367e-01 -9.974731128726077144e-08
-4.599999999999999645e+00 -1.999999999999957367e-01 -1.755788555789434363e-07
-4.399999999999999467e+00 -1.999999999999957367e-01 -2.923054003957033967e-07
-4.199999999999999289e+00 -1.999999999999957367e-01 -4.540186342085160657e-07
-3.999999999999999112e+00 -1.999999999999957367e-01 -6.410836420666938359e-07
-3.799999999999998934e+00 -1.999999999999957367e-01 -7.750070209062863355e-07
-3.599999999999998757e+00 -1.999999999999957367e-01 -6.530657423607228209e-07
-3.399999999999998579e+00 -1.999999999999957367e-01 1.640182365520949790e-07
-3.199999999999998401e+00 -1.999999999999957367e-01 2.532944388375364349e-06
-2.999999999999998224e+00 -1.999999999999957367e-01 8.004449821962250774e-06
-2.799999999999998046e+00 -1.999999999999957367e-01 1.923158996031683842e-05
-2.599999999999997868e+00 -1.999999999999957367e-01 4.056226338380643237e-05
-2.399999999999997691e+00 -1.999999999999957367e-01 7.889818083521132333e-05
-2.199999999999997513e+00 -1.999999999999957367e-01 1.449408286782704854e-04
-1.999999999999997335e+00 -1.999999999999957367e-01 2.549606472743818643e-04
-1.799999999999997158e+00 -1.999999999999957367e-01 4.331412133637706674e-04
-1.599999999999996980e+00 -1.999999999999957367e-01 7.142465792840245898e-04
-1.399999999999996803e+00 -1.999999999999957367e-01 1.145740202659203131e-03
-1.199999999999996625e+00 -1.999999999999957367e-01 1.787631427134698733e-03
-9.999999999999964473e-01 -1.999999999999957367e-01 2.707796661794125304e-03
-7.999999999999962697e-01 -1.999999999999957367e-01 3.971770064200430897e-03
-5.999999999999960920e-01 -1.999999999999957367e-01 5.630965950511928643e-03
-3.999999999999959144e-01 -1.999999999999957367e-01 7.719144731162171438e-03
-1.999999999999957367e-01 -1.999999999999957367e-01 1.025509541522495391e-02
4.440892098500626162e-15 -1.999999999999957367e-01 1.319997648676949666e-02
2.000000000000046185e-01 -1.999999999999957367e-01 1.629474262436023113e-02
4.000000000000047962e-01 -1.999999999999957367e-01 1.892413325537232668e-02
6.000000000000049738e-01 -1.999999999999957367e-01 2.013582196788531523e-02
8.000000000000051514e-01 -1.999999999999957367e-01 1.838804113885639940e-02
1.000000000000005329e+00 -1.999999999999957367e-01 1.388864097108145901e-02
1.200000000000005507e+00 -1.999999999999957367e-01 7.662755058061060560e-03
1.400000000000005684e+00 -1.999999999999957367e-01 -2.615366700325658729e-04
1.600000000000005862e+00 -1.999999999999957367e-01 -1.006189095703281799e-02
1.800000000000006040e+00 -1.999999999999957367e-01 -2.119494618974397671e-02
2.000000000000006217e+00 -1.999999999999957367e-01 -3.133745552219839581e-02
2.200000000000006395e+00 -1.999999999999957367e-01 -3.729435236518918034e-02
2.400000000000006573e+00 -1.999999999999957367e-01 -3.630496953409134697e-02
2.600000000000006750e+00 -1.999999999999957367e-01 -2.820340121176824824e-02
2.800000000000006928e+00 -1.999999999999957367e-01 -2.150646789543016191e-02
3.000000000000007105e+00 -1.999999999999957367e-01 -1.676752829986084478e-02
3.200000000000006395e+00 -1.999999999999957367e-01 -1.005565458247119695e-02
3.400000000000007461e+00 -1.999999999999957367e-01 -3.440972799973686727e-03
3.600000000000008527e+00 -1.999999999999957367e-01 1.267522075961827199e-03
3.800000000000007816e+00 -1.999999999999957367e-01 2.547173046092211009e-03
4.000000000000007105e+00 -1.999999999999957367e-01 -5.676298546365509236e-04
4.200000000000008171e+00 -1.999999999999957367e-01 -7.952956510323360567e-03
4.400000000000009237e+00 -1.999999999999957367e-01 -1.862315137120350295e-02
4.600000000000008527e+00 -1.999999999999957367e-01 -3.067972918235847488e-02
4.800000000000007816e+00 -1.999999999999957367e-01 -4.124752106810092300e-02
5.000000000000008882e+00 -1.999999999999957367e-01 -5.288354158640036495e-02
5.200000000000009948e+00 -1.999999999999957367e-01 -6.348491763478640582e-02
5.400000000000009237e+00 -1.999999999999957367e-01 -6.335164403309083425e-02
5.600000000000008527e+00 -1.999999999999957367e-01 -5.382771922330975567e-02
5.800000000000009592e+00 -1.999999999999957367e-01 -3.919291595095997921e-02
6.000000000000010658e+00 -1.999999999999957367e-01 -2.362933072151485875e-02
6.200000000000009948e+00 -1.999999999999957367e-01 -1.023858688876066667e-02
6.400000000000009237e+00 -1.999999999999957367e-01 -1.604486622394822929e-04
6.600000000000010303e+00 -1.999999999999957367e-01 6.478156404927938941e-03
6.800000000000011369e+00 -1.999999999999957367e-01 9.788556012346575491e-03
7.000000000000010658e+00 -1.999999999999957367e-01 1.000571723706583475e-02
7.200000000000009948e+00 -1.999999999999957367e-01 7.633663736283071571e-03
7.400000000000011013e+00 -1.999999999999957367e-01 3.631965720993637209e-03
7.600000000000012079e+00 -1.999999999999957367e-01 -5.374359470339319135e-04
7.800000000000011369e+00 -1.999999999999957367e-01 -3.412416691683676628e-03
8.000000000000010658e+00 -1.999999999999957367e-01 -4.481978352360720640e-03
8.200000000000011724e+00 -1.999999999999957367e-01 -4.266256682237652177e-03
8.400000000000012790e+00 -1.999999999999957367e-01 -3.378550481685006247e-03
8.600000000000012079e+00 -1.999999999999957367e-01 -2.133805626796879060e-03
8.800000000000011369e+00 -1.999999999999957367e-01 -6.783880582594889594e-04
9.000000000000012434e+00 -1.999999999999957367e-01 9.193346981276447278e-04
9.200000000000013500e+00 -1.999999999999957367e-01 2.637459638240833432e-03
9.400000000000012790e+00 -1.999999999999957367e-01 4.522687603931057135e-03
9.600000000000012079e+00 -1.999999999999957367e-01 6.788368142369014500e-03
9.800000000000013145e+00 -1.999999999999957367e-01 9.573331746991931013e-03
1.000000000000001421e+01 -1.999999999999957367e-01 1.236502356351275832e-02
1.020000000000001350e+01 -1.999999999999957367e-01 1.430243739121382640e-02
1.040000000000001279e+01 -1.999999999999957367e-01 1.493222004513387359e-02
1.060000000000001386e+01 -1.999999999999957367e-01 1.435627600161067802e-02
1.080000000000001492e+01 -1.999999999999957367e-01 1.295508747071736667e-02
1.100000000000001421e+01 -1.999999999999957367e-01 1.113611533742640131e-02
1.120000000000001350e+01 -1.999999999999957367e-01 9.219232630051454533e-03
1.140000000000001279e+01 -1.999999999999957367e-01 7.411675517578084071e-03
1.160000000000001563e+01 -1.999999999999957367e-01 5.822442488343750576e-03
1.180000000000001492e+01 -1.999999999999957367e-01 4.489512038269682752e-03
1.200000000000001421e+01 -1.999999999999957367e-01 3.407168126563385122e-03
1.220000000000001705e+01 -1.999999999999957367e-01 2.547717412832873913e-03
1.240000000000001634e+01 -1.999999999999957367e-01 1.876012244792020674e-03
1.260000000000001563e+01 -1.999999999999957367e-01 1.357584576239767062e-03
1.280000000000001492e+01 -1.999999999999957367e-01 9.621984733842155538e-04
1.300000000000001421e+01 -1.999999999999957367e-01 6.646836991896743711e-04
1.320000000000001705e+01 -1.999999999999957367e-01 4.444912175300436575e-04
1.340000000000001634e+01 -1.999999999999957367e-01 2.848699251497269409e-04
1.360000000000001563e+01 -1.999999999999957367e-01 1.721045939054545372e-04
1.380000000000001847e+01 -1.999999999999957367e-01 9.495155319979534537e-05
1.400000000000001776e+01 -1.999999999999957367e-01 4.425360430419466814e-05
1.420000000000001705e+01 -1.999999999999957367e-01 1.266531644261780617e-05
1.440000000000001634e+01 -1.999999999999957367e-01 -5.574069921346293507e-06
1.460000000000001563e+01 -1.999999999999957367e-01 -1.485700527276996976e-05
1.480000000000001847e+01 -1.999999999999957367e-01 -1.842529153515250225e-05
1.500000000000001776e+01 -1.999999999999957367e-01 -1.858536463425521632e-05

-5.000000000000000000e+00 4.440892098500626162e-15 -5.473015178651839843e-08
-4.799999999999999822e+00 4.440892098500626162e-15 -1.010419466753253946e-07
-4.599999999999999645e+00 4.440892098500626162e-15 -1.778614472932175944e-07
-4.399999999999999467e+00 4.440892098500626162e-15 -2.961150750165812083e-07
-4.199999999999999289e+00 4.440892098500626162e-15 -4.599603105523002201e-07
-3.999999999999999112e+00 4.440892098500626162e-15 -6.495349159872308845e-07
-3.799999999999998934e+00 4.440892098500626162e-15 -7.853810877969815931e-07
-3.599999999999998757e+00 4.440892098500626162e-15 -6.622383458563120456e-07
-3.399999999999998579e+00 4.440892098500626162e-15 1.647506498734271702e-07
-3.199999999999998401e+00 4.440892098500626162e-15 2.563373537468558221e-06
-2.999999999999998224e+00 4.440892098500626162e-15 8.105029283431107513e-06
-2.799999999999998046e+00 4.440892098500626162e-15 1.947975161626110645e-05
-2.599999999999997868e+00 4.440892098500626162e-15 4.110017475917715057e-05
-2.399999999999997691e+00 4.440892098500626162e-15 7.998024183946291475e-05
-2.199999999999997513e+00 4.440892098500626162e-15 1.470148358106727329e-04
-1.999999999999997335e+00 4.440892098500626162e-15 2.588034881376128997e-04
-1.799999999999997158e+00 4.440892098500626162e-15 4.400746975924644134e-04
-1.599999999999996980e+00 4.440892098500626162e-15 7.264538451742949760e-04
-1.399999999999996803e+00 4.440892098500626162e-15 1.166676978094166161e-03
-1.199999999999996625e+00 4.440892098500626162e-15 1.822473281433117280e-03
-9.999999999999964473e-01 4.440892098500626162e-15 2.763814173923410250e-03
-7.999999999999962697e-01 4.440892098500626162e-15 4.058630404016065965e-03
-5.999999999999960920e-01 4.440892098500626162e-15 5.761554254448537221e-03
-3.999999999999959144e-01 4.440892098500626162e-15 7.912545572097619273e-03
-1.999999999999957367e-01 4.440892098500626162e-15 1.054259107057115008e-02
4.440892098500626162e-15 4.440892098500626162e-15 1.362761718529788106e-02
2.000000000000046185e-01 4.440892098500626162e-15 1.691077929466126839e-02
4.000000000000047962e-01 4.440892098500626162e-15 1.983605638007424760e-02
6.000000000000049738e-01 4.440892098500626162e-15 2.151147480260554370e-02
8.000000000000051514e-01 4.440892098500626162e-15 1.943975035725299325e-02
1.000000000000005329e+00 4.440892098500626162e-15 1.409297814782926178e-02
1.200000000000005507e+00 4.440892098500626162e-15 7.179851235280716899e-03
1.400000000000005684e+00 4.440892098500626162e-15 -1.561529278472847731e-03
1.600000000000005862e+00 4.440892098500626162e-15 -1.254600177750091021e-02
1.800000000000006040e+00 4.440892098500626162e-15 -2.545878086326353734e-02
2.000000000000006217e+00 4.440892098500626162e-15 -3.824238838882423885e-02
2.200000000000006395e+00 4.440892098500626162e-15 -4.844133645264579041e-02
2.400000000000006573e+00 4.440892098500626162e-15 -5.389157155762602097e-02
2.600000000000006750e+00 4.440892098500626162e-15 -5.122358190415992468e-02
2.800000000000006928e+00 4.440892098500626162e-15 -4.441211515840944729e-02
3.000000000000007105e+00 4.440892098500626162e-15 -3.444601963954978252e-02
3.200000000000006395e+00 4.440892098500626162e-15 -2.244876403970376411e-02
3.400000000000007461e+00 4.440892098500626162e-15 -1.279608481490621466e-02
3.600000000000008527e+00 4.440892098500626162e-15 -6.590028163027403588e-03
3.800000000000007816e+00 4.440892098500626162e-15 -4.949065427181734318e-03
4.000000000000007105e+00 4.440892098500626162e-15 -8.865221107591613955e-03
4.200000000000008171e+00 4.440892098500626162e-15 -1.841798375394868015e-02
4.400000000000009237e+00 4.440892098500626162e-15 -3.326295200713333400e-02
4.600000000000008527e+00 4.440892098500626162e-15 -5.266950447677675590e-02
4.800000000000007816e+00 4.440892098500626162e-15 -7.154434481513709254e-02
5.000000000000008882e+00 4.440892098500626162e-15 -8.454558363435289714e-02
5.200000000000009948e+00 4.440892098500626162e-15 -8.750062669737282417e-02
5.400000000000009237e+00 4.440892098500626162e-15 -7.809190238737295786e-02
5.600000000000008527e+00 4.440892098500626162e-15 -6.247195101557354024e-02
5.800000000000009592e+00 4.440892098500626162e-15 -4.411826191510184042e-02
6.000000000000010658e+00 4.440892098500626162e-15 -2.616948152947659242e-02
6.200000000000009948e+00 4.440892098500626162e-15 -1.131574804352776867e-02
6.400000000000009237e+00 4.440892098500626162e-15 -3.968245992708863807e-04
6.600000000000010303e+00 4.440892098500626162e-15 6.685319101241259630e-03
6.800000000000011369e+00 4.440892098500626162e-15 1.017244813120458079e-02
7.000000000000010658e+00 4.440892098500626162e-15 1.037233652425159636e-02
7.200000000000009948e+00 4.440892098500626162e-15 7.848813113651339698e-03
7.400000000000011013e+00 4.440892098500626162e-15 3.640888808146363741e-03
7.600000000000012079e+00 4.440892098500626162e-15 -6.891851354164772216e-04
7.800000000000011369e+00 4.440892098500626162e-15 -3.623963014593717738e-03
8.000000000000010658e+00 4.440892098500626162e-15 -4.702738340616526014e-03
8.200000000000011724e+00 4.440892098500626162e-15 -4.505063176458396629e-03
8.400000000000012790e+00 4.440892098500626162e-15 -3.640948410078777547e-03
8.600000000000012079e+00 4.440892098500626162e-15 -2.419554314389993181e-03
8.800000000000011369e+00 4.440892098500626162e-15 -9.893503255659844963e-04
9.000000000000012434e+00 4.440892098500626162e-15 5.783169764575418282e-04
9.200000000000013500e+00 4.440892098500626162e-15 2.255899756581178361e-03
9.400000000000012790e+00 4.440892098500626162e-15 4.075241882279030496e-03
9.600000000000012079e+00 4.440892098500626162e-15 6.246259281743866618e-03
9.800000000000013145e+00 4.440892098500626162e-15 8.980329888918746339e-03
1.000000000000001421e+01 4.440892098500626162e-15 1.182911962988453594e-02
1.020000000000001350e+01 4.440892098500626162e-15 1.389666361770089398e-02
1.040000000000001279e+01 4.440892098500626162e-15 1.466385955523514563e-02
1.060000000000001386e+01 4.440892098500626162e-15 1.419725751973645138e-02
1.080000000000001492e+01 4.440892098500626162e-15 1.287105359826324659e-02
1.100000000000001421e+01 4.440892098500626162e-15 1.109868930181338517e-02
1.120000000000001350e+01 4.440892098500626162e-15 9.208375712367530830e-03
1.140000000000001279e+01 4.440892098500626162e-15 7.414513563888562760e-03
1.160000000000001563e+01 4.440892098500626162e-15 5.831328699432191190e-03
1.180000000000001492e+01 4.440892098500626162e-15 4.500251356477596824e-03
1.200000000000001421e+01 4.440892098500626162e-15 3.417661749987945669e-03
1.220000000000001705e+01 4.440892098500626162e-15 2.557042867889314924e-03
1.240000000000001634e+01 4.440892098500626162e-15 1.883858746862613611e-03
1.260000000000001563e+01 4.440892098500626162e-15 1.363937403951088903e-03
1.280000000000001492e+01 4.440892098500626162e-15 9.671769541843181850e-04
1.300000000000001421e+01 4.440892098500626162e-15 6.684630935564254105e-04
1.320000000000001705e+01 4.440892098500626162e-15 4.472652298507026202e-04
1.340000000000001634e+01 4.440892098500626162e-15 2.868309822267516105e-04
1.360000000000001563e+01 4.440892098500626162e-15 1.734318756850586590e-04
1.380000000000001847e+01 4.440892098500626162e-15 9.580333975138624917e-05
1.400000000000001776e+01 4.440892098500626162e-15 4.476304796237155352e-05
1.420000000000001705e+01 4.440892098500626162e-15 1.293926079229503090e-05
1.440000000000001634e+01 4.440892098500626162e-15 -5.453792080604520905e-06
1.460000000000001563e+01 4.440892098500626162e-15 -1.483058499159449454e-05
1.480000000000001847e+01 4.440892098500626162e-15 -1.845109564770701271e-05
1.500000000000001776e+01 4.440892098500626162e-15 -1.863592168333983188e-05

-5.000000000000000000e+00 2.000000000000046185e-01 -5.402966311103252958e-08
-4.799999999999999822e+00 2.000000000000046185e-01 -9.974731128726070527e-08
-4.599999999999999645e+00 2.000000000000046185e-01 -1.755788555789431451e-07
-4.399999999999999467e+00 2.000000000000046185e-01 -2.923054003957031320e-07
-4.199999999999999289e+00 2.000000000000046185e-01 -4.540186342085154834e-07
-3.999999999999999112e+00 2.000000000000046185e-01 -6.410836420666932006e-07
-3.799999999999998934e+00 2.000000000000046185e-01 -7.750070209062834767e-07
-3.599999999999998757e+00 2.000000000000046185e-01 -6.530657423607222916e-07
-3.399999999999998579e+00 2.000000000000046185e-01 1.640182365520945025e-07
-3.199999999999998401e+00 2.000000000000046185e-01 2.532944388375366890e-06
-2.999999999999998224e+00 2.000000000000046185e-01 8.004449821962233833e-06
-2.799999999999998046e+00 2.000000000000046185e-01 1.923158996031681131e-05
-2.599999999999997868e+00 2.000000000000046185e-01 4.056226338380639171e-05
-2.399999999999997691e+00 2.000000000000046185e-01 7.889818083521121491e-05
-2.199999999999997513e+00 2.000000000000046185e-01 1.449408286782703499e-04
-1.999999999999997335e+00 2.000000000000046185e-01 2.549606472743813222e-04
-1.799999999999997158e+00 2.000000000000046185e-01 4.331412133637698001e-04
-1.599999999999996980e+00 2.000000000000046185e-01 7.142465792840237224e-04
-1.399999999999996803e+00 2.000000000000046185e-01 1.145740202659200745e-03
-1.199999999999996625e+00 2.000000000000046185e-01 1.787631427134696999e-03
-9.999999999999964473e-01 2.000000000000046185e-01 2.707796661794122702e-03
-7.999999999999962697e-01 2.000000000000046185e-01 3.971770064200426560e-03
-5.999999999999960920e-01 2.000000000000046185e-01 5.630965950511913030e-03
-3.999999999999959144e-01 2.000000000000046185e-01 7.719144731162146285e-03
-1.999999999999957367e-01 2.000000000000046185e-01 1.025509541522493656e-02
4.440892098500626162e-15 2.000000000000046185e-01 1.319997648676942727e-02
2.000000000000046185e-01 2.000000000000046185e-01 1.629474262436015827e-02
4.000000000000047962e-01 2.000000000000046185e-01 1.892413325537230240e-02
6.000000000000049738e-01 2.000000000000046185e-01 2.013582196788516951e-02
8.000000000000051514e-01 2.000000000000046185e-01 1.838804113885639593e-02
1.000000000000005329e+00 2.000000000000046185e-01 1.388864097108142952e-02
1.200000000000005507e+00 2.000000000000046185e-01 7.662755058061085714e-03
1.400000000000005684e+00 2.000000000000046185e-01 -2.615366700325474415e-04
1.600000000000005862e+00 2.000000000000046185e-01 -1.006189095703264973e-02
1.800000000000006040e+00 2.000000000000046185e-01 -2.119494618974338690e-02
2.000000000000006217e+00 2.000000000000046185e-01 -3.133745552219768110e-02
2.200000000000006395e+00 2.000000000000046185e-01 -3.729435236518831992e-02
2.400000000000006573e+00 2.000000000000046185e-01 -3.630496953409011879e-02
2.600000000000006750e+00 2.000000000000046185e-01 -2.820340121176656209e-02
2.800000000000006928e+00 2.000000000000046185e-01 -2.150646789542853821e-02
3.000000000000007105e+00 2.000000000000046185e-01 -1.676752829985945700e-02
3.200000000000006395e+00 2.000000000000046185e-01 -1.005565458247056204e-02
3.400000000000007461e+00 2.000000000000046185e-01 -3.440972799972878780e-03
3.600000000000008527e+00 2.000000000000046185e-01 1.267522075962646639e-03
3.800000000000007816e+00 2.000000000000046185e-01 2.547173046092865868e-03
4.000000000000007105e+00 2.000000000000046185e-01 -5.676298546358589858e-04
4.200000000000008171e+00 2.000000000000046185e-01 -7.952956510322423817e-03
4.400000000000009237e+00 2.000000000000046185e-01 -1.862315137120226782e-02
4.600000000000008527e+00 2.000000000000046185e-01 -3.067972918235691362e-02
4.800000000000007816e+00 2.000000000000046185e-01 -4.124752106809865398e-02
5.000000000000008882e+00 2.000000000000046185e-01 -5.288354158639810981e-02
5.200000000000009948e+00 2.000000000000046185e-01 -6.348491763478468497e-02
5.400000000000009237e+00 2.000000000000046185e-01 -6.335164403308976566e-02
5.600000000000008527e+00 2.000000000000046185e-01 -5.382771922330897157e-02
5.800000000000009592e+00 2.000000000000046185e-01 -3.919291595095963920e-02
6.000000000000010658e+00 2.000000000000046185e-01 -2.362933072151456038e-02
6.200000000000009948e+00 2.000000000000046185e-01 -1.023858688876053136e-02
6.400000000000009237e+00 2.000000000000046185e-01 -1.604486622394574917e-04
6.600000000000010303e+00 2.000000000000046185e-01 6.478156404927909451e-03
6.800000000000011369e+00 2.000000000000046185e-01 9.788556012346526919e-03
7.000000000000010658e+00 2.000000000000046185e-01 1.000571723706579486e-02
7.200000000000009948e+00 2.000000000000046185e-01 7.633663736283095858e-03
7.400000000000011013e+00 2.000000000000046185e-01 3.631965720993603382e-03
7.600000000000012079e+00 2.000000000000046185e-01 -5.374359470339365756e-04
7.800000000000011369e+00 2.000000000000046185e-01 -3.412416691683665352e-03
8.000000000000010658e+00 2.000000000000046185e-01 -4.481978352360738854e-03
8.200000000000011724e+00 2.000000000000046185e-01 -4.266256682237613146e-03
8.400000000000012790e+00 2.000000000000046185e-01 -3.378550481684972854e-03
8.600000000000012079e+00 2.000000000000046185e-01 -2.133805626796870386e-03
8.800000000000011369e+00 2.000000000000046185e-01 -6.783880582594752984e-04
9.000000000000012434e+00 2.000000000000046185e-01 9.193346981276504740e-04
9.200000000000013500e+00 2.000000000000046185e-01 2.637459638240918433e-03
9.400000000000012790e+00 2.000000000000046185e-01 4.522687603931112646e-03
9.600000000000012079e+00 2.000000000000046185e-01 6.788368142369051797e-03
9.800000000000013145e+00 2.000000000000046185e-01 9.573331746991965707e-03
1.000000000000001421e+01 2.000000000000046185e-01 1.236502356351283638e-02
1.020000000000001350e+01 2.000000000000046185e-01 1.430243739121388885e-02
1.040000000000001279e+01 2.000000000000046185e-01 1.493222004513387186e-02
1.060000000000001386e+01 2.000000000000046185e-01 1.435627600161069363e-02
1.080000000000001492e+01 2.000000000000046185e-01 1.295508747071737882e-02
1.100000000000001421e+01 2.000000000000046185e-01 1.113611533742640824e-02
1.120000000000001350e+01 2.000000000000046185e-01 9.219232630051454533e-03
1.140000000000001279e+01 2.000000000000046185e-01 7.411675517578091010e-03
1.160000000000001563e+01 2.000000000000046185e-01 5.822442488343751443e-03
1.180000000000001492e+01 2.000000000000046185e-01 4.489512038269682752e-03
1.200000000000001421e+01 2.000000000000046185e-01 3.407168126563385122e-03
1.220000000000001705e+01 2.000000000000046185e-01 2.547717412832873479e-03
1.240000000000001634e+01 2.000000000000046185e-01 1.876012244792019589e-03
1.260000000000001563e+01 2.000000000000046185e-01 1.357584576239766411e-03
1.280000000000001492e+01 2.000000000000046185e-01 9.621984733842151201e-04
1.300000000000001421e+01 2.000000000000046185e-01 6.646836991896740458e-04
1.320000000000001705e+01 2.000000000000046185e-01 4.444912175300434407e-04
1.340000000000001634e+01 2.000000000000046185e-01 2.848699251497268325e-04
1.360000000000001563e+01 2.000000000000046185e-01 1.721045939054544830e-04
1.380000000000001847e+01 2.000000000000046185e-01 9.495155319979527761e-05
1.400000000000001776e+01 2.000000000000046185e-01 4.425360430419467492e-05
1.420000000000001705e+01 2.000000000000046185e-01 1.266531644261781464e-05
1.440000000000001634e+01 2.000000000000046185e-01 -5.574069921346295201e-06
1.460000000000001563e+01 2.000000000000046185e-01 -1.485700527276996467e-05
1.480000000000001847e+01 2.000000000000046185e-01 -1.842529153515250225e-05
1.500000000000001776e+01 2.000000000000046185e-01 -1.858536463425521971e-05

-5.000000000000000000e+00 4.000000000000047962e-01 -5.198160455823073896e-08
-4.799999999999999822e+00 4.000000000000047962e-01 -9.596223738523714434e-08
-4.599999999999999645e+00 4.000000000000047962e-01 -1.689056522357655051e-07
-4.399999999999999467e+00 4.000000000000047962e-01 -2.811685359202254897e-07
-4.199999999999999289e+00 4.000000000000047962e-01 -4.366512117611543228e-07
-3.999999999999999112e+00 4.000000000000047962e-01 -6.163853538450362327e-07
-3.799999999999998934e+00 4.000000000000047962e-01 -7.447003888830291700e-07
-3.599999999999998757e+00 4.000000000000047962e-01 -6.262950425052105293e-07
-3.399999999999998579e+00 4.000000000000047962e-01 1.618027077182798156e-07
-3.199999999999998401e+00 4.000000000000047962e-01 2.443923589447630581e-06
-2.999999999999998224e+00 4.000000000000047962e-01 7.710597281953717708e-06
-2.799999999999998046e+00 4.000000000000047962e-01 1.850741900332879917e-05
-2.599999999999997868e+00 4.000000000000047962e-01 3.899486738559264495e-05
-2.399999999999997691e+00 4.000000000000047962e-01 7.575122088660097544e-05
-2.199999999999997513e+00 4.000000000000047962e-01 1.389234257101444343e-04
-1.999999999999997335e+00 4.000000000000047962e-01 2.438428459205585909e-04
-1.799999999999997158e+00 4.000000000000047962e-01 4.131446565132142895e-04
-1.599999999999996980e+00 4.000000000000047962e-01 6.791540050650128179e-04
-1.399999999999996803e+00 4.000000000000047962e-01 1.085741727489576485e-03
-1.199999999999996625e+00 4.000000000000047962e-01 1.688078211976994092e-03
-9.999999999999964473e-01 4.000000000000047962e-01 2.548190391138813269e-03
-7.999999999999962697e-01 4.000000000000047962e-01 3.725111109966640528e-03
-5.999999999999960920e-01 4.000000000000047962e-01 5.262209428540538456e-03
-3.999999999999959144e-01 4.000000000000047962e-01 7.179051348653341103e-03
-1.999999999999957367e-01 4.000000000000047962e-01 9.467672740881158400e-03
4.440892098500626162e-15 4.000000000000047962e-01 1.205922151703486649e-02
2.000000000000046185e-01 4.000000000000047962e-01 1.470902577420771240e-02
4.000000000000047962e-01 4.000000000000047962e-01 1.686196042428624031e-02
6.000000000000049738e-01 4.000000000000047962e-01 1.772252449771703417e-02
8.000000000000051514e-01 4.000000000000047962e-01 1.661285728641922685e-02
1.000000000000005329e+00 4.000000000000047962e-01 1.353848088462563694e-02
1.200000000000005507e+00 4.000000000000047962e-01 8.938457884636853701e-03
1.400000000000005684e+00 4.000000000000047962e-01 3.100620721587767949e-03
1.600000000000005862e+00 4.000000000000047962e-01 -3.741769055783966246e-03
1.800000000000006040e+00 4.000000000000047962e-01 -1.063548481086114272e-02
2.000000000000006217e+00 4.000000000000047962e-01 -1.506619253048038613e-02
2.200000000000006395e+00 4.000000000000047962e-01 -1.362957886977171455e-02
2.400000000000006573e+00 4.000000000000047962e-01 -4.478836736494870227e-03
2.600000000000006750e+00 4.000000000000047962e-01 8.600777921647683941e-03
2.800000000000006928e+00 4.000000000000047962e-01 1.592392329326029407e-02
3.000000000000007105e+00 4.000000000000047962e-01 1.667522964382207526e-02
3.200000000000006395e+00 4.000000000000047962e-01 1.709752023733308868e-02
3.400000000000007461e+00 4.000000000000047962e-01 1.878176625526115778e-02
3.600000000000008527e+00 4.000000000000047962e-01 2.060823108241659207e-02
3.800000000000007816e+00 4.000000000000047962e-01 2.117953346970337034e-02
4.000000000000007105e+00 4.000000000000047962e-01 1.976845763086454086e-02
4.200000000000008171e+00 4.000000000000047962e-01 1.671270622446607498e-02
4.400000000000009237e+00 4.000000000000047962e-01 1.318998755384166201e-02
4.600000000000008527e+00 4.000000000000047962e-01 1.050553262205376932e-02
4.800000000000007816e+00 4.000000000000047962e-01 7.251127545560606680e-03
5.000000000000008882e+00 4.000000000000047962e-01 -3.683787645887249065e-03
5.200000000000009948e+00 4.000000000000047962e-01 -2.113369977629092622e-02
5.400000000000009237e+00 4.000000000000047962e-01 -3.271014001623050865e-02
5.600000000000008527e+00 4.000000000000047962e-01 -3.380943766100221598e-02
5.800000000000009592e+00 4.000000000000047962e-01 -2.716169992455839954e-02
6.000000000000010658e+00 4.000000000000047962e-01 -1.723785489929391401e-02
6.200000000000009948e+00 4.000000000000047962e-01 -7.493399097100368958e-03
6.400000000000009237e+00 4.000000000000047962e-01 4.082611507183436079e-04
6.600000000000010303e+00 4.000000000000047962e-01 5.869508295921559669e-03
6.800000000000011369e+00 4.000000000000047962e-01 8.706480515790020885e-03
7.000000000000010658e+00 4.000000000000047962e-01 8.977526906107679769e-03
7.200000000000009948e+00 4.000000000000047962e-01 7.033126408770840748e-03
7.400000000000011013e+00 4.000000000000047962e-01 3.625103559251027178e-03
7.600000000000012079e+00 4.000000000000047962e-01 -5.581852708635970644e-05
7.800000000000011369e+00 4.000000000000047962e-01 -2.725856101989739162e-03
8.000000000000010658e+00 4.000000000000047962e-01 -3.771824914274219710e-03
8.200000000000011724e+00 4.000000000000047962e-01 -3.521976906078106654e-03
8.400000000000012790e+00 4.000000000000047962e-01 -2.566287563505720813e-03
8.600000000000012079e+00 4.000000000000047962e-01 -1.246911154056720358e-03
8.800000000000011369e+00 4.000000000000047962e-01 2.905870701748116823e-04
9.000000000000012434e+00 4.000000000000047962e-01 1.988302943484845323e-03
9.200000000000013500e+00 4.000000000000047962e-01 3.845334557440416474e-03
9.400000000000012790e+00 4.000000000000047962e-01 5.947724075592381032e-03
9.600000000000012079e+00 4.000000000000047962e-01 8.469888831433196666e-03
9.800000000000013145e+00 4.000000000000047962e-01 1.133121451013066258e-02
1.000000000000001421e+01 4.000000000000047962e-01 1.389688882336972443e-02
1.020000000000001350e+01 4.000000000000047962e-01 1.543520276386048211e-02
1.040000000000001279e+01 4.000000000000047962e-01 1.566861994137766154e-02
1.060000000000001386e+01 4.000000000000047962e-01 1.478491209544268228e-02
1.080000000000001492e+01 4.000000000000047962e-01 1.317545068269652259e-02
1.100000000000001421e+01 4.000000000000047962e-01 1.122848507352144053e-02
1.120000000000001350e+01 4.000000000000047962e-01 9.239708003465135419e-03
1.140000000000001279e+01 4.000000000000047962e-01 7.396002248906026477e-03
1.160000000000001563e+01 4.000000000000047962e-01 5.791642589070099614e-03
1.180000000000001492e+01 4.000000000000047962e-01 4.454951951640427447e-03
1.200000000000001421e+01 4.000000000000047962e-01 3.374398202306001186e-03
1.220000000000001705e+01 4.000000000000047962e-01 2.519060271024987658e-03
1.240000000000001634e+01 4.000000000000047962e-01 1.852138869959681468e-03
1.260000000000001563e+01 4.000000000000047962e-01 1.338386053997564452e-03
1.280000000000001492e+01 4.000000000000047962e-01 9.472269064292176141e-04
1.300000000000001421e+01 4.000000000000047962e-01 6.533605346241846230e-04
1.320000000000001705e+01 4.000000000000047962e-01 4.362049022704447593e-04
1.340000000000001634e+01 4.000000000000047962e-01 2.790264538799047786e-04
1.360000000000001563e+01 4.000000000000047962e-01 1.681581525647444326e-04
1.380000000000001847e+01 4.000000000000047962e-01 9.242409444024610469e-05
1.400000000000001776e+01 4.000000000000047962e-01 4.274530287706977672e-05
1.420000000000001705e+01 4.000000000000047962e-01 1.185666623143670427e-05
1.440000000000001634e+01 4.000000000000047962e-01 -5.927039531961035641e-06
1.460000000000001563e+01 4.000000000000047962e-01 -1.493218817337586677e-05
1.480000000000001847e+01 4.000000000000047962e-01 -1.834628539212908142e-05
1.500000000000001776e+01 4.000000000000047962e-01 -1.843358872614227017e-05

-5.000000000000000000e+00 6.000000000000049738e-01 -4.873946127593496052e-08
-4.799999999999999822e+00 6.000000000000049738e-01 -8.997073667432412110e-08
-4.599999999999999645e+00 6.000000000000049738e-01 -1.583434562157479906e-07
-4.399999999999999467e+00 6.000000000000049738e-01 -2.635438752977525327e-07
-4.199999999999999289e+00 6.000000000000049738e-01 -4.091725395320325140e-07
-3.999999999999999112e+00 6.000000000000049738e-01 -5.773226001729415680e-07
-3.799999999999998934e+00 6.000000000000049738e-01 -6.968024278156321210e-07
-3.599999999999998757e+00 6.000000000000049738e-01 -5.840699742241068918e-07
-3.399999999999998579e+00 6.000000000000049738e-01 1.580496733327073360e-07
-3.199999999999998401e+00 6.000000000000049738e-01 2.302790244213988872e-06
-2.999999999999998224e+00 6.000000000000049738e-01 7.245964976934980973e-06
-2.799999999999998046e+00 6.000000000000049738e-01 1.736499316745971619e-05
-2.599999999999997868e+00 6.000000000000049738e-01 3.652915788535432195e-05
-2.399999999999997691e+00 6.000000000000049738e-01 7.081874319788787348e-05
-2.199999999999997513e+00 6.000000000000049738e-01 1.295353277068109459e-04
-1.999999999999997335e+00 6.000000000000049738e-01 2.265925606644227813e-04
-1.799999999999997158e+00 6.000000000000049738e-01 3.823080263255718082e-04
-1.599999999999996980e+00 6.000000000000049738e-01 6.253825156403428802e-04
-1.399999999999996803e+00 6.000000000000049738e-01 9.943803894430908435e-04
-1.199999999999996625e+00 6.000000000000049738e-01 1.537370376645548660e-03
-9.999999999999964473e-01 6.000000000000049738e-01 2.307906242452349623e-03
-7.999999999999962697e-01 6.000000000000049738e-01 3.356046302571204318e-03
-5.999999999999960920e-01 6.000000000000049738e-01 4.715658194104853027e-03
-3.999999999999959144e-01 6.000000000000049738e-01 6.392805634568673318e-03
-1.999999999999957367e-01 6.000000000000049738e-01 8.357060671108340263e-03
4.440892098500626162e-15 6.000000000000049738e-01 1.051988320877449493e-02
2.000000000000046185e-01 6.000000000000049738e-01 1.267500630358523589e-02
4.000000000000047962e-01 6.000000000000049738e-01 1.443487387449543524e-02
6.000000000000049738e-01 6.000000000000049738e-01 1.529493157860172328e-02
8.000000000000051514e-01 6.000000000000049738e-01 1.488707204474250256e-02
1.000000000000005329e+00 6.000000000000049738e-01 1.320716580671982103e-02
1.200000000000005507e+00 6.000000000000049738e-01 1.054258986428317259e-02
1.400000000000005684e+00 6.000000000000049738e-01 7.262069740240433523e-03
1.600000000000005862e+00 6.000000000000049738e-01 3.884125505711589349e-03
1.800000000000006040e+00 6.000000000000049738e-01 1.540477043201264780e-03
2.000000000000006217e+00 6.000000000000049738e-01 2.355211293671801570e-03
2.200000000000006395e+00 6.000000000000049738e-01 8.647063630988457636e-03
2.400000000000006573e+00 6.000000000000049738e-01 2.053683832617434965e-02
2.600000000000006750e+00 6.000000000000049738e-01 3.375497094463490028e-02
2.800000000000006928e+00 6.000000000000049738e-01 4.193746688210495815e-02
3.000000000000007105e+00 6.000000000000049738e-01 4.381187410988323511e-02
3.200000000000006395e+00 6.000000000000049738e-01 4.305068563111580371e-02
3.400000000000007461e+00 6.000000000000049738e-01 4.240403343632813404e-02
3.600000000000008527e+00 6.000000000000049738e-01 4.238815538965623464e-02
3.800000000000007816e+00 6.000000000000049738e-01 4.252257421284724725e-02
4.000000000000007105e+00 6.000000000000049738e-01 4.247746252613346374e-02
4.200000000000008171e+00 6.000000000000049738e-01 4.249564436681731866e-02
4.400000000000009237e+00 6.000000000000049738e-01 4.294544371379306613e-02
4.600000000000008527e+00 6.000000000000049738e-01 4.311221695100665718e-02
4.800000000000007816e+00 6.000000000000049738e-01 3.975123171866004612e-02
5.000000000000008882e+00 6.000000000000049738e-01 2.842423719208123090e-02
5.200000000000009948e+00 6.000000000000049738e-01 1.077409152060144343e-02
5.400000000000009237e+00 6.000000000000049738e-01 -4.924036543998516063e-03
5.600000000000008527e+00 6.000000000000049738e-01 -1.303074484548408067e-02
5.800000000000009592e+00 6.000000000000049738e-01 -1.360730548324817074e-02
6.000000000000010658e+00 6.000000000000049738e-01 -9.661057329331250443e-03
6.200000000000009948e+00 6.000000000000049738e-01 -4.179658453991143448e-03
6.400000000000009237e+00 6.000000000000049738e-01 9.926617365185227537e-04
6.600000000000010303e+00 6.000000000000049738e-01 4.909905060730519570e-03
6.800000000000011369e+00 6.000000000000049738e-01 7.117487750787972189e-03
7.000000000000010658e+00 6.000000000000049738e-01 7.482860279856933666e-03
7.200000000000009948e+00 6.000000000000049738e-01 6.169428947732091828e-03
7.400000000000011013e+00 6.000000000000049738e-01 3.667153744982602770e-03
7.600000000000012079e+00 6.000000000000049738e-01 8.076158289907081362e-04
7.800000000000011369e+00 6.000000000000049738e-01 -1.424976378117989934e-03
8.000000000000010658e+00 6.000000000000049738e-01 -2.386401202415173832e-03
8.200000000000011724e+00 6.000000000000049738e-01 -2.124740244517712897e-03
8.400000000000012790e+00 6.000000000000049738e-01 -1.088328743780507838e-03
8.600000000000012079e+00 6.000000000000049738e-01 3.598313556808624392e-04
8.800000000000011369e+00 6.000000000000049738e-01 2.056726332669016506e-03
9.000000000000012434e+00 6.000000000000049738e-01 3.959729337601682227e-03
9.200000000000013500e+00 6.000000000000049738e-01 6.102085504126317228e-03
9.400000000000012790e+00 6.000000000000049738e-01 8.571100077140248949e-03
9.600000000000012079e+00 6.000000000000049738e-01 1.136329380519655007e-02
9.800000000000013145e+00 6.000000000000049738e-01 1.411712893396981430e-02
1.000000000000001421e+01 6.000000000000049738e-01 1.617666236368068763e-02
1.020000000000001350e+01 6.000000000000049738e-01 1.705010015167207280e-02
1.040000000000001279e+01 6.000000000000049738e-01 1.668225381340755764e-02
1.060000000000001386e+01 6.000000000000049738e-01 1.535072889640268050e-02
1.080000000000001492e+01 6.000000000000049738e-01 1.344587193001021280e-02
1.100000000000001421e+01 6.000000000000049738e-01 1.132185084603578966e-02
1.120000000000001350e+01 6.000000000000049738e-01 9.237098005383947638e-03
1.140000000000001279e+01 6.000000000000049738e-01 7.348177777556030854e-03
1.160000000000001563e+01 6.000000000000049738e-01 5.727783589807671633e-03
1.180000000000001492e+01 6.000000000000049738e-01 4.390290297045740253e-03
1.200000000000001421e+01 6.000000000000049738e-01 3.315915726971813485e-03
1.220000000000001705e+01 6.000000000000049738e-01 2.469276577827303649e-03
1.240000000000001634e+01 6.000000000000049738e-01 1.811378119355569255e-03
1.260000000000001563e+01 6.000000000000049738e-01 1.306001177542038790e-03
1.280000000000001492e+01 6.000000000000049738e-01 9.221976157960846228e-04
1.300000000000001421e+01 6.000000000000049738e-01 6.345618145375073876e-04
1.320000000000001705e+01 6.000000000000049738e-01 4.225249587646707052e-04
1.340000000000001634e+01 6.000000000000049738e-01 2.694248022346661629e-04
1.360000000000001563e+01 6.000000000000049738e-01 1.617006015978129886e-04
1.380000000000001847e+01 6.000000000000049738e-01 8.830495419124763541e-05
1.400000000000001776e+01 6.000000000000049738e-01 4.029791069580971561e-05
1.420000000000001705e+01 6.000000000000049738e-01 1.055239340931824816e-05
1.440000000000001634e+01 6.000000000000049738e-01 -6.489518012826688897e-06
1.460000000000001563e+01 6.000000000000049738e-01 -1.504419068387844016e-05
1.480000000000001847e+01 6.000000000000049738e-01 -1.820947106723930467e-05
1.500000000000001776e+01 6.000000000000049738e-01 -1.818036536059910402e-05

-5.000000000000000000e+00 8.000000000000051514e-01 -4.453776535380275639e-08
-4.799999999999999822e+00 8.000000000000051514e-01 -8.220673704295897171e-08
-4.599999999999999645e+00 8.000000000000051514e-01 -1.446585315077117516e-07
-4.399999999999999467e+00 8.000000000000051514e-01 -2.407133344367127839e-07
-4.199999999999999289e+00 8.000000000000051514e-01 -3.735893542483875262e-07
-3.999999999999999112e+00 8.000000000000051514e-01 -5.267677060338027966e-07
-3.799999999999998934e+00 8.000000000000051514e-01 -6.348822900431752546e-07
-3.599999999999998757e+00 8.000000000000051514e-01 -5.296545384303392499e-07
-3.399999999999998579e+00 8.000000000000051514e-01 1.526751299012648938e-07
-3.199999999999998401e+00 8.000000000000051514e-01 2.119353165698426339e-06
-2.999999999999998224e+00 8.000000000000051514e-01 6.644453381657472750e-06
-2.799999999999998046e+00 8.000000000000051514e-01 1.589079683241676976e-05
-2.599999999999997868e+00 8.000000000000051514e-01 3.335987587337809493e-05
-2.399999999999997691e+00 8.000000000000051514e-01 6.451113506635322255e-05
-2.199999999999997513e+00 8.000000000000051514e-01 1.176076294810486942e-04
-1.999999999999997335e+00 8.000000000000051514e-01 2.048467501374335708e-04
-1.799999999999997158e+00 8.000000000000051514e-01 3.437773439148372810e-04
-1.599999999999996980e+00 8.000000000000051514e-01 5.588184240095596562e-04
-1.399999999999996803e+00 8.000000000000051514e-01 8.823238959876106725e-04
-1.199999999999996625e+00 8.000000000000051514e-01 1.354126767766494679e-03
-9.999999999999964473e-01 8.000000000000051514e-01 2.018105540035319487e-03
-7.999999999999962697e-01 8.000000000000051514e-01 2.914598932579094259e-03
-5.999999999999960920e-01 8.000000000000051514e-01 4.069105227446943168e-03
-3.999999999999959144e-01 8.000000000000051514e-01 5.480245742793756966e-03
-1.999999999999957367e-01 8.000000000000051514e-01 7.109931664091447522e-03
4.440892098500626162e-15 8.000000000000051514e-01 8.871924387613841848e-03
2.000000000000046185e-01 8.000000000000051514e-01 1.061107106592661109e-02
4.000000000000047962e-01 8.000000000000051514e-01 1.208961833433933736e-02
6.000000000000049738e-01 8.000000000000051514e-01 1.303487706483290667e-02
8.000000000000051514e-01 8.000000000000051514e-01 1.326772227842872368e-02
1.000000000000005329e+00 8.000000000000051514e-01 1.281674425785990327e-02
1.200000000000005507e+00 8.000000000000051514e-01 1.191508943867382667e-02
1.400000000000005684e+00 8.000000000000051514e-01 1.094679769094562133e-02
1.600000000000005862e+00 8.000000000000051514e-01 1.050482740855311625e-02
1.800000000000006040e+00 8.000000000000051514e-01 1.158168420818493638e-02
2.000000000000006217e+00 8.000000000000051514e-01 1.560205145842635290e-02
2.200000000000006395e+00 8.000000000000051514e-01 2.372252656252614444e-02
2.400000000000006573e+00 8.000000000000051514e-01 3.532484340386436023e-02
2.600000000000006750e+00 8.000000000000051514e-01 4.722874527376488829e-02
2.800000000000006928e+00 8.000000000000051514e-01 5.559330667208420285e-02
3.000000000000007105e+00 8.000000000000051514e-01 5.918651584244036951e-02
3.200000000000006395e+00 8.000000000000051514e-01 5.971148042667111938e-02
3.400000000000007461e+00 8.000000000000051514e-01 5.933867229669917420e-02
3.600000000000008527e+00 8.000000000000051514e-01 5.914620281222422726e-02
3.800000000000007816e+00 8.000000000000051514e-01 5.929593389961954758e-02
4.000000000000007105e+00 8.000000000000051514e-01 5.973326527168487665e-02
4.200000000000008171e+00 8.000000000000051514e-01 6.047874643065879324e-02
4.400000000000009237e+00 8.000000000000051514e-01 6.123870298333888157e-02
4.600000000000008527e+00 8.000000000000051514e-01 6.057585209363727796e-02
4.800000000000007816e+00 8.000000000000051514e-01 5.571417041797981778e-02
5.000000000000008882e+00 8.000000000000051514e-01 4.448510487627734683e-02
5.200000000000009948e+00 8.000000000000051514e-01 2.851633977522914642e-02
5.400000000000009237e+00 8.000000000000051514e-01 1.295019641792883973e-02
5.600000000000008527e+00 8.000000000000051514e-01 2.204115111300725127e-03
5.800000000000009592e+00 8.000000000000051514e-01 -2.678694642077128138e-03
6.000000000000010658e+00 8.000000000000051514e-01 -3.172185401316635414e-03
6.200000000000009948e+00 8.000000000000051514e-01 -1.317494576856167218e-03
6.400000000000009237e+00 8.000000000000051514e-01 1.309541475228711421e-03
6.600000000000010303e+00 8.000000000000051514e-01 3.704699458618478363e-03
6.800000000000011369e+00 8.000000000000051514e-01 5.285031213750284763e-03
7.000000000000010658e+00 8.000000000000051514e-01 5.784480747476474644e-03
7.200000000000009948e+00 8.000000000000051514e-01 5.204417661070624701e-03
7.400000000000011013e+00 8.000000000000051514e-01 3.795619526351810304e-03
7.600000000000012079e+00 8.000000000000051514e-01 2.046547385820454267e-03
7.800000000000011369e+00 8.000000000000051514e-01 5.909279312682278861e-04
8.000000000000010658e+00 8.000000000000051514e-01 -4.433292668057698164e-05
8.200000000000011724e+00 8.000000000000051514e-01 2.947542756869139888e-04
8.400000000000012790e+00 8.000000000000051514e-01 1.410133184136972209e-03
8.600000000000012079e+00 8.000000000000051514e-01 3.025256424129842830e-03
8.800000000000011369e+00 8.000000000000051514e-01 4.974780388542219059e-03
9.000000000000012434e+00 8.000000000000051514e-01 7.212740065151857470e-03
9.200000000000013500e+00 8.000000000000051514e-01 9.746897002195224063e-03
9.400000000000012790e+00 8.000000000000051514e-01 1.252697060484722624e-02
9.600000000000012079e+00 8.000000000000051514e-01 1.529071690290896048e-02
9.800000000000013145e+00 8.000000000000051514e-01 1.753722318311442402e-02
1.000000000000001421e+01 8.000000000000051514e-01 1.876970458383365320e-02
1.020000000000001350e+01 8.000000000000051514e-01 1.878123728519140445e-02
1.040000000000001279e+01 8.000000000000051514e-01 1.770523065855043876e-02
1.060000000000001386e+01 8.000000000000051514e-01 1.587239767901239135e-02
1.080000000000001492e+01 8.000000000000051514e-01 1.364952863705393149e-02
1.100000000000001421e+01 8.000000000000051514e-01 1.134362382912456474e-02
1.120000000000001350e+01 8.000000000000051514e-01 9.167627034834620672e-03
1.140000000000001279e+01 8.000000000000051514e-01 7.242487034473117646e-03
1.160000000000001563e+01 8.000000000000051514e-01 5.616127058887494111e-03
1.180000000000001492e+01 8.000000000000051514e-01 4.287301871132072166e-03
1.200000000000001421e+01 8.000000000000051514e-01 3.227293114863449917e-03
1.220000000000001705e+01 8.000000000000051514e-01 2.396123037722697798e-03
1.240000000000001634e+01 8.000000000000051514e-01 1.752723200328697292e-03
1.260000000000001563e+01 8.000000000000051514e-01 1.260102968366738282e-03
1.280000000000001492e+01 8.000000000000051514e-01 8.871351911625329021e-04
1.300000000000001421e+01 8.000000000000051514e-01 6.084709469295339779e-04
1.320000000000001705e+01 8.000000000000051514e-01 4.036834576270939383e-04
1.340000000000001634e+01 8.000000000000051514e-01 2.562869697310797708e-04
1.360000000000001563e+01 8.000000000000051514e-01 1.529170457567093208e-04
1.380000000000001847e+01 8.000000000000051514e-01 8.273454773892056956e-05
1.400000000000001776e+01 8.000000000000051514e-01 3.700973601987225781e-05
1.420000000000001705e+01 8.000000000000051514e-01 8.815999529362546455e-06
1.440000000000001634e+01 8.000000000000051514e-01 -7.224252017435327843e-06
1.460000000000001563e+01 8.000000000000051514e-01 -1.517407497944294666e-05
1.480000000000001847e+01 8.000000000000051514e-01 -1.800774753966626526e-05
1.500000000000001776e+01 8.000000000000051514e-01 -1.782559175933216516e-05

-5.000000000000000000e+00 1.000000000000005329e+00 -3.966405067393051456e-08
-4.799999999999999822e+00 1.000000000000005329e+00 -7.320212597441952865e-08
-4.599999999999999645e+00 1.000000000000005329e+00 -1.287898684860069660e-07
-4.399999999999999467e+00 1.000000000000005329e+00 -2.142471641731216614e-07
-4.199999999999999289e+00 1.000000000000005329e+00 -3.323582970637942957e-07
-3.999999999999999112e+00 1.000000000000005329e+00 -4.682337519382055678e-07
-3.799999999999998934e+00 1.000000000000005329e+00 -5.632989334211603611e-07
-3.599999999999998757e+00 1.000000000000005329e+00 -4.670244425072754612e-07
-3.399999999999998579e+00 1.000000000000005329e+00 1.455883363581664468e-07
-3.199999999999998401e+00 1.000000000000005329e+00 1.905513449238676506e-06
-2.999999999999998224e+00 1.000000000000005329e+00 5.946895501929580820e-06
-2.799999999999998046e+00 1.000000000000005329e+00 1.418801725199073499e-05
-2.599999999999997868e+00 1.000000000000005329e+00 2.971646444370394947e-05
-2.399999999999997691e+00 1.000000000000005329e+00 5.730430256360333441e-05
-2.199999999999997513e+00 1.000000000000005329e+00 1.040863779625473743e-04
-1.999999999999997335e+00 1.000000000000005329e+00 1.804317750270881553e-04
-1.799999999999997158e+00 1.000000000000005329e+00 3.009929567797328415e-04
-1.599999999999996980e+00 1.000000000000005329e+00 4.857792375788384776e-04
-1.399999999999996803e+00 1.000000000000005329e+00 7.608318190721052865e-04
-1.199999999999996625e+00 1.000000000000005329e+00 1.157711454919333827e-03
-9.999999999999964473e-01 1.000000000000005329e+00 1.710732292550561431e-03
-7.999999999999962697e-01 1.000000000000005329e+00 2.451051914796135208e-03
-5.999999999999960920e-01 1.000000000000005329e+00 3.397762471069661928e-03
-3.999999999999959144e-01 1.000000000000005329e+00 4.547920688394771309e-03
-1.999999999999957367e-01 1.000000000000005329e+00 5.868541294079253692e-03
4.440892098500626162e-15 1.000000000000005329e+00 7.291984091451346982e-03
2.000000000000046185e-01 1.000000000000005329e+00 8.714504316500478256e-03
4.000000000000047962e-01 1.000000000000005329e+00 1.000422700976085280e-02
6.000000000000049738e-01 1.000000000000005329e+00 1.103489170439994789e-02
8.000000000000051514e-01 1.000000000000005329e+00 1.174818321632581375e-02
1.000000000000005329e+00 1.000000000000005329e+00 1.221083182555658675e-02
1.200000000000005507e+00 1.000000000000005329e+00 1.263235871716985106e-02
1.400000000000005684e+00 1.000000000000005329e+00 1.336257383028462489e-02
1.600000000000005862e+00 1.000000000000005329e+00 1.491284007097379641e-02
1.800000000000006040e+00 1.000000000000005329e+00 1.798425044008085394e-02
2.000000000000006217e+00 1.000000000000005329e+00 2.336031462767238984e-02
2.200000000000006395e+00 1.000000000000005329e+00 3.144785293223337913e-02
2.400000000000006573e+00 1.000000000000005329e+00 4.155129012605017491e-02
2.600000000000006750e+00 1.000000000000005329e+00 5.166666340191619633e-02
2.800000000000006928e+00 1.000000000000005329e+00 5.954712236065114184e-02
3.000000000000007105e+00 1.000000000000005329e+00 6.424748917585980379e-02
3.200000000000006395e+00 1.000000000000005329e+00 6.643258956347571076e-02
3.400000000000007461e+00 1.000000000000005329e+00 6.734150528022500581e-02
3.600000000000008527e+00 1.000000000000005329e+00 6.782738805697896556e-02
3.800000000000007816e+00 1.000000000000005329e+00 6.820089211755385461e-02
4.000000000000007105e+00 1.000000000000005329e+00 6.848854922257789635e-02
4.200000000000008171e+00 1.000000000000005329e+00 6.856155807701358462e-02
4.400000000000009237e+00 1.000000000000005329e+00 6.793082558228906442e-02
4.600000000000008527e+00 1.000000000000005329e+00 6.541713668058070363e-02
4.800000000000007816e+00 1.000000000000005329e+00 5.935821965307484099e-02
5.000000000000008882e+00 1.000000000000005329e+00 4.886939454418202239e-02
5.200000000000009948e+00 1.000000000000005329e+00 3.524900072805189910e-02
5.400000000000009237e+00 1.000000000000005329e+00 2.163547084649876384e-02
5.600000000000008527e+00 1.000000000000005329e+00 1.093832155347181610e-02
5.800000000000009592e+00 1.000000000000005329e+00 4.291428022565713964e-03
6.000000000000010658e+00 1.000000000000005329e+00 1.212506830651279878e-03
6.200000000000009948e+00 1.000000000000005329e+00 5.656197579777266522e-04
6.400000000000009237e+00 1.000000000000005329e+00 1.245769463558721660e-03
6.600000000000010303e+00 1.000000000000005329e+00 2.406029483274552822e-03
6.800000000000011369e+00 1.000000000000005329e+00 3.476595368686867787e-03
7.000000000000010658e+00 1.000000000000005329e+00 4.138068194748603483e-03
7.200000000000009948e+00 1.000000000000005329e+00 4.286477333727784465e-03
7.400000000000011013e+00 1.000000000000005329e+00 4.000217241674181023e-03
7.600000000000012079e+00 1.000000000000005329e+00 3.511216488496782251e-03
7.800000000000011369e+00 1.000000000000005329e+00 3.153219718935354032e-03
8.000000000000010658e+00 1.000000000000005329e+00 3.251438399827668094e-03
8.200000000000011724e+00 1.000000000000005329e+00 3.986314323046201251e-03
8.400000000000012790e+00 1.000000000000005329e+00 5.345158695502507176e-03
8.600000000000012079e+00 1.000000000000005329e+00 7.207241558325451491e-03
8.800000000000011369e+00 1.000000000000005329e+00 9.454901209472678716e-03
9.000000000000012434e+00 1.000000000000005329e+00 1.200067952676309863e-02
9.200000000000013500e+00 1.000000000000005329e+00 1.472583290343543010e-02
9.400000000000012790e+00 1.000000000000005329e+00 1.738785152475719187e-02
9.600000000000012079e+00 1.000000000000005329e+00 1.959438641398579192e-02
9.800000000000013145e+00 1.000000000000005329e+00 2.092450621457657423e-02
1.000000000000001421e+01 1.000000000000005329e+00 2.112736457711521590e-02
1.020000000000001350e+01 1.000000000000005329e+00 2.022513129139582796e-02
1.040000000000001279e+01 1.000000000000005329e+00 1.845972217786917904e-02
1.060000000000001386e+01 1.000000000000005329e+00 1.616707536122799493e-02
1.080000000000001492e+01 1.000000000000005329e+00 1.367039806450094479e-02
1.100000000000001421e+01 1.000000000000005329e+00 1.122252727844626902e-02
1.120000000000001350e+01 1.000000000000005329e+00 8.988789835241978513e-03
1.140000000000001279e+01 1.000000000000005329e+00 7.054281182877370285e-03
1.160000000000001563e+01 1.000000000000005329e+00 5.442781308550518303e-03
1.180000000000001492e+01 1.000000000000005329e+00 4.138426674602273952e-03
1.200000000000001421e+01 1.000000000000005329e+00 3.104633347527392586e-03
1.220000000000001705e+01 1.000000000000005329e+00 2.297789527211368480e-03
1.240000000000001634e+01 1.000000000000005329e+00 1.675526761865960826e-03
1.260000000000001563e+01 1.000000000000005329e+00 1.200663154769651339e-03
1.280000000000001492e+01 1.000000000000005329e+00 8.423091694584890861e-04
1.300000000000001421e+01 1.000000000000005329e+00 5.754673121576728365e-04
1.320000000000001705e+01 1.000000000000005329e+00 3.800642823784249492e-04
1.340000000000001634e+01 1.000000000000005329e+00 2.399482433657424351e-04
1.360000000000001563e+01 1.000000000000005329e+00 1.420736828550360996e-04
1.380000000000001847e+01 1.000000000000005329e+00 7.590870160592100378e-05
1.400000000000001776e+01 1.000000000000005329e+00 3.301495994418483722e-05
1.420000000000001705e+01 1.000000000000005329e+00 6.732692303935616144e-06
1.440000000000001634e+01 1.000000000000005329e+00 -8.082051793187436557e-06
1.460000000000001563e+01 1.000000000000005329e+00 -1.529734331486518005e-05
1.480000000000001847e+01 1.000000000000005329e+00 -1.773235087175190609e-05
1.500000000000001776e+01 1.000000000000005329e+00 -1.736968176808696471e-05

-5.000000000000000000e+00 1.200000000000005507e+00 -3.442644937787352843e-08
-4.799999999999999822e+00 1.200000000000005507e+00 -6.352673847099133314e-08
-4.599999999999999645e+00 1.200000000000005507e+00 -1.117430595563437061e-07
-4.399999999999999467e+00 1.200000000000005507e+00 -1.858260384377706266e-07
-4.199999999999999289e+00 1.200000000000005507e+00 -2.881065073715499289e-07
-3.999999999999999112e+00 1.200000000000005507e+00 -4.054725262268781405e-07
-3.799999999999998934e+00 1.200000000000005507e+00 -4.866966434403796646e-07
-3.599999999999998757e+00 1.200000000000005507e+00 -4.003943853706010272e-07
-3.399999999999998579e+00 1.200000000000005507e+00 1.367362327874102804e-07
-3.199999999999998401e+00 1.200000000000005507e+00 1.673928817675585013e-06
-2.999999999999998224e+00 1.200000000000005507e+00 5.196256606342703648e-06
-2.799999999999998046e+00 1.200000000000005507e+00 1.236390502087698097e-05
-2.599999999999997868e+00 1.200000000000005507e+00 2.583357403478142762e-05
-2.399999999999997691e+00 1.200000000000005507e+00 4.967491515405371958e-05
-2.199999999999997513e+00 1.200000000000005507e+00 8.989547962148234695e-05
-1.999999999999997335e+00 1.200000000000005507e+00 1.550810980769098762e-04
-1.799999999999997158e+00 1.200000000000005507e+00 2.571242216585921023e-04
-1.599999999999996980e+00 1.200000000000005507e+00 4.119178427180483185e-04
-1.399999999999996803e+00 1.200000000000005507e+00 6.397123997781460972e-04
-1.199999999999996625e+00 1.200000000000005507e+00 9.645942875528886601e-04
-9.999999999999964473e-01 1.200000000000005507e+00 1.412375345942304752e-03
-7.999999999999962697e-01 1.200000000000005507e+00 2.006321307006593471e-03
-5.999999999999960920e-01 1.200000000000005507e+00 2.760842227790341174e-03
-3.999999999999959144e-01 1.200000000000005507e+00 3.674505736004194875e-03
-1.999999999999957367e-01 1.200000000000005507e+00 4.724883928276937123e-03
4.440892098500626162e-15 1.200000000000005507e+00 5.867789492117997385e-03
2.000000000000046185e-01 1.200000000000005507e+00 7.042576623789423805e-03
4.000000000000047962e-01 1.200000000000005507e+00 8.185424459251165047e-03
6.000000000000049738e-01 1.200000000000005507e+00 9.253255009170497855e-03
8.000000000000051514e-01 1.200000000000005507e+00 1.025615994498108030e-02
1.000000000000005329e+00 1.200000000000005507e+00 1.128674962923939019e-02
1.200000000000005507e+00 1.200000000000005507e+00 1.253491798224045176e-02
1.400000000000005684e+00 1.200000000000005507e+00 1.428858213772305277e-02
1.600000000000005862e+00 1.200000000000005507e+00 1.692366454251989505e-02
1.800000000000006040e+00 1.200000000000005507e+00 2.086537568276858323e-02
2.000000000000006217e+00 1.200000000000005507e+00 2.646793541832128879e-02
2.200000000000006395e+00 1.200000000000005507e+00 3.376358311978874122e-02
2.400000000000006573e+00 1.200000000000005507e+00 4.217562414354402572e-02
2.600000000000006750e+00 1.200000000000005507e+00 5.052142720852445534e-02
2.800000000000006928e+00 1.200000000000005507e+00 5.753777086024530057e-02
3.000000000000007105e+00 1.200000000000005507e+00 6.257150861393193098e-02
3.200000000000006395e+00 1.200000000000005507e+00 6.577210840874951614e-02
3.400000000000007461e+00 1.200000000000005507e+00 6.769080244671217550e-02
3.600000000000008527e+00 1.200000000000005507e+00 6.880375576825141504e-02
3.800000000000007816e+00 1.200000000000005507e+00 6.933194076956886165e-02
4.000000000000007105e+00 1.200000000000005507e+00 6.928307255162506617e-02
4.200000000000008171e+00 1.200000000000005507e+00 6.848821592792424251e-02
4.400000000000009237e+00 1.200000000000005507e+00 6.653193688694246377e-02
4.600000000000008527e+00 1.200000000000005507e+00 6.269570479693163667e-02
4.800000000000007816e+00 1.200000000000005507e+00 5.619922812211183838e-02
5.000000000000008882e+00 1.200000000000005507e+00 4.684565763729386934e-02
5.200000000000009948e+00 1.200000000000005507e+00 3.558256559019205845e-02
5.400000000000009237e+00 1.200000000000005507e+00 2.425992792756302002e-02
5.600000000000008527e+00 1.200000000000005507e+00 1.466582911256516034e-02
5.800000000000009592e+00 1.200000000000005507e+00 7.737865686786420290e-03
6.000000000000010658e+00 1.200000000000005507e+00 3.496360517028086149e-03
6.200000000000009948e+00 1.200000000000005507e+00 1.427425949546265362e-03
6.400000000000009237e+00 1.200000000000005507e+00 8.598517674065849110e-04
6.600000000000010303e+00 1.200000000000005507e+00 1.175992485873440276e-03
6.800000000000011369e+00 1.200000000000005507e+00 1.901096169858087787e-03
7.000000000000010658e+00 1.200000000000005507e+00 2.728381693524450317e-03
7.200000000000009948e+00 1.200000000000005507e+00 3.507648727413299229e-03
7.400000000000011013e+00 1.200000000000005507e+00 4.216620952064979722e-03
7.600000000000012079e+00 1.200000000000005507e+00 4.928438718132916244e-03
7.800000000000011369e+00 1.200000000000005507e+00 5.774877923305735128e-03
8.000000000000010658e+00 1.200000000000005507e+00 6.897358012991121334e-03
8.200000000000011724e+00 1.200000000000005507e+00 8.392223338121545390e-03
8.400000000000012790e+00 1.200000000000005507e+00 1.027889419762977215e-02
8.600000000000012079e+00 1.200000000000005507e+00 1.250826381376881485e-02
8.800000000000011369e+00 1.200000000000005507e+00 1.498520403281471472e-02
9.000000000000012434e+00 1.200000000000005507e+00 1.756498119216559281e-02
9.200000000000013500e+00 1.200000000000005507e+00 2.002324877146584303e-02
9.400000000000012790e+00 1.200000000000005507e+00 2.204777606798252049e-02
9.600000000000012079e+00 1.200000000000005507e+00 2.330252755124222197e-02
9.800000000000013145e+00 1.200000000000005507e+00 2.354989582485296495e-02
1.000000000000001421e+01 1.200000000000005507e+00 2.274657899034018479e-02
1.020000000000001350e+01 1.200000000000005507e+00 2.104659951289144376e-02
1.040000000000001279e+01 1.200000000000005507e+00 1.872692583706706687e-02
1.060000000000001386e+01 1.200000000000005507e+00 1.609527514885305058e-02
1.080000000000001492e+01 1.200000000000005507e+00 1.342214509477641926e-02
1.100000000000001421e+01 1.200000000000005507e+00 1.090684563344889411e-02
1.120000000000001350e+01 1.200000000000005507e+00 8.670641933165376333e-03
1.140000000000001279e+01 1.200000000000005507e+00 6.766836436199023981e-03
1.160000000000001563e+01 1.200000000000005507e+00 5.198811385371688784e-03
1.180000000000001492e+01 1.200000000000005507e+00 3.939210002617793416e-03
1.200000000000001421e+01 1.200000000000005507e+00 2.946008707948837534e-03
1.220000000000001705e+01 1.200000000000005507e+00 2.173740504114481022e-03
1.240000000000001634e+01 1.200000000000005507e+00 1.579986020118746967e-03
1.260000000000001563e+01 1.200000000000005507e+00 1.128224769348318713e-03
1.280000000000001492e+01 1.200000000000005507e+00 7.883806159142679217e-04
1.300000000000001421e+01 1.200000000000005507e+00 5.361994689479531763e-04
1.320000000000001705e+01 1.200000000000005507e+00 3.522351227800121277e-04
1.340000000000001634e+01 1.200000000000005507e+00 2.208674257769189554e-04
1.360000000000001563e+01 1.200000000000005507e+00 1.295176842217653733e-04
1.380000000000001847e+01 1.200000000000005507e+00 6.807454434593959291e-05
1.400000000000001776e+01 1.200000000000005507e+00 2.847878661401573948e-05
1.420000000000001705e+01 1.200000000000005507e+00 4.405223394787039012e-06
1.440000000000001634e+01 1.200000000000005507e+00 -9.004827686059374903e-06
1.460000000000001563e+01 1.200000000000005507e+00 -1.538588953223955709e-05
1.480000000000001847e+01 1.200000000000005507e+00 -1.737394680453683906e-05
1.500000000000001776e+01 1.200000000000005507e+00 -1.681405829171661622e-05

-5.000000000000000000e+00 1.400000000000005684e+00 -2.912197753671752707e-08
-4.799999999999999822e+00 1.400000000000005684e+00 -5.372964951506563023e-08
-4.599999999999999645e+00 1.400000000000005684e+00 -9.448655036723280167e-08
-4.399999999999999467e+00 1.400000000000005684e+00 -1.570672856036491879e-07
-4.199999999999999289e+00 1.400000000000005684e+00 -2.433590740242150897e-07
-3.999999999999999112e+00 1.400000000000005684e+00 -3.420830109284299712e-07
-3.799999999999998934e+00 1.400000000000005684e+00 -4.095146269402717577e-07
-3.599999999999998757e+00 1.400000000000005684e+00 -3.337576322218092672e-07
-3.399999999999998579e+00 1.400000000000005684e+00 1.261614538665575491e-07
-3.199999999999998401e+00 1.400000000000005684e+00 1.436802785350081886e-06
-2.999999999999998224e+00 1.400000000000005684e+00 4.433340719495921253e-06
-2.799999999999998046e+00 1.400000000000005684e+00 1.051881756024970716e-05
-2.599999999999997868e+00 1.400000000000005684e+00 2.192659885351492342e-05
-2.399999999999997691e+00 1.400000000000005684e+00 4.204956861979049806e-05
-2.199999999999997513e+00 1.400000000000005684e+00 7.583557721912019306e-05
-1.999999999999997335e+00 1.400000000000005684e+00 1.302401262349976339e-04
-1.799999999999997158e+00 1.400000000000005684e+00 2.147024010677386907e-04
-1.599999999999996980e+00 1.400000000000005684e+00 3.415503557907421180e-04
-1.399999999999996803e+00 1.400000000000005684e+00 5.261308073164705978e-04
-1.199999999999996625e+00 1.400000000000005684e+00 7.863210984107801577e-04
-9.999999999999964473e-01 1.400000000000005684e+00 1.140994235902755439e-03
-7.999999999999962697e-01 1.400000000000005684e+00 1.607130002647097836e-03
-5.999999999999960920e-01 1.400000000000005684e+00 2.195738692263495689e-03
-3.999999999999959144e-01 1.400000000000005684e+00 2.907586271077122753e-03
-1.999999999999957367e-01 1.400000000000005684e+00 3.730556093122554262e-03
4.440892098500626162e-15 1.400000000000005684e+00 4.640768426127730301e-03
2.000000000000046185e-01 1.400000000000005684e+00 5.608974193995508103e-03
4.000000000000047962e-01 1.400000000000005684e+00 6.612612969847296573e-03
6.000000000000049738e-01 1.400000000000005684e+00 7.652605235974101194e-03
8.000000000000051514e-01 1.400000000000005684e+00 8.771935745736409926e-03
1.000000000000005329e+00 1.400000000000005684e+00 1.007083532152127509e-02
1.200000000000005507e+00 1.400000000000005684e+00 1.171309653621437422e-02
1.400000000000005684e+00 1.400000000000005684e+00 1.391936700914690045e-02
1.600000000000005862e+00 1.400000000000005684e+00 1.694227640385615949e-02
1.800000000000006040e+00 1.400000000000005684e+00 2.101408541376314359e-02
2.000000000000006217e+00 1.400000000000005684e+00 2.625585118818248367e-02
2.200000000000006395e+00 1.400000000000005684e+00 3.255439253055374821e-02
2.400000000000006573e+00 1.400000000000005684e+00 3.946947233508397296e-02
2.600000000000006750e+00 1.400000000000005684e+00 4.628955696318441670e-02
2.800000000000006928e+00 1.400000000000005684e+00 5.228685139911831009e-02
3.000000000000007105e+00 1.400000000000005684e+00 5.701782260118561096e-02
3.200000000000006395e+00 1.400000000000005684e+00 6.042599965543626883e-02
3.400000000000007461e+00 1.400000000000005684e+00 6.269665527551640527e-02
3.600000000000008527e+00 1.400000000000005684e+00 6.403910912222046670e-02
3.800000000000007816e+00 1.400000000000005684e+00 6.456000836245943952e-02
4.000000000000007105e+00 1.400000000000005684e+00 6.423718638673704684e-02
4.200000000000008171e+00 1.400000000000005684e+00 6.292162111615605402e-02
4.400000000000009237e+00 1.400000000000005684e+00 6.033156215793780697e-02
4.600000000000008527e+00 1.400000000000005684e+00 5.609091529199478066e-02
4.800000000000007816e+00 1.400000000000005684e+00 4.990533964344943257e-02
5.000000000000008882e+00 1.400000000000005684e+00 4.186346184953943644e-02
5.200000000000009948e+00 1.400000000000005684e+00 3.264037470671379837e-02
5.400000000000009237e+00 1.400000000000005684e+00 2.335180135413376587e-02
5.600000000000008527e+00 1.400000000000005684e+00 1.511369995930510537e-02
5.800000000000009592e+00 1.400000000000005684e+00 8.647511603028601099e-03
6.000000000000010658e+00 1.400000000000005684e+00 4.169003393804289644e-03
6.200000000000009948e+00 1.400000000000005684e+00 1.509551621560129139e-03
6.400000000000009237e+00 1.400000000000005684e+00 3.037894065516684168e-04
6.600000000000010303e+00 1.400000000000005684e+00 1.435199576647426653e-04
6.800000000000011369e+00 1.400000000000005684e+00 6.746353207097621676e-04
7.000000000000010658e+00 1.400000000000005684e+00 1.641704691039440854e-03
7.200000000000009948e+00 1.400000000000005684e+00 2.892347014405315456e-03
7.400000000000011013e+00 1.400000000000005684e+00 4.357802083924687542e-03
7.600000000000012079e+00 1.400000000000005684e+00 6.024567565933901941e-03
7.800000000000011369e+00 1.400000000000005684e+00 7.905329739280070322e-03
8.000000000000010658e+00 1.400000000000005684e+00 1.001229721239793764e-02
8.200000000000011724e+00 1.400000000000005684e+00 1.233589052537430869e-02
8.400000000000012790e+00 1.400000000000005684e+00 1.483232823752055757e-02
8.600000000000012079e+00 1.400000000000005684e+00 1.741865459540833591e-02
8.800000000000011369e+00 1.400000000000005684e+00 1.996711111208853209e-02
9.000000000000012434e+00 1.400000000000005684e+00 2.229581921332132385e-02
9.200000000000013500e+00 1.400000000000005684e+00 2.417041955011771381e-02
9.400000000000012790e+00 1.400000000000005684e+00 2.533983437077328565e-02
9.600000000000012079e+00 1.400000000000005684e+00 2.560796921896635325e-02
9.800000000000013145e+00 1.400000000000005684e+00 2.490598207178573373e-02
1.000000000000001421e+01 1.400000000000005684e+00 2.331970300348417888e-02
1.020000000000001350e+01 1.400000000000005684e+00 2.105895476232753916e-02
1.040000000000001279e+01 1.400000000000005684e+00 1.839351654222875707e-02
1.060000000000001386e+01 1.400000000000005684e+00 1.558958332182946820e-02
1.080000000000001492e+01 1.400000000000005684e+00 1.286628354907731753e-02
1.100000000000001421e+01 1.400000000000005684e+00 1.037585637762988150e-02
1.120000000000001350e+01 1.400000000000005684e+00 8.202901915722682000e-03
1.140000000000001279e+01 1.400000000000005684e+00 6.375715340028358449e-03
1.160000000000001563e+01 1.400000000000005684e+00 4.882896761709363403e-03
1.180000000000001492e+01 1.400000000000005684e+00 3.689913501302257044e-03
1.200000000000001421e+01 1.400000000000005684e+00 2.752430694435859231e-03
1.220000000000001705e+01 1.400000000000005684e+00 2.025290945823886562e-03
1.240000000000001634e+01 1.400000000000005684e+00 1.467475768010875585e-03
1.260000000000001563e+01 1.400000000000005684e+00 1.044085869346634545e-03
1.280000000000001492e+01 1.400000000000005684e+00 7.264956270673461440e-04
1.300000000000001421e+01 1.400000000000005684e+00 4.916260646184899196e-04
1.320000000000001705e+01 1.400000000000005684e+00 3.209595921476529070e-04
1.340000000000001634e+01 1.400000000000005684e+00 1.996248003060030257e-04
1.360000000000001563e+01 1.400000000000005684e+00 1.156695569176571526e-04
1.380000000000001847e+01 1.400000000000005684e+00 5.952185550706131224e-05
1.400000000000001776e+01 1.400000000000005684e+00 2.358991330960511607e-05
1.420000000000001705e+01 1.400000000000005684e+00 1.948198173438534240e-06
1.440000000000001634e+01 1.400000000000005684e+00 -9.929454164436589297e-06
1.460000000000001563e+01 1.400000000000005684e+00 -1.541036273122449538e-05
1.480000000000001847e+01 1.400000000000005684e+00 -1.692389778401261939e-05
1.500000000000001776e+01 1.400000000000005684e+00 -1.616169098251158195e-05

-5.000000000000000000e+00 1.600000000000005862e+00 -2.400995196887134978e-08
-4.799999999999999822e+00 1.600000000000005862e+00 -4.429000170691545203e-08
-4.599999999999999645e+00 1.600000000000005862e+00 -7.786483235911874453e-08
-4.399999999999999467e+00 1.600000000000005862e+00 -1.293797114530638366e-07
-4.199999999999999289e+00 1.600000000000005862e+00 -2.003118248071637127e-07
-3.999999999999999112e+00 1.600000000000005862e+00 -2.811860334322666429e-07
-3.799999999999998934e+00 1.600000000000005862e+00 -3.355813446011571725e-07
-3.599999999999998757e+00 1.600000000000005862e+00 -2.705072093387256619e-07
-3.399999999999998579e+00 1.600000000000005862e+00 1.140539345121838384e-07
-3.199999999999998401e+00 1.600000000000005862e+00 1.204938630654196839e-06
-2.999999999999998224e+00 1.600000000000005862e+00 3.693530032762155558e-06
-2.799999999999998046e+00 1.600000000000005862e+00 8.738286945911818494e-06
-2.599999999999997868e+00 1.600000000000005862e+00 1.817517536106999959e-05
-2.399999999999997691e+00 1.600000000000005862e+00 3.477373769462596009e-05
-2.199999999999997513e+00 1.600000000000005862e+00 6.253000187772945724e-05
-1.999999999999997335e+00 1.600000000000005862e+00 1.069783150219028419e-04
-1.799999999999997158e+00 1.600000000000005862e+00 1.754868525249913636e-04
-1.599999999999996980e+00 1.600000000000005862e+00 2.774663120158560531e-04
-1.399999999999996803e+00 1.600000000000005862e+00 4.243617993188966058e-04
-1.199999999999996625e+00 1.600000000000005862e+00 6.292278547199608215e-04
-9.999999999999964473e-01 1.600000000000005862e+00 9.056580097400757654e-04
-7.999999999999962697e-01 1.600000000000005862e+00 1.265942658915063072e-03
-5.999999999999960920e-01 1.600000000000005862e+00 1.718645222625100194e-03
-3.999999999999959144e-01 1.600000000000005862e+00 2.266304070952185768e-03
-1.999999999999957367e-01 1.600000000000005862e+00 2.904493273924493076e-03
4.440892098500626162e-15 1.600000000000005862e+00 3.623656960602114185e-03
2.000000000000046185e-01 1.600000000000005862e+00 4.414673325493304219e-03
4.000000000000047962e-01 1.600000000000005862e+00 5.278041612911235463e-03
6.000000000000049738e-01 1.600000000000005862e+00 6.235281450658238661e-03
8.000000000000051514e-01 1.600000000000005862e+00 7.339975905410757971e-03
1.000000000000005329e+00 1.600000000000005862e+00 8.685136410767400547e-03
1.200000000000005507e+00 1.600000000000005862e+00 1.040322993975966240e-02
1.400000000000005684e+00 1.600000000000005862e+00 1.265487642381945589e-02
1.600000000000005862e+00 1.600000000000005862e+00 1.560197047057430841e-02
1.800000000000006040e+00 1.600000000000005862e+00 1.936258738827843079e-02
2.000000000000006217e+00 1.600000000000005862e+00 2.395120859788725173e-02
2.200000000000006395e+00 1.600000000000005862e+00 2.922091710208387857e-02
2.400000000000006573e+00 1.600000000000005862e+00 3.484230583825838334e-02
2.600000000000006750e+00 1.600000000000005862e+00 4.035831028209893589e-02
2.800000000000006928e+00 1.600000000000005862e+00 4.531530165186843651e-02
3.000000000000007105e+00 1.600000000000005862e+00 4.940135910079945791e-02
3.200000000000006395e+00 1.600000000000005862e+00 5.250077170232329143e-02
3.400000000000007461e+00 1.600000000000005862e+00 5.464156919370986160e-02
3.600000000000008527e+00 1.600000000000005862e+00 5.589540059544367140e-02
3.800000000000007816e+00 1.600000000000005862e+00 5.629868764841747947e-02
4.000000000000007105e+00 1.600000000000005862e+00 5.581666611701727176e-02
4.200000000000008171e+00 1.600000000000005862e+00 5.433679803474959075e-02
4.400000000000009237e+00 1.600000000000005862e+00 5.168406015478230198e-02
4.600000000000008527e+00 1.600000000000005862e+00 4.767573536984003046e-02
4.800000000000007816e+00 1.600000000000005862e+00 4.223478635669256076e-02
5.000000000000008882e+00 1.600000000000005862e+00 3.553069820279777108e-02
5.200000000000009948e+00 1.600000000000005862e+00 2.805009463592833194e-02
5.400000000000009237e+00 1.600000000000005862e+00 2.051054388260717051e-02
5.600000000000008527e+00 1.600000000000005862e+00 1.364716765878049888e-02
5.800000000000009592e+00 1.600000000000005862e+00 8.003890357979824219e-03
6.000000000000010658e+00 1.600000000000005862e+00 3.837262792777995299e-03
6.200000000000009948e+00 1.600000000000005862e+00 1.141171114755361966e-03
6.400000000000009237e+00 1.600000000000005862e+00 -2.623359105098171072e-04
6.600000000000010303e+00 1.600000000000005862e+00 -6.218717216999241834e-04
6.800000000000011369e+00 1.600000000000005862e+00 -1.783827682005616080e-04
7.000000000000010658e+00 1.600000000000005862e+00 8.777054326131198065e-04
7.200000000000009948e+00 1.600000000000005862e+00 2.416206640507660534e-03
7.400000000000011013e+00 1.600000000000005862e+00 4.354666328588560099e-03
7.600000000000012079e+00 1.600000000000005862e+00 6.635951918414609296e-03
7.800000000000011369e+00 1.600000000000005862e+00 9.205282050881004666e-03
8.000000000000010658e+00 1.600000000000005862e+00 1.199254065494941013e-02
8.200000000000011724e+00 1.600000000000005862e+00 1.490283394942196020e-02
8.400000000000012790e+00 1.600000000000005862e+00 1.781472274822248555e-02
8.600000000000012079e+00 1.600000000000005862e+00 2.058196646670130969e-02
8.800000000000011369e+00 1.600000000000005862e+00 2.303516924503341487e-02
9.000000000000012434e+00 1.600000000000005862e+00 2.498670387868900944e-02
9.200000000000013500e+00 1.600000000000005862e+00 2.624907147931409071e-02
9.400000000000012790e+00 1.600000000000005862e+00 2.667226477523367001e-02
9.600000000000012079e+00 1.600000000000005862e+00 2.618902748300256517e-02
9.800000000000013145e+00 1.600000000000005862e+00 2.484396554171493243e-02
1.000000000000001421e+01 1.600000000000005862e+00 2.278881251844767225e-02
1.020000000000001350e+01 1.600000000000005862e+00 2.024657453165548682e-02
1.040000000000001279e+01 1.600000000000005862e+00 1.746256128375141270e-02
1.060000000000001386e+01 1.600000000000005862e+00 1.466079853161809422e-02
1.080000000000001492e+01 1.600000000000005862e+00 1.201591097276755692e-02
1.100000000000001421e+01 1.600000000000005862e+00 9.642173646317296967e-03
1.120000000000001350e+01 1.600000000000005862e+00 7.596456020503418970e-03
1.140000000000001279e+01 1.600000000000005862e+00 5.889757646190790785e-03
1.160000000000001563e+01 1.600000000000005862e+00 4.501996546402996062e-03
1.180000000000001492e+01 1.600000000000005862e+00 3.395961955349375422e-03
1.200000000000001421e+01 1.600000000000005862e+00 2.528142395315685284e-03
1.220000000000001705e+01 1.600000000000005862e+00 1.855786945794528527e-03
1.240000000000001634e+01 1.600000000000005862e+00 1.340649108810399674e-03
1.260000000000001563e+01 1.600000000000005862e+00 9.503457777896903019e-04
1.280000000000001492e+01 1.600000000000005862e+00 6.582971309871557628e-04
1.300000000000001421e+01 1.600000000000005862e+00 4.430082816659659394e-04
1.320000000000001705e+01 1.600000000000005862e+00 2.871808546508729655e-04
1.340000000000001634e+01 1.600000000000005862e+00 1.769036156369429376e-04
1.360000000000001563e+01 1.600000000000005862e+00 1.010061896417090355e-04
1.380000000000001847e+01 1.600000000000005862e+00 5.056930558152510058e-05
1.400000000000001776e+01 1.600000000000005862e+00 1.855030824752516470e-05
1.420000000000001705e+01 1.600000000000005862e+00 -5.189568769055686212e-07
1.440000000000001634e+01 1.600000000000005862e+00 -1.079224770168192750e-05
1.460000000000001563e+01 1.600000000000005862e+00 -1.534276859011233740e-05
1.480000000000001847e+01 1.600000000000005862e+00 -1.637558498088114011e-05
1.500000000000001776e+01 1.600000000000005862e+00 -1.541760873876067426e-05

-5.000000000000000000e+00 1.800000000000006040e+00 -1.929360280085321334e-08
-4.799999999999999822e+00 1.800000000000006040e+00 -3.558303810977517939e-08
-4.599999999999999645e+00 1.800000000000006040e+00 -6.253859057948365125e-08
-4.399999999999999467e+00 1.800000000000006040e+00 -1.038637757985667284e-07
-4.199999999999999289e+00 1.800000000000006040e+00 -1.606757422187444250e-07
-3.999999999999999112e+00 1.800000000000006040e+00 -2.252029379363344047e-07
-3.799999999999998934e+00 1.800000000000006040e+00 -2.678416251658406470e-07
-3.599999999999998757e+00 1.800000000000006040e+00 -2.131870493632385461e-07
-3.399999999999998579e+00 1.800000000000006040e+00 1.007735531202920518e-07
-3.199999999999998401e+00 1.800000000000006040e+00 9.871103371232506601e-07
-2.999999999999998224e+00 1.800000000000006040e+00 3.004747466807426774e-06
-2.799999999999998046e+00 1.800000000000006040e+00 7.088453310296789563e-06
-2.599999999999997868e+00 1.800000000000006040e+00 1.471487647827213384e-05
-2.399999999999997691e+00 1.800000000000006040e+00 2.809952621509730712e-05
-2.199999999999997513e+00 1.800000000000006040e+00 5.041225571321470664e-05
-1.999999999999997335e+00 1.800000000000006040e+00 8.599015067249948286e-05
-1.799999999999997158e+00 1.800000000000006040e+00 1.405149866875919586e-04
-1.599999999999996980e+00 1.800000000000006040e+00 2.211038787942638947e-04
-1.399999999999996803e+00 1.800000000000006040e+00 3.362345334078416389e-04
-1.199999999999996625e+00 1.800000000000006040e+00 4.953996000447347028e-04
-9.999999999999964473e-01 1.800000000000006040e+00 7.083876234940752635e-04
-7.999999999999962697e-01 1.800000000000006040e+00 9.841697844990555770e-04
-5.999999999999960920e-01 1.800000000000006040e+00 1.329573553562946476e-03
-3.999999999999959144e-01 1.800000000000006040e+00 1.748230287196055922e-03
-1.999999999999957367e-01 1.800000000000006040e+00 2.240574273456384224e-03
4.440892098500626162e-15 1.800000000000006040e+00 2.805737470001847325e-03
2.000000000000046185e-01 1.800000000000006040e+00 3.445840996403113157e-03
4.000000000000047962e-01 1.800000000000006040e+00 4.172427313369433954e-03
6.000000000000049738e-01 1.800000000000006040e+00 5.013845646732092640e-03
8.000000000000051514e-01 1.800000000000006040e+00 6.021635077846583355e-03
1.000000000000005329e+00 1.800000000000006040e+00 7.273516304371211230e-03
1.200000000000005507e+00 1.800000000000006040e+00 8.870381580304930944e-03
1.400000000000005684e+00 1.800000000000006040e+00 1.092454495256986804e-02
1.600000000000005862e+00 1.800000000000006040e+00 1.353706455131157421e-02
1.800000000000006040e+00 1.800000000000006040e+00 1.676461584092504495e-02
2.000000000000006217e+00 1.800000000000006040e+00 2.058217151439056466e-02
2.200000000000006395e+00 1.800000000000006040e+00 2.485531709590396710e-02
2.400000000000006573e+00 1.800000000000006040e+00 2.934069406196461796e-02
2.600000000000006750e+00 1.800000000000006040e+00 3.372709705840584021e-02
2.800000000000006928e+00 1.800000000000006040e+00 3.770862202994473833e-02
3.000000000000007105e+00 1.800000000000006040e+00 4.105611304548816703e-02
3.200000000000006395e+00 1.800000000000006040e+00 4.364905845558340880e-02
3.400000000000007461e+00 1.800000000000006040e+00 4.545649354433006079e-02
3.600000000000008527e+00 1.800000000000006040e+00 4.648802582882115286e-02
3.800000000000007816e+00 1.800000000000006040e+00 4.674572985802345065e-02
4.000000000000007105e+00 1.800000000000006040e+00 4.619491291239515712e-02
4.200000000000008171e+00 1.800000000000006040e+00 4.475781428295669967e-02
4.400000000000009237e+00 1.800000000000006040e+00 4.233169234823237065e-02
4.600000000000008527e+00 1.800000000000006040e+00 3.883510298468793864e-02
4.800000000000007816e+00 1.800000000000006040e+00 3.427874606417254111e-02
5.000000000000008882e+00 1.800000000000006040e+00 2.883502307109106488e-02
5.200000000000009948e+00 1.800000000000006040e+00 2.286148682138910981e-02
5.400000000000009237e+00 1.800000000000006040e+00 1.684701312806806059e-02
5.600000000000008527e+00 1.800000000000006040e+00 1.129712252444947142e-02
5.800000000000009592e+00 1.800000000000006040e+00 6.615359838876061840e-03
6.000000000000010658e+00 1.800000000000006040e+00 3.034085608647629426e-03
6.200000000000009948e+00 1.800000000000006040e+00 6.112126385713184109e-04
6.400000000000009237e+00 1.800000000000006040e+00 -7.247074680351465537e-04
6.600000000000010303e+00 1.800000000000006040e+00 -1.111574368353286831e-03
6.800000000000011369e+00 1.800000000000006040e+00 -6.991019631789811666e-04
7.000000000000010658e+00 1.800000000000006040e+00 3.835816119975478801e-04
7.200000000000009948e+00 1.800000000000006040e+00 2.036490610687226224e-03
7.400000000000011013e+00 1.800000000000006040e+00 4.179913259791469098e-03
7.600000000000012079e+00 1.800000000000006040e+00 6.737166192967373145e-03
7.800000000000011369e+00 1.800000000000006040e+00 9.617061021252780451e-03
8.000000000000010658e+00 1.800000000000006040e+00 1.270188655528057577e-02
8.200000000000011724e+00 1.800000000000006040e+00 1.584397347183225113e-02
8.400000000000012790e+00 1.800000000000006040e+00 1.887070640702021018e-02
8.600000000000012079e+00 1.800000000000006040e+00 2.159521313902953987e-02
8.800000000000011369e+00 1.800000000000006040e+00 2.383007641342969191e-02
9.000000000000012434e+00 1.800000000000006040e+00 2.540437140908500396e-02
9.200000000000013500e+00 1.800000000000006040e+00 2.618597794431669346e-02
9.400000000000012790e+00 1.800000000000006040e+00 2.610726518236319502e-02
9.600000000000012079e+00 1.800000000000006040e+00 2.518528397687803261e-02
9.800000000000013145e+00 1.800000000000006040e+00 2.352539422409372430e-02
1.000000000000001421e+01 1.800000000000006040e+00 2.130378571610787308e-02
1.020000000000001350e+01 1.800000000000006040e+00 1.873453321944858543e-02
1.040000000000001279e+01 1.800000000000006040e+00 1.603269560052063628e-02
1.060000000000001386e+01 1.800000000000006040e+00 1.338396829998373186e-02
1.080000000000001492e+01 1.800000000000006040e+00 1.092655365302170993e-02
1.100000000000001421e+01 1.800000000000006040e+00 8.745927533954875668e-03
1.120000000000001350e+01 1.800000000000006040e+00 6.879790635370442234e-03
1.140000000000001279e+01 1.800000000000006040e+00 5.328974353975775985e-03
1.160000000000001563e+01 1.800000000000006040e+00 4.070145798609882924e-03
1.180000000000001492e+01 1.800000000000006040e+00 3.067267953304162863e-03
1.200000000000001421e+01 1.800000000000006040e+00 2.280236830827372767e-03
1.220000000000001705e+01 1.800000000000006040e+00 1.670380085877562612e-03
1.240000000000001634e+01 1.800000000000006040e+00 1.203292719421613331e-03
1.260000000000001563e+01 1.800000000000006040e+00 8.498032176738307781e-04
1.280000000000001492e+01 1.800000000000006040e+00 5.858480495014204651e-04
1.300000000000001421e+01 1.800000000000006040e+00 3.918500768335476188e-04
1.320000000000001705e+01 1.800000000000006040e+00 2.519752370432745887e-04
1.340000000000001634e+01 1.800000000000006040e+00 1.534548701160218481e-04
1.360000000000001563e+01 1.800000000000006040e+00 8.603499593985742286e-05
1.380000000000001847e+01 1.800000000000006040e+00 4.154621205281784895e-05
1.400000000000001776e+01 1.800000000000006040e+00 1.356290589404658150e-05
1.420000000000001705e+01 1.800000000000006040e+00 -2.879872114382725072e-06
1.440000000000001634e+01 1.800000000000006040e+00 -1.153369715832967312e-05
1.460000000000001563e+01 1.800000000000006040e+00 -1.515906892637114145e-05
1.480000000000001847e+01 1.800000000000006040e+00 -1.572564080281836960e-05
1.500000000000001776e+01 1.800000000000006040e+00 -1.458930940207421134e-05

-5.000000000000000000e+00 2.000000000000006217e+00 -1.511117893574951315e-08
-4.799999999999999822e+00 2.000000000000006217e+00 -2.786372865686922967e-08
-4.599999999999999645e+00 2.000000000000006217e+00 -4.895599648125517310e-08
-4.399999999999999467e+00 2.000000000000006217e+00 -8.126406901125696640e-08
-4.199999999999999289e+00 2.000000000000006217e+00 -1.256037515501752567e-07
-3.999999999999999112e+00 2.000000000000006217e+00 -1.757534590311972256e-07
-3.799999999999998934e+00 2.000000000000006217e+00 -2.082354032533906913e-07
-3.599999999999998757e+00 2.000000000000006217e+00 -1.633921055446781793e-07
-3.399999999999998579e+00 2.000000000000006217e+00 8.683035932179940638e-08
-3.199999999999998401e+00 2.000000000000006217e+00 7.897405652401844651e-07
-2.999999999999998224e+00 2.000000000000006217e+00 2.386582558501840540e-06
-2.799999999999998046e+00 2.000000000000006217e+00 5.614509619410448920e-06
-2.599999999999997868e+00 2.000000000000006217e+00 1.163563608317931915e-05
-2.399999999999997691e+00 2.000000000000006217e+00 2.218732567457190469e-05
-2.199999999999997513e+00 2.000000000000006217e+00 3.974089116901529376e-05
-1.999999999999997335e+00 2.000000000000006217e+00 6.764833478645753556e-05
-1.799999999999997158e+00 2.000000000000006217e+00 1.102489618773683558e-04
-1.599999999999996980e+00 2.000000000000006217e+00 1.728992221598186845e-04
-1.399999999999996803e+00 2.000000000000006217e+00 2.618804115187797527e-04
-1.199999999999996625e+00 2.000000000000006217e+00 3.841354420354705854e-04
-9.999999999999964473e-01 2.000000000000006217e+00 5.468030237228317528e-04
-7.999999999999962697e-01 2.000000000000006217e+00 7.565789165602371507e-04
-5.999999999999960920e-01 2.000000000000006217e+00 1.019056823534199557e-03
-3.999999999999959144e-01 2.000000000000006217e+00 1.338370244164534912e-03
-1.999999999999957367e-01 2.000000000000006217e+00 1.717599552437354751e-03
4.440892098500626162e-15 2.000000000000006217e+00 2.160408333939355715e-03
2.000000000000046185e-01 2.000000000000006217e+00 2.674127039807353695e-03
4.000000000000047962e-01 2.000000000000006217e+00 3.274008654669732180e-03
6.000000000000049738e-01 2.000000000000006217e+00 3.987778870354207091e-03
8.000000000000051514e-01 2.000000000000006217e+00 4.859097935366904313e-03
1.000000000000005329e+00 2.000000000000006217e+00 5.948265306928617394e-03
1.200000000000005507e+00 2.000000000000006217e+00 7.328409319124023352e-03
1.400000000000005684e+00 2.000000000000006217e+00 9.075543874674484035e-03
1.600000000000005862e+00 2.000000000000006217e+00 1.125166910138248981e-02
1.800000000000006040e+00 2.000000000000006217e+00 1.388230254257027951e-02
2.000000000000006217e+00 2.000000000000006217e+00 1.693364979891346517e-02
2.200000000000006395e+00 2.000000000000006217e+00 2.029853976238992982e-02
2.400000000000006573e+00 2.000000000000006217e+00 2.380096925840907013e-02
2.600000000000006750e+00 2.000000000000006217e+00 2.722348912004064758e-02
2.800000000000006928e+00 2.000000000000006217e+00 3.035026862487020388e-02
3.000000000000007105e+00 2.000000000000006217e+00 3.300816520502919404e-02
3.200000000000006395e+00 2.000000000000006217e+00 3.508760994080523804e-02
3.400000000000007461e+00 2.000000000000006217e+00 3.653665425936063887e-02
3.600000000000008527e+00 2.000000000000006217e+00 3.733618768811136635e-02
3.800000000000007816e+00 2.000000000000006217e+00 3.747135953143173465e-02
4.000000000000007105e+00 2.000000000000006217e+00 3.691185670132257624e-02
4.200000000000008171e+00 2.000000000000006217e+00 3.560802985603411103e-02
4.400000000000009237e+00 2.000000000000006217e+00 3.350580043715261497e-02
4.600000000000008527e+00 2.000000000000006217e+00 3.057959406771771499e-02
4.800000000000007816e+00 2.000000000000006217e+00 2.687540930827424235e-02
5.000000000000008882e+00 2.000000000000006217e+00 2.254627762687880579e-02
5.200000000000009948e+00 2.000000000000006217e+00 1.785808263461285614e-02
5.400000000000009237e+00 2.000000000000006217e+00 1.315390383382894490e-02
5.600000000000008527e+00 2.000000000000006217e+00 8.787050514140517729e-03
5.800000000000009592e+00 2.000000000000006217e+00 5.050895590206380854e-03
6.000000000000010658e+00 2.000000000000006217e+00 2.133704985705666118e-03
6.200000000000009948e+00 2.000000000000006217e+00 1.108320919148900993e-04
6.400000000000009237e+00 2.000000000000006217e+00 -1.031987337827487607e-03
6.600000000000010303e+00 2.000000000000006217e+00 -1.361144719675499212e-03
6.800000000000011369e+00 2.000000000000006217e+00 -9.606139423083862950e-04
7.000000000000010658e+00 2.000000000000006217e+00 8.908020402468761444e-05
7.200000000000009948e+00 2.000000000000006217e+00 1.715980114634973368e-03
7.400000000000011013e+00 2.000000000000006217e+00 3.849515589720645982e-03
7.600000000000012079e+00 2.000000000000006217e+00 6.407344431299680579e-03
7.800000000000011369e+00 2.000000000000006217e+00 9.282618677813703895e-03
8.000000000000010658e+00 2.000000000000006217e+00 1.233669259853934115e-02
8.200000000000011724e+00 2.000000000000006217e+00 1.540012501211718114e-02
8.400000000000012790e+00 2.000000000000006217e+00 1.828227999457878936e-02
8.600000000000012079e+00 2.000000000000006217e+00 2.078760188017907129e-02
8.800000000000011369e+00 2.000000000000006217e+00 2.273567447413147799e-02
9.000000000000012434e+00 2.000000000000006217e+00 2.398247010259713791e-02
9.200000000000013500e+00 2.000000000000006217e+00 2.444029728040606961e-02
9.400000000000012790e+00 2.000000000000006217e+00 2.409275062462461203e-02
9.600000000000012079e+00 2.000000000000006217e+00 2.299974859623639054e-02
9.800000000000013145e+00 2.000000000000006217e+00 2.128908485128512551e-02
1.000000000000001421e+01 2.000000000000006217e+00 1.913526417451640385e-02
1.020000000000001350e+01 2.000000000000006217e+00 1.673109934950664165e-02
1.040000000000001279e+01 2.000000000000006217e+00 1.425962590477576446e-02
1.060000000000001386e+01 2.000000000000006217e+00 1.187267087882868874e-02
1.080000000000001492e+01 2.000000000000006217e+00 9.679284195926524809e-03
1.100000000000001421e+01 2.000000000000006217e+00 7.743961363557969046e-03
1.120000000000001350e+01 2.000000000000006217e+00 6.092262189948302077e-03
1.140000000000001279e+01 2.000000000000006217e+00 4.720450283269545140e-03
1.160000000000001563e+01 2.000000000000006217e+00 3.605999373206888493e-03
1.180000000000001492e+01 2.000000000000006217e+00 2.716766526277347889e-03
1.200000000000001421e+01 2.000000000000006217e+00 2.017775310878367184e-03
1.220000000000001705e+01 2.000000000000006217e+00 1.475485461249388197e-03
1.240000000000001634e+01 2.000000000000006217e+00 1.059983316243206120e-03
1.260000000000001563e+01 2.000000000000006217e+00 7.457313856791868492e-04
1.280000000000001492e+01 2.000000000000006217e+00 5.114800830873793454e-04
1.300000000000001421e+01 2.000000000000006217e+00 3.397949323012468162e-04
1.320000000000001705e+01 2.000000000000006217e+00 2.164814960434706522e-04
1.340000000000001634e+01 2.000000000000006217e+00 1.300492261091812927e-04
1.360000000000001563e+01 2.000000000000006217e+00 7.126177364947161499e-05
1.380000000000001847e+01 2.000000000000006217e+00 3.277158896557614024e-05
1.400000000000001776e+01 2.000000000000006217e+00 8.818401194473605788e-06
1.420000000000001705e+01 2.000000000000006217e+00 -5.029196481591197130e-06
1.440000000000001634e+01 2.000000000000006217e+00 -1.210297486563049552e-05
1.460000000000001563e+01 2.000000000000006217e+00 -1.484150192991115485e-05
1.480000000000001847e+01 2.000000000000006217e+00 -1.497493995569006055e-05
1.500000000000001776e+01 2.000000000000006217e+00 -1.368699255082746973e-05

-5.000000000000000000e+00 2.200000000000006395e+00 -1.153610797341249561e-08
-4.799999999999999822e+00 2.200000000000006395e+00 -2.126715983151314192e-08
-4.599999999999999645e+00 2.200000000000006395e+00 -3.735363240606369061e-08
-4.399999999999999467e+00 2.200000000000006395e+00 -6.197144351778450255e-08
-4.199999999999999289e+00 2.200000000000006395e+00 -9.569547852409295182e-08
-3.999999999999999112e+00 2.200000000000006395e+00 -1.336659222867920240e-07
-3.799999999999998934e+00 2.200000000000006395e+00 -1.577184005804396288e-07
-3.599999999999998757e+00 2.200000000000006395e+00 -1.218067084547125909e-07
-3.399999999999998579e+00 2.200000000000006395e+00 7.282471861543958248e-08
-3.199999999999998401e+00 2.200000000000006395e+00 6.168452749719866953e-07
-2.999999999999998224e+00 2.200000000000006395e+00 1.850388554830882236e-06
-2.799999999999998046e+00 2.200000000000006395e+00 4.341495213174086616e-06
-2.599999999999997868e+00 2.200000000000006395e+00 8.984902603649732252e-06
-2.399999999999997691e+00 2.200000000000006395e+00 1.711583731450158256e-05
-2.199999999999997513e+00 2.200000000000006395e+00 3.062748232078605639e-05
-1.999999999999997335e+00 2.200000000000006395e+00 5.207464258259983142e-05
-1.799999999999997158e+00 2.200000000000006395e+00 8.474101335181205433e-05
-1.599999999999996980e+00 2.200000000000006395e+00 1.326444280993608780e-04
-1.399999999999996803e+00 2.200000000000006395e+00 2.004548870211224083e-04
-1.199999999999996625e+00 2.200000000000006395e+00 2.933072798145440691e-04
-9.999999999999964473e-01 2.200000000000006395e+00 4.165114043370158519e-04
-7.999999999999962697e-01 2.200000000000006395e+00 5.752056129240322403e-04
-5.999999999999960920e-01 2.200000000000006395e+00 7.740718942904870233e-04
-3.999999999999959144e-01 2.200000000000006395e+00 1.017316309906674855e-03
-1.999999999999957367e-01 2.200000000000006395e+00 1.309178342409456509e-03
4.440892098500626162e-15 2.200000000000006395e+00 1.655203647450300027e-03
2.000000000000046185e-01 2.200000000000006395e+00 2.064345339380968623e-03
4.000000000000047962e-01 2.200000000000006395e+00 2.551651740970903824e-03
6.000000000000049738e-01 2.200000000000006395e+00 3.140929737627361305e-03
8.000000000000051514e-01 2.200000000000006395e+00 3.866458281149603299e-03
1.000000000000005329e+00 2.200000000000006395e+00 4.772651707177866763e-03
1.200000000000005507e+00 2.200000000000006395e+00 5.910567971949818623e-03
1.400000000000005684e+00 2.200000000000006395e+00 7.330390120238296746e-03
1.600000000000005862e+00 2.200000000000006395e+00 9.069716690237874038e-03
1.800000000000006040e+00 2.200000000000006395e+00 1.113899745058468879e-02
2.000000000000006217e+00 2.200000000000006395e+00 1.350766806675424148e-02
2.200000000000006395e+00 2.200000000000006395e+00 1.609645212735296219e-02
2.400000000000006573e+00 2.200000000000006395e+00 1.878110777339891263e-02
2.600000000000006750e+00 2.200000000000006395e+00 2.140930223482542805e-02
2.800000000000006928e+00 2.200000000000006395e+00 2.382621932036880011e-02
3.000000000000007105e+00 2.200000000000006395e+00 2.589945292458940840e-02
3.200000000000006395e+00 2.200000000000006395e+00 2.753356078661460885e-02
3.400000000000007461e+00 2.200000000000006395e+00 2.866999291997160068e-02
3.600000000000008527e+00 2.200000000000006395e+00 2.927540713652827808e-02
3.800000000000007816e+00 2.200000000000006395e+00 2.932607433857161230e-02
4.000000000000007105e+00 2.200000000000006395e+00 2.879647427090012424e-02
4.200000000000008171e+00 2.200000000000006395e+00 2.765776199677014158e-02
4.400000000000009237e+00 2.200000000000006395e+00 2.588839540791448499e-02
4.600000000000008527e+00 2.200000000000006395e+00 2.349514780758119731e-02
4.800000000000007816e+00 2.200000000000006395e+00 2.053775149865952332e-02
5.000000000000008882e+00 2.200000000000006395e+00 1.714609136518572066e-02
5.200000000000009948e+00 2.200000000000006395e+00 1.351883418362596206e-02
5.400000000000009237e+00 2.200000000000006395e+00 9.899141591233437398e-03
5.600000000000008527e+00 2.200000000000006395e+00 6.534170461740956837e-03
5.800000000000009592e+00 2.200000000000006395e+00 3.633464570506238483e-03
6.000000000000010658e+00 2.200000000000006395e+00 1.341385121908528037e-03
6.200000000000009948e+00 2.200000000000006395e+00 -2.691133671202708389e-04
6.400000000000009237e+00 2.200000000000006395e+00 -1.184168745094871852e-03
6.600000000000010303e+00 2.200000000000006395e+00 -1.427597487290136044e-03
6.800000000000011369e+00 2.200000000000006395e+00 -1.040730926117589428e-03
7.000000000000010658e+00 2.200000000000006395e+00 -7.040363032230456100e-05
7.200000000000009948e+00 2.200000000000006395e+00 1.432930373250362920e-03
7.400000000000011013e+00 2.200000000000006395e+00 3.409052000799426586e-03
7.600000000000012079e+00 2.200000000000006395e+00 5.778149012330743850e-03
7.800000000000011369e+00 2.200000000000006395e+00 8.432142718110496524e-03
8.000000000000010658e+00 2.200000000000006395e+00 1.123119565935126740e-02
8.200000000000011724e+00 2.200000000000006395e+00 1.400776335217959051e-02
8.400000000000012790e+00 2.200000000000006395e+00 1.657845785609173006e-02
8.600000000000012079e+00 2.200000000000006395e+00 1.876198135247663865e-02
8.800000000000011369e+00 2.200000000000006395e+00 2.040000088819710067e-02
9.000000000000012434e+00 2.200000000000006395e+00 2.137726895396161939e-02
9.200000000000013500e+00 2.200000000000006395e+00 2.163728882076533869e-02
9.400000000000012790e+00 2.200000000000006395e+00 2.119017053453957355e-02
9.600000000000012079e+00 2.200000000000006395e+00 2.011034718093177021e-02
9.800000000000013145e+00 2.200000000000006395e+00 1.852392679851516330e-02
1.000000000000001421e+01 2.200000000000006395e+00 1.658822649673831820e-02
1.020000000000001350e+01 2.200000000000006395e+00 1.446821847794017672e-02
1.040000000000001279e+01 2.200000000000006395e+00 1.231513104468237585e-02
1.060000000000001386e+01 2.200000000000006395e+00 1.025119632090325077e-02
1.080000000000001492e+01 2.200000000000006395e+00 8.362285750612419993e-03
1.100000000000001421e+01 2.200000000000006395e+00 6.697915570332876878e-03
1.120000000000001350e+01 2.200000000000006395e+00 5.276559632434359333e-03
1.140000000000001279e+01 2.200000000000006395e+00 4.093648785173420283e-03
1.160000000000001563e+01 2.200000000000006395e+00 3.129928465751675645e-03
1.180000000000001492e+01 2.200000000000006395e+00 2.358617297346215710e-03
1.200000000000001421e+01 2.200000000000006395e+00 1.750663956188206263e-03
1.220000000000001705e+01 2.200000000000006395e+00 1.278069530230627367e-03
1.240000000000001634e+01 2.200000000000006395e+00 9.156292257489059491e-04
1.260000000000001563e+01 2.200000000000006395e+00 6.415791147591359822e-04
1.280000000000001492e+01 2.200000000000006395e+00 4.375975459265744189e-04
1.300000000000001421e+01 2.200000000000006395e+00 2.884970608517556270e-04
1.320000000000001705e+01 2.200000000000006395e+00 1.818168023105926458e-04
1.340000000000001634e+01 2.200000000000006395e+00 1.074228939470676453e-04
1.360000000000001563e+01 2.200000000000006395e+00 5.715649089350044291e-05
1.380000000000001847e+01 2.200000000000006395e+00 2.453305333296955151e-05
1.400000000000001776e+01 2.200000000000006395e+00 4.482676687318430293e-06
1.420000000000001705e+01 2.200000000000006395e+00 -6.879746924044608916e-06
1.440000000000001634e+01 2.200000000000006395e+00 -1.246172220254628237e-05
1.460000000000001563e+01 2.200000000000006395e+00 -1.438035079366488286e-05
1.480000000000001847e+01 2.200000000000006395e+00 -1.412921366441110467e-05
1.500000000000001776e+01 2.200000000000006395e+00 -1.272355738338547424e-05

-5.000000000000000000e+00 2.400000000000006573e+00 -8.584418604233803594e-09
-4.799999999999999822e+00 2.400000000000006573e+00 -1.582235162948610421e-08
-4.599999999999999645e+00 2.400000000000006573e+00 -2.778110520595627235e-08
-4.399999999999999467e+00 2.400000000000006573e+00 -4.606473075887577892e-08
-4.199999999999999289e+00 2.400000000000006573e+00 -7.106389997477334861e-08
-3.999999999999999112e+00 2.400000000000006573e+00 -9.907599854154553778e-08
-3.799999999999998934e+00 2.400000000000006573e+00 -1.163933440970418707e-07
-3.599999999999998757e+00 2.400000000000006573e+00 -8.834762760319766697e-08
-3.399999999999998579e+00 2.400000000000006573e+00 5.936400784763276600e-08
-3.199999999999998401e+00 2.400000000000006573e+00 4.701946193098393882e-07
-2.999999999999998224e+00 2.400000000000006573e+00 1.400113535557418427e-06
-2.799999999999998046e+00 2.400000000000006573e+00 3.276738405995441361e-06
-2.599999999999997868e+00 2.400000000000006573e+00 6.773735927878475267e-06
-2.399999999999997691e+00 2.400000000000006573e+00 1.289620148372601297e-05
-2.199999999999997513e+00 2.400000000000006573e+00 2.306797771450346907e-05
-1.999999999999997335e+00 2.400000000000006573e+00 3.920713779821797835e-05
-1.799999999999997158e+00 2.400000000000006573e+00 6.377252054800380246e-05
-1.599999999999996980e+00 2.400000000000006573e+00 9.976376748784196989e-05
-1.399999999999996803e+00 2.400000000000006573e+00 1.506612863572508046e-04
-1.199999999999996625e+00 2.400000000000006573e+00 2.203027503588835001e-04
-9.999999999999964473e-01 2.400000000000006573e+00 3.127116033080095834e-04
-7.999999999999962697e-01 2.400000000000006573e+00 4.319229475555353944e-04
-5.999999999999960920e-01 2.400000000000006573e+00 5.818920895253645300e-04
-3.999999999999959144e-01 2.400000000000006573e+00 7.666109062202552298e-04
-1.999999999999957367e-01 2.400000000000006573e+00 9.905744102435656059e-04
4.440892098500626162e-15 2.400000000000006573e+00 1.259703567287756305e-03
2.000000000000046185e-01 2.400000000000006573e+00 1.582717255872515428e-03
4.000000000000047962e-01 2.400000000000006573e+00 1.972760867869978191e-03
6.000000000000049738e-01 2.400000000000006573e+00 2.448882884240225627e-03
8.000000000000051514e-01 2.400000000000006573e+00 3.036767135293650527e-03
1.000000000000005329e+00 2.400000000000006573e+00 3.768033237135483618e-03
1.200000000000005507e+00 2.400000000000006573e+00 4.677449890467738798e-03
1.400000000000005684e+00 2.400000000000006573e+00 5.797622620757269044e-03
1.600000000000005862e+00 2.400000000000006573e+00 7.151234130675503640e-03
1.800000000000006040e+00 2.400000000000006573e+00 8.741839538779151014e-03
2.000000000000006217e+00 2.400000000000006573e+00 1.054542546737801539e-02
2.200000000000006395e+00 2.400000000000006573e+00 1.250585337253813482e-02
2.400000000000006573e+00 2.400000000000006573e+00 1.453703171876027760e-02
2.600000000000006750e+00 2.400000000000006573e+00 1.653265419539442366e-02
2.800000000000006928e+00 2.400000000000006573e+00 1.838117115478873562e-02
3.000000000000007105e+00 2.400000000000006573e+00 1.998104973111384380e-02
3.200000000000006395e+00 2.400000000000006573e+00 2.125110516368717770e-02
3.400000000000007461e+00 2.400000000000006573e+00 2.213312600764292745e-02
3.600000000000008527e+00 2.400000000000006573e+00 2.258773063358117048e-02
3.800000000000007816e+00 2.400000000000006573e+00 2.258728842725684152e-02
4.000000000000007105e+00 2.400000000000006573e+00 2.211060901683264274e-02
4.200000000000008171e+00 2.400000000000006573e+00 2.114305212730193534e-02
4.400000000000009237e+00 2.400000000000006573e+00 1.968342131613898954e-02
4.600000000000008527e+00 2.400000000000006573e+00 1.775604781974328764e-02
4.800000000000007816e+00 2.400000000000006573e+00 1.542348599199671461e-02
5.000000000000008882e+00 2.400000000000006573e+00 1.279346035395262197e-02
5.200000000000009948e+00 2.400000000000006573e+00 1.001465949873780840e-02
5.400000000000009237e+00 2.400000000000006573e+00 7.260138005190635430e-03
5.600000000000008527e+00 2.400000000000006573e+00 4.702732679269055333e-03
5.800000000000009592e+00 2.400000000000006573e+00 2.490771222798626901e-03
6.000000000000010658e+00 2.400000000000006573e+00 7.320407212957496818e-04
6.200000000000009948e+00 2.400000000000006573e+00 -5.101910987000156167e-04
6.400000000000009237e+00 2.400000000000006573e+00 -1.210689867564200420e-03
6.600000000000010303e+00 2.400000000000006573e+00 -1.370584804864381735e-03
6.800000000000011369e+00 2.400000000000006573e+00 -1.006476904911746085e-03
7.000000000000010658e+00 2.400000000000006573e+00 -1.444750599191486375e-04
7.200000000000009948e+00 2.400000000000006573e+00 1.179555283555100073e-03
7.400000000000011013e+00 2.400000000000006573e+00 2.914857723752575097e-03
7.600000000000012079e+00 2.400000000000006573e+00 4.988746787088902367e-03
7.800000000000011369e+00 2.400000000000006573e+00 7.301175736279770685e-03
8.000000000000010658e+00 2.400000000000006573e+00 9.723932142006780702e-03
8.200000000000011724e+00 2.400000000000006573e+00 1.210621998112205479e-02
8.400000000000012790e+00 2.400000000000006573e+00 1.428668191665483957e-02
8.600000000000012079e+00 2.400000000000006573e+00 1.611018817885667698e-02
8.800000000000011369e+00 2.400000000000006573e+00 1.744639958304096058e-02
9.000000000000012434e+00 2.400000000000006573e+00 1.820649819900954994e-02
9.200000000000013500e+00 2.400000000000006573e+00 1.835465557272225254e-02
9.400000000000012790e+00 2.400000000000006573e+00 1.791172721720891634e-02
9.600000000000012079e+00 2.400000000000006573e+00 1.695022101914598830e-02
9.800000000000013145e+00 2.400000000000006573e+00 1.558153411249039305e-02
1.000000000000001421e+01 2.400000000000006573e+00 1.393826592500311060e-02
1.020000000000001350e+01 2.400000000000006573e+00 1.215545405757739034e-02
1.040000000000001279e+01 2.400000000000006573e+00 1.035446140185901365e-02
1.060000000000001386e+01 2.400000000000006573e+00 8.632084560737348852e-03
1.080000000000001492e+01 2.400000000000006573e+00 7.055778499394012651e-03
1.100000000000001421e+01 2.400000000000006573e+00 5.664328255041518878e-03
1.120000000000001350e+01 2.400000000000006573e+00 4.472297884922365498e-03
1.140000000000001279e+01 2.400000000000006573e+00 3.476295130882648809e-03
1.160000000000001563e+01 2.400000000000006573e+00 2.661375562867559531e-03
1.180000000000001492e+01 2.400000000000006573e+00 2.006495960318451996e-03
1.200000000000001421e+01 2.400000000000006573e+00 1.488541522191897705e-03
1.220000000000001705e+01 2.400000000000006573e+00 1.084921080842918056e-03
1.240000000000001634e+01 2.400000000000006573e+00 7.749908604045533007e-04
1.260000000000001563e+01 2.400000000000006573e+00 5.406559847842558981e-04
1.280000000000001492e+01 2.400000000000006573e+00 3.664720439724522636e-04
1.300000000000001421e+01 2.400000000000006573e+00 2.394891344800638411e-04
1.320000000000001705e+01 2.400000000000006573e+00 1.489929243760747615e-04
1.340000000000001634e+01 2.400000000000006573e+00 8.622560742904645604e-05
1.360000000000001563e+01 2.400000000000006573e+00 4.412180279274963509e-05
1.380000000000001847e+01 2.400000000000006573e+00 1.706836845282863480e-05
1.400000000000001776e+01 2.400000000000006573e+00 6.864295770155252012e-07
1.420000000000001705e+01 2.400000000000006573e+00 -8.367990641720144453e-06
1.440000000000001634e+01 2.400000000000006573e+00 -1.258666355717365611e-05
1.460000000000001563e+01 2.400000000000006573e+00 -1.377494306424014440e-05
1.480000000000001847e+01 2.400000000000006573e+00 -1.319919290325232854e-05
1.500000000000001776e+01 2.400000000000006573e+00 -1.171433536941932164e-05

-5.000000000000000000e+00 2.600000000000006750e+00 -6.226865365952017010e-09
-4.799999999999999822e+00 2.600000000000006750e+00 -1.147474886955087240e-08
-4.599999999999999645e+00 2.600000000000006750e+00 -2.014091423689550178e-08
-4.399999999999999467e+00 2.600000000000006750e+00 -3.337782650088470817e-08
-4.199999999999999289e+00 2.600000000000006750e+00 -5.144135974407407665e-08
-3.999999999999999112e+00 2.600000000000006750e+00 -7.158105619395593578e-08
-3.799999999999998934e+00 2.600000000000006750e+00 -8.370883037232375188e-08
-3.599999999999998757e+00 2.600000000000006750e+00 -6.236681103626048242e-08
-3.399999999999998579e+00 2.600000000000006750e+00 4.697907397647836863e-08
-3.199999999999998401e+00 2.600000000000006750e+00 3.496362726387853201e-07
-2.999999999999998224e+00 2.600000000000006750e+00 1.033624398008566818e-06
-2.799999999999998046e+00 2.600000000000006750e+00 2.413319993558779841e-06
-2.599999999999997868e+00 2.600000000000006750e+00 4.984498199104901024e-06
-2.399999999999997691e+00 2.600000000000006750e+00 9.487641570439401132e-06
-2.199999999999997513e+00 2.600000000000006750e+00 1.697283857778889346e-05
-1.999999999999997335e+00 2.600000000000006750e+00 2.885612347657763897e-05
-1.799999999999997158e+00 2.600000000000006750e+00 4.695494644472192228e-05
-1.599999999999996980e+00 2.600000000000006750e+00 7.349103247500837809e-05
-1.399999999999996803e+00 2.600000000000006750e+00 1.110534973992325015e-04
-1.199999999999996625e+00 2.600000000000006750e+00 1.625246926376405386e-04
-9.999999999999964473e-01 2.600000000000006750e+00 2.309862521224403302e-04
-7.999999999999962697e-01 2.600000000000006750e+00 3.196425581967500258e-04
-5.999999999999960920e-01 2.600000000000006750e+00 4.318203103669301501e-04
-3.999999999999959144e-01 2.600000000000006750e+00 5.711188507124176274e-04
-1.999999999999957367e-01 2.600000000000006750e+00 7.417842212249440691e-04
4.440892098500626162e-15 2.600000000000006750e+00 9.493464062588516470e-04
2.000000000000046185e-01 2.600000000000006750e+00 1.201485040341445645e-03
4.000000000000047962e-01 2.600000000000006750e+00 1.508979385320918971e-03
6.000000000000049738e-01 2.600000000000006750e+00 1.886476517459757113e-03
8.000000000000051514e-01 2.600000000000006750e+00 2.352711484435153402e-03
1.000000000000005329e+00 2.600000000000006750e+00 2.929768395126905716e-03
1.200000000000005507e+00 2.600000000000006750e+00 3.641011855110140669e-03
1.400000000000005684e+00 2.600000000000006750e+00 4.507481162782412364e-03
1.600000000000005862e+00 2.600000000000006750e+00 5.542876454853452178e-03
1.800000000000006040e+00 2.600000000000006750e+00 6.747801895946610624e-03
2.000000000000006217e+00 2.600000000000006750e+00 8.104567027676519084e-03
2.200000000000006395e+00 2.600000000000006750e+00 9.574281431190470940e-03
2.400000000000006573e+00 2.600000000000006750e+00 1.109779107025920565e-02
2.600000000000006750e+00 2.600000000000006750e+00 1.260096586449643147e-02
2.800000000000006928e+00 2.600000000000006750e+00 1.400324165803077704e-02
3.000000000000007105e+00 2.600000000000006750e+00 1.522694655357255400e-02
3.200000000000006395e+00 2.600000000000006750e+00 1.620464429100492570e-02
3.400000000000007461e+00 2.600000000000006750e+00 1.688276249053395628e-02
3.600000000000008527e+00 2.600000000000006750e+00 1.722158832332203182e-02
3.800000000000007816e+00 2.600000000000006750e+00 1.719334283682801695e-02
4.000000000000007105e+00 2.600000000000006750e+00 1.678074280321034673e-02
4.200000000000008171e+00 2.600000000000006750e+00 1.597802541374323745e-02
4.400000000000009237e+00 2.600000000000006750e+00 1.479508381022742736e-02
4.600000000000008527e+00 2.600000000000006750e+00 1.326359950925579817e-02
4.800000000000007816e+00 2.600000000000006750e+00 1.144248543637153143e-02
5.000000000000008882e+00 2.600000000000006750e+00 9.419332133277657018e-03
5.200000000000009948e+00 2.600000000000006750e+00 7.305480009561878679e-03
5.400000000000009237e+00 2.600000000000006750e+00 5.224726511643953616e-03
5.600000000000008527e+00 2.600000000000006750e+00 3.298465820626623503e-03
5.800000000000009592e+00 2.600000000000006750e+00 1.631725211760953927e-03
6.000000000000010658e+00 2.600000000000006750e+00 3.041266387618856652e-04
6.200000000000009948e+00 2.600000000000006750e+00 -6.324625258946897513e-04
6.400000000000009237e+00 2.600000000000006750e+00 -1.150621060612830619e-03
6.600000000000010303e+00 2.600000000000006750e+00 -1.241365427781542094e-03
6.800000000000011369e+00 2.600000000000006750e+00 -9.087718551327019032e-04
7.000000000000010658e+00 2.600000000000006750e+00 -1.675756724292010462e-04
7.200000000000009948e+00 2.600000000000006750e+00 9.555560299610050146e-04
7.400000000000011013e+00 2.600000000000006750e+00 2.417997350746707141e-03
7.600000000000012079e+00 2.600000000000006750e+00 4.156417791043952488e-03
7.800000000000011369e+00 2.600000000000006750e+00 6.083763585090220909e-03
8.000000000000010658e+00 2.600000000000006750e+00 8.090091208383635643e-03
8.200000000000011724e+00 2.600000000000006750e+00 1.004843947189291813e-02
8.400000000000012790e+00 2.600000000000006750e+00 1.182560643791385514e-02
8.600000000000012079e+00 2.600000000000006750e+00 1.329632968423543130e-02
8.800000000000011369e+00 2.600000000000006750e+00 1.435831601596409927e-02
9.000000000000012434e+00 2.600000000000006750e+00 1.494512010675677106e-02
9.200000000000013500e+00 2.600000000000006750e+00 1.503416484682172476e-02
9.400000000000012790e+00 2.600000000000006750e+00 1.464817787701518798e-02
9.600000000000012079e+00 2.600000000000006750e+00 1.384976396173238401e-02
9.800000000000013145e+00 2.600000000000006750e+00 1.273037342242430529e-02
1.000000000000001421e+01 2.600000000000006750e+00 1.139612597070841296e-02
1.020000000000001350e+01 2.600000000000006750e+00 9.953447995644626456e-03
1.040000000000001279e+01 2.600000000000006750e+00 8.497159076075587458e-03
1.060000000000001386e+01 2.600000000000006750e+00 7.102677868027715627e-03
1.080000000000001492e+01 2.600000000000006750e+00 5.822793866469643149e-03
1.100000000000001421e+01 2.600000000000006750e+00 4.688381775307708804e-03
1.120000000000001350e+01 2.600000000000006750e+00 3.711793591469474216e-03
1.140000000000001279e+01 2.600000000000006750e+00 2.891514970482929239e-03
1.160000000000001563e+01 2.600000000000006750e+00 2.216905219013736751e-03
1.180000000000001492e+01 2.600000000000006750e+00 1.672260372653815858e-03
1.200000000000001421e+01 2.600000000000006750e+00 1.239865939883009029e-03
1.220000000000001705e+01 2.600000000000006750e+00 9.020287371873822414e-04
1.240000000000001634e+01 2.600000000000006750e+00 6.422610444226318962e-04
1.260000000000001563e+01 2.600000000000006750e+00 4.458538895369654241e-04
1.280000000000001492e+01 2.600000000000006750e+00 3.000614889945352518e-04
1.300000000000001421e+01 2.600000000000006750e+00 1.940674455297102896e-04
1.320000000000001705e+01 2.600000000000006750e+00 1.188453420097417126e-04
1.340000000000001634e+01 2.600000000000006750e+00 6.697822601137025822e-05
1.360000000000001563e+01 2.600000000000006750e+00 3.246862274904601731e-05
1.380000000000001847e+01 2.600000000000006750e+00 1.055201980986508249e-05
1.400000000000001776e+01 2.600000000000006750e+00 -2.481727867397415862e-06
1.420000000000001705e+01 2.600000000000006750e+00 -9.457218617805873012e-06
1.440000000000001634e+01 2.600000000000006750e+00 -1.247074983526744761e-05
1.460000000000001563e+01 2.600000000000006750e+00 -1.303375972970244143e-05
1.480000000000001847e+01 2.600000000000006750e+00 -1.220024668409293226e-05
1.500000000000001776e+01 2.600000000000006750e+00 -1.067656259733111718e-05

-5.000000000000000000e+00 2.800000000000006928e+00 -4.403046347781319291e-09
-4.799999999999999822e+00 2.800000000000006928e+00 -8.112365572409762094e-09
-4.599999999999999645e+00 2.800000000000006928e+00 -1.423468457745358449e-08
-4.399999999999999467e+00 2.800000000000006928e+00 -2.357721429008480481e-08
-4.199999999999999289e+00 2.800000000000006928e+00 -3.630141623270726961e-08
-3.999999999999999112e+00 2.800000000000006928e+00 -5.041596685984694310e-08
-3.799999999999998934e+00 2.800000000000006928e+00 -5.868200971430111280e-08
-3.599999999999998757e+00 2.800000000000006928e+00 -4.286903796449958240e-08
-3.399999999999998579e+00 2.800000000000006928e+00 3.606106556078919267e-08
-3.199999999999998401e+00 2.800000000000006928e+00 2.535236623962252895e-07
-2.999999999999998224e+00 2.800000000000006928e+00 7.442915988561454628e-07
-2.799999999999998046e+00 2.800000000000006928e+00 1.734009495538518000e-06
-2.599999999999997868e+00 2.800000000000006928e+00 3.579127741732362798e-06
-2.399999999999997691e+00 2.800000000000006928e+00 6.813149121589795638e-06
-2.199999999999997513e+00 2.800000000000006928e+00 1.219456365765536451e-05
-1.999999999999997335e+00 2.800000000000006928e+00 2.074941257306916077e-05
-1.799999999999997158e+00 2.800000000000006928e+00 3.380003584785853742e-05
-1.599999999999996980e+00 2.800000000000006928e+00 5.297236263412425397e-05
-1.399999999999996803e+00 2.800000000000006928e+00 8.017809842810487669e-05
-1.199999999999996625e+00 2.800000000000006928e+00 1.175758268494820832e-04
-9.999999999999964473e-01 2.800000000000006928e+00 1.675259885712012103e-04
-7.999999999999962697e-01 2.800000000000006928e+00 2.325673330338468492e-04
-5.999999999999960920e-01 2.800000000000006928e+00 3.154535873013660039e-04
-3.999999999999959144e-01 2.800000000000006928e+00 4.192937335072586202e-04
-1.999999999999957367e-01 2.800000000000006928e+00 5.478310038967728040e-04
4.440892098500626162e-15 2.800000000000006928e+00 7.058685444952603064e-04
2.000000000000046185e-01 2.800000000000006928e+00 8.998015893158644316e-04
4.000000000000047962e-01 2.800000000000006928e+00 1.138152086715229095e-03
6.000000000000049738e-01 2.800000000000006928e+00 1.431935223006323542e-03
8.000000000000051514e-01 2.800000000000006928e+00 1.794636426403499810e-03
1.000000000000005329e+00 2.800000000000006928e+00 2.241561028384651388e-03
1.200000000000005507e+00 2.800000000000006928e+00 2.788355043833589276e-03
1.400000000000005684e+00 2.800000000000006928e+00 3.448605149901511329e-03
1.600000000000005862e+00 2.800000000000006928e+00 4.230630027190417433e-03
1.800000000000006040e+00 2.800000000000006928e+00 5.133873831040107125e-03
2.000000000000006217e+00 2.800000000000006928e+00 6.145643508280366693e-03
2.200000000000006395e+00 2.800000000000006928e+00 7.239145035368836981e-03
2.400000000000006573e+00 2.800000000000006928e+00 8.373677832906189708e-03
2.600000000000006750e+00 2.800000000000006928e+00 9.497340704310509168e-03
2.800000000000006928e+00 2.800000000000006928e+00 1.055181305046820790e-02
3.000000000000007105e+00 2.800000000000006928e+00 1.147805718716951411e-02
3.200000000000006395e+00 2.800000000000006928e+00 1.222153358751978253e-02
3.400000000000007461e+00 2.800000000000006928e+00 1.273589380707949685e-02
3.600000000000008527e+00 2.800000000000006928e+00 1.298492452613955045e-02
3.800000000000007816e+00 2.800000000000006928e+00 1.294333516604484480e-02
4.000000000000007105e+00 2.800000000000006928e+00 1.259740759205936825e-02
4.200000000000008171e+00 2.800000000000006928e+00 1.194637351805166725e-02
4.400000000000009237e+00 2.800000000000006928e+00 1.100472790967441800e-02
4.600000000000008527e+00 2.800000000000006928e+00 9.804804676490955564e-03
4.800000000000007816e+00 2.800000000000006928e+00 8.398236179198624585e-03
5.000000000000008882e+00 2.800000000000006928e+00 6.854792482125409217e-03
5.200000000000009948e+00 2.800000000000006928e+00 5.257756673146800168e-03
5.400000000000009237e+00 2.800000000000006928e+00 3.696257124175314664e-03
5.600000000000008527e+00 2.800000000000006928e+00 2.256268149431219644e-03
5.800000000000009592e+00 2.800000000000006928e+00 1.012618843962408491e-03
6.000000000000010658e+00 2.800000000000006928e+00 2.394905793477952277e-05
6.200000000000009948e+00 2.800000000000006928e+00 -6.686753579880242923e-04
6.400000000000009237e+00 2.800000000000006928e+00 -1.040194937731213137e-03
6.600000000000010303e+00 2.800000000000006928e+00 -1.078696557324230467e-03
6.800000000000011369e+00 2.800000000000006928e+00 -7.830773724575019849e-04
7.000000000000010658e+00 2.800000000000006928e+00 -1.624862675042501581e-04
7.200000000000009948e+00 2.800000000000006928e+00 7.621565116282532715e-04
7.400000000000011013e+00 2.800000000000006928e+00 1.955231911897670639e-03
7.600000000000012079e+00 2.800000000000006928e+00 3.363459602158169748e-03
7.800000000000011369e+00 2.800000000000006928e+00 4.914537707699200529e-03
8.000000000000010658e+00 2.800000000000006928e+00 6.518790158011565639e-03
8.200000000000011724e+00 2.800000000000006928e+00 8.074549141915717335e-03
8.400000000000012790e+00 2.800000000000006928e+00 9.477035591314290908e-03
8.600000000000012079e+00 2.800000000000006928e+00 1.062949846156493842e-02
8.800000000000011369e+00 2.800000000000006928e+00 1.145461682661869790e-02
9.000000000000012434e+00 2.800000000000006928e+00 1.190389189446135892e-02
9.200000000000013500e+00 2.800000000000006928e+00 1.196306643204362447e-02
9.400000000000012790e+00 2.800000000000006928e+00 1.165244503187036484e-02
9.600000000000012079e+00 2.800000000000006928e+00 1.102212879769980981e-02
9.800000000000013145e+00 2.800000000000006928e+00 1.014330151473842589e-02
1.000000000000001421e+01 2.800000000000006928e+00 9.097490017401423795e-03
1.020000000000001350e+01 2.800000000000006928e+00 7.965959046411584532e-03
1.040000000000001279e+01 2.800000000000006928e+00 6.821068405877825716e-03
1.060000000000001386e+01 2.800000000000006928e+00 5.720684832712912699e-03
1.080000000000001492e+01 2.800000000000006928e+00 4.705879420536582605e-03
1.100000000000001421e+01 2.800000000000006928e+00 3.801422164071600537e-03
1.120000000000001350e+01 2.800000000000006928e+00 3.018172212364037769e-03
1.140000000000001279e+01 2.800000000000006928e+00 2.356381182256204760e-03
1.160000000000001563e+01 2.800000000000006928e+00 1.809093711166890467e-03
1.180000000000001492e+01 2.800000000000006928e+00 1.365114605353752539e-03
1.200000000000001421e+01 2.800000000000006928e+00 1.011299054330313694e-03
1.220000000000001705e+01 2.800000000000006928e+00 7.341406996139148572e-04
1.240000000000001634e+01 2.800000000000006928e+00 5.207598564954042013e-04
1.260000000000001563e+01 2.800000000000006928e+00 3.594426966184475700e-04
1.280000000000001492e+01 2.800000000000006928e+00 2.398782203748318909e-04
1.300000000000001421e+01 2.800000000000006928e+00 1.532101111090751792e-04
1.320000000000001705e+01 2.800000000000006928e+00 9.198470839377364584e-05
1.340000000000001634e+01 2.800000000000006928e+00 5.004539529822230970e-05
1.360000000000001563e+01 2.800000000000006928e+00 2.240172714205834845e-05
1.380000000000001847e+01 2.800000000000006928e+00 5.088361703307909130e-06
1.400000000000001776e+01 2.800000000000006928e+00 -4.977962499380698158e-06
1.420000000000001705e+01 2.800000000000006928e+00 -1.013810508184634651e-05
1.440000000000001634e+01 2.800000000000006928e+00 -1.212273696510465784e-05
1.460000000000001563e+01 2.800000000000006928e+00 -1.217365360945406787e-05
1.480000000000001847e+01 2.800000000000006928e+00 -1.115154982095167854e-05
1.500000000000001776e+01 2.800000000000006928e+00 -9.628633375720545585e-06

-5.000000000000000000e+00 3.000000000000007105e+00 -3.035164157618464313e-09
-4.799999999999999822e+00 3.000000000000007105e+00 -5.591235450389606221e-09
-4.599999999999999645e+00 3.000000000000007105e+00 -9.808089139951302725e-09
-4.399999999999999467e+00 3.000000000000007105e+00 -1.623708079881391997e-08
-4.199999999999999289e+00 3.000000000000007105e+00 -2.497638700830693721e-08
-3.999999999999999112e+00 3.000000000000007105e+00 -3.462142688267228824e-08
-3.799999999999998934e+00 3.000000000000007105e+00 -4.010861372027738937e-08
-3.599999999999998757e+00 3.000000000000007105e+00 -2.870888798986508524e-08
-3.399999999999998579e+00 3.000000000000007105e+00 2.683031386264167986e-08
-3.199999999999998401e+00 3.000000000000007105e+00 1.791888419427499562e-07
-2.999999999999998224e+00 3.000000000000007105e+00 5.226203596257046502e-07
-2.799999999999998046e+00 3.000000000000007105e+00 1.215196367631614554e-06
-2.599999999999997868e+00 3.000000000000007105e+00 2.507177906380627816e-06
-2.399999999999997691e+00 3.000000000000007105e+00 4.774199742019062561e-06
-2.199999999999997513e+00 3.000000000000007105e+00 8.552244136208442160e-06
-1.999999999999997335e+00 3.000000000000007105e+00 1.456974164871465262e-05
-1.799999999999997158e+00 3.000000000000007105e+00 2.377126254292777680e-05
-1.599999999999996980e+00 3.000000000000007105e+00 3.732798728242814394e-05
-1.399999999999996803e+00 3.000000000000007105e+00 5.663317078261814795e-05
-1.199999999999996625e+00 3.000000000000007105e+00 8.328636833524461739e-05
-9.999999999999964473e-01 3.000000000000007105e+00 1.190776914600564606e-04
-7.999999999999962697e-01 3.000000000000007105e+00 1.659912105111059329e-04
-5.999999999999960920e-01 3.000000000000007105e+00 2.262521852350786878e-04
-3.999999999999959144e-01 3.000000000000007105e+00 3.024427021013261765e-04
-1.999999999999957367e-01 3.000000000000007105e+00 3.977011242127620168e-04
4.440892098500626162e-15 3.000000000000007105e+00 5.160003485580940286e-04
2.000000000000046185e-01 3.000000000000007105e+00 6.624688195501319014e-04
4.000000000000047962e-01 3.000000000000007105e+00 8.436810029253263106e-04
6.000000000000049738e-01 3.000000000000007105e+00 1.067808568813716566e-03
8.000000000000051514e-01 3.000000000000007105e+00 1.344499704974665318e-03
1.000000000000005329e+00 3.000000000000007105e+00 1.684351613919926778e-03
1.200000000000005507e+00 3.000000000000007105e+00 2.097869835367146586e-03
1.400000000000005684e+00 3.000000000000007105e+00 2.593877483919376434e-03
1.600000000000005862e+00 3.000000000000007105e+00 3.177455750624363483e-03
1.800000000000006040e+00 3.000000000000007105e+00 3.847659481506624304e-03
2.000000000000006217e+00 3.000000000000007105e+00 4.595424290863200575e-03
2.200000000000006395e+00 3.000000000000007105e+00 5.402193103696244746e-03
2.400000000000006573e+00 3.000000000000007105e+00 6.239753459695940828e-03
2.600000000000006750e+00 3.000000000000007105e+00 7.071545531279321145e-03
2.800000000000006928e+00 3.000000000000007105e+00 7.855323924438710470e-03
3.000000000000007105e+00 3.000000000000007105e+00 8.546683172389808389e-03
3.200000000000006395e+00 3.000000000000007105e+00 9.102763678373674769e-03
3.400000000000007461e+00 3.000000000000007105e+00 9.485536179507845361e-03
3.600000000000008527e+00 3.000000000000007105e+00 9.664366454613312896e-03
3.800000000000007816e+00 3.000000000000007105e+00 9.617917803025177736e-03
4.000000000000007105e+00 3.000000000000007105e+00 9.335666623198670896e-03
4.200000000000008171e+00 3.000000000000007105e+00 8.819275719868803140e-03
4.400000000000009237e+00 3.000000000000007105e+00 8.083809777890220080e-03
4.600000000000008527e+00 3.000000000000007105e+00 7.158427339258532050e-03
4.800000000000007816e+00 3.000000000000007105e+00 6.085948298939177978e-03
5.000000000000008882e+00 3.000000000000007105e+00 4.920755155456313368e-03
5.200000000000009948e+00 3.000000000000007105e+00 3.724892611997767181e-03
5.400000000000009237e+00 3.000000000000007105e+00 2.562846691563864902e-03
5.600000000000008527e+00 3.000000000000007105e+00 1.496023608634203987e-03
5.800000000000009592e+00 3.000000000000007105e+00 5.781201946799648583e-04
6.000000000000010658e+00 3.000000000000007105e+00 -1.477350217464808309e-04
6.200000000000009948e+00 3.000000000000007105e+00 -6.498531756905956847e-04
6.400000000000009237e+00 3.000000000000007105e+00 -9.073569876157279186e-04
6.600000000000010303e+00 3.000000000000007105e+00 -9.089869136486776295e-04
6.800000000000011369e+00 3.000000000000007105e+00 -6.523102610108874036e-04
7.000000000000010658e+00 3.000000000000007105e+00 -1.439625418709825479e-04
7.200000000000009948e+00 3.000000000000007105e+00 5.990025254581351826e-04
7.400000000000011013e+00 3.000000000000007105e+00 1.547147344456282960e-03
7.600000000000012079e+00 3.000000000000007105e+00 2.656977773002986744e-03
7.800000000000011369e+00 3.000000000000007105e+00 3.870617590936732948e-03
8.000000000000010658e+00 3.000000000000007105e+00 5.117707615450235031e-03
8.200000000000011724e+00 3.000000000000007105e+00 6.319931699261812502e-03
8.400000000000012790e+00 3.000000000000007105e+00 7.397903016998542275e-03
8.600000000000012079e+00 3.000000000000007105e+00 8.279456011598412477e-03
8.800000000000011369e+00 3.000000000000007105e+00 8.907884640161170195e-03
9.000000000000012434e+00 3.000000000000007105e+00 9.248514066584397064e-03
9.200000000000013500e+00 3.000000000000007105e+00 9.292262497056018658e-03
9.400000000000012790e+00 3.000000000000007105e+00 9.055484586276838638e-03
9.600000000000012079e+00 3.000000000000007105e+00 8.576211756145292464e-03
9.800000000000013145e+00 3.000000000000007105e+00 7.907679468378467011e-03
1.000000000000001421e+01 3.000000000000007105e+00 7.110537589242411916e-03
1.020000000000001350e+01 3.000000000000007105e+00 6.245253379951633613e-03
1.040000000000001279e+01 3.000000000000007105e+00 5.365947857136253718e-03
1.060000000000001386e+01 3.000000000000007105e+00 4.516385440304834624e-03
1.080000000000001492e+01 3.000000000000007105e+00 3.728252812747969661e-03
1.100000000000001421e+01 3.000000000000007105e+00 3.021387290116417379e-03
1.120000000000001350e+01 3.000000000000007105e+00 2.405345995465628037e-03
1.140000000000001279e+01 3.000000000000007105e+00 1.881654488486606165e-03
1.160000000000001563e+01 3.000000000000007105e+00 1.446180551950277185e-03
1.180000000000001492e+01 3.000000000000007105e+00 1.091262643139793770e-03
1.200000000000001421e+01 3.000000000000007105e+00 8.074096256789680889e-04
1.220000000000001705e+01 3.000000000000007105e+00 5.845338500620666719e-04
1.240000000000001634e+01 3.000000000000007105e+00 4.127685226058828202e-04
1.260000000000001563e+01 3.000000000000007105e+00 2.829587185448418285e-04
1.280000000000001492e+01 3.000000000000007105e+00 1.869190561325834079e-04
1.300000000000001421e+01 3.000000000000007105e+00 1.175363828937947487e-04
1.320000000000001705e+01 3.000000000000007105e+00 6.877533810604360130e-05
1.340000000000001634e+01 3.000000000000007105e+00 3.562574642609713156e-05
1.360000000000001563e+01 3.000000000000007105e+00 1.401655865226254307e-05
1.380000000000001847e+01 3.000000000000007105e+00 7.117742681827764198e-07
1.400000000000001776e+01 3.000000000000007105e+00 -6.801631295150321181e-06
1.420000000000001705e+01 3.000000000000007105e+00 -1.042672979176221680e-05
1.440000000000001634e+01 3.000000000000007105e+00 -1.156532283055446614e-05
1.460000000000001563e+01 3.000000000000007105e+00 -1.121829703810860262e-05
1.480000000000001847e+01 3.000000000000007105e+00 -1.007487815444860479e-05
1.500000000000001776e+01 3.000000000000007105e+00 -8.589207849750882698e-06

-5.000000000000000000e+00 3.200000000000006395e+00 -2.039754660795101917e-09
-4.799999999999999822e+00 3.200000000000006395e+00 -3.757076011447564651e-09
-4.599999999999999645e+00 3.200000000000006395e+00 -6.589016699519191180e-09
-4.399999999999999467e+00 3.200000000000006395e+00 -1.090295939116470063e-08
-4.199999999999999289e+00 3.200000000000006395e+00 -1.675649635964995837e-08
-3.999999999999999112e+00 3.200000000000006395e+00 -2.318481745060032239e-08
-3.799999999999998934e+00 3.200000000000006395e+00 -2.673585466849112246e-08
-3.599999999999998757e+00 3.200000000000006395e+00 -1.874506216548194171e-08
-3.399999999999998579e+00 3.200000000000006395e+00 1.933834026292865194e-08
-3.199999999999998401e+00 3.200000000000006395e+00 1.234023164181268198e-07
-2.999999999999998224e+00 3.200000000000006395e+00 3.577469508367444991e-07
-2.799999999999998046e+00 3.200000000000006395e+00 8.304225926590639746e-07
-2.599999999999997868e+00 3.200000000000006395e+00 1.712944619128417935e-06
-2.399999999999997691e+00 3.200000000000006395e+00 3.263626872981410110e-06
-2.199999999999997513e+00 3.200000000000006395e+00 5.852663817434764463e-06
-1.999999999999997335e+00 3.200000000000006395e+00 9.986029034832027602e-06
-1.799999999999997158e+00 3.200000000000006395e+00 1.632471999976708063e-05
-1.599999999999996980e+00 3.200000000000006395e+00 2.569643415324372680e-05
-1.399999999999996803e+00 3.200000000000006395e+00 3.909887421825884355e-05
-1.199999999999996625e+00 3.200000000000006395e+00 5.769764699060789866e-05
-9.999999999999964473e-01 3.200000000000006395e+00 8.282661130519556019e-05
-7.999999999999962697e-01 3.200000000000006395e+00 1.160032637066328180e-04
-5.999999999999960920e-01 3.200000000000006395e+00 1.589743794097423250e-04
-3.999999999999959144e-01 3.200000000000006395e+00 2.138054305865178201e-04
-1.999999999999957367e-01 3.200000000000006395e+00 2.830194598594256263e-04
4.440892098500626162e-15 3.200000000000006395e+00 3.697765037760732034e-04
2.000000000000046185e-01 3.200000000000006395e+00 4.780646955649036842e-04
4.000000000000047962e-01 3.200000000000006395e+00 6.128523218867048920e-04
6.000000000000049738e-01 3.200000000000006395e+00 7.801314012460936311e-04
8.000000000000051514e-01 3.200000000000006395e+00 9.867732241235613235e-04
1.000000000000005329e+00 3.200000000000006395e+00 1.240119634806986955e-03
1.200000000000005507e+00 3.200000000000006395e+00 1.547254928660284599e-03
1.400000000000005684e+00 3.200000000000006395e+00 1.913946118783775270e-03
1.600000000000005862e+00 3.200000000000006395e+00 2.343306541738099987e-03
1.800000000000006040e+00 3.200000000000006395e+00 2.834325653669846935e-03
2.000000000000006217e+00 3.200000000000006395e+00 3.380499586569795691e-03
2.200000000000006395e+00 3.200000000000006395e+00 3.968859788740629162e-03
2.400000000000006573e+00 3.200000000000006395e+00 4.579691353198824671e-03
2.600000000000006750e+00 3.200000000000006395e+00 5.187134544290201814e-03
2.800000000000006928e+00 3.200000000000006395e+00 5.760687430049069718e-03
3.000000000000007105e+00 3.200000000000006395e+00 6.267432226219252396e-03
3.200000000000006395e+00 3.200000000000006395e+00 6.674668635218952879e-03
3.400000000000007461e+00 3.200000000000006395e+00 6.952605630588597554e-03
3.600000000000008527e+00 3.200000000000006395e+00 7.076835460666459042e-03
3.800000000000007816e+00 3.200000000000006395e+00 7.030434308919180503e-03
4.000000000000007105e+00 3.200000000000006395e+00 6.805628238972555484e-03
4.200000000000008171e+00 3.200000000000006395e+00 6.404979969879005114e-03
4.400000000000009237e+00 3.200000000000006395e+00 5.841993537665533809e-03
4.600000000000008527e+00 3.200000000000006395e+00 5.140955556441169187e-03
4.800000000000007816e+00 3.200000000000006395e+00 4.335815475145897262e-03
5.000000000000008882e+00 3.200000000000006395e+00 3.468015269847974768e-03
5.200000000000009948e+00 3.200000000000006395e+00 2.583410110176919197e-03
5.400000000000009237e+00 3.200000000000006395e+00 1.728695081610085588e-03
5.600000000000008527e+00 3.200000000000006395e+00 9.479401347669210191e-04
5.800000000000009592e+00 3.200000000000006395e+00 2.798274236772558925e-04
6.000000000000010658e+00 3.200000000000006395e+00 -2.440398274556741147e-04
6.200000000000009948e+00 3.200000000000006395e+00 -5.997457546636787143e-04
6.400000000000009237e+00 3.200000000000006395e+00 -7.709198478502246078e-04
6.600000000000010303e+00 3.200000000000006395e+00 -7.483701663162280887e-04
6.800000000000011369e+00 3.200000000000006395e+00 -5.299968168543453670e-04
7.000000000000010658e+00 3.200000000000006395e+00 -1.212780234233308747e-04
7.200000000000009948e+00 3.200000000000006395e+00 4.637009887735320680e-04
7.400000000000011013e+00 3.200000000000006395e+00 1.201032273559510645e-03
7.600000000000012079e+00 3.200000000000006395e+00 2.056171019872106431e-03
7.800000000000011369e+00 3.200000000000006395e+00 2.984177380066184437e-03
8.000000000000010658e+00 3.200000000000006395e+00 3.931532881171795855e-03
8.200000000000011724e+00 3.200000000000006395e+00 4.839725845965875059e-03
8.400000000000012790e+00 3.200000000000006395e+00 5.650356239342345030e-03
8.600000000000012079e+00 3.200000000000006395e+00 6.311062411377015013e-03
8.800000000000011369e+00 3.200000000000006395e+00 6.781255312188193621e-03
9.000000000000012434e+00 3.200000000000006395e+00 7.036570397265838953e-03
9.200000000000013500e+00 3.200000000000006395e+00 7.071156866848899401e-03
9.400000000000012790e+00 3.200000000000006395e+00 6.897371750315827062e-03
9.600000000000012079e+00 3.200000000000006395e+00 6.543007378843879868e-03
9.800000000000013145e+00 3.200000000000006395e+00 6.046692695377832785e-03
1.000000000000001421e+01 3.200000000000006395e+00 5.452429530686696800e-03
1.020000000000001350e+01 3.200000000000006395e+00 4.804281471442658005e-03
1.040000000000001279e+01 3.200000000000006395e+00 4.142041801025761298e-03
1.060000000000001386e+01 3.200000000000006395e+00 3.498358737591958020e-03
1.080000000000001492e+01 3.200000000000006395e+00 2.897413450890978792e-03
1.100000000000001421e+01 3.200000000000006395e+00 2.354936366022238742e-03
1.120000000000001350e+01 3.200000000000006395e+00 1.879169625494507730e-03
1.140000000000001279e+01 3.200000000000006395e+00 1.472343117934526817e-03
1.160000000000001563e+01 3.200000000000006395e+00 1.132293033402967603e-03
1.180000000000001492e+01 3.200000000000006395e+00 8.539645898150132614e-04
1.200000000000001421e+01 3.200000000000006395e+00 6.306590081043469400e-04
1.220000000000001705e+01 3.200000000000006395e+00 4.549803705132326819e-04
1.240000000000001634e+01 3.200000000000006395e+00 3.194999791799939758e-04
1.260000000000001563e+01 3.200000000000006395e+00 2.171864904890916884e-04
1.280000000000001492e+01 3.200000000000006395e+00 1.416580267591486262e-04
1.300000000000001421e+01 3.200000000000006395e+00 8.730731817840207867e-05
1.320000000000001705e+01 3.200000000000006395e+00 4.934046720076581190e-05
1.340000000000001634e+01 3.200000000000006395e+00 2.375907318601430047e-05
1.360000000000001563e+01 3.200000000000006395e+00 7.306560221842563229e-06
1.380000000000001847e+01 3.200000000000006395e+00 -2.606808747950742644e-06
1.400000000000001776e+01 3.200000000000006395e+00 -7.989951555191818523e-06
1.420000000000001705e+01 3.200000000000006395e+00 -1.036048684940675729e-05
1.440000000000001634e+01 3.200000000000006395e+00 -1.083215376608416588e-05
1.460000000000001563e+01 3.200000000000006395e+00 -1.019607600404294571e-05
1.480000000000001847e+01 3.200000000000006395e+00 -8.993176199802732583e-06
1.500000000000001776e+01 3.200000000000006395e+00 -7.576266440918676703e-06

-5.000000000000000000e+00 3.400000000000007461e+00 -1.336484003755332104e-09
-4.799999999999999822e+00 3.400000000000007461e+00 -2.461513421612203186e-09
-4.599999999999999645e+00 3.400000000000007461e+00 -4.316095328077910701e-09
-4.399999999999999467e+00 3.400000000000007461e+00 -7.139135352541867691e-09
-4.199999999999999289e+00 3.400000000000007461e+00 -1.096333097330680050e-08
-3.999999999999999112e+00 3.400000000000007461e+00 -1.514356023447033525e-08
-3.799999999999998934e+00 3.400000000000007461e+00 -1.738666787182241384e-08
-3.599999999999998757e+00 3.400000000000007461e+00 -1.194388243147008129e-08
-3.399999999999998579e+00 3.400000000000007461e+00 1.349574176573828752e-08
-3.199999999999998401e+00 3.400000000000007461e+00 8.277246617490402314e-08
-2.999999999999998224e+00 3.400000000000007461e+00 2.386692937038409509e-07
-2.799999999999998046e+00 3.400000000000007461e+00 5.532388567507263356e-07
-2.599999999999997868e+00 3.400000000000007461e+00 1.141189642340090387e-06
-2.399999999999997691e+00 3.400000000000007461e+00 2.175934886466552013e-06
-2.199999999999997513e+00 3.400000000000007461e+00 3.907210748973019852e-06
-1.999999999999997335e+00 3.400000000000007461e+00 6.678507304222446852e-06
-1.799999999999997158e+00 3.400000000000007461e+00 1.094223522318011944e-05
-1.599999999999996980e+00 3.400000000000007461e+00 1.727094090081085259e-05
-1.399999999999996803e+00 3.400000000000007461e+00 2.636427623418747138e-05
-1.199999999999996625e+00 3.400000000000007461e+00 3.905385822601717660e-05
-9.999999999999964473e-01 3.400000000000007461e+00 5.631121194432387047e-05
-7.999999999999962697e-01 3.400000000000007461e+00 7.926675443125226180e-05
-5.999999999999960920e-01 3.400000000000007461e+00 1.092489095916879347e-04
-3.999999999999959144e-01 3.400000000000007461e+00 1.478505231542312417e-04
-1.999999999999957367e-01 3.400000000000007461e+00 1.970237794412430215e-04
4.440892098500626162e-15 3.400000000000007461e+00 2.591947930285099649e-04
2.000000000000046185e-01 3.400000000000007461e+00 3.373762721520588812e-04
4.000000000000047962e-01 3.400000000000007461e+00 4.352436894868019421e-04
6.000000000000049738e-01 3.400000000000007461e+00 5.571304882903243801e-04
8.000000000000051514e-01 3.400000000000007461e+00 7.078940929710676212e-04
1.000000000000005329e+00 3.400000000000007461e+00 8.926092556341884508e-04
1.200000000000005507e+00 3.400000000000007461e+00 1.116060214624426403e-03
1.400000000000005684e+00 3.400000000000007461e+00 1.382029535711600410e-03
1.600000000000005862e+00 3.400000000000007461e+00 1.692419880683424319e-03
1.800000000000006040e+00 3.400000000000007461e+00 2.046293189008474480e-03
2.000000000000006217e+00 3.400000000000007461e+00 2.438962172850073912e-03
2.200000000000006395e+00 3.400000000000007461e+00 2.861306920967989029e-03
2.400000000000006573e+00 3.400000000000007461e+00 3.299496364266044264e-03
2.600000000000006750e+00 3.400000000000007461e+00 3.735256828841903697e-03
2.800000000000006928e+00 3.400000000000007461e+00 4.146748965122649781e-03
3.000000000000007105e+00 3.400000000000007461e+00 4.510009387012100905e-03
3.200000000000006395e+00 3.400000000000007461e+00 4.800815178240536857e-03
3.400000000000007461e+00 3.400000000000007461e+00 4.996765534801933008e-03
3.600000000000008527e+00 3.400000000000007461e+00 5.079356085968774782e-03
3.800000000000007816e+00 3.400000000000007461e+00 5.035838745352250352e-03
4.000000000000007105e+00 3.400000000000007461e+00 4.860692655840816341e-03
4.200000000000008171e+00 3.400000000000007461e+00 4.556562407383312960e-03
4.400000000000009237e+00 3.400000000000007461e+00 4.134545591400753776e-03
4.600000000000008527e+00 3.400000000000007461e+00 3.613746838868204646e-03
4.800000000000007816e+00 3.400000000000007461e+00 3.020080088645469944e-03
5.000000000000008882e+00 3.400000000000007461e+00 2.384404340908528961e-03
5.200000000000009948e+00 3.400000000000007461e+00 1.740204637979156019e-03
5.400000000000009237e+00 3.400000000000007461e+00 1.121137531153617315e-03
5.600000000000008527e+00 3.400000000000007461e+00 5.587981657134869851e-04
5.800000000000009592e+00 3.400000000000007461e+00 8.100284218728477626e-05
6.000000000000010658e+00 3.400000000000007461e+00 -2.892740057392101144e-04
6.200000000000009948e+00 3.400000000000007461e+00 -5.343647255876300814e-04
6.400000000000009237e+00 3.400000000000007461e+00 -6.419961029650191444e-04
6.600000000000010303e+00 3.400000000000007461e+00 -6.052954275801103673e-04
6.800000000000011369e+00 3.400000000000007461e+00 -4.229719804343712352e-04
7.000000000000010658e+00 3.400000000000007461e+00 -9.979502910685963881e-05
7.200000000000009948e+00 3.400000000000007461e+00 3.526986627354120442e-04
7.400000000000011013e+00 3.400000000000007461e+00 9.155177383774166329e-04
7.600000000000012079e+00 3.400000000000007461e+00 1.561922217719530865e-03
7.800000000000011369e+00 3.400000000000007461e+00 2.257915441138097067e-03
8.000000000000010658e+00 3.400000000000007461e+00 2.963812189554349344e-03
8.200000000000011724e+00 3.400000000000007461e+00 3.636957250664344006e-03
8.400000000000012790e+00 3.400000000000007461e+00 4.235384035657307859e-03
8.600000000000012079e+00 3.400000000000007461e+00 4.721923454791894514e-03
8.800000000000011369e+00 3.400000000000007461e+00 5.068084208781014656e-03
9.000000000000012434e+00 3.400000000000007461e+00 5.256995000301035656e-03
9.200000000000013500e+00 3.400000000000007461e+00 5.284850799823988948e-03
9.400000000000012790e+00 3.400000000000007461e+00 5.160605515088650085e-03
9.600000000000012079e+00 3.400000000000007461e+00 4.904019225218245008e-03
9.800000000000013145e+00 3.400000000000007461e+00 4.542495483081289941e-03
1.000000000000001421e+01 3.400000000000007461e+00 4.107344746352859476e-03
1.020000000000001350e+01 3.400000000000007461e+00 3.630141063607057912e-03
1.040000000000001279e+01 3.400000000000007461e+00 3.139714272982275720e-03
1.060000000000001386e+01 3.400000000000007461e+00 2.660097399903589566e-03
1.080000000000001492e+01 3.400000000000007461e+00 2.209504965665085811e-03
1.100000000000001421e+01 3.400000000000007461e+00 1.800218338141327569e-03
1.120000000000001350e+01 3.400000000000007461e+00 1.439135698801845623e-03
1.140000000000001279e+01 3.400000000000007461e+00 1.128710502099611237e-03
1.160000000000001563e+01 3.400000000000007461e+00 8.680333238593669924e-04
1.180000000000001492e+01 3.400000000000007461e+00 6.538777315305281841e-04
1.200000000000001421e+01 3.400000000000007461e+00 4.816037511684759351e-04
1.220000000000001705e+01 3.400000000000007461e+00 3.458744204179865322e-04
1.240000000000001634e+01 3.400000000000007461e+00 2.411839372760832007e-04
1.260000000000001563e+01 3.400000000000007461e+00 1.622200403550405189e-04
1.280000000000001492e+01 3.400000000000007461e+00 1.040927255696932137e-04
1.300000000000001421e+01 3.400000000000007461e+00 6.246161701971298926e-05
1.320000000000001705e+01 3.400000000000007461e+00 3.358995217960760777e-05
1.340000000000001634e+01 3.400000000000007461e+00 1.434743372611676582e-05
1.360000000000001563e+01 3.400000000000007461e+00 2.178898556875798463e-06
1.380000000000001847e+01 3.400000000000007461e+00 -4.948483818081607910e-06
1.400000000000001776e+01 3.400000000000007461e+00 -8.609938195560291218e-06
1.420000000000001705e+01 3.400000000000007461e+00 -9.992550556237096856e-06
1.440000000000001634e+01 3.400000000000007461e+00 -9.964135702911230573e-06
1.460000000000001563e+01 3.400000000000007461e+00 -9.137705210967224208e-06
1.480000000000001847e+01 3.400000000000007461e+00 -7.929064805366158099e-06
1.500000000000001776e+01 3.400000000000007461e+00 -6.606209500288810818e-06

-5.000000000000000000e+00 3.600000000000008527e+00 -8.538159759763710252e-10
-4.799999999999999822e+00 3.600000000000008527e+00 -1.572513671154010005e-09
-4.599999999999999645e+00 3.600000000000008527e+00 -2.756975032240819990e-09
-4.399999999999999467e+00 3.600000000000008527e+00 -4.558889558097291719e-09
-4.199999999999999289e+00 3.600000000000008527e+00 -6.996342668604975571e-09
-3.999999999999999112e+00 3.600000000000008527e+00 -9.649622599280477792e-09
-3.799999999999998934e+00 3.600000000000008527e+00 -1.103479643509139759e-08
-3.599999999999998757e+00 3.600000000000008527e+00 -7.434733497114133424e-09
-3.399999999999998579e+00 3.600000000000008527e+00 9.114570468005920780e-09
-3.199999999999998401e+00 3.600000000000008527e+00 5.405395195303876633e-08
-2.999999999999998224e+00 3.600000000000008527e+00 1.551429582161401051e-07
-2.799999999999998046e+00 3.600000000000008527e+00 3.592462283057899777e-07
-2.599999999999997868e+00 3.600000000000008527e+00 7.412089220030055492e-07
-2.399999999999997691e+00 3.600000000000008527e+00 1.414640745266052489e-06
-2.199999999999997513e+00 3.600000000000008527e+00 2.544007662189575467e-06
-1.999999999999997335e+00 3.600000000000008527e+00 4.357031682857067223e-06
-1.799999999999997158e+00 3.600000000000008527e+00 7.156215064363007611e-06
-1.599999999999996980e+00 3.600000000000008527e+00 1.132856452132907208e-05
-1.399999999999996803e+00 3.600000000000008527e+00 1.735347045228529756e-05
-1.199999999999996625e+00 3.600000000000008527e+00 2.581019892887748902e-05
-9.999999999999964473e-01 3.600000000000008527e+00 3.738829463244372920e-05
-7.999999999999962697e-01 3.600000000000008527e+00 5.290575007570245237e-05
-5.999999999999960920e-01 3.600000000000008527e+00 7.334019681239823286e-05
-3.999999999999959144e-01 3.600000000000008527e+00 9.987673032974668812e-05
-1.999999999999957367e-01 3.600000000000008527e+00 1.339717444567194507e-04
4.440892098500626162e-15 3.600000000000008527e+00 1.774254684521573712e-04
2.000000000000046185e-01 3.600000000000008527e+00 2.324477915923720472e-04
4.000000000000047962e-01 3.600000000000008527e+00 3.016941981568903395e-04
6.000000000000049738e-01 3.600000000000008527e+00 3.882433011981173670e-04
8.000000000000051514e-01 3.600000000000008527e+00 4.954863738812992444e-04
1.000000000000005329e+00 3.600000000000008527e+00 6.269035984413924133e-04
1.200000000000005507e+00 3.600000000000008527e+00 7.857120145663251849e-04
1.400000000000005684e+00 3.600000000000008527e+00 9.743865346077086251e-04
1.600000000000005862e+00 3.600000000000008527e+00 1.194077800967797932e-03
1.800000000000006040e+00 3.600000000000008527e+00 1.443978031610694372e-03
2.000000000000006217e+00 3.600000000000008527e+00 1.720714999911454992e-03
2.200000000000006395e+00 3.600000000000008527e+00 2.017878357800464897e-03
2.400000000000006573e+00 3.600000000000008527e+00 2.325792620656825984e-03
2.600000000000006750e+00 3.600000000000008527e+00 2.631638947603192908e-03
2.800000000000006928e+00 3.600000000000008527e+00 2.919990003575267164e-03
3.000000000000007105e+00 3.600000000000008527e+00 3.173763215047174097e-03
3.200000000000006395e+00 3.600000000000008527e+00 3.375529461734140015e-03
3.400000000000007461e+00 3.600000000000008527e+00 3.509051648262044749e-03
3.600000000000008527e+00 3.600000000000008527e+00 3.560883372993158859e-03
3.800000000000007816e+00 3.600000000000008527e+00 3.521838872114753469e-03
4.000000000000007105e+00 3.600000000000008527e+00 3.388152306492892007e-03
4.200000000000008171e+00 3.600000000000008527e+00 3.162174511630285248e-03
4.400000000000009237e+00 3.600000000000008527e+00 2.852505262551219452e-03
4.600000000000008527e+00 3.600000000000008527e+00 2.473526057749741817e-03
4.800000000000007816e+00 3.600000000000008527e+00 2.044377931703599688e-03
5.000000000000008882e+00 3.600000000000008527e+00 1.587511221778271746e-03
5.200000000000009948e+00 3.600000000000008527e+00 1.127002956796213434e-03
5.400000000000009237e+00 3.600000000000008527e+00 6.868721803359379612e-04
5.600000000000008527e+00 3.600000000000008527e+00 2.896080164962995616e-04
5.800000000000009592e+00 3.600000000000008527e+00 -4.494256193950665689e-05
6.000000000000010658e+00 3.600000000000008527e+00 -3.002839794640111836e-04
6.200000000000009948e+00 3.600000000000008527e+00 -4.636431929683987666e-04
6.400000000000009237e+00 3.600000000000008527e+00 -5.261455344492629469e-04
6.600000000000010303e+00 3.600000000000008527e+00 -4.829610197667738971e-04
6.800000000000011369e+00 3.600000000000008527e+00 -3.335484121722951268e-04
7.000000000000010658e+00 3.600000000000008527e+00 -8.203708068622324713e-05
7.200000000000009948e+00 3.600000000000008527e+00 2.623231869534806528e-04
7.400000000000011013e+00 3.600000000000008527e+00 6.848148687524481873e-04
7.600000000000012079e+00 3.600000000000008527e+00 1.165239123441831398e-03
7.800000000000011369e+00 3.600000000000008527e+00 1.678464863327501239e-03
8.000000000000010658e+00 3.600000000000008527e+00 2.195693754137184421e-03
8.200000000000011724e+00 3.600000000000008527e+00 2.686453386338884600e-03
8.400000000000012790e+00 3.600000000000008527e+00 3.121153213571167904e-03
8.600000000000012079e+00 3.600000000000008527e+00 3.473869404552586398e-03
8.800000000000011369e+00 3.600000000000008527e+00 3.724916832616548615e-03
9.000000000000012434e+00 3.600000000000008527e+00 3.862758779367086483e-03
9.200000000000013500e+00 3.600000000000008527e+00 3.884909634263353402e-03
9.400000000000012790e+00 3.600000000000008527e+00 3.797679916194235047e-03
9.600000000000012079e+00 3.600000000000008527e+00 3.614844051828020044e-03
9.800000000000013145e+00 3.600000000000008527e+00 3.355515640306794452e-03
1.000000000000001421e+01 3.600000000000008527e+00 3.041639241782737122e-03
1.020000000000001350e+01 3.600000000000008527e+00 2.695527086014179365e-03
1.040000000000001279e+01 3.600000000000008527e+00 2.337792422193927383e-03
1.060000000000001386e+01 3.600000000000008527e+00 1.985893869822419246e-03
1.080000000000001492e+01 3.600000000000008527e+00 1.653352958743499164e-03
1.100000000000001421e+01 3.600000000000008527e+00 1.349579800789914687e-03
1.120000000000001350e+01 3.600000000000008527e+00 1.080162324104686411e-03
1.140000000000001279e+01 3.600000000000008527e+00 8.474464016140696547e-04
1.160000000000001563e+01 3.600000000000008527e+00 6.512468883871915751e-04
1.180000000000001492e+01 3.600000000000008527e+00 4.895660023705131637e-04
1.200000000000001421e+01 3.600000000000008527e+00 3.592392588052155064e-04
1.220000000000001705e+01 3.600000000000008527e+00 2.564687208897749966e-04
1.240000000000001634e+01 3.600000000000008527e+00 1.772328845398160266e-04
1.260000000000001563e+01 3.600000000000008527e+00 1.175810157026855826e-04
1.280000000000001492e+01 3.600000000000008527e+00 7.382897124869693172e-05
1.300000000000001421e+01 3.600000000000008527e+00 4.267630074927424223e-05
1.320000000000001705e+01 3.600000000000008527e+00 2.126348447679878660e-05
1.340000000000001634e+01 3.600000000000008527e+00 7.185575868944960536e-06
1.360000000000001563e+01 3.600000000000008527e+00 -1.524445847041717794e-06
1.380000000000001847e+01 3.600000000000008527e+00 -6.432032604148413408e-06
1.400000000000001776e+01 3.600000000000008527e+00 -8.748858279832940181e-06
1.420000000000001705e+01 3.600000000000008527e+00 -9.385681055084343493e-06
1.440000000000001634e+01 3.600000000000008527e+00 -9.005529085920778974e-06
1.460000000000001563e+01 3.600000000000008527e+00 -8.073849186496027586e-06
1.480000000000001847e+01 3.600000000000008527e+00 -6.903452406460029939e-06
1.500000000000001776e+01 3.600000000000008527e+00 -5.693091407820947325e-06

-5.000000000000000000e+00 3.800000000000007816e+00 -5.318693951336457499e-10
-4.799999999999999822e+00 3.800000000000007816e+00 -9.796210111834461916e-10
-4.599999999999999645e+00 3.800000000000007816e+00 -1.717455095437236039e-09
-4.399999999999999467e+00 3.800000000000007816e+00 -2.839458076732051105e-09
-4.199999999999999289e+00 3.800000000000007816e+00 -4.355493047500775482e-09
-3.999999999999999112e+00 3.800000000000007816e+00 -6.000001194111996394e-09
-3.799999999999998934e+00 3.800000000000007816e+00 -6.837775957607003847e-09
-3.599999999999998757e+00 3.800000000000007816e+00 -4.526947221277267770e-09
-3.399999999999998579e+00 3.800000000000007816e+00 5.953781097388070126e-09
-3.199999999999998401e+00 3.800000000000007816e+00 3.435357640544740296e-08
-2.999999999999998224e+00 3.800000000000007816e+00 9.823440489076825052e-08
-2.799999999999998046e+00 3.800000000000007816e+00 2.273226631305863004e-07
-2.599999999999997868e+00 3.800000000000007816e+00 4.692525984621073981e-07
-2.399999999999997691e+00 3.800000000000007816e+00 8.966393970112473240e-07
-2.199999999999997513e+00 3.800000000000007816e+00 1.615175431023465920e-06
-1.999999999999997335e+00 3.800000000000007816e+00 2.772212348597891560e-06
-1.799999999999997158e+00 3.800000000000007816e+00 4.565190774728260002e-06
-1.599999999999996980e+00 3.800000000000007816e+00 7.249445177609203330e-06
-1.399999999999996803e+00 3.800000000000007816e+00 1.114544641663343567e-05
-1.199999999999996625e+00 3.800000000000007816e+00 1.664644063464481251e-05
-9.999999999999964473e-01 3.800000000000007816e+00 2.422851071095395421e-05
-7.999999999999962697e-01 3.800000000000007816e+00 3.446592752271387630e-05
-5.999999999999960920e-01 3.800000000000007816e+00 4.805472463975324284e-05
-3.999999999999959144e-01 3.800000000000007816e+00 6.584618161218910653e-05
-1.999999999999957367e-01 3.800000000000007816e+00 8.888903454885663670e-05
4.440892098500626162e-15 3.800000000000007816e+00 1.184749017411946176e-04
2.000000000000046185e-01 3.800000000000007816e+00 1.561763277818617153e-04
4.000000000000047962e-01 3.800000000000007816e+00 2.038621779202233345e-04
6.000000000000049738e-01 3.800000000000007816e+00 2.636721728978457316e-04
8.000000000000051514e-01 3.800000000000007816e+00 3.379322326740630570e-04
1.000000000000005329e+00 3.800000000000007816e+00 4.289955987770963141e-04
1.200000000000005507e+00 3.800000000000007816e+00 5.390015554885066451e-04
1.400000000000005684e+00 3.800000000000007816e+00 6.695538422453258150e-04
1.600000000000005862e+00 3.800000000000007816e+00 8.213343316134663489e-04
1.800000000000006040e+00 3.800000000000007816e+00 9.936837391749074599e-04
2.000000000000006217e+00 3.800000000000007816e+00 1.184198605949913097e-03
2.200000000000006395e+00 3.800000000000007816e+00 1.388409498555138316e-03
2.400000000000006573e+00 3.800000000000007816e+00 1.599614558866274076e-03
2.600000000000006750e+00 3.800000000000007816e+00 1.808939817920905344e-03
2.800000000000006928e+00 3.800000000000007816e+00 2.005679089795949985e-03
3.000000000000007105e+00 3.800000000000007816e+00 2.177931371701722924e-03
3.200000000000006395e+00 3.800000000000007816e+00 2.313506818813461808e-03
3.400000000000007461e+00 3.800000000000007816e+00 2.401022062639498675e-03
3.600000000000008527e+00 3.800000000000007816e+00 2.431062559420567488e-03
3.800000000000007816e+00 3.800000000000007816e+00 2.397263798180521849e-03
4.000000000000007105e+00 3.800000000000007816e+00 2.297161431751706256e-03
4.200000000000008171e+00 3.800000000000007816e+00 2.132684922718254376e-03
4.400000000000009237e+00 3.800000000000007816e+00 1.910217251916953955e-03
4.600000000000008527e+00 3.800000000000007816e+00 1.640207099931558984e-03
4.800000000000007816e+00 3.800000000000007816e+00 1.336388464708479799e-03
5.000000000000008882e+00 3.800000000000007816e+00 1.014722521772433222e-03
5.200000000000009948e+00 3.800000000000007816e+00 6.922144682285983871e-04
5.400000000000009237e+00 3.800000000000007816e+00 3.857644466379281140e-04
5.600000000000008527e+00 3.800000000000007816e+00 1.111838162865045725e-04
5.800000000000009592e+00 3.800000000000007816e+00 -1.175473388735087129e-04
6.000000000000010658e+00 3.800000000000007816e+00 -2.887734349374899219e-04
6.200000000000009948e+00 3.800000000000007816e+00 -3.934603327200533220e-04
6.400000000000009237e+00 3.800000000000007816e+00 -4.253857566090199233e-04
6.600000000000010303e+00 3.800000000000007816e+00 -3.813155132024964675e-04
6.800000000000011369e+00 3.800000000000007816e+00 -2.612264432410081150e-04
7.000000000000010658e+00 3.800000000000007816e+00 -6.858133609828266804e-05
7.200000000000009948e+00 3.800000000000007816e+00 1.894030861864001551e-04
7.400000000000011013e+00 3.800000000000007816e+00 5.016083513377978973e-04
7.600000000000012079e+00 3.800000000000007816e+00 8.531275377906314371e-04
7.800000000000011369e+00 3.800000000000007816e+00 1.225769548973472400e-03
8.000000000000010658e+00 3.800000000000007816e+00 1.599030055827307386e-03
8.200000000000011724e+00 3.800000000000007816e+00 1.951514156631915884e-03
8.400000000000012790e+00 3.800000000000007816e+00 2.262687134162404915e-03
8.600000000000012079e+00 3.800000000000007816e+00 2.514730729711178812e-03
8.800000000000011369e+00 3.800000000000007816e+00 2.694223049946978775e-03
9.000000000000012434e+00 3.800000000000007816e+00 2.793362812161382172e-03
9.200000000000013500e+00 3.800000000000007816e+00 2.810528611347151793e-03
9.400000000000012790e+00 3.800000000000007816e+00 2.750086192585921713e-03
9.600000000000012079e+00 3.800000000000007816e+00 2.621499551625835079e-03
9.800000000000013145e+00 3.800000000000007816e+00 2.437927068169455213e-03
1.000000000000001421e+01 3.800000000000007816e+00 2.214560519014796818e-03
1.020000000000001350e+01 3.800000000000007816e+00 1.966978109165908387e-03
1.040000000000001279e+01 3.800000000000007816e+00 1.709737739114615450e-03
1.060000000000001386e+01 3.800000000000007816e+00 1.455354136867181717e-03
1.080000000000001492e+01 3.800000000000007816e+00 1.213710092580356364e-03
1.100000000000001421e+01 3.800000000000007816e+00 9.918715531994544161e-04
1.120000000000001350e+01 3.800000000000007816e+00 7.942230750060049220e-04
1.140000000000001279e+01 3.800000000000007816e+00 6.228174902750040903e-04
1.160000000000001563e+01 3.800000000000007816e+00 4.778365186673563889e-04
1.180000000000001492e+01 3.800000000000007816e+00 3.580780962397756527e-04
1.200000000000001421e+01 3.800000000000007816e+00 2.614118133952565530e-04
1.220000000000001705e+01 3.800000000000007816e+00 1.851687461779423375e-04
1.240000000000001634e+01 3.800000000000007816e+00 1.264519779043011009e-04
1.260000000000001563e+01 3.800000000000007816e+00 8.236786934449213818e-05
1.280000000000001492e+01 3.800000000000007816e+00 5.018613199689693683e-05
1.300000000000001421e+01 3.800000000000007816e+00 2.744036608722435553e-05
1.320000000000001705e+01 3.800000000000007816e+00 1.198147962944456025e-05
1.340000000000001634e+01 3.800000000000007816e+00 1.995591400949010355e-06
1.360000000000001563e+01 3.800000000000007816e+00 -4.003477283631056219e-06
1.380000000000001847e+01 3.800000000000007816e+00 -7.198692017883109298e-06
1.400000000000001776e+01 3.800000000000007816e+00 -8.504462173296924391e-06
1.420000000000001705e+01 3.800000000000007816e+00 -8.606128958623383932e-06
1.440000000000001634e+01 3.800000000000007816e+00 -8.000273121412530128e-06
1.460000000000001563e+01 3.800000000000007816e+00 -7.033001897141806700e-06
1.480000000000001847e+01 3.800000000000007816e+00 -5.934385993782907259e-06
1.500000000000001776e+01 3.800000000000007816e+00 -4.848057027908042485e-06

-5.000000000000000000e+00 4.000000000000007105e+00 -3.230812690004762619e-10
-4.799999999999999822e+00 4.000000000000007105e+00 -5.951486828763124102e-10
-4.599999999999999645e+00 4.000000000000007105e+00 -1.043493139639795320e-09
-4.399999999999999467e+00 4.000000000000007105e+00 -1.725154490404225720e-09
-4.199999999999999289e+00 4.000000000000007105e+00 -2.645536859227930728e-09
-3.999999999999999112e+00 4.000000000000007105e+00 -3.641318670738168187e-09
-3.799999999999998934e+00 4.000000000000007105e+00 -4.138661372690756451e-09
-3.599999999999998757e+00 4.000000000000007105e+00 -2.700248825399329810e-09
-3.399999999999998579e+00 4.000000000000007105e+00 3.759050009918971873e-09
-3.199999999999998401e+00 4.000000000000007105e+00 2.123905440742980237e-08
-2.999999999999998224e+00 4.000000000000007105e+00 6.057135668889557650e-08
-2.799999999999998046e+00 4.000000000000007105e+00 1.401414548430760492e-07
-2.599999999999997868e+00 4.000000000000007105e+00 2.895148746549104710e-07
-2.399999999999997691e+00 4.000000000000007105e+00 5.539627100268981158e-07
-2.199999999999997513e+00 4.000000000000007105e+00 9.997453491125620018e-07
-1.999999999999997335e+00 4.000000000000007105e+00 1.719884723376408736e-06
-1.799999999999997158e+00 4.000000000000007105e+00 2.840103070639486628e-06
-1.599999999999996980e+00 4.000000000000007105e+00 4.524708965667604555e-06
-1.399999999999996803e+00 4.000000000000007105e+00 6.982526285251678914e-06
-1.199999999999996625e+00 4.000000000000007105e+00 1.047347808250700648e-05
-9.999999999999964473e-01 4.000000000000007105e+00 1.531703405901662984e-05
-7.999999999999962697e-01 4.000000000000007105e+00 2.190416181323608474e-05
-5.999999999999960920e-01 4.000000000000007105e+00 3.071435575839912365e-05
-3.999999999999959144e-01 4.000000000000007105e+00 4.233843313986285071e-05
-1.999999999999957367e-01 4.000000000000007105e+00 5.750591695697969901e-05
4.440892098500626162e-15 4.000000000000007105e+00 7.711308996705842586e-05
2.000000000000046185e-01 4.000000000000007105e+00 1.022446644140141415e-04
4.000000000000047962e-01 4.000000000000007105e+00 1.341792038700500504e-04
6.000000000000049738e-01 4.000000000000007105e+00 1.743667725601461905e-04
8.000000000000051514e-01 4.000000000000007105e+00 2.243674321537538646e-04
1.000000000000005329e+00 4.000000000000007105e+00 2.857414937679022713e-04
1.200000000000005507e+00 4.000000000000007105e+00 3.598868837587948944e-04
1.400000000000005684e+00 4.000000000000007105e+00 4.478254495081402395e-04
1.600000000000005862e+00 4.000000000000007105e+00 5.499483523834347966e-04
1.800000000000006040e+00 4.000000000000007105e+00 6.657406358992009774e-04
2.000000000000006217e+00 4.000000000000007105e+00 7.935159701700080859e-04
2.200000000000006395e+00 4.000000000000007105e+00 9.302029104619997197e-04
2.400000000000006573e+00 4.000000000000007105e+00 1.071231054682370140e-03
2.600000000000006750e+00 4.000000000000007105e+00 1.210565704228984841e-03
2.800000000000006928e+00 4.000000000000007105e+00 1.340929733201120947e-03
3.000000000000007105e+00 4.000000000000007105e+00 1.454229820204731849e-03
3.200000000000006395e+00 4.000000000000007105e+00 1.542172552173239931e-03
3.400000000000007461e+00 4.000000000000007105e+00 1.597019287587984329e-03
3.600000000000008527e+00 4.000000000000007105e+00 1.612394956462769079e-03
3.800000000000007816e+00 4.000000000000007105e+00 1.584043890012231271e-03
4.000000000000007105e+00 4.000000000000007105e+00 1.510422320089858028e-03
4.200000000000008171e+00 4.000000000000007105e+00 1.393035386503728261e-03
4.400000000000009237e+00 4.000000000000007105e+00 1.236464113302987054e-03
4.600000000000008527e+00 4.000000000000007105e+00 1.048077579203168406e-03
4.800000000000007816e+00 4.000000000000007105e+00 8.374766792344601023e-04
5.000000000000008882e+00 4.000000000000007105e+00 6.157568976691361450e-04
5.200000000000009948e+00 4.000000000000007105e+00 3.946990045621857901e-04
5.400000000000009237e+00 4.000000000000007105e+00 1.859939499767693878e-04
5.600000000000008527e+00 4.000000000000007105e+00 5.830928104584450861e-07
5.800000000000009592e+00 4.000000000000007105e+00 -1.518451468123838718e-04
6.000000000000010658e+00 4.000000000000007105e+00 -2.632046279152923623e-04
6.200000000000009948e+00 4.000000000000007105e+00 -3.272442157704825083e-04
6.400000000000009237e+00 4.000000000000007105e+00 -3.397186804331129325e-04
6.600000000000010303e+00 4.000000000000007105e+00 -2.985486085627148036e-04
6.800000000000011369e+00 4.000000000000007105e+00 -2.039970803289753833e-04
7.000000000000010658e+00 4.000000000000007105e+00 -5.885569824073445550e-05
7.200000000000009948e+00 4.000000000000007105e+00 1.314047428658866206e-04
7.400000000000011013e+00 4.000000000000007105e+00 3.585924819433349291e-04
7.600000000000012079e+00 4.000000000000007105e+00 6.119465440411393266e-04
7.800000000000011369e+00 4.000000000000007105e+00 8.785539170052640567e-04
8.000000000000010658e+00 4.000000000000007105e+00 1.144066336652359642e-03
8.200000000000011724e+00 4.000000000000007105e+00 1.393693351897932337e-03
8.400000000000012790e+00 4.000000000000007105e+00 1.613382798350423758e-03
8.600000000000012079e+00 4.000000000000007105e+00 1.791042744504991796e-03
8.800000000000011369e+00 4.000000000000007105e+00 1.917627441393237155e-03
9.000000000000012434e+00 4.000000000000007105e+00 1.987915825013295782e-03
9.200000000000013500e+00 4.000000000000007105e+00 2.000856826616751252e-03
9.400000000000012790e+00 4.000000000000007105e+00 1.959431558301361932e-03
9.600000000000012079e+00 4.000000000000007105e+00 1.870069490573104953e-03
9.800000000000013145e+00 4.000000000000007105e+00 1.741731896265685852e-03
1.000000000000001421e+01 4.000000000000007105e+00 1.584822976979308922e-03
1.020000000000001350e+01 4.000000000000007105e+00 1.410098630598979972e-03
1.040000000000001279e+01 4.000000000000007105e+00 1.227717438922191909e-03
1.060000000000001386e+01 4.000000000000007105e+00 1.046529712047450985e-03
1.080000000000001492e+01 4.000000000000007105e+00 8.736437627501398608e-04
1.100000000000001421e+01 4.000000000000007105e+00 7.142580268218486203e-04
1.120000000000001350e+01 4.000000000000007105e+00 5.717121904285970896e-04
1.140000000000001279e+01 4.000000000000007105e+00 4.476930124899351228e-04
1.160000000000001563e+01 4.000000000000007105e+00 3.425288951981980516e-04
1.180000000000001492e+01 4.000000000000007105e+00 2.555165075535086191e-04
1.200000000000001421e+01 4.000000000000007105e+00 1.852373787830262819e-04
1.220000000000001705e+01 4.000000000000007105e+00 1.298377977771555318e-04
1.240000000000001634e+01 4.000000000000007105e+00 8.725867350311749062e-05
1.260000000000001563e+01 4.000000000000007105e+00 5.541193633912812165e-05
1.280000000000001492e+01 4.000000000000007105e+00 3.230649412428840715e-05
1.300000000000001421e+01 4.000000000000007105e+00 1.613027920502236613e-05
1.320000000000001705e+01 4.000000000000007105e+00 5.296351782390869727e-06
1.340000000000001634e+01 4.000000000000007105e+00 -1.538868725138968827e-06
1.360000000000001563e+01 4.000000000000007105e+00 -5.477798434610329934e-06
1.380000000000001847e+01 4.000000000000007105e+00 -7.397834417404591579e-06
1.400000000000001776e+01 4.000000000000007105e+00 -7.976066468517594389e-06
1.420000000000001705e+01 4.000000000000007105e+00 -7.718265064374866052e-06
1.440000000000001634e+01 4.000000000000007105e+00 -6.988891015568887900e-06
1.460000000000001563e+01 4.000000000000007105e+00 -6.039812572052214118e-06
1.480000000000001847e+01 4.000000000000007105e+00 -5.036234205115747522e-06
1.500000000000001776e+01 4.000000000000007105e+00 -4.079019518122855464e-06

-5.000000000000000000e+00 4.200000000000008171e+00 -1.913858629661323506e-10
-4.799999999999999822e+00 4.200000000000008171e+00 -3.526377102055872298e-10
-4.599999999999999645e+00 4.200000000000008171e+00 -6.184247268763759611e-10
-4.399999999999999467e+00 4.200000000000008171e+00 -1.022565667488831304e-09
-4.199999999999999289e+00 4.200000000000008171e+00 -1.568107027636212782e-09
-3.999999999999999112e+00 4.200000000000008171e+00 -2.157471314346259062e-09
-3.799999999999998934e+00 4.200000000000008171e+00 -2.447948878320086322e-09
-3.599999999999998757e+00 4.200000000000008171e+00 -1.580365518030346778e-09
-3.399999999999998579e+00 4.200000000000008171e+00 2.292115506784914598e-09
-3.199999999999998401e+00 4.200000000000008171e+00 1.276794820026809646e-08
-2.999999999999998224e+00 4.200000000000008171e+00 3.635901871058201491e-08
-2.799999999999998046e+00 4.200000000000008171e+00 8.415146458603720066e-08
-2.599999999999997868e+00 4.200000000000008171e+00 1.740386276236232274e-07
-2.399999999999997691e+00 4.200000000000008171e+00 3.335445047261117287e-07
-2.199999999999997513e+00 4.200000000000008171e+00 6.031827030598078748e-07
-1.999999999999997335e+00 4.200000000000008171e+00 1.040227408389513936e-06
-1.799999999999997158e+00 4.200000000000008171e+00 1.722747567650415325e-06
-1.599999999999996980e+00 4.200000000000008171e+00 2.753817478408223593e-06
-1.399999999999996803e+00 4.200000000000008171e+00 4.265996714380246691e-06
-1.199999999999996625e+00 4.200000000000008171e+00 6.426459904443866901e-06
-9.999999999999964473e-01 4.200000000000008171e+00 9.443477702244341149e-06
-7.999999999999962697e-01 4.200000000000008171e+00 1.357515742835751334e-05
-5.999999999999960920e-01 4.200000000000008171e+00 1.914124954305273081e-05
-3.999999999999959144e-01 4.200000000000008171e+00 2.653822913579867223e-05
-1.999999999999957367e-01 4.200000000000008171e+00 3.625667926222571059e-05
4.440892098500626162e-15 4.200000000000008171e+00 4.889831670277165857e-05
2.000000000000046185e-01 4.200000000000008171e+00 6.518809623798397189e-05
4.000000000000047962e-01 4.200000000000008171e+00 8.597515358069966057e-05
6.000000000000049738e-01 4.200000000000008171e+00 1.122153924181089893e-04
8.000000000000051514e-01 4.200000000000008171e+00 1.449286844606152258e-04
1.000000000000005329e+00 4.200000000000008171e+00 1.851251361455099730e-04
1.200000000000005507e+00 4.200000000000008171e+00 2.336976921814158583e-04
1.400000000000005684e+00 4.200000000000008171e+00 2.912824043845351559e-04
1.600000000000005862e+00 4.200000000000008171e+00 3.580929017190188023e-04
1.800000000000006040e+00 4.200000000000008171e+00 4.337418417445247968e-04
2.000000000000006217e+00 4.200000000000008171e+00 5.170690703987900882e-04
2.200000000000006395e+00 4.200000000000008171e+00 6.060029874927023172e-04
2.400000000000006573e+00 4.200000000000008171e+00 6.974865530848569761e-04
2.600000000000006750e+00 4.200000000000008171e+00 7.875001564278181869e-04
2.800000000000006928e+00 4.200000000000008171e+00 8.712078375865393333e-04
3.000000000000007105e+00 4.200000000000008171e+00 9.432397010934996748e-04
3.200000000000006395e+00 4.200000000000008171e+00 9.981024015199267425e-04
3.400000000000007461e+00 4.200000000000008171e+00 1.030684502639458294e-03
3.600000000000008527e+00 4.200000000000008171e+00 1.036799761187771158e-03
3.800000000000007816e+00 4.200000000000008171e+00 1.013695360375494424e-03
4.000000000000007105e+00 4.200000000000008171e+00 9.604492151104716911e-04
4.200000000000008171e+00 4.200000000000008171e+00 8.781931619040137275e-04
4.400000000000009237e+00 4.200000000000008171e+00 7.701255141187196866e-04
4.600000000000008527e+00 4.200000000000008171e+00 6.413115027605811999e-04
4.800000000000007816e+00 4.200000000000008171e+00 4.983053587185093175e-04
5.000000000000008882e+00 4.200000000000008171e+00 3.486547837309692281e-04
5.200000000000009948e+00 4.200000000000008171e+00 2.003610547948092623e-04
5.400000000000009237e+00 4.200000000000008171e+00 6.136376186830629173e-05
5.600000000000008527e+00 4.200000000000008171e+00 -6.089947223223858412e-05
5.800000000000009592e+00 4.200000000000008171e+00 -1.598348952424892729e-04
6.000000000000010658e+00 4.200000000000008171e+00 -2.299400693235768107e-04
6.200000000000009948e+00 4.200000000000008171e+00 -2.669810136742647479e-04
6.400000000000009237e+00 4.200000000000008171e+00 -2.681314829753891319e-04
6.600000000000010303e+00 4.200000000000008171e+00 -2.321018601765080307e-04
6.800000000000011369e+00 4.200000000000008171e+00 -1.592692484546581830e-04
7.000000000000010658e+00 4.200000000000008171e+00 -5.179847849000376441e-05
7.200000000000009948e+00 4.200000000000008171e+00 8.627781366589240845e-05
7.400000000000011013e+00 4.200000000000008171e+00 2.490668688529357687e-04
7.600000000000012079e+00 4.200000000000008171e+00 4.289614010634946995e-04
7.800000000000011369e+00 4.200000000000008171e+00 6.169620271537961179e-04
8.000000000000010658e+00 4.200000000000008171e+00 8.031898497715162259e-04
8.200000000000011724e+00 4.200000000000008171e+00 9.775664207959560478e-04
8.400000000000012790e+00 4.200000000000008171e+00 1.130599155144027543e-03
8.600000000000012079e+00 4.200000000000008171e+00 1.254177759666944784e-03
8.800000000000011369e+00 4.200000000000008171e+00 1.342270940710620737e-03
9.000000000000012434e+00 4.200000000000008171e+00 1.391418888039315429e-03
9.200000000000013500e+00 4.200000000000008171e+00 1.400946389205737436e-03
9.400000000000012790e+00 4.200000000000008171e+00 1.372867936821389398e-03
9.600000000000012079e+00 4.200000000000008171e+00 1.311508811628502762e-03
9.800000000000013145e+00 4.200000000000008171e+00 1.222912131557001231e-03
1.000000000000001421e+01 4.200000000000008171e+00 1.114130836828682155e-03
1.020000000000001350e+01 4.200000000000008171e+00 9.925104698273903674e-04
1.040000000000001279e+01 4.200000000000008171e+00 8.650546714735231346e-04
1.060000000000001386e+01 4.200000000000008171e+00 7.379369115867351510e-04
1.080000000000001492e+01 4.200000000000008171e+00 6.161878633544951283e-04
1.100000000000001421e+01 4.200000000000008171e+00 5.035562699646770795e-04
1.120000000000001350e+01 4.200000000000008171e+00 4.025177725983523956e-04
1.140000000000001279e+01 4.200000000000008171e+00 3.143932297654409907e-04
1.160000000000001563e+01 4.200000000000008171e+00 2.395348631040162234e-04
1.180000000000001492e+01 4.200000000000008171e+00 1.775425854287973333e-04
1.200000000000001421e+01 4.200000000000008171e+00 1.274809706065055609e-04
1.220000000000001705e+01 4.200000000000008171e+00 8.807671325830444429e-05
1.240000000000001634e+01 4.200000000000008171e+00 5.788512582867415274e-05
1.260000000000001563e+01 4.200000000000008171e+00 3.542117343738082928e-05
1.280000000000001492e+01 4.200000000000008171e+00 1.925544597977893270e-05
1.300000000000001421e+01 4.200000000000008171e+00 8.078488251074139603e-06
1.320000000000001705e+01 4.200000000000008171e+00 7.384551416606250426e-07
1.340000000000001634e+01 4.200000000000008171e+00 -3.742427551161327210e-06
1.360000000000001563e+01 4.200000000000008171e+00 -6.167257458752304872e-06
1.380000000000001847e+01 4.200000000000008171e+00 -7.174883692041970735e-06
1.400000000000001776e+01 4.200000000000008171e+00 -7.257255677125747128e-06
1.420000000000001705e+01 4.200000000000008171e+00 -6.780361036702351276e-06
1.440000000000001634e+01 4.200000000000008171e+00 -6.006199315006795255e-06
1.460000000000001563e+01 4.200000000000008171e+00 -5.113964015090539445e-06
1.480000000000001847e+01 4.200000000000008171e+00 -4.219244166751057019e-06
1.500000000000001776e+01 4.200000000000008171e+00 -3.390587371976774911e-06

-5.000000000000000000e+00 4.400000000000009237e+00 -1.105662458134159488e-10
-4.799999999999999822e+00 4.400000000000009237e+00 -2.037973769842410861e-10
-4.599999999999999645e+00 4.400000000000009237e+00 -3.575341276156330124e-10
-4.399999999999999467e+00 4.400000000000009237e+00 -5.913971414284845901e-10
-4.199999999999999289e+00 4.400000000000009237e+00 -9.071906094212996616e-10
-3.999999999999999112e+00 4.400000000000009237e+00 -1.248316692068709049e-09
-3.799999999999998934e+00 4.400000000000009237e+00 -1.415629924698991847e-09
-3.599999999999998757e+00 4.400000000000009237e+00 -9.090427484962784393e-10
-3.399999999999998579e+00 4.400000000000009237e+00 1.348400079859877839e-09
-3.199999999999998401e+00 4.400000000000009237e+00 7.459648587451429346e-09
-2.999999999999998224e+00 4.400000000000009237e+00 2.124018809553519240e-08
-2.799999999999998046e+00 4.400000000000009237e+00 4.920616137996669061e-08
-2.599999999999997868e+00 4.400000000000009237e+00 1.019152046286517419e-07
-2.399999999999997691e+00 4.400000000000009237e+00 1.956835537665125265e-07
-2.199999999999997513e+00 4.400000000000009237e+00 3.546653171829083392e-07
-1.999999999999997335e+00 4.400000000000009237e+00 6.132449508696115770e-07
-1.799999999999997158e+00 4.400000000000009237e+00 1.018682879160027527e-06
-1.599999999999996980e+00 4.400000000000009237e+00 1.633990664376432197e-06
-1.399999999999996803e+00 4.400000000000009237e+00 2.541111663235416045e-06
-1.199999999999996625e+00 4.400000000000009237e+00 3.844637907168899190e-06
-9.999999999999964473e-01 4.400000000000009237e+00 5.676459289725803697e-06
-7.999999999999962697e-01 4.400000000000009237e+00 8.201831623962476783e-06
-5.999999999999960920e-01 4.400000000000009237e+00 1.162725362822232028e-05
-3.999999999999959144e-01 4.400000000000009237e+00 1.621015511641693636e-05
-1.999999999999957367e-01 4.400000000000009237e+00 2.226967126155650174e-05
4.440892098500626162e-15 4.400000000000009237e+00 3.019676260292422979e-05
2.000000000000046185e-01 4.400000000000009237e+00 4.046080727319514560e-05
4.000000000000047962e-01 4.400000000000009237e+00 5.360880346934409583e-05
6.000000000000049738e-01 4.400000000000009237e+00 7.025276653069666816e-05
8.000000000000051514e-01 4.400000000000009237e+00 9.104102298717384851e-05
1.000000000000005329e+00 4.400000000000009237e+00 1.166100218373866996e-04
1.200000000000005507e+00 4.400000000000009237e+00 1.475150209598631308e-04
1.400000000000005684e+00 4.400000000000009237e+00 1.841405268960318866e-04
1.600000000000005862e+00 4.400000000000009237e+00 2.265946293452985238e-04
1.800000000000006040e+00 4.400000000000009237e+00 2.745953206357987643e-04
2.000000000000006217e+00 4.400000000000009237e+00 3.273613255544479002e-04
2.200000000000006395e+00 4.400000000000009237e+00 3.835243425964463253e-04
2.400000000000006573e+00 4.400000000000009237e+00 4.410828647196179887e-04
2.600000000000006750e+00 4.400000000000009237e+00 4.974184065497233706e-04
2.800000000000006928e+00 4.400000000000009237e+00 5.493914403294672096e-04
3.000000000000007105e+00 4.400000000000009237e+00 5.935256393782800503e-04
3.200000000000006395e+00 4.400000000000009237e+00 6.262754436570724817e-04
3.400000000000007461e+00 4.400000000000009237e+00 6.443555193890543277e-04
3.600000000000008527e+00 4.400000000000009237e+00 6.450949707736190709e-04
3.800000000000007816e+00 4.400000000000009237e+00 6.267684800696269416e-04
4.000000000000007105e+00 4.400000000000009237e+00 5.888545859568682962e-04
4.200000000000008171e+00 4.400000000000009237e+00 5.321797612578764262e-04
4.400000000000009237e+00 4.400000000000009237e+00 4.589247006349093418e-04
4.600000000000008527e+00 4.400000000000009237e+00 3.724924059343012934e-04
4.800000000000007816e+00 4.400000000000009237e+00 2.772606692324950349e-04
5.000000000000008882e+00 4.400000000000009237e+00 1.782587528206358400e-04
5.200000000000009948e+00 4.400000000000009237e+00 8.081546816290768322e-05
5.400000000000009237e+00 4.400000000000009237e+00 -9.777679134869654985e-06
5.600000000000008527e+00 4.400000000000009237e+00 -8.855714528399952472e-05
5.800000000000009592e+00 4.400000000000009237e+00 -1.511179270999570901e-04
6.000000000000010658e+00 4.400000000000009237e+00 -1.937869571139967456e-04
6.200000000000009948e+00 4.400000000000009237e+00 -2.137539324499011036e-04
6.400000000000009237e+00 4.400000000000009237e+00 -2.091781522820159583e-04
6.600000000000010303e+00 4.400000000000009237e+00 -1.792857821947093418e-04
6.800000000000011369e+00 4.400000000000009237e+00 -1.244615334348766198e-04
7.000000000000010658e+00 4.400000000000009237e+00 -4.632538157783211067e-05
7.200000000000009948e+00 4.400000000000009237e+00 5.222739264947949246e-05
7.400000000000011013e+00 4.400000000000009237e+00 1.670521535586013805e-04
7.600000000000012079e+00 4.400000000000009237e+00 2.928762232290901802e-04
7.800000000000011369e+00 4.400000000000009237e+00 4.235361539777272345e-04
8.000000000000010658e+00 4.400000000000009237e+00 5.523345810014087956e-04
8.200000000000011724e+00 4.400000000000009237e+00 6.724978472785691185e-04
8.400000000000012790e+00 4.400000000000009237e+00 7.776923478506193692e-04
8.600000000000012079e+00 4.400000000000009237e+00 8.625391553620299391e-04
8.800000000000011369e+00 4.400000000000009237e+00 9.230582625164539257e-04
9.000000000000012434e+00 4.400000000000009237e+00 9.569789848256422989e-04
9.200000000000013500e+00 4.400000000000009237e+00 9.638716772193894411e-04
9.400000000000012790e+00 4.400000000000009237e+00 9.450842646101994269e-04
9.600000000000012079e+00 4.400000000000009237e+00 9.034987619493447392e-04
9.800000000000013145e+00 4.400000000000009237e+00 8.431506894407379826e-04
1.000000000000001421e+01 4.400000000000009237e+00 7.687721069760572760e-04
1.020000000000001350e+01 4.400000000000009237e+00 6.853238980392186699e-04
1.040000000000001279e+01 4.400000000000009237e+00 5.975754586039997568e-04
1.060000000000001386e+01 4.400000000000009237e+00 5.097735354869505032e-04
1.080000000000001492e+01 4.400000000000009237e+00 4.254215477112630538e-04
1.100000000000001421e+01 4.400000000000009237e+00 3.471711427351249486e-04
1.120000000000001350e+01 4.400000000000009237e+00 2.768124968654054057e-04
1.140000000000001279e+01 4.400000000000009237e+00 2.153406260279974076e-04
1.160000000000001563e+01 4.400000000000009237e+00 1.630716670749496517e-04
1.180000000000001492e+01 4.400000000000009237e+00 1.197844831814513962e-04
1.200000000000001421e+01 4.400000000000009237e+00 8.486729514777198501e-05
1.220000000000001705e+01 4.400000000000009237e+00 5.745465199735245217e-05
1.240000000000001634e+01 4.400000000000009237e+00 3.654562904781552204e-05
1.260000000000001563e+01 4.400000000000009237e+00 2.109888538941669697e-05
1.280000000000001492e+01 4.400000000000009237e+00 1.010378887725415809e-05
1.300000000000001421e+01 4.400000000000009237e+00 2.629216119412249544e-06
1.320000000000001705e+01 4.400000000000009237e+00 -2.146968879285041645e-06
1.340000000000001634e+01 4.400000000000009237e+00 -4.924121318902532703e-06
1.360000000000001563e+01 4.400000000000009237e+00 -6.276971058663700333e-06
1.380000000000001847e+01 4.400000000000009237e+00 -6.662232376402515196e-06
1.400000000000001776e+01 4.400000000000009237e+00 -6.430615292219047685e-06
1.420000000000001705e+01 4.400000000000009237e+00 -5.841725755482760340e-06
1.440000000000001634e+01 4.400000000000009237e+00 -5.079908355101584853e-06
1.460000000000001563e+01 4.400000000000009237e+00 -4.269627295591675567e-06
1.480000000000001847e+01 4.400000000000009237e+00 -3.489464819996833448e-06
1.500000000000001776e+01 4.400000000000009237e+00 -2.784220278098702243e-06

-5.000000000000000000e+00 4.600000000000008527e+00 -6.229734553253259014e-11
-4.799999999999999822e+00 4.600000000000008527e+00 -1.148847100478238994e-10
-4.599999999999999645e+00 4.600000000000008527e+00 -2.016595410174576127e-10
-4.399999999999999467e+00 4.600000000000008527e+00 -3.337668730409091211e-10
-4.199999999999999289e+00 4.600000000000008527e+00 -5.123363520595894443e-10
-3.999999999999999112e+00 4.600000000000008527e+00 -7.055202454055540556e-10
-3.799999999999998934e+00 4.600000000000008527e+00 -8.007645337549251279e-10
-3.599999999999998757e+00 4.600000000000008527e+00 -5.147122151264419153e-10
-3.399999999999998579e+00 4.600000000000008527e+00 7.642696707039003714e-10
-3.199999999999998401e+00 4.600000000000008527e+00 4.233470288344441133e-09
-2.999999999999998224e+00 4.600000000000008527e+00 1.207134798906679099e-08
-2.799999999999998046e+00 4.600000000000008527e+00 2.801071469893213815e-08
-2.599999999999997868e+00 4.600000000000008527e+00 5.812366958261767833e-08
-2.399999999999997691e+00 4.600000000000008527e+00 1.118392603384104445e-07
-2.199999999999997513e+00 4.600000000000008527e+00 2.031964672176757564e-07
-1.999999999999997335e+00 4.600000000000008527e+00 3.523182960944544245e-07
-1.799999999999997158e+00 4.600000000000008527e+00 5.870886335849663689e-07
-1.599999999999996980e+00 4.600000000000008527e+00 9.450344361650092547e-07
-1.399999999999996803e+00 4.600000000000008527e+00 1.475469303936800046e-06
-1.199999999999996625e+00 4.600000000000008527e+00 2.242034897383736573e-06
-9.999999999999964473e-01 4.600000000000008527e+00 3.325857891032520166e-06
-7.999999999999962697e-01 4.600000000000008527e+00 4.829573851568332433e-06
-5.999999999999960920e-01 4.600000000000008527e+00 6.882393047602087361e-06
-3.999999999999959144e-01 4.600000000000008527e+00 9.646139488324074752e-06
-1.999999999999957367e-01 4.600000000000008527e+00 1.332175827645425268e-05
4.440892098500626162e-15 4.600000000000008527e+00 1.815518900933007316e-05
2.000000000000046185e-01 4.600000000000008527e+00 2.444084207507348191e-05
4.000000000000047962e-01 4.600000000000008527e+00 3.252034029477043745e-05
6.000000000000049738e-01 4.600000000000008527e+00 4.277386702783399420e-05
8.000000000000051514e-01 4.600000000000008527e+00 5.560153301427819361e-05
1.000000000000005329e+00 4.600000000000008527e+00 7.139272028800346006e-05
1.200000000000005507e+00 4.600000000000008527e+00 9.048240791373373445e-05
1.400000000000005684e+00 4.600000000000008527e+00 1.130950261320586215e-04
1.600000000000005862e+00 4.600000000000008527e+00 1.392784127492570042e-04
1.800000000000006040e+00 4.600000000000008527e+00 1.688329278274636755e-04
2.000000000000006217e+00 4.600000000000008527e+00 2.012435892029801180e-04
2.200000000000006395e+00 4.600000000000008527e+00 2.356258678141754954e-04
2.400000000000006573e+00 4.600000000000008527e+00 2.706978572030364449e-04
2.600000000000006750e+00 4.600000000000008527e+00 3.047919544052098682e-04
2.800000000000006928e+00 4.600000000000008527e+00 3.359169625534245670e-04
3.000000000000007105e+00 4.600000000000008527e+00 3.618760172182802033e-04
3.200000000000006395e+00 4.600000000000008527e+00 3.804371340782950871e-04
3.400000000000007461e+00 4.600000000000008527e+00 3.895427544720404442e-04
3.600000000000008527e+00 4.600000000000008527e+00 3.875347067985722860e-04
3.800000000000007816e+00 4.600000000000008527e+00 3.733642465808650456e-04
4.000000000000007105e+00 4.600000000000008527e+00 3.467556325470338183e-04
4.200000000000008171e+00 4.600000000000008527e+00 3.082971135123098146e-04
4.400000000000009237e+00 4.600000000000008527e+00 2.594444986351034273e-04
4.600000000000008527e+00 4.600000000000008527e+00 2.024371558017413271e-04
4.800000000000007816e+00 4.600000000000008527e+00 1.401407420754341925e-04
5.000000000000008882e+00 4.600000000000008527e+00 7.584163956292187684e-05
5.200000000000009948e+00 4.600000000000008527e+00 1.302249543526557183e-05
5.400000000000009237e+00 4.600000000000008527e+00 -4.485415448411940665e-05
5.600000000000008527e+00 4.600000000000008527e+00 -9.453510828418066930e-05
5.800000000000009592e+00 4.600000000000008527e+00 -1.331301155869938550e-04
6.000000000000010658e+00 4.600000000000008527e+00 -1.582315001098731611e-04
6.200000000000009948e+00 4.600000000000008527e+00 -1.680081357184664756e-04
6.400000000000009237e+00 4.600000000000008527e+00 -1.612840054026951737e-04
6.600000000000010303e+00 4.600000000000008527e+00 -1.376085645785632633e-04
6.800000000000011369e+00 4.600000000000008527e+00 -9.731953715267206793e-05
7.000000000000010658e+00 4.600000000000008527e+00 -4.159076454343183920e-05
7.200000000000009948e+00 4.600000000000008527e+00 2.754923840047350918e-05
7.400000000000011013e+00 4.600000000000008527e+00 1.072460836566478757e-04
7.600000000000012079e+00 4.600000000000008527e+00 1.939126698861830603e-04
7.800000000000011369e+00 4.600000000000008527e+00 2.833973359625386701e-04
8.000000000000010658e+00 4.600000000000008527e+00 3.712266188217359323e-04
8.200000000000011724e+00 4.600000000000008527e+00 4.529084190378321242e-04
8.400000000000012790e+00 4.600000000000008527e+00 5.242676427705705204e-04
8.600000000000012079e+00 4.600000000000008527e+00 5.817760246831464718e-04
8.800000000000011369e+00 4.600000000000008527e+00 6.228337707955952565e-04
9.000000000000012434e+00 4.600000000000008527e+00 6.459645691675457331e-04
9.200000000000013500e+00 4.600000000000008527e+00 6.508971826008772346e-04
9.400000000000012790e+00 4.600000000000008527e+00 6.385240359288044338e-04
9.600000000000012079e+00 4.600000000000008527e+00 6.107462362379349318e-04
9.800000000000013145e+00 4.600000000000008527e+00 5.702311656573165683e-04
1.000000000000001421e+01 4.600000000000008527e+00 5.201197427925983562e-04
1.020000000000001350e+01 4.600000000000008527e+00 4.637238758957217617e-04
1.040000000000001279e+01 4.600000000000008527e+00 4.042507098662946933e-04
1.060000000000001386e+01 4.600000000000008527e+00 3.445808474925151146e-04
1.080000000000001492e+01 4.600000000000008527e+00 2.871155710933601612e-04
1.100000000000001421e+01 4.600000000000008527e+00 2.336960205432712196e-04
1.120000000000001350e+01 4.600000000000008527e+00 1.855874638390730502e-04
1.140000000000001279e+01 4.600000000000008527e+00 1.435153901743734255e-04
1.160000000000001563e+01 4.600000000000008527e+00 1.077373292466734248e-04
1.180000000000001492e+01 4.600000000000008527e+00 7.813448189994829838e-05
1.200000000000001421e+01 4.600000000000008527e+00 5.430948390775492914e-05
1.220000000000001705e+01 4.600000000000008527e+00 3.567991271292755688e-05
1.240000000000001634e+01 4.600000000000008527e+00 2.156065302370392212e-05
1.260000000000001563e+01 4.600000000000008527e+00 1.123139853463176008e-05
1.280000000000001492e+01 4.600000000000008527e+00 3.988091615959951499e-06
1.300000000000001421e+01 4.600000000000008527e+00 -8.210891452779072462e-07
1.320000000000001705e+01 4.600000000000008527e+00 -3.773437313202681736e-06
1.340000000000001634e+01 4.600000000000008527e+00 -5.360762308860298809e-06
1.360000000000001563e+01 4.600000000000008527e+00 -5.987210094607732183e-06
1.380000000000001847e+01 4.600000000000008527e+00 -5.973386908411357106e-06
1.400000000000001776e+01 4.600000000000008527e+00 -5.564575933387592000e-06
1.420000000000001705e+01 4.600000000000008527e+00 -4.941199487138769150e-06
1.440000000000001634e+01 4.600000000000008527e+00 -4.230079911236827056e-06
1.460000000000001563e+01 4.600000000000008527e+00 -3.515446174473252807e-06
1.480000000000001847e+01 4.600000000000008527e+00 -2.848989523656151915e-06
1.500000000000001776e+01 4.600000000000008527e+00 -2.258571656862993965e-06

-5.000000000000000000e+00 4.800000000000007816e+00 -3.423452273750118724e-11
-4.799999999999999822e+00 4.800000000000007816e+00 -6.317436252183655485e-11
-4.599999999999999645e+00 4.800000000000007816e+00 -1.109741367486228195e-10
-4.399999999999999467e+00 4.800000000000007816e+00 -1.838349502204125893e-10
-4.199999999999999289e+00 4.800000000000007816e+00 -2.824953572791124347e-10
-3.999999999999999112e+00 4.800000000000007816e+00 -3.895843625929620292e-10
-3.799999999999998934e+00 4.800000000000007816e+00 -4.432545279466530777e-10
-3.599999999999998757e+00 4.800000000000007816e+00 -2.872550746333979782e-10
-3.399999999999998579e+00 4.800000000000007816e+00 4.166423959445119317e-10
-3.199999999999998401e+00 4.800000000000007816e+00 2.332396793000429652e-09
-2.999999999999998224e+00 4.800000000000007816e+00 6.671796926584971845e-09
-2.799999999999998046e+00 4.800000000000007816e+00 1.551857037731418151e-08
-2.599999999999997868e+00 4.800000000000007816e+00 3.227625698880679362e-08
-2.399999999999997691e+00 4.800000000000007816e+00 6.225582072519032227e-08
-2.199999999999997513e+00 4.800000000000007816e+00 1.134105222938125241e-07
-1.999999999999997335e+00 4.800000000000007816e+00 1.972179869205544955e-07
-1.799999999999997158e+00 4.800000000000007816e+00 3.297083598400149967e-07
-1.599999999999996980e+00 4.800000000000007816e+00 5.326491485833193785e-07
-1.399999999999996803e+00 4.800000000000007816e+00 8.349252109317325505e-07
-1.199999999999996625e+00 4.800000000000007816e+00 1.274192555478482990e-06
-9.999999999999964473e-01 4.800000000000007816e+00 1.898922319549310085e-06
-7.999999999999962697e-01 4.800000000000007816e+00 2.770959763683640787e-06
-5.999999999999960920e-01 4.800000000000007816e+00 3.968668369504785619e-06
-3.999999999999959144e-01 4.800000000000007816e+00 5.590580493219700612e-06
-1.999999999999957367e-01 4.800000000000007816e+00 7.759220721726101485e-06
4.440892098500626162e-15 4.800000000000007816e+00 1.062442433377346511e-05
2.000000000000046185e-01 4.800000000000007816e+00 1.436509553964808431e-05
4.000000000000047962e-01 4.800000000000007816e+00 1.918802183815395559e-05
6.000000000000049738e-01 4.800000000000007816e+00 2.532217535031162865e-05
8.000000000000051514e-01 4.800000000000007816e+00 3.300697017740796305e-05
1.000000000000005329e+00 4.800000000000007816e+00 4.247325950920246201e-05
1.200000000000005507e+00 4.800000000000007816e+00 5.391647219840058953e-05
1.400000000000005684e+00 4.800000000000007816e+00 6.746221521836201095e-05
1.600000000000005862e+00 4.800000000000007816e+00 8.312590937222215164e-05
1.800000000000006040e+00 4.800000000000007816e+00 1.007695637928286090e-04
2.000000000000006217e+00 4.800000000000007816e+00 1.200605420698579938e-04
2.200000000000006395e+00 4.800000000000007816e+00 1.404388977698605410e-04
2.400000000000006573e+00 4.800000000000007816e+00 1.611011342033866591e-04
2.600000000000006750e+00 4.800000000000007816e+00 1.810084819408469840e-04
2.800000000000006928e+00 4.800000000000007816e+00 1.989263792508974636e-04
3.000000000000007105e+00 4.800000000000007816e+00 2.134984097744315715e-04
3.200000000000006395e+00 4.800000000000007816e+00 2.233526277309300198e-04
3.400000000000007461e+00 4.800000000000007816e+00 2.272317821977401118e-04
3.600000000000008527e+00 4.800000000000007816e+00 2.241328432303190267e-04
3.800000000000007816e+00 4.800000000000007816e+00 2.134371129535828169e-04
4.000000000000007105e+00 4.800000000000007816e+00 1.950115027141977508e-04
4.200000000000008171e+00 4.800000000000007816e+00 1.692649143382308585e-04
4.400000000000009237e+00 4.800000000000007816e+00 1.371506053855990181e-04
4.600000000000008527e+00 4.800000000000007816e+00 1.001143941154870827e-04
4.800000000000007816e+00 4.800000000000007816e+00 5.999736807060032661e-05
5.000000000000008882e+00 4.800000000000007816e+00 1.890822409516073840e-05
5.200000000000009948e+00 4.800000000000007816e+00 -2.091698298769475932e-05
5.400000000000009237e+00 4.800000000000007816e+00 -5.725139551749628861e-05
5.600000000000008527e+00 4.800000000000007816e+00 -8.799868586607150411e-05
5.800000000000009592e+00 4.800000000000007816e+00 -1.112939567352135071e-04
6.000000000000010658e+00 4.800000000000007816e+00 -1.255848851087740974e-04
6.200000000000009948e+00 4.800000000000007816e+00 -1.296976004275294072e-04
6.400000000000009237e+00 4.800000000000007816e+00 -1.228926600887326310e-04
6.600000000000010303e+00 4.800000000000007816e+00 -1.049144721783520061e-04
6.800000000000011369e+00 4.800000000000007816e+00 -7.603347767766679868e-05
7.000000000000010658e+00 4.800000000000007816e+00 -3.707570605709482962e-05
7.200000000000009948e+00 4.800000000000007816e+00 1.056954146768291603e-05
7.400000000000011013e+00 4.800000000000007816e+00 6.497485102031983883e-05
7.600000000000012079e+00 4.800000000000007816e+00 1.237424251543179016e-04
7.800000000000011369e+00 4.800000000000007816e+00 1.841197103410826706e-04
8.000000000000010658e+00 4.800000000000007816e+00 2.431612282803672503e-04
8.200000000000011724e+00 4.800000000000007816e+00 2.979264948500222397e-04
8.400000000000012790e+00 4.800000000000007816e+00 3.456958277362964728e-04
8.600000000000012079e+00 4.800000000000007816e+00 3.841800080693727774e-04
8.800000000000011369e+00 4.800000000000007816e+00 4.116977892190814572e-04
9.000000000000012434e+00 4.800000000000007816e+00 4.272979919018528479e-04
9.200000000000013500e+00 4.800000000000007816e+00 4.308101623362198826e-04
9.400000000000012790e+00 4.800000000000007816e+00 4.228181623534695791e-04
9.600000000000012079e+00 4.800000000000007816e+00 4.045624689843628670e-04
9.800000000000013145e+00 4.800000000000007816e+00 3.777870145040823765e-04
1.000000000000001421e+01 4.800000000000007816e+00 3.445531308282887874e-04
1.020000000000001350e+01 4.800000000000007816e+00 3.070455100890703598e-04
1.040000000000001279e+01 4.800000000000007816e+00 2.673930865499305723e-04
1.060000000000001386e+01 4.800000000000007816e+00 2.275223670667113037e-04
1.080000000000001492e+01 4.800000000000007816e+00 1.890535355168450143e-04
1.100000000000001421e+01 4.800000000000007816e+00 1.532422675624094241e-04
1.120000000000001350e+01 4.800000000000007816e+00 1.209639400789478737e-04
1.140000000000001279e+01 4.800000000000007816e+00 9.273258958956876895e-05
1.160000000000001563e+01 4.800000000000007816e+00 6.874477937271364185e-05
1.180000000000001492e+01 4.800000000000007816e+00 4.893823374568412907e-05
1.200000000000001421e+01 4.800000000000007816e+00 3.305618269149281687e-05
1.220000000000001705e+01 4.800000000000007816e+00 2.071024583070852861e-05
1.240000000000001634e+01 4.800000000000007816e+00 1.143685069754285570e-05
1.260000000000001563e+01 4.800000000000007816e+00 4.744243994539357083e-06
1.280000000000001492e+01 4.800000000000007816e+00 1.488887590385906920e-07
1.300000000000001421e+01 4.800000000000007816e+00 -2.798649240651683518e-06
1.320000000000001705e+01 4.800000000000007816e+00 -4.497337097849177119e-06
1.340000000000001634e+01 4.800000000000007816e+00 -5.287330448729958265e-06
1.360000000000001563e+01 4.800000000000007816e+00 -5.447931272473668350e-06
1.380000000000001847e+01 4.800000000000007816e+00 -5.200132447711728805e-06
1.400000000000001776e+01 4.800000000000007816e+00 -4.712183715938122734e-06
1.420000000000001705e+01 4.800000000000007816e+00 -4.106850992966798863e-06
1.440000000000001634e+01 4.800000000000007816e+00 -3.469317451225353391e-06
1.460000000000001563e+01 4.800000000000007816e+00 -2.854954072398874200e-06
1.480000000000001847e+01 4.800000000000007816e+00 -2.296443933227667383e-06
1.500000000000001776e+01 4.800000000000007816e+00 -1.809962624829167730e-06

-5.000000000000000000e+00 5.000000000000008882e+00 -1.834893572797256918e-11
-4.799999999999999822e+00 5.000000000000008882e+00 -3.388801566309339218e-11
-4.599999999999999645e+00 5.000000000000008882e+00 -5.958646736469370272e-11
-4.399999999999999467e+00 5.000000000000008882e+00 -9.882520721710342806e-11
-4.199999999999999289e+00 5.000000000000008882e+00 -1.520967458868180584e-10
-3.999999999999999112e+00 5.000000000000008882e+00 -2.102257594618289157e-10
-3.799999999999998934e+00 5.000000000000008882e+00 -2.401859665517166836e-10
-3.599999999999998757e+00 5.000000000000008882e+00 -1.581515466294190135e-10
-3.399999999999998579e+00 5.000000000000008882e+00 2.179518681693488419e-10
-3.199999999999998401e+00 5.000000000000008882e+00 1.246685090916905110e-09
-2.999999999999998224e+00 5.000000000000008882e+00 3.584642811244955260e-09
-2.799999999999998046e+00 5.000000000000008882e+00 8.365066096203509348e-09
-2.599999999999997868e+00 5.000000000000008882e+00 1.744686765290260223e-08
-2.399999999999997691e+00 5.000000000000008882e+00 3.374511742664182303e-08
-2.199999999999997513e+00 5.000000000000008882e+00 6.165043735164973474e-08
-1.999999999999997335e+00 5.000000000000008882e+00 1.075416163491010900e-07
-1.799999999999997158e+00 5.000000000000008882e+00 1.803958883947231108e-07
-1.599999999999996980e+00 5.000000000000008882e+00 2.925077014224752999e-07
-1.399999999999996803e+00 5.000000000000008882e+00 4.603408592303494426e-07
-1.199999999999996625e+00 5.000000000000008882e+00 7.055582004110067051e-07
-9.999999999999964473e-01 5.000000000000008882e+00 1.056289230659850157e-06
-7.999999999999962697e-01 5.000000000000008882e+00 1.548694947642296910e-06
-5.999999999999960920e-01 5.000000000000008882e+00 2.228852447558137470e-06
-3.999999999999959144e-01 5.000000000000008882e+00 3.154893759522179698e-06
-1.999999999999957367e-01 5.000000000000008882e+00 4.399187375749978007e-06
4.440892098500626162e-15 5.000000000000008882e+00 6.050157363853809770e-06
2.000000000000046185e-01 5.000000000000008882e+00 8.213123313415262509e-06
4.000000000000047962e-01 5.000000000000008882e+00 1.100935987233179987e-05
6.000000000000049738e-01 5.000000000000008882e+00 1.457246859315922327e-05
8.000000000000051514e-01 5.000000000000008882e+00 1.904117335129244015e-05
1.000000000000005329e+00 5.000000000000008882e+00 2.454782709662111558e-05
1.200000000000005507e+00 5.000000000000008882e+00 3.120227274148369175e-05
1.400000000000005684e+00 5.000000000000008882e+00 3.907124767672380842e-05
1.600000000000005862e+00 5.000000000000008882e+00 4.815426745258932485e-05
1.800000000000006040e+00 5.000000000000008882e+00 5.835785970172003407e-05
2.000000000000006217e+00 5.000000000000008882e+00 6.947108560933984770e-05
2.200000000000006395e+00 5.000000000000008882e+00 8.114633417174573426e-05
2.400000000000006573e+00 5.000000000000008882e+00 9.289013936890907293e-05
2.600000000000006750e+00 5.000000000000008882e+00 1.040688940443931044e-04
2.800000000000006928e+00 5.000000000000008882e+00 1.139334561716107342e-04
3.000000000000007105e+00 5.000000000000008882e+00 1.216645495202860249e-04
3.200000000000006395e+00 5.000000000000008882e+00 1.264376426584992480e-04
3.400000000000007461e+00 5.000000000000008882e+00 1.275021357776184644e-04
3.600000000000008527e+00 5.000000000000008882e+00 1.242660366064333175e-04
3.800000000000007816e+00 5.000000000000008882e+00 1.163748621213426252e-04
4.000000000000007105e+00 5.000000000000008882e+00 1.037731030087259902e-04
4.200000000000008171e+00 5.000000000000008882e+00 8.673860269417386004e-05
4.400000000000009237e+00 5.000000000000008882e+00 6.588434031904235059e-05
4.600000000000008527e+00 5.000000000000008882e+00 4.212744089055840810e-05
4.800000000000007816e+00 5.000000000000008882e+00 1.663046049103015966e-05
5.000000000000008882e+00 5.000000000000008882e+00 -9.276173401990651390e-06
5.200000000000009948e+00 5.000000000000008882e+00 -3.418010573195718075e-05
5.400000000000009237e+00 5.000000000000008882e+00 -5.667177009312421136e-05
5.600000000000008527e+00 5.000000000000008882e+00 -7.542101942632100688e-05
5.800000000000009592e+00 5.000000000000008882e+00 -8.924245071962278125e-05
6.000000000000010658e+00 5.000000000000008882e+00 -9.714955598880458461e-05
6.200000000000009948e+00 5.000000000000008882e+00 -9.839994391922986543e-05
6.400000000000009237e+00 5.000000000000008882e+00 -9.253425923126220773e-05
6.600000000000010303e+00 5.000000000000008882e+00 -7.941014506104226653e-05
6.800000000000011369e+00 5.000000000000008882e+00 -5.923018937844493309e-05
7.000000000000010658e+00 5.000000000000008882e+00 -3.256010194889395439e-05
7.200000000000009948e+00 5.000000000000008882e+00 -3.312798458149539627e-07
7.400000000000011013e+00 5.000000000000008882e+00 3.617881110682680940e-05
7.600000000000012079e+00 5.000000000000008882e+00 7.539393560234828229e-05
7.800000000000011369e+00 5.000000000000008882e+00 1.155166351836952698e-04
8.000000000000010658e+00 5.000000000000008882e+00 1.546341892073608084e-04
8.200000000000011724e+00 5.000000000000008882e+00 1.908460683883832763e-04
8.400000000000012790e+00 5.000000000000008882e+00 2.224012216513430594e-04
8.600000000000012079e+00 5.000000000000008882e+00 2.478302516634526003e-04
8.800000000000011369e+00 5.000000000000008882e+00 2.660565946424462065e-04
9.000000000000012434e+00 5.000000000000008882e+00 2.764726623966531991e-04
9.200000000000013500e+00 5.000000000000008882e+00 2.789713494285884772e-04
9.400000000000012790e+00 5.000000000000008882e+00 2.739295598323054177e-04
9.600000000000012079e+00 5.000000000000008882e+00 2.621472354155126683e-04
9.800000000000013145e+00 5.000000000000008882e+00 2.447514115184589324e-04
1.000000000000001421e+01 5.000000000000008882e+00 2.230789580666474542e-04
1.020000000000001350e+01 5.000000000000008882e+00 1.985532444684154222e-04
1.040000000000001279e+01 5.000000000000008882e+00 1.725689724239038835e-04
1.060000000000001386e+01 5.000000000000008882e+00 1.463963701486249659e-04
1.080000000000001492e+01 5.000000000000008882e+00 1.211116973169540161e-04
1.100000000000001421e+01 5.000000000000008882e+00 9.755651899959877620e-05
1.120000000000001350e+01 5.000000000000008882e+00 7.632427086667913953e-05
1.140000000000001279e+01 5.000000000000008882e+00 5.776977163417326716e-05
1.160000000000001563e+01 5.000000000000008882e+00 4.203573220384361746e-05
1.180000000000001492e+01 5.000000000000008882e+00 2.908987884267551899e-05
1.200000000000001421e+01 5.000000000000008882e+00 1.876678718223697263e-05
1.220000000000001705e+01 5.000000000000008882e+00 1.080958088901932447e-05
1.240000000000001634e+01 5.000000000000008882e+00 4.907964699950427945e-06
1.260000000000001563e+01 5.000000000000008882e+00 7.303844928663665756e-07
1.280000000000001492e+01 5.000000000000008882e+00 -2.050728417070411065e-06
1.300000000000001421e+01 5.000000000000008882e+00 -3.740750582751503224e-06
1.320000000000001705e+01 5.000000000000008882e+00 -4.611164726084308733e-06
1.340000000000001634e+01 5.000000000000008882e+00 -4.893425026339954517e-06
1.360000000000001563e+01 5.000000000000008882e+00 -4.777255654019270266e-06
1.380000000000001847e+01 5.000000000000008882e+00 -4.412214989622036359e-06
1.400000000000001776e+01 5.000000000000008882e+00 -3.911438339277303123e-06
1.420000000000001705e+01 5.000000000000008882e+00 -3.356623505095791597e-06
1.440000000000001634e+01 5.000000000000008882e+00 -2.803510288135661195e-06
1.460000000000001563e+01 5.000000000000008882e+00 -2.287298843367114071e-06
1.480000000000001847e+01 5.000000000000008882e+00 -1.827632729560615864e-06
1.500000000000001776e+01 5.000000000000008882e+00 -1.432927921095276419e-06


==> plots/c2hi_density/deph.dat <==
-3.0 -3.0 1.00335750765
-3.0 -2.9 1.0090742915
-3.0 -2.8 1.02428771195
-3.0 -2.7 1.06337546451
-3.0 -2.6 1.15535125656
-3.0 -2.5 1.33329298089
-3.0 -2.4 1.57596363469
-3.0 -2.3 1.78645076256
-3.0 -2.2 1.90778360802
-3.0 -2.1 1.95990267819
-3.0 -2.0 1.9735822169
-3.0 -1.9 1.95990267825
-3.0 -1.8 1.90778360821
-3.0 -1.7 1.786450763
-3.0 -1.6 1.57596363564
-3.0 -1.5 1.33329298273
-3.0 -1.4 1.15535126029
-3.0 -1.3 1.06337547312
-3.0 -1.2 1.02428773367
-3.0 -1.1 1.00907434879
-3.0 -1.0 1.00335766162
-3.0 -0.9 1.0012382023
-3.0 -0.8 1.00045684362
-3.0 -0.7 1.00017076855
-3.0 -0.6 1.00007004973
-3.0 -0.5 1.00004539787
-3.0 -0.4 1.00007004973
-3.0 -0.3 1.00017076855
-3.0 -0.2 1.00045684362
-3.0 -0.1 1.0012382023
-3.0 2.6645352591e-15 1.00335766162
-3.0 0.1 1.00907434879
-3.0 0.2 1.02428773367
-3.0 0.3 1.06337547312
-3.0 0.4 1.15535126029
-3.0 0.5 1.33329298273
-3.0 0.6 1.57596363564
-3.0 0.7 1.786450763
-3.0 0.8 1.90778360821
-3.0 0.9 1.95990267825
-3.0 1.0 1.9735822169
-3.0 1.1 1.95990267819
-3.0 1.2 1.90778360802
-3.0 1.3 1.78645076256
-3.0 1.4 1.57596363469
-3.0 1.5 1.33329298089
-3.0 1.6 1.15535125656
-3.0 1.7 1.06337546451
-3.0 1.8 1.02428771195
-3.0 1.9 1.0090742915
-3.0 2.0 1.00335750765
-3.0 2.1 1.00123778553
-3.0 2.2 1.00045571248
-3.0 2.3 1.00016769557
-3.0 2.4 1.00006169829
-3.0 2.5 1.00002269842
-3.0 2.6 1.0000083504
-3.0 2.7 1.00000307196
-3.0 2.8 1.00000113011
-3.0 2.9 1.00000041575
 
-2.9 -3.0 1.00203912566
-2.9 -2.9 1.00552356127
-2.9 -2.8 1.01487340606
-2.9 -2.7 1.03942240935
-2.9 -2.6 1.10036143198
-2.9 -2.5 1.23267561717
-2.9 -2.4 1.45178388178
-2.9 -2.3 1.69114750546
-2.9 -2.2 1.85802642004
-2.9 -2.1 1.94021534332
-2.9 -2.0 1.97033254461
-2.9 -1.9 1.97033254469
-2.9 -1.8 1.94021534362
-2.9 -1.7 1.85802642083
-2.9 -1.6 1.69114750724
-2.9 -1.5 1.45178388536
-2.9 -1.4 1.23267562419
-2.9 -1.3 1.10036144718
-2.9 -1.2 1.03942244622
-2.9 -1.1 1.0148735016
-2.9 -1.0 1.00552381623
-2.9 -0.9 1.00203981391
-2.9 -0.8 1.0007529868
-2.9 -0.7 1.00028152076
-2.9 -0.6 1.00011548943
-2.9 -0.5 1.00007484843
-2.9 -0.4 1.00011548943
-2.9 -0.3 1.00028152076
-2.9 -0.2 1.0007529868
-2.9 -0.1 1.00203981391
-2.9 2.6645352591e-15 1.00552381623
-2.9 0.1 1.0148735016
-2.9 0.2 1.03942244622
-2.9 0.3 1.10036144718
-2.9 0.4 1.23267562419
-2.9 0.5 1.45178388536
-2.9 0.6 1.69114750724
-2.9 0.7 1.85802642083
-2.9 0.8 1.94021534362
-2.9 0.9 1.97033254469
-2.9 1.0 1.97033254461
-2.9 1.1 1.94021534332
-2.9 1.2 1.85802642004
-2.9 1.3 1.69114750546
-2.9 1.4 1.45178388178
-2.9 1.5 1.23267561717
-2.9 1.6 1.10036143198
-2.9 1.7 1.03942240935
-2.9 1.8 1.01487340606
-2.9 1.9 1.00552356127
-2.9 2.0 1.00203912566
-2.9 2.1 1.00075112076
-2.9 2.2 1.00027645317
-2.9 2.3 1.00010171922
-2.9 2.4 1.00003742282
-2.9 2.5 1.00001376741
-2.9 2.6 1.00000506479
-2.9 2.7 1.00000186324
-2.9 2.8 1.00000068545
-2.9 2.9 1.00000025216
 
-2.8 -3.0 1.00123778553
-2.8 -2.9 1.00335750765
-2.8 -2.8 1.0090742915
-2.8 -2.7 1.02428771195
-2.8 -2.6 1.06337546451
-2.8 -2.5 1.15535125656
-2.8 -2.4 1.33329298089
-2.8 -2.3 1.5759636347
-2.8 -2.2 1.78645076257
-2.8 -2.1 1.90778360805
-2.8 -2.0 1.95990267825
-2.8 -1.9 1.97358221707
-2.8 -1.8 1.95990267871
-2.8 -1.7 1.9077836094
-2.8 -1.6 1.78645076585
-2.8 -1.5 1.57596364165
-2.8 -1.4 1.33329299443
-2.8 -1.3 1.15535128418
-2.8 -1.2 1.06337552813
-2.8 -1.1 1.02428787241
-2.8 -1.0 1.00907471483
-2.8 -0.9 1.00335864536
-2.8 -0.8 1.0012408651
-2.8 -0.7 1.00046407049
-2.8 -0.6 1.0001904016
-2.8 -0.5 1.0001234042
-2.8 -0.4 1.0001904016
-2.8 -0.3 1.00046407049
-2.8 -0.2 1.0012408651
-2.8 -0.1 1.00335864536
-2.8 2.6645352591e-15 1.00907471483
-2.8 0.1 1.02428787241
-2.8 0.2 1.06337552813
-2.8 0.3 1.15535128418
-2.8 0.4 1.33329299443
-2.8 0.5 1.57596364165
-2.8 0.6 1.78645076585
-2.8 0.7 1.9077836094
-2.8 0.8 1.95990267871
-2.8 0.9 1.97358221707
-2.8 1.0 1.95990267825
-2.8 1.1 1.90778360805
-2.8 1.2 1.78645076257
-2.8 1.3 1.5759636347
-2.8 1.4 1.33329298089
-2.8 1.5 1.15535125656
-2.8 1.6 1.06337546451
-2.8 1.7 1.02428771195
-2.8 1.8 1.0090742915
-2.8 1.9 1.00335750765
-2.8 2.0 1.00123778553
-2.8 2.1 1.00045571248
-2.8 2.2 1.00016769557
-2.8 2.3 1.00006169829
-2.8 2.4 1.00002269842
-2.8 2.5 1.0000083504
-2.8 2.6 1.00000307196
-2.8 2.7 1.00000113011
-2.8 2.8 1.00000041575
-2.8 2.9 1.00000015294
 
-2.7 -3.0 1.00075112076
-2.7 -2.9 1.00203912566
-2.7 -2.8 1.00552356127
-2.7 -2.7 1.01487340606
-2.7 -2.6 1.03942240935
-2.7 -2.5 1.10036143198
-2.7 -2.4 1.23267561717
-2.7 -2.3 1.45178388178
-2.7 -2.2 1.69114750547
-2.7 -2.1 1.85802642007
-2.7 -2.0 1.94021534342
-2.7 -1.9 1.9703325449
-2.7 -1.8 1.97033254546
-2.7 -1.7 1.94021534566
-2.7 -1.6 1.8580264259
-2.7 -1.5 1.69114751867
-2.7 -1.4 1.45178390824
-2.7 -1.3 1.23267566903
-2.7 -1.2 1.1003615443
-2.7 -1.1 1.03942268178
-2.7 -1.0 1.01487411205
-2.7 -0.9 1.00552544515
-2.7 -0.8 1.00204421113
-2.7 -0.7 1.00076490886
-2.7 -0.6 1.00031389668
-2.7 -0.5 1.00020345913
-2.7 -0.4 1.00031389668
-2.7 -0.3 1.00076490886
-2.7 -0.2 1.00204421113
-2.7 -0.1 1.00552544515
-2.7 2.6645352591e-15 1.01487411205
-2.7 0.1 1.03942268178
-2.7 0.2 1.1003615443
-2.7 0.3 1.23267566903
-2.7 0.4 1.45178390824
-2.7 0.5 1.69114751867
-2.7 0.6 1.8580264259
-2.7 0.7 1.94021534566
-2.7 0.8 1.97033254546
-2.7 0.9 1.9703325449
-2.7 1.0 1.94021534342
-2.7 1.1 1.85802642007
-2.7 1.2 1.69114750547
-2.7 1.3 1.45178388178
-2.7 1.4 1.23267561717
-2.7 1.5 1.10036143198
-2.7 1.6 1.03942240935
-2.7 1.7 1.01487340606
-2.7 1.8 1.00552356127
-2.7 1.9 1.00203912566
-2.7 2.0 1.00075112076
-2.7 2.1 1.00027645317
-2.7 2.2 1.00010171922
-2.7 2.3 1.00003742282
-2.7 2.4 1.00001376741
-2.7 2.5 1.00000506479
-2.7 2.6 1.00000186324
-2.7 2.7 1.00000068545
-2.7 2.8 1.00000025216
-2.7 2.9 1.00000009277
 
-2.6 -3.0 1.00045571248
-2.6 -2.9 1.00123778553
-2.6 -2.8 1.00335750765
-2.6 -2.7 1.0090742915
-2.6 -2.6 1.02428771195
-2.6 -2.5 1.06337546451
-2.6 -2.4 1.15535125656
-2.6 -2.3 1.3332929809
-2.6 -2.2 1.57596363471
-2.6 -2.1 1.78645076262
-2.6 -2.0 1.90778360821
-2.6 -1.9 1.95990267871
-2.6 -1.8 1.97358221835
-2.6 -1.7 1.95990268214
-2.6 -1.6 1.90778361822
-2.6 -1.5 1.78645078686
-2.6 -1.4 1.5759636861
-2.6 -1.3 1.33329308091
-2.6 -1.2 1.15535146071
-2.6 -1.1 1.06337593462
-2.6 -1.0 1.02428889763
-2.6 -0.9 1.00907741946
-2.6 -0.8 1.00336591422
-2.6 -0.7 1.00126054018
-2.6 -0.6 1.00051746702
-2.6 -0.5 1.00033544739
-2.6 -0.4 1.00051746702
-2.6 -0.3 1.00126054018
-2.6 -0.2 1.00336591422
-2.6 -0.1 1.00907741946
-2.6 2.6645352591e-15 1.02428889763
-2.6 0.1 1.06337593462
-2.6 0.2 1.15535146071
-2.6 0.3 1.33329308091
-2.6 0.4 1.5759636861
-2.6 0.5 1.78645078686
-2.6 0.6 1.90778361822
-2.6 0.7 1.95990268214
-2.6 0.8 1.97358221835
-2.6 0.9 1.95990267871
-2.6 1.0 1.90778360821
-2.6 1.1 1.78645076262
-2.6 1.2 1.57596363471
-2.6 1.3 1.3332929809
-2.6 1.4 1.15535125656
-2.6 1.5 1.06337546451
-2.6 1.6 1.02428771195
-2.6 1.7 1.0090742915
-2.6 1.8 1.00335750765
-2.6 1.9 1.00123778553
-2.6 2.0 1.00045571248
-2.6 2.1 1.00016769557
-2.6 2.2 1.00006169829
-2.6 2.3 1.00002269842
-2.6 2.4 1.0000083504
-2.6 2.5 1.00000307196
-2.6 2.6 1.00000113011
-2.6 2.7 1.00000041575
-2.6 2.8 1.00000015294
-2.6 2.9 1.00000005627
 
-2.5 -3.0 1.00027645317
-2.5 -2.9 1.00075112076
-2.5 -2.8 1.00203912566
-2.5 -2.7 1.00552356127
-2.5 -2.6 1.01487340606
-2.5 -2.5 1.03942240935
-2.5 -2.4 1.10036143198
-2.5 -2.3 1.23267561718
-2.5 -2.2 1.4517838818
-2.5 -2.1 1.69114750555
-2.5 -2.0 1.85802642033
-2.5 -1.9 1.94021534417
-2.5 -1.8 1.97033254699
-2.5 -1.7 1.97033255116
-2.5 -1.6 1.94021536069
-2.5 -1.5 1.85802646337
-2.5 -1.4 1.69114760306
-2.5 -1.3 1.4517840773
-2.5 -1.2 1.23267600033
-2.5 -1.1 1.10036226191
-2.5 -1.0 1.03942442239
-2.5 -0.9 1.01487862263
-2.5 -0.8 1.0055374812
-2.5 -0.7 1.00207670125
-2.5 -0.6 1.00085299285
-2.5 -0.5 1.00055305923
-2.5 -0.4 1.00085299285
-2.5 -0.3 1.00207670125
-2.5 -0.2 1.0055374812
-2.5 -0.1 1.01487862263
-2.5 2.6645352591e-15 1.03942442239
-2.5 0.1 1.10036226191
-2.5 0.2 1.23267600033
-2.5 0.3 1.4517840773
-2.5 0.4 1.69114760306
-2.5 0.5 1.85802646337
-2.5 0.6 1.94021536069
-2.5 0.7 1.97033255116
-2.5 0.8 1.97033254699
-2.5 0.9 1.94021534417
-2.5 1.0 1.85802642033
-2.5 1.1 1.69114750555
-2.5 1.2 1.4517838818
-2.5 1.3 1.23267561718
-2.5 1.4 1.10036143198
-2.5 1.5 1.03942240935
-2.5 1.6 1.01487340606
-2.5 1.7 1.00552356127
-2.5 1.8 1.00203912566
-2.5 1.9 1.00075112076
-2.5 2.0 1.00027645317
-2.5 2.1 1.00010171922
-2.5 2.2 1.00003742282
-2.5 2.3 1.00001376741
-2.5 2.4 1.00000506479
-2.5 2.5 1.00000186324
-2.5 2.6 1.00000068545
-2.5 2.7 1.00000025216
-2.5 2.8 1.00000009277
-2.5 2.9 1.00000003413
 
-2.4 -3.0 1.00016769557
-2.4 -2.9 1.00045571248
-2.4 -2.8 1.00123778553
-2.4 -2.7 1.00335750765
-2.4 -2.6 1.0090742915
-2.4 -2.5 1.02428771195
-2.4 -2.4 1.06337546451
-2.4 -2.3 1.15535125656
-2.4 -2.2 1.33329298093
-2.4 -2.1 1.57596363482
-2.4 -2.0 1.786450763
-2.4 -1.9 1.9077836094
-2.4 -1.8 1.95990268214
-2.4 -1.7 1.97358222778
-2.4 -1.6 1.95990270743
-2.4 -1.5 1.90778368336
-2.4 -1.4 1.78645094212
-2.4 -1.3 1.57596401456
-2.4 -1.2 1.33329371995
-2.4 -1.1 1.15535276507
-2.4 -1.0 1.06337893818
-2.4 -0.9 1.0242964729
-2.4 -0.8 1.00909740374
-2.4 -0.7 1.00341962095
-2.4 -0.6 1.00140589653
-2.4 -0.5 1.00091184049
-2.4 -0.4 1.00140589653
-2.4 -0.3 1.00341962095
-2.4 -0.2 1.00909740374
-2.4 -0.1 1.0242964729
-2.4 2.6645352591e-15 1.06337893818
-2.4 0.1 1.15535276507
-2.4 0.2 1.33329371995
-2.4 0.3 1.57596401456
-2.4 0.4 1.78645094212
-2.4 0.5 1.90778368336
-2.4 0.6 1.95990270743
-2.4 0.7 1.97358222778
-2.4 0.8 1.95990268214
-2.4 0.9 1.9077836094
-2.4 1.0 1.786450763
-2.4 1.1 1.57596363482
-2.4 1.2 1.33329298093
-2.4 1.3 1.15535125656
-2.4 1.4 1.06337546451
-2.4 1.5 1.02428771195
-2.4 1.6 1.0090742915
-2.4 1.7 1.00335750765
-2.4 1.8 1.00123778553
-2.4 1.9 1.00045571248
-2.4 2.0 1.00016769557
-2.4 2.1 1.00006169829
-2.4 2.2 1.00002269842
-2.4 2.3 1.0000083504
-2.4 2.4 1.00000307196
-2.4 2.5 1.00000113011
-2.4 2.6 1.00000041575
-2.4 2.7 1.00000015294
-2.4 2.8 1.00000005627
-2.4 2.9 1.0000000207
 
-2.3 -3.0 1.00010171922
-2.3 -2.9 1.00027645317
-2.3 -2.8 1.00075112076
-2.3 -2.7 1.00203912566
-2.3 -2.6 1.00552356127
-2.3 -2.5 1.01487340606
-2.3 -2.4 1.03942240935
-2.3 -2.3 1.10036143199
-2.3 -2.2 1.23267561722
-2.3 -2.1 1.45178388196
-2.3 -2.0 1.69114750611
-2.3 -1.9 1.85802642219
-2.3 -1.8 1.9402153497
-2.3 -1.7 1.9703325625
-2.3 -1.6 1.97033259331
-2.3 -1.5 1.94021547177
-2.3 -1.4 1.85802674028
-2.3 -1.3 1.69114822664
-2.3 -1.2 1.45178532648
-2.3 -1.1 1.23267844834
-2.3 -1.0 1.10036756441
-2.3 -0.9 1.03943728365
-2.3 -0.8 1.01491195038
-2.3 -0.7 1.00562640736
-2.3 -0.6 1.00231670758
-2.3 -0.5 1.00150337073
-2.3 -0.4 1.00231670758
-2.3 -0.3 1.00562640736
-2.3 -0.2 1.01491195038
-2.3 -0.1 1.03943728365
-2.3 2.6645352591e-15 1.10036756441
-2.3 0.1 1.23267844834
-2.3 0.2 1.45178532648
-2.3 0.3 1.69114822664
-2.3 0.4 1.85802674028
-2.3 0.5 1.94021547177
-2.3 0.6 1.97033259331
-2.3 0.7 1.9703325625
-2.3 0.8 1.9402153497
-2.3 0.9 1.85802642219
-2.3 1.0 1.69114750611
-2.3 1.1 1.45178388196
-2.3 1.2 1.23267561722
-2.3 1.3 1.10036143199
-2.3 1.4 1.03942240935
-2.3 1.5 1.01487340606
-2.3 1.6 1.00552356127
-2.3 1.7 1.00203912566
-2.3 1.8 1.00075112076
-2.3 1.9 1.00027645317
-2.3 2.0 1.00010171922
-2.3 2.1 1.00003742282
-2.3 2.2 1.00001376741
-2.3 2.3 1.00000506479
-2.3 2.4 1.00000186324
-2.3 2.5 1.00000068545
-2.3 2.6 1.00000025216
-2.3 2.7 1.00000009277
-2.3 2.8 1.00000003413
-2.3 2.9 1.00000001255
 
-2.2 -3.0 1.00006169829
-2.2 -2.9 1.00016769557
-2.2 -2.8 1.00045571248
-2.2 -2.7 1.00123778553
-2.2 -2.6 1.00335750765
-2.2 -2.5 1.0090742915
-2.2 -2.4 1.02428771196
-2.2 -2.3 1.06337546453
-2.2 -2.2 1.15535125662
-2.2 -2.1 1.33329298114
-2.2 -2.0 1.57596363564
-2.2 -1.9 1.78645076585
-2.2 -1.8 1.90778361822
-2.2 -1.7 1.95990270743
-2.2 -1.6 1.97358229749
-2.2 -1.5 1.9599028943
-2.2 -1.4 1.90778416468
-2.2 -1.3 1.78645208937
-2.2 -1.2 1.57596644151
-2.2 -1.1 1.33329844183
-2.2 -1.0 1.15536240299
-2.2 -0.9 1.06340113117
-2.2 -0.8 1.02435244376
-2.2 -0.7 1.00924504457
-2.2 -0.6 1.00381628608
-2.2 -0.5 1.00247863908
-2.2 -0.4 1.00381628608
-2.2 -0.3 1.00924504457
-2.2 -0.2 1.02435244376
-2.2 -0.1 1.06340113117
-2.2 2.6645352591e-15 1.15536240299
-2.2 0.1 1.33329844183
-2.2 0.2 1.57596644151
-2.2 0.3 1.78645208937
-2.2 0.4 1.90778416468
-2.2 0.5 1.9599028943
-2.2 0.6 1.97358229749
-2.2 0.7 1.95990270743
-2.2 0.8 1.90778361822
-2.2 0.9 1.78645076585
-2.2 1.0 1.57596363564
-2.2 1.1 1.33329298114
-2.2 1.2 1.15535125662
-2.2 1.3 1.06337546453
-2.2 1.4 1.02428771196
-2.2 1.5 1.0090742915
-2.2 1.6 1.00335750765
-2.2 1.7 1.00123778553
-2.2 1.8 1.00045571248
-2.2 1.9 1.00016769557
-2.2 2.0 1.00006169829
-2.2 2.1 1.00002269842
-2.2 2.2 1.0000083504
-2.2 2.3 1.00000307196
-2.2 2.4 1.00000113011
-2.2 2.5 1.00000041575
-2.2 2.6 1.00000015294
-2.2 2.7 1.00000005627
-2.2 2.8 1.0000000207
-2.2 2.9 1.00000000761
 
-2.1 -3.0 1.00003742282
-2.1 -2.9 1.00010171922
-2.1 -2.8 1.00027645317
-2.1 -2.7 1.00075112076
-2.1 -2.6 1.00203912566
-2.1 -2.5 1.00552356128
-2.1 -2.4 1.01487340607
-2.1 -2.3 1.03942240938
-2.1 -2.2 1.10036143208
-2.1 -2.1 1.23267561752
-2.1 -2.0 1.45178388309
-2.1 -1.9 1.69114751032
-2.1 -1.8 1.85802643598
-2.1 -1.7 1.94021539056
-2.1 -1.6 1.97033267705
-2.1 -1.5 1.9703329047
-2.1 -1.4 1.94021629255
-2.1 -1.3 1.85802878638
-2.1 -1.2 1.69115283429
-2.1 -1.1 1.45179455674
-2.1 -1.0 1.23269653667
-2.1 -0.9 1.10040674351
-2.1 -0.8 1.03953230712
-2.1 -0.7 1.01515814515
-2.1 -0.6 1.00628300582
-2.1 -0.5 1.00408658438
-2.1 -0.4 1.00628300582
-2.1 -0.3 1.01515814515
-2.1 -0.2 1.03953230712
-2.1 -0.1 1.10040674351
-2.1 2.6645352591e-15 1.23269653667
-2.1 0.1 1.45179455674
-2.1 0.2 1.69115283429
-2.1 0.3 1.85802878638
-2.1 0.4 1.94021629255
-2.1 0.5 1.9703329047
-2.1 0.6 1.97033267705
-2.1 0.7 1.94021539056
-2.1 0.8 1.85802643598
-2.1 0.9 1.69114751032
-2.1 1.0 1.45178388309
-2.1 1.1 1.23267561752
-2.1 1.2 1.10036143208
-2.1 1.3 1.03942240938
-2.1 1.4 1.01487340607
-2.1 1.5 1.00552356128
-2.1 1.6 1.00203912566
-2.1 1.7 1.00075112076
-2.1 1.8 1.00027645317
-2.1 1.9 1.00010171922
-2.1 2.0 1.00003742282
-2.1 2.1 1.00001376741
-2.1 2.2 1.00000506479
-2.1 2.3 1.00000186324
-2.1 2.4 1.00000068545
-2.1 2.5 1.00000025216
-2.1 2.6 1.00000009277
-2.1 2.7 1.00000003413
-2.1 2.8 1.00000001255
-2.1 2.9 1.00000000462
 
-2.0 -3.0 1.00002269842
-2.0 -2.9 1.00006169829
-2.0 -2.8 1.00016769557
-2.0 -2.7 1.00045571248
-2.0 -2.6 1.00123778553
-2.0 -2.5 1.00335750765
-2.0 -2.4 1.00907429152
-2.0 -2.3 1.024287712
-2.0 -2.2 1.06337546466
-2.0 -2.1 1.15535125706
-2.0 -2.0 1.33329298273
-2.0 -1.9 1.57596364165
-2.0 -1.8 1.78645078686
-2.0 -1.7 1.90778368336
-2.0 -1.6 1.9599028943
-2.0 -1.5 1.97358281259
-2.0 -1.4 1.95990427515
-2.0 -1.3 1.90778772122
-2.0 -1.2 1.78646056645
-2.0 -1.1 1.57598437436
-2.0 -1.0 1.3333333315
-2.0 -0.9 1.15543361448
-2.0 -0.8 1.0635650912
-2.0 -0.7 1.02476583497
-2.0 -0.6 1.01033465716
-2.0 -0.5 1.00673763696
-2.0 -0.4 1.01033465716
-2.0 -0.3 1.02476583497
-2.0 -0.2 1.0635650912
-2.0 -0.1 1.15543361448
-2.0 2.6645352591e-15 1.3333333315
-2.0 0.1 1.57598437436
-2.0 0.2 1.78646056645
-2.0 0.3 1.90778772122
-2.0 0.4 1.95990427515
-2.0 0.5 1.97358281259
-2.0 0.6 1.9599028943
-2.0 0.7 1.90778368336
-2.0 0.8 1.78645078686
-2.0 0.9 1.57596364165
-2.0 1.0 1.33329298273
-2.0 1.1 1.15535125706
-2.0 1.2 1.06337546466
-2.0 1.3 1.024287712
-2.0 1.4 1.00907429152
-2.0 1.5 1.00335750765
-2.0 1.6 1.00123778553
-2.0 1.7 1.00045571248
-2.0 1.8 1.00016769557
-2.0 1.9 1.00006169829
-2.0 2.0 1.00002269842
-2.0 2.1 1.0000083504
-2.0 2.2 1.00000307196
-2.0 2.3 1.00000113011
-2.0 2.4 1.00000041575
-2.0 2.5 1.00000015294
-2.0 2.6 1.00000005627
-2.0 2.7 1.0000000207
-2.0 2.8 1.00000000761
-2.0 2.9 1.0000000028
 
-1.9 -3.0 1.00001376741
-1.9 -2.9 1.00003742282
-1.9 -2.8 1.00010171922
-1.9 -2.7 1.00027645317
-1.9 -2.6 1.00075112076
-1.9 -2.5 1.00203912567
-1.9 -2.4 1.00552356131
-1.9 -2.3 1.01487340614
-1.9 -2.2 1.0394224096
-1.9 -2.1 1.10036143273
-1.9 -2.0 1.23267561975
-1.9 -1.9 1.45178389151
-1.9 -1.8 1.69114754136
-1.9 -1.7 1.85802653785
-1.9 -1.6 1.94021569251
-1.9 -1.5 1.97033352351
-1.9 -1.4 1.97033520562
-1.9 -1.3 1.94022235736
-1.9 -1.2 1.8580439051
-1.9 -1.1 1.69118688035
-1.9 -1.0 1.4518627583
-1.9 -0.9 1.23283018208
-1.9 -0.8 1.10069616946
-1.9 -0.7 1.04023394345
-1.9 -0.6 1.016973704
-1.9 -0.5 1.01110848092
-1.9 -0.4 1.016973704
-1.9 -0.3 1.04023394345
-1.9 -0.2 1.10069616946
-1.9 -0.1 1.23283018208
-1.9 2.6645352591e-15 1.4518627583
-1.9 0.1 1.69118688035
-1.9 0.2 1.8580439051
-1.9 0.3 1.94022235736
-1.9 0.4 1.97033520562
-1.9 0.5 1.97033352351
-1.9 0.6 1.94021569251
-1.9 0.7 1.85802653785
-1.9 0.8 1.69114754136
-1.9 0.9 1.45178389151
-1.9 1.0 1.23267561975
-1.9 1.1 1.10036143273
-1.9 1.2 1.0394224096
-1.9 1.3 1.01487340614
-1.9 1.4 1.00552356131
-1.9 1.5 1.00203912567
-1.9 1.6 1.00075112076
-1.9 1.7 1.00027645317
-1.9 1.8 1.00010171922
-1.9 1.9 1.00003742282
-1.9 2.0 1.00001376741
-1.9 2.1 1.00000506479
-1.9 2.2 1.00000186324
-1.9 2.3 1.00000068545
-1.9 2.4 1.00000025216
-1.9 2.5 1.00000009277
-1.9 2.6 1.00000003413
-1.9 2.7 1.00000001255
-1.9 2.8 1.00000000462
-1.9 2.9 1.0000000017
 
-1.8 -3.0 1.0000083504
-1.8 -2.9 1.00002269842
-1.8 -2.8 1.00006169829
-1.8 -2.7 1.00016769557
-1.8 -2.6 1.00045571248
-1.8 -2.5 1.00123778555
-1.8 -2.4 1.0033575077
-1.8 -2.3 1.00907429164
-1.8 -2.2 1.02428771235
-1.8 -2.1 1.06337546567
-1.8 -2.0 1.15535126029
-1.8 -1.9 1.33329299443
-1.8 -1.8 1.5759636861
-1.8 -1.7 1.78645094212
-1.8 -1.6 1.90778416468
-1.8 -1.5 1.95990427515
-1.8 -1.4 1.97358661869
-1.8 -1.3 1.95991447827
-1.8 -1.2 1.90781400069
-1.8 -1.1 1.78652320373
-1.8 -1.0 1.57611687781
-1.8 -0.9 1.33359110496
-1.8 -0.8 1.15595960128
-1.8 -0.7 1.06477522181
-1.8 -0.6 1.0278105798
-1.8 -0.5 1.01831477662
-1.8 -0.4 1.0278105798
-1.8 -0.3 1.06477522181
-1.8 -0.2 1.15595960128
-1.8 -0.1 1.33359110496
-1.8 2.6645352591e-15 1.57611687781
-1.8 0.1 1.78652320373
-1.8 0.2 1.90781400069
-1.8 0.3 1.95991447827
-1.8 0.4 1.97358661869
-1.8 0.5 1.95990427515
-1.8 0.6 1.90778416468
-1.8 0.7 1.78645094212
-1.8 0.8 1.5759636861
-1.8 0.9 1.33329299443
-1.8 1.0 1.15535126029
-1.8 1.1 1.06337546567
-1.8 1.2 1.02428771235
-1.8 1.3 1.00907429164
-1.8 1.4 1.0033575077
-1.8 1.5 1.00123778555
-1.8 1.6 1.00045571248
-1.8 1.7 1.00016769557
-1.8 1.8 1.00006169829
-1.8 1.9 1.00002269842
-1.8 2.0 1.0000083504
-1.8 2.1 1.00000307196
-1.8 2.2 1.00000113011
-1.8 2.3 1.00000041575
-1.8 2.4 1.00000015294
-1.8 2.5 1.00000005627
-1.8 2.6 1.0000000207
-1.8 2.7 1.00000000761
-1.8 2.8 1.0000000028
-1.8 2.9 1.00000000103
 
-1.7 -3.0 1.00000506479
-1.7 -2.9 1.00001376741
-1.7 -2.8 1.00003742282
-1.7 -2.7 1.00010171922
-1.7 -2.6 1.00027645318
-1.7 -2.5 1.00075112079
-1.7 -2.4 1.00203912575
-1.7 -2.3 1.00552356151
-1.7 -2.2 1.0148734067
-1.7 -2.1 1.03942241118
-1.7 -2.0 1.10036143757
-1.7 -1.9 1.23267563625
-1.7 -1.8 1.4517839537
-1.7 -1.7 1.69114777076
-1.7 -1.6 1.85802729056
-1.7 -1.5 1.94021792363
-1.7 -1.4 1.97033977806
-1.7 -1.3 1.97035220725
-1.7 -1.2 1.9402671705
-1.7 -1.1 1.85815561755
-1.7 -1.0 1.69143844082
-1.7 -0.9 1.45236662839
-1.7 -0.8 1.23381713654
-1.7 -0.7 1.10283090108
-1.7 -0.6 1.04539135887
-1.7 -0.5 1.03019592842
-1.7 -0.4 1.04539135887
-1.7 -0.3 1.10283090108
-1.7 -0.2 1.23381713654
-1.7 -0.1 1.45236662839
-1.7 2.6645352591e-15 1.69143844082
-1.7 0.1 1.85815561755
-1.7 0.2 1.9402671705
-1.7 0.3 1.97035220725
-1.7 0.4 1.97033977806
-1.7 0.5 1.94021792363
-1.7 0.6 1.85802729056
-1.7 0.7 1.69114777076
-1.7 0.8 1.4517839537
-1.7 0.9 1.23267563625
-1.7 1.0 1.10036143757
-1.7 1.1 1.03942241118
-1.7 1.2 1.0148734067
-1.7 1.3 1.00552356151
-1.7 1.4 1.00203912575
-1.7 1.5 1.00075112079
-1.7 1.6 1.00027645318
-1.7 1.7 1.00010171922
-1.7 1.8 1.00003742282
-1.7 1.9 1.00001376741
-1.7 2.0 1.00000506479
-1.7 2.1 1.00000186324
-1.7 2.2 1.00000068545
-1.7 2.3 1.00000025216
-1.7 2.4 1.00000009277
-1.7 2.5 1.00000003413
-1.7 2.6 1.00000001255
-1.7 2.7 1.00000000462
-1.7 2.8 1.0000000017
-1.7 2.9 1.00000000063
 
-1.6 -3.0 1.00000307196
-1.6 -2.9 1.0000083504
-1.6 -2.8 1.00002269842
-1.6 -2.7 1.0000616983
-1.6 -2.6 1.00016769559
-1.6 -2.5 1.00045571253
-1.6 -2.4 1.00123778567
-1.6 -2.3 1.00335750803
-1.6 -2.2 1.00907429255
-1.6 -2.1 1.02428771489
-1.6 -2.0 1.06337547312
-1.6 -1.9 1.15535128418
-1.6 -1.8 1.33329308091
-1.6 -1.7 1.57596401456
-1.6 -1.6 1.78645208937
-1.6 -1.5 1.90778772122
-1.6 -1.4 1.95991447827
-1.6 -1.3 1.97361474217
-1.6 -1.2 1.95998986967
-1.6 -1.1 1.90800818007
-1.6 -1.0 1.78698601784
-1.6 -0.9 1.57709576733
-1.6 -0.8 1.33549426344
-1.6 -0.7 1.15983531925
-1.6 -0.6 1.07364228163
-1.6 -0.5 1.04978457738
-1.6 -0.4 1.07364228163
-1.6 -0.3 1.15983531925
-1.6 -0.2 1.33549426344
-1.6 -0.1 1.57709576733
-1.6 2.6645352591e-15 1.78698601784
-1.6 0.1 1.90800818007
-1.6 0.2 1.95998986967
-1.6 0.3 1.97361474217
-1.6 0.4 1.95991447827
-1.6 0.5 1.90778772122
-1.6 0.6 1.78645208937
-1.6 0.7 1.57596401456
-1.6 0.8 1.33329308091
-1.6 0.9 1.15535128418
-1.6 1.0 1.06337547312
-1.6 1.1 1.02428771489
-1.6 1.2 1.00907429255
-1.6 1.3 1.00335750803
-1.6 1.4 1.00123778567
-1.6 1.5 1.00045571253
-1.6 1.6 1.00016769559
-1.6 1.7 1.0000616983
-1.6 1.8 1.00002269842
-1.6 1.9 1.0000083504
-1.6 2.0 1.00000307196
-1.6 2.1 1.00000113011
-1.6 2.2 1.00000041575
-1.6 2.3 1.00000015294
-1.6 2.4 1.00000005627
-1.6 2.5 1.0000000207
-1.6 2.6 1.00000000761
-1.6 2.7 1.0000000028
-1.6 2.8 1.00000000103
-1.6 2.9 1.00000000038
 
-1.5 -3.0 1.00000186324
-1.5 -2.9 1.00000506479
-1.5 -2.8 1.00001376741
-1.5 -2.7 1.00003742283
-1.5 -2.6 1.00010171925
-1.5 -2.5 1.00027645325
-1.5 -2.4 1.00075112099
-1.5 -2.3 1.00203912629
-1.5 -2.2 1.00552356299
-1.5 -2.1 1.01487341081
-1.5 -2.0 1.03942242291
-1.5 -1.9 1.1003614733
-1.5 -1.8 1.23267575813
-1.5 -1.7 1.45178441325
-1.5 -1.6 1.69114946583
-1.5 -1.5 1.85803285243
-1.5 -1.4 1.94023440947
-1.5 -1.3 1.97038599326
-1.5 -1.2 1.97047783308
-1.5 -1.1 1.94059829536
-1.5 -1.0 1.85898103529
-1.5 -0.9 1.6932968115
-1.5 -0.8 1.45608566188
-1.5 -0.7 1.24107940928
-1.5 -0.6 1.11839700384
-1.5 -0.5 1.08208063509
-1.5 -0.4 1.11839700384
-1.5 -0.3 1.24107940928
-1.5 -0.2 1.45608566188
-1.5 -0.1 1.6932968115
-1.5 2.6645352591e-15 1.85898103529
-1.5 0.1 1.94059829536
-1.5 0.2 1.97047783308
-1.5 0.3 1.97038599326
-1.5 0.4 1.94023440947
-1.5 0.5 1.85803285243
-1.5 0.6 1.69114946583
-1.5 0.7 1.45178441325
-1.5 0.8 1.23267575813
-1.5 0.9 1.1003614733
-1.5 1.0 1.03942242291
-1.5 1.1 1.01487341081
-1.5 1.2 1.00552356299
-1.5 1.3 1.00203912629
-1.5 1.4 1.00075112099
-1.5 1.5 1.00027645325
-1.5 1.6 1.00010171925
-1.5 1.7 1.00003742283
-1.5 1.8 1.00001376741
-1.5 1.9 1.00000506479
-1.5 2.0 1.00000186324
-1.5 2.1 1.00000068545
-1.5 2.2 1.00000025216
-1.5 2.3 1.00000009277
-1.5 2.4 1.00000003413
-1.5 2.5 1.00000001255
-1.5 2.6 1.00000000462
-1.5 2.7 1.0000000017
-1.5 2.8 1.00000000063
-1.5 2.9 1.00000000023
 
-1.4 -3.0 1.00000113011
-1.4 -2.9 1.00000307196
-1.4 -2.8 1.00000835041
-1.4 -2.7 1.00002269844
-1.4 -2.6 1.00006169834
-1.4 -2.5 1.00016769571
-1.4 -2.4 1.00045571286
-1.4 -2.3 1.00123778656
-1.4 -2.2 1.00335751047
-1.4 -2.1 1.00907429925
-1.4 -2.0 1.02428773367
-1.4 -1.9 1.06337552813
-1.4 -1.8 1.15535146071
-1.4 -1.7 1.33329371995
-1.4 -1.6 1.57596644151
-1.4 -1.5 1.78646056645
-1.4 -1.4 1.90781400069
-1.4 -1.3 1.95998986967
-1.4 -1.2 1.97382254781
-1.4 -1.1 1.9605469372
-1.4 -1.0 1.90944292304
-1.4 -0.9 1.7904048883
-1.4 -0.8 1.58431870381
-1.4 -0.7 1.34947301309
-1.4 -0.6 1.18789417013
-1.4 -0.5 1.13532736354
-1.4 -0.4 1.18789417013
-1.4 -0.3 1.34947301309
-1.4 -0.2 1.58431870381
-1.4 -0.1 1.7904048883
-1.4 2.6645352591e-15 1.90944292304
-1.4 0.1 1.9605469372
-1.4 0.2 1.97382254781
-1.4 0.3 1.95998986967
-1.4 0.4 1.90781400069
-1.4 0.5 1.78646056645
-1.4 0.6 1.57596644151
-1.4 0.7 1.33329371995
-1.4 0.8 1.15535146071
-1.4 0.9 1.06337552813
-1.4 1.0 1.02428773367
-1.4 1.1 1.00907429925
-1.4 1.2 1.00335751047
-1.4 1.3 1.00123778656
-1.4 1.4 1.00045571286
-1.4 1.5 1.00016769571
-1.4 1.6 1.00006169834
-1.4 1.7 1.00002269844
-1.4 1.8 1.00000835041
-1.4 1.9 1.00000307196
-1.4 2.0 1.00000113011
-1.4 2.1 1.00000041575
-1.4 2.2 1.00000015294
-1.4 2.3 1.00000005627
-1.4 2.4 1.0000000207
-1.4 2.5 1.00000000761
-1.4 2.6 1.0000000028
-1.4 2.7 1.00000000103
-1.4 2.8 1.00000000038
-1.4 2.9 1.00000000014
 
-1.3 -3.0 1.00000068545
-1.3 -2.9 1.00000186324
-1.3 -2.8 1.0000050648
-1.3 -2.7 1.00001376744
-1.3 -2.6 1.0000374229
-1.3 -2.5 1.00010171945
-1.3 -2.4 1.00027645379
-1.3 -2.3 1.00075112246
-1.3 -2.2 1.0020391303
-1.3 -2.1 1.00552357397
-1.3 -2.0 1.01487344121
-1.3 -1.9 1.03942250957
-1.3 -1.8 1.10036173729
-1.3 -1.7 1.2326766587
-1.3 -1.6 1.45178780888
-1.3 -1.5 1.69116199071
-1.3 -1.4 1.8580739493
-1.3 -1.3 1.94035622404
-1.3 -1.2 1.97072747894
-1.3 -1.1 1.97140608189
-1.3 -1.0 1.94304488728
-1.3 -0.9 1.86507835466
-1.3 -0.8 1.70700531831
-1.3 -0.7 1.48334428146
-1.3 -0.6 1.29313208654
-1.3 -0.5 1.22311500539
-1.3 -0.4 1.29313208654
-1.3 -0.3 1.48334428146
-1.3 -0.2 1.70700531831
-1.3 -0.1 1.86507835466
-1.3 2.6645352591e-15 1.94304488728
-1.3 0.1 1.97140608189
-1.3 0.2 1.97072747894
-1.3 0.3 1.94035622404
-1.3 0.4 1.8580739493
-1.3 0.5 1.69116199071
-1.3 0.6 1.45178780888
-1.3 0.7 1.2326766587
-1.3 0.8 1.10036173729
-1.3 0.9 1.03942250957
-1.3 1.0 1.01487344121
-1.3 1.1 1.00552357397
-1.3 1.2 1.0020391303
-1.3 1.3 1.00075112246
-1.3 1.4 1.00027645379
-1.3 1.5 1.00010171945
-1.3 1.6 1.0000374229
-1.3 1.7 1.00001376744
-1.3 1.8 1.0000050648
-1.3 1.9 1.00000186324
-1.3 2.0 1.00000068545
-1.3 2.1 1.00000025216
-1.3 2.2 1.00000009277
-1.3 2.3 1.00000003413
-1.3 2.4 1.00000001255
-1.3 2.5 1.00000000462
-1.3 2.6 1.0000000017
-1.3 2.7 1.00000000063
-1.3 2.8 1.00000000023
-1.3 2.9 1.00000000008
 
-1.2 -3.0 1.00000041575
-1.2 -2.9 1.00000113012
-1.2 -2.8 1.00000307198
-1.2 -2.7 1.00000835045
-1.2 -2.6 1.00002269856
-1.2 -2.5 1.00006169867
-1.2 -2.4 1.0001676966
-1.2 -2.3 1.00045571528
-1.2 -2.2 1.00123779316
-1.2 -2.1 1.00335752848
-1.2 -2.0 1.00907434879
-1.2 -1.9 1.02428787241
-1.2 -1.8 1.06337593462
-1.2 -1.7 1.15535276507
-1.2 -1.6 1.33329844183
-1.2 -1.5 1.57598437436
-1.2 -1.4 1.78652320373
-1.2 -1.3 1.90800818007
-1.2 -1.2 1.9605469372
-1.2 -1.1 1.97535801704
-1.2 -1.0 1.96466293878
-1.2 -0.9 1.92004108086
-1.2 -0.8 1.81561867016
-1.2 -0.7 1.63714189971
-1.2 -0.6 1.44838468968
-1.2 -0.5 1.36784819195
-1.2 -0.4 1.44838468968
-1.2 -0.3 1.63714189971
-1.2 -0.2 1.81561867016
-1.2 -0.1 1.92004108086
-1.2 2.6645352591e-15 1.96466293878
-1.2 0.1 1.97535801704
-1.2 0.2 1.9605469372
-1.2 0.3 1.90800818007
-1.2 0.4 1.78652320373
-1.2 0.5 1.57598437436
-1.2 0.6 1.33329844183
-1.2 0.7 1.15535276507
-1.2 0.8 1.06337593462
-1.2 0.9 1.02428787241
-1.2 1.0 1.00907434879
-1.2 1.1 1.00335752848
-1.2 1.2 1.00123779316
-1.2 1.3 1.00045571528
-1.2 1.4 1.0001676966
-1.2 1.5 1.00006169867
-1.2 1.6 1.00002269856
-1.2 1.7 1.00000835045
-1.2 1.8 1.00000307198
-1.2 1.9 1.00000113012
-1.2 2.0 1.00000041575
-1.2 2.1 1.00000015295
-1.2 2.2 1.00000005627
-1.2 2.3 1.0000000207
-1.2 2.4 1.00000000761
-1.2 2.5 1.0000000028
-1.2 2.6 1.00000000103
-1.2 2.7 1.00000000038
-1.2 2.8 1.00000000014
-1.2 2.9 1.00000000005
 
-1.1 -3.0 1.00000025217
-1.1 -2.9 1.00000068546
-1.1 -2.8 1.00000186327
-1.1 -2.7 1.00000506488
-1.1 -2.6 1.00001376764
-1.1 -2.5 1.00003742344
-1.1 -2.4 1.00010172092
-1.1 -2.3 1.00027645779
-1.1 -2.2 1.00075113333
-1.1 -2.1 1.00203915993
-1.1 -2.0 1.00552365507
-1.1 -1.9 1.01487366578
-1.1 -1.8 1.0394231499
-1.1 -1.7 1.10036368798
-1.1 -1.6 1.23268331308
-1.1 -1.5 1.4518128992
-1.1 -1.4 1.69125453672
-1.1 -1.3 1.85837761209
-1.1 -1.2 1.94125630402
-1.1 -1.1 1.97325068019
-1.1 -1.0 1.97826455379
-1.1 -0.9 1.96111698314
-1.1 -0.8 1.91003706539
-1.1 -0.7 1.80705284111
-1.1 -0.6 1.67335993739
-1.1 -0.5 1.60645959487
-1.1 -0.4 1.67335993739
-1.1 -0.3 1.80705284111
-1.1 -0.2 1.91003706539
-1.1 -0.1 1.96111698314
-1.1 2.6645352591e-15 1.97826455379
-1.1 0.1 1.97325068019
-1.1 0.2 1.94125630402
-1.1 0.3 1.85837761209
-1.1 0.4 1.69125453672
-1.1 0.5 1.4518128992
-1.1 0.6 1.23268331308
-1.1 0.7 1.10036368798
-1.1 0.8 1.0394231499
-1.1 0.9 1.01487366578
-1.1 1.0 1.00552365507
-1.1 1.1 1.00203915993
-1.1 1.2 1.00075113333
-1.1 1.3 1.00027645779
-1.1 1.4 1.00010172092
-1.1 1.5 1.00003742344
-1.1 1.6 1.00001376764
-1.1 1.7 1.00000506488
-1.1 1.8 1.00000186327
-1.1 1.9 1.00000068546
-1.1 2.0 1.00000025217
-1.1 2.1 1.00000009277
-1.1 2.2 1.00000003413
-1.1 2.3 1.00000001255
-1.1 2.4 1.00000000462
-1.1 2.5 1.0000000017
-1.1 2.6 1.00000000063
-1.1 2.7 1.00000000023
-1.1 2.8 1.00000000008
-1.1 2.9 1.00000000003
 
-1.0 -3.0 1.00000015295
-1.0 -2.9 1.00000041576
-1.0 -2.8 1.00000113016
-1.0 -2.7 1.0000030721
-1.0 -2.6 1.00000835078
-1.0 -2.5 1.00002269945
-1.0 -2.4 1.00006170109
-1.0 -2.3 1.00016770318
-1.0 -2.2 1.00045573319
-1.0 -2.1 1.00123784193
-1.0 -2.0 1.00335766162
-1.0 -1.9 1.00907471483
-1.0 -1.8 1.02428889763
-1.0 -1.7 1.06337893818
-1.0 -1.6 1.15536240299
-1.0 -1.5 1.3333333315
-1.0 -1.4 1.57611687781
-1.0 -1.3 1.78698601784
-1.0 -1.2 1.90944292304
-1.0 -1.1 1.96466293878
-1.0 -1.0 1.98670268735
-1.0 -0.9 1.9950652964
-1.0 -0.8 1.99817504372
-1.0 -0.7 1.99931724455
-1.0 -0.6 1.99971984725
-1.0 -0.5 1.99981842501
-1.0 -0.4 1.99971984725
-1.0 -0.3 1.99931724455
-1.0 -0.2 1.99817504372
-1.0 -0.1 1.9950652964
-1.0 2.6645352591e-15 1.98670268735
-1.0 0.1 1.96466293878
-1.0 0.2 1.90944292304
-1.0 0.3 1.78698601784
-1.0 0.4 1.57611687781
-1.0 0.5 1.3333333315
-1.0 0.6 1.15536240299
-1.0 0.7 1.06337893818
-1.0 0.8 1.02428889763
-1.0 0.9 1.00907471483
-1.0 1.0 1.00335766162
-1.0 1.1 1.00123784193
-1.0 1.2 1.00045573319
-1.0 1.3 1.00016770318
-1.0 1.4 1.00006170109
-1.0 1.5 1.00002269945
-1.0 1.6 1.00000835078
-1.0 1.7 1.0000030721
-1.0 1.8 1.00000113016
-1.0 1.9 1.00000041576
-1.0 2.0 1.00000015295
-1.0 2.1 1.00000005627
-1.0 2.2 1.0000000207
-1.0 2.3 1.00000000761
-1.0 2.4 1.0000000028
-1.0 2.5 1.00000000103
-1.0 2.6 1.00000000038
-1.0 2.7 1.00000000014
-1.0 2.8 1.00000000005
-1.0 2.9 1.00000000002
 
-0.9 -3.0 1.00000009278
-0.9 -2.9 1.00000025219
-0.9 -2.8 1.00000068553
-0.9 -2.7 1.00000186347
-0.9 -2.6 1.00000506542
-0.9 -2.5 1.00001376911
-0.9 -2.4 1.00003742743
-0.9 -2.3 1.00010173177
-0.9 -2.2 1.00027648731
-0.9 -2.1 1.00075121366
-0.9 -2.0 1.00203937885
-0.9 -1.9 1.00552425432
-0.9 -1.8 1.01487532513
-0.9 -1.7 1.03942788134
-0.9 -1.6 1.10037810151
-0.9 -1.5 1.23273248123
-0.9 -1.4 1.45199828282
-0.9 -1.3 1.69193830706
-0.9 -1.2 1.86062115808
-0.9 -1.1 1.94790624562
-0.9 -1.0 1.99189172177
-0.9 -0.9 2.02891977499
-0.9 -0.8 2.09433083992
-0.9 -0.7 2.23714756387
-0.9 -0.6 2.48411465293
-0.9 -0.5 2.64819627428
-0.9 -0.4 2.48411465293
-0.9 -0.3 2.23714756387
-0.9 -0.2 2.09433083992
-0.9 -0.1 2.02891977499
-0.9 2.6645352591e-15 1.99189172177
-0.9 0.1 1.94790624562
-0.9 0.2 1.86062115808
-0.9 0.3 1.69193830706
-0.9 0.4 1.45199828282
-0.9 0.5 1.23273248123
-0.9 0.6 1.10037810151
-0.9 0.7 1.03942788134
-0.9 0.8 1.01487532513
-0.9 0.9 1.00552425432
-0.9 1.0 1.00203937885
-0.9 1.1 1.00075121366
-0.9 1.2 1.00027648731
-0.9 1.3 1.00010173177
-0.9 1.4 1.00003742743
-0.9 1.5 1.00001376911
-0.9 1.6 1.00000506542
-0.9 1.7 1.00000186347
-0.9 1.8 1.00000068553
-0.9 1.9 1.00000025219
-0.9 2.0 1.00000009278
-0.9 2.1 1.00000003413
-0.9 2.2 1.00000001256
-0.9 2.3 1.00000000462
-0.9 2.4 1.0000000017
-0.9 2.5 1.00000000063
-0.9 2.6 1.00000000023
-0.9 2.7 1.00000000008
-0.9 2.8 1.00000000003
-0.9 2.9 1.00000000001
 
-0.8 -3.0 1.00000005628
-0.8 -2.9 1.000000153
-0.8 -2.8 1.00000041588
-0.8 -2.7 1.00000113049
-0.8 -2.6 1.00000307299
-0.8 -2.5 1.0000083532
-0.8 -2.4 1.00002270603
-0.8 -2.3 1.00006171899
-0.8 -2.2 1.00016775185
-0.8 -2.1 1.00045586556
-0.8 -2.0 1.0012382023
-0.8 -1.9 1.00335864536
-0.8 -1.8 1.00907741946
-0.8 -1.7 1.0242964729
-0.8 -1.6 1.06340113117
-0.8 -1.5 1.15543361448
-0.8 -1.4 1.33359110496
-0.8 -1.3 1.57709576733
-0.8 -1.2 1.7904048883
-0.8 -1.1 1.92004108086
-0.8 -1.0 1.9950652964
-0.8 -0.9 2.07047463124
-0.8 -0.8 2.21911040002
-0.8 -0.7 2.56603628818
-0.8 -0.6 3.22797403607
-0.8 -0.5 3.71657660436
-0.8 -0.4 3.22797403607
-0.8 -0.3 2.56603628818
-0.8 -0.2 2.21911040002
-0.8 -0.1 2.07047463124
-0.8 2.6645352591e-15 1.9950652964
-0.8 0.1 1.92004108086
-0.8 0.2 1.7904048883
-0.8 0.3 1.57709576733
-0.8 0.4 1.33359110496
-0.8 0.5 1.15543361448
-0.8 0.6 1.06340113117
-0.8 0.7 1.0242964729
-0.8 0.8 1.00907741946
-0.8 0.9 1.00335864536
-0.8 1.0 1.0012382023
-0.8 1.1 1.00045586556
-0.8 1.2 1.00016775185
-0.8 1.3 1.00006171899
-0.8 1.4 1.00002270603
-0.8 1.5 1.0000083532
-0.8 1.6 1.00000307299
-0.8 1.7 1.00000113049
-0.8 1.8 1.00000041588
-0.8 1.9 1.000000153
-0.8 2.0 1.00000005628
-0.8 2.1 1.00000002071
-0.8 2.2 1.00000000762
-0.8 2.3 1.0000000028
-0.8 2.4 1.00000000103
-0.8 2.5 1.00000000038
-0.8 2.6 1.00000000014
-0.8 2.7 1.00000000005
-0.8 2.8 1.00000000002
-0.8 2.9 1.00000000001
 
-0.7 -3.0 1.00000003416
-0.7 -2.9 1.00000009285
-0.7 -2.8 1.00000025239
-0.7 -2.7 1.00000068607
-0.7 -2.6 1.00000186494
-0.7 -2.5 1.00000506941
-0.7 -2.4 1.00001377996
-0.7 -2.3 1.00003745694
-0.7 -2.2 1.000101812
-0.7 -2.1 1.00027670547
-0.7 -2.0 1.00075180724
-0.7 -1.9 1.00204099651
-0.7 -1.8 1.00552868217
-0.7 -1.7 1.01488758605
-0.7 -1.6 1.03946284098
-0.7 -1.5 1.10048459438
-0.7 -1.4 1.23309571179
-0.7 -1.3 1.45336753871
-0.7 -1.2 1.69698759448
-0.7 -1.1 1.87718600591
-0.7 -1.0 1.99699940213
-0.7 -0.9 2.1294659348
-0.7 -0.8 2.40199359743
-0.7 -0.7 3.06137937106
-0.7 -0.6 4.40502947719
-0.7 -0.5 5.47558311924
-0.7 -0.4 4.40502947719
-0.7 -0.3 3.06137937106
-0.7 -0.2 2.40199359743
-0.7 -0.1 2.1294659348
-0.7 2.6645352591e-15 1.99699940213
-0.7 0.1 1.87718600591
-0.7 0.2 1.69698759448
-0.7 0.3 1.45336753871
-0.7 0.4 1.23309571179
-0.7 0.5 1.10048459438
-0.7 0.6 1.03946284098
-0.7 0.7 1.01488758605
-0.7 0.8 1.00552868217
-0.7 0.9 1.00204099651
-0.7 1.0 1.00075180724
-0.7 1.1 1.00027670547
-0.7 1.2 1.000101812
-0.7 1.3 1.00003745694
-0.7 1.4 1.00001377996
-0.7 1.5 1.00000506941
-0.7 1.6 1.00000186494
-0.7 1.7 1.00000068607
-0.7 1.8 1.00000025239
-0.7 1.9 1.00000009285
-0.7 2.0 1.00000003416
-0.7 2.1 1.00000001257
-0.7 2.2 1.00000000462
-0.7 2.3 1.0000000017
-0.7 2.4 1.00000000063
-0.7 2.5 1.00000000023
-0.7 2.6 1.00000000008
-0.7 2.7 1.00000000003
-0.7 2.8 1.00000000001
-0.7 2.9 1.0
 
-0.6 -3.0 1.00000002075
-0.6 -2.9 1.0000000564
-0.6 -2.8 1.00000015332
-0.6 -2.7 1.00000041678
-0.6 -2.6 1.00000113291
-0.6 -2.5 1.00000307957
-0.6 -2.4 1.0000083711
-0.6 -2.3 1.00002275469
-0.6 -2.2 1.00006185126
-0.6 -2.1 1.00016811145
-0.6 -2.0 1.00045684362
-0.6 -1.9 1.0012408651
-0.6 -1.8 1.00336591422
-0.6 -1.7 1.00909740374
-0.6 -1.6 1.02435244376
-0.6 -1.5 1.0635650912
-0.6 -1.4 1.15595960128
-0.6 -1.3 1.33549426344
-0.6 -1.2 1.58431870381
-0.6 -1.1 1.81561867016
-0.6 -1.0 1.99817504372
-0.6 -0.9 2.21911040002
-0.6 -0.8 2.68650748478
-0.6 -0.7 3.84242793993
-0.6 -0.6 6.30116267793
-0.6 -0.5 8.36552161908
-0.6 -0.4 6.30116267793
-0.6 -0.3 3.84242793993
-0.6 -0.2 2.68650748478
-0.6 -0.1 2.21911040002
-0.6 2.6645352591e-15 1.99817504372
-0.6 0.1 1.81561867016
-0.6 0.2 1.58431870381
-0.6 0.3 1.33549426344
-0.6 0.4 1.15595960128
-0.6 0.5 1.0635650912
-0.6 0.6 1.02435244376
-0.6 0.7 1.00909740374
-0.6 0.8 1.00336591422
-0.6 0.9 1.0012408651
-0.6 1.0 1.00045684362
-0.6 1.1 1.00016811145
-0.6 1.2 1.00006185126
-0.6 1.3 1.00002275469
-0.6 1.4 1.0000083711
-0.6 1.5 1.00000307957
-0.6 1.6 1.00000113291
-0.6 1.7 1.00000041678
-0.6 1.8 1.00000015332
-0.6 1.9 1.0000000564
-0.6 2.0 1.00000002075
-0.6 2.1 1.00000000763
-0.6 2.2 1.00000000281
-0.6 2.3 1.00000000103
-0.6 2.4 1.00000000038
-0.6 2.5 1.00000000014
-0.6 2.6 1.00000000005
-0.6 2.7 1.00000000002
-0.6 2.8 1.00000000001
-0.6 2.9 1.0
 
-0.5 -3.0 1.00000001264
-0.5 -2.9 1.00000003436
-0.5 -2.8 1.00000009339
-0.5 -2.7 1.00000025386
-0.5 -2.6 1.00000069007
-0.5 -2.5 1.00000187579
-0.5 -2.4 1.00000509892
-0.5 -2.3 1.00001386018
-0.5 -2.2 1.000037675
-0.5 -2.1 1.0001024048
-0.5 -2.0 1.00027831744
-0.5 -1.9 1.00075619316
-0.5 -1.8 1.00205294927
-0.5 -1.7 1.00556139865
-0.5 -1.6 1.01497817376
-0.5 -1.5 1.03972109231
-0.5 -1.4 1.10127095401
-0.5 -1.3 1.23577551731
-0.5 -1.2 1.46345488621
-0.5 -1.1 1.7341269643
-0.5 -1.0 1.9988876085
-0.5 -0.9 2.35738409892
-0.5 -0.8 3.13703864441
-0.5 -0.7 5.09330170623
-0.5 -0.6 9.37021106993
-0.5 -0.5 13.087128045
-0.5 -0.4 9.37021106993
-0.5 -0.3 5.09330170623
-0.5 -0.2 3.13703864441
-0.5 -0.1 2.35738409892
-0.5 2.6645352591e-15 1.9988876085
-0.5 0.1 1.7341269643
-0.5 0.2 1.46345488621
-0.5 0.3 1.23577551731
-0.5 0.4 1.10127095401
-0.5 0.5 1.03972109231
-0.5 0.6 1.01497817376
-0.5 0.7 1.00556139865
-0.5 0.8 1.00205294927
-0.5 0.9 1.00075619316
-0.5 1.0 1.00027831744
-0.5 1.1 1.0001024048
-0.5 1.2 1.000037675
-0.5 1.3 1.00001386018
-0.5 1.4 1.00000509892
-0.5 1.5 1.00000187579
-0.5 1.6 1.00000069007
-0.5 1.7 1.00000025386
-0.5 1.8 1.00000009339
-0.5 1.9 1.00000003436
-0.5 2.0 1.00000001264
-0.5 2.1 1.00000000465
-0.5 2.2 1.00000000171
-0.5 2.3 1.00000000063
-0.5 2.4 1.00000000023
-0.5 2.5 1.00000000009
-0.5 2.6 1.00000000003
-0.5 2.7 1.00000000001
-0.5 2.8 1.0
-0.5 2.9 1.0
 
-0.4 -3.0 1.00000000775
-0.4 -2.9 1.00000002108
-0.4 -2.8 1.0000000573
-0.4 -2.7 1.00000015575
-0.4 -2.6 1.00000042336
-0.4 -2.5 1.00000115081
-0.4 -2.4 1.00000312822
-0.4 -2.3 1.00000850335
-0.4 -2.2 1.00002311418
-0.4 -2.1 1.00006282854
-0.4 -2.0 1.00017076855
-0.4 -1.9 1.00046407049
-0.4 -1.8 1.00126054018
-0.4 -1.7 1.00341962095
-0.4 -1.6 1.00924504457
-0.4 -1.5 1.02476583497
-0.4 -1.4 1.06477522181
-0.4 -1.3 1.15983531925
-0.4 -1.2 1.34947301309
-0.4 -1.1 1.63714189971
-0.4 -1.0 1.99931724455
-0.4 -0.9 2.56603628818
-0.4 -0.8 3.84242793993
-0.4 -0.7 7.08088629335
-0.4 -0.6 14.2860096723
-0.4 -0.5 20.6881181
-0.4 -0.4 14.2860096723
-0.4 -0.3 7.08088629335
-0.4 -0.2 3.84242793993
-0.4 -0.1 2.56603628818
-0.4 2.6645352591e-15 1.99931724455
-0.4 0.1 1.63714189971
-0.4 0.2 1.34947301309
-0.4 0.3 1.15983531925
-0.4 0.4 1.06477522181
-0.4 0.5 1.02476583497
-0.4 0.6 1.00924504457
-0.4 0.7 1.00341962095
-0.4 0.8 1.00126054018
-0.4 0.9 1.00046407049
-0.4 1.0 1.00017076855
-0.4 1.1 1.00006282854
-0.4 1.2 1.00002311418
-0.4 1.3 1.00000850335
-0.4 1.4 1.00000312822
-0.4 1.5 1.00000115081
-0.4 1.6 1.00000042336
-0.4 1.7 1.00000015575
-0.4 1.8 1.0000000573
-0.4 1.9 1.00000002108
-0.4 2.0 1.00000000775
-0.4 2.1 1.00000000285
-0.4 2.2 1.00000000105
-0.4 2.3 1.00000000039
-0.4 2.4 1.00000000014
-0.4 2.5 1.00000000005
-0.4 2.6 1.00000000002
-0.4 2.7 1.00000000001
-0.4 2.8 1.0
-0.4 2.9 1.0
 
-0.3 -3.0 1.00000000485
-0.3 -2.9 1.00000001318
-0.3 -2.8 1.00000003583
-0.3 -2.7 1.00000009738
-0.3 -2.6 1.00000026472
-0.3 -2.5 1.00000071957
-0.3 -2.4 1.000001956
-0.3 -2.3 1.00000531696
-0.3 -2.2 1.00001445288
-0.3 -2.1 1.00003928619
-0.3 -2.0 1.00010678504
-0.3 -1.9 1.00029022819
-0.3 -1.8 1.00078859981
-0.3 -1.7 1.00214126016
-0.3 -1.6 1.00580307732
-0.3 -1.5 1.01564704507
-0.3 -1.4 1.04162565567
-0.3 -1.3 1.10705304341
-0.3 -1.2 1.25535407958
-0.3 -1.1 1.53638026127
-0.3 -1.0 1.99957297726
-0.3 -0.9 2.86164862285
-0.3 -0.8 4.89681279342
-0.3 -0.7 10.1170527253
-0.3 -0.6 21.8655611486
-0.3 -0.5 32.453399425
-0.3 -0.4 21.8655611486
-0.3 -0.3 10.1170527253
-0.3 -0.2 4.89681279342
-0.3 -0.1 2.86164862285
-0.3 2.6645352591e-15 1.99957297726
-0.3 0.1 1.53638026127
-0.3 0.2 1.25535407958
-0.3 0.3 1.10705304341
-0.3 0.4 1.04162565567
-0.3 0.5 1.01564704507
-0.3 0.6 1.00580307732
-0.3 0.7 1.00214126016
-0.3 0.8 1.00078859981
-0.3 0.9 1.00029022819
-0.3 1.0 1.00010678504
-0.3 1.1 1.00003928619
-0.3 1.2 1.00001445288
-0.3 1.3 1.00000531696
-0.3 1.4 1.000001956
-0.3 1.5 1.00000071957
-0.3 1.6 1.00000026472
-0.3 1.7 1.00000009738
-0.3 1.8 1.00000003583
-0.3 1.9 1.00000001318
-0.3 2.0 1.00000000485
-0.3 2.1 1.00000000178
-0.3 2.2 1.00000000066
-0.3 2.3 1.00000000024
-0.3 2.4 1.00000000009
-0.3 2.5 1.00000000003
-0.3 2.6 1.00000000001
-0.3 2.7 1.0
-0.3 2.8 1.0
-0.3 2.9 1.0
 
-0.2 -3.0 1.00000000318
-0.2 -2.9 1.00000000865
-0.2 -2.8 1.0000000235
-0.2 -2.7 1.00000006388
-0.2 -2.6 1.00000017364
-0.2 -2.5 1.00000047201
-0.2 -2.4 1.00000128306
-0.2 -2.3 1.00000348771
-0.2 -2.2 1.00000948053
-0.2 -2.1 1.00002577052
-0.2 -2.0 1.00007004973
-0.2 -1.9 1.0001904016
-0.2 -1.8 1.00051746702
-0.2 -1.7 1.00140589653
-0.2 -1.6 1.00381628608
-0.2 -1.5 1.01033465716
-0.2 -1.4 1.0278105798
-0.2 -1.3 1.07364228163
-0.2 -1.2 1.18789417013
-0.2 -1.1 1.44838468968
-0.2 -1.0 1.99971984725
-0.2 -0.9 3.22797403607
-0.2 -0.8 6.30116267793
-0.2 -0.7 14.2860096723
-0.2 -0.6 32.4030282324
-0.2 -0.5 48.8786429899
-0.2 -0.4 32.4030282324
-0.2 -0.3 14.2860096723
-0.2 -0.2 6.30116267793
-0.2 -0.1 3.22797403607
-0.2 2.6645352591e-15 1.99971984725
-0.2 0.1 1.44838468968
-0.2 0.2 1.18789417013
-0.2 0.3 1.07364228163
-0.2 0.4 1.0278105798
-0.2 0.5 1.01033465716
-0.2 0.6 1.00381628608
-0.2 0.7 1.00140589653
-0.2 0.8 1.00051746702
-0.2 0.9 1.0001904016
-0.2 1.0 1.00007004973
-0.2 1.1 1.00002577052
-0.2 1.2 1.00000948053
-0.2 1.3 1.00000348771
-0.2 1.4 1.00000128306
-0.2 1.5 1.00000047201
-0.2 1.6 1.00000017364
-0.2 1.7 1.00000006388
-0.2 1.8 1.0000000235
-0.2 1.9 1.00000000865
-0.2 2.0 1.00000000318
-0.2 2.1 1.00000000117
-0.2 2.2 1.00000000043
-0.2 2.3 1.00000000016
-0.2 2.4 1.00000000006
-0.2 2.5 1.00000000002
-0.2 2.6 1.00000000001
-0.2 2.7 1.0
-0.2 2.8 1.0
-0.2 2.9 1.0
 
-0.1 -3.0 1.00000000232
-0.1 -2.9 1.00000000632
-0.1 -2.8 1.00000001717
-0.1 -2.7 1.00000004668
-0.1 -2.6 1.00000012689
-0.1 -2.5 1.00000034493
-0.1 -2.4 1.00000093761
-0.1 -2.3 1.00000254869
-0.1 -2.2 1.00000692805
-0.1 -2.1 1.00001883234
-0.1 -2.0 1.00005119126
-0.1 -1.9 1.00013914964
-0.1 -1.8 1.00037822864
-0.1 -1.7 1.00102798944
-0.1 -1.6 1.00279331396
-0.1 -1.5 1.00758529884
-0.1 -1.4 1.020562965
-0.1 -1.3 1.0555010492
-0.1 -1.2 1.14828350234
-0.1 -1.1 1.38881995609
-0.1 -1.0 1.99979525712
-0.1 -0.9 3.56987015857
-0.1 -0.8 7.72081801721
-0.1 -0.7 18.6524758217
-0.1 -0.6 43.6010134999
-0.1 -0.5 66.4139379606
-0.1 -0.4 43.6010134999
-0.1 -0.3 18.6524758217
-0.1 -0.2 7.72081801721
-0.1 -0.1 3.56987015857
-0.1 2.6645352591e-15 1.99979525712
-0.1 0.1 1.38881995609
-0.1 0.2 1.14828350234
-0.1 0.3 1.0555010492
-0.1 0.4 1.020562965
-0.1 0.5 1.00758529884
-0.1 0.6 1.00279331396
-0.1 0.7 1.00102798944
-0.1 0.8 1.00037822864
-0.1 0.9 1.00013914964
-0.1 1.0 1.00005119126
-0.1 1.1 1.00001883234
-0.1 1.2 1.00000692805
-0.1 1.3 1.00000254869
-0.1 1.4 1.00000093761
-0.1 1.5 1.00000034493
-0.1 1.6 1.00000012689
-0.1 1.7 1.00000004668
-0.1 1.8 1.00000001717
-0.1 1.9 1.00000000632
-0.1 2.0 1.00000000232
-0.1 2.1 1.00000000085
-0.1 2.2 1.00000000031
-0.1 2.3 1.00000000012
-0.1 2.4 1.00000000004
-0.1 2.5 1.00000000002
-0.1 2.6 1.00000000001
-0.1 2.7 1.0
-0.1 2.8 1.0
-0.1 2.9 1.0
 
2.6645352591e-15 -3.0 1.00000000206
2.6645352591e-15 -2.9 1.0000000056
2.6645352591e-15 -2.8 1.00000001523
2.6645352591e-15 -2.7 1.0000000414
2.6645352591e-15 -2.6 1.00000011253
2.6645352591e-15 -2.5 1.00000030589
2.6645352591e-15 -2.4 1.00000083149
2.6645352591e-15 -2.3 1.00000226023
2.6645352591e-15 -2.2 1.00000614393
2.6645352591e-15 -2.1 1.00001670094
2.6645352591e-15 -2.0 1.00004539787
2.6645352591e-15 -1.9 1.0001234042
2.6645352591e-15 -1.8 1.00033544739
2.6645352591e-15 -1.7 1.00091184049
2.6645352591e-15 -1.6 1.00247863908
2.6645352591e-15 -1.5 1.00673763696
2.6645352591e-15 -1.4 1.01831477662
2.6645352591e-15 -1.3 1.04978457738
2.6645352591e-15 -1.2 1.13532736354
2.6645352591e-15 -1.1 1.36784819195
2.6645352591e-15 -1.0 1.99981842501
2.6645352591e-15 -0.9 3.71657660436
2.6645352591e-15 -0.8 8.36552161908
2.6645352591e-15 -0.7 20.6881181
2.6645352591e-15 -0.6 48.8786429899
2.6645352591e-15 -0.5 74.7065795513
2.6645352591e-15 -0.4 48.8786429899
2.6645352591e-15 -0.3 20.6881181
2.6645352591e-15 -0.2 8.36552161908
2.6645352591e-15 -0.1 3.71657660436
2.6645352591e-15 2.6645352591e-15 1.99981842501
2.6645352591e-15 0.1 1.36784819195
2.6645352591e-15 0.2 1.13532736354
2.6645352591e-15 0.3 1.04978457738
2.6645352591e-15 0.4 1.01831477662
2.6645352591e-15 0.5 1.00673763696
2.6645352591e-15 0.6 1.00247863908
2.6645352591e-15 0.7 1.00091184049
2.6645352591e-15 0.8 1.00033544739
2.6645352591e-15 0.9 1.0001234042
2.6645352591e-15 1.0 1.00004539787
2.6645352591e-15 1.1 1.00001670094
2.6645352591e-15 1.2 1.00000614393
2.6645352591e-15 1.3 1.00000226023
2.6645352591e-15 1.4 1.00000083149
2.6645352591e-15 1.5 1.00000030589
2.6645352591e-15 1.6 1.00000011253
2.6645352591e-15 1.7 1.0000000414
2.6645352591e-15 1.8 1.00000001523
2.6645352591e-15 1.9 1.0000000056
2.6645352591e-15 2.0 1.00000000206
2.6645352591e-15 2.1 1.00000000076
2.6645352591e-15 2.2 1.00000000028
2.6645352591e-15 2.3 1.0000000001
2.6645352591e-15 2.4 1.00000000004
2.6645352591e-15 2.5 1.00000000001
2.6645352591e-15 2.6 1.00000000001
2.6645352591e-15 2.7 1.0
2.6645352591e-15 2.8 1.0
2.6645352591e-15 2.9 1.0
 
0.1 -3.0 1.00000000232
0.1 -2.9 1.00000000632
0.1 -2.8 1.00000001717
0.1 -2.7 1.00000004668
0.1 -2.6 1.00000012689
0.1 -2.5 1.00000034493
0.1 -2.4 1.00000093761
0.1 -2.3 1.00000254869
0.1 -2.2 1.00000692805
0.1 -2.1 1.00001883234
0.1 -2.0 1.00005119126
0.1 -1.9 1.00013914964
0.1 -1.8 1.00037822864
0.1 -1.7 1.00102798944
0.1 -1.6 1.00279331396
0.1 -1.5 1.00758529884
0.1 -1.4 1.020562965
0.1 -1.3 1.0555010492
0.1 -1.2 1.14828350234
0.1 -1.1 1.38881995609
0.1 -1.0 1.99979525712
0.1 -0.9 3.56987015857
0.1 -0.8 7.72081801721
0.1 -0.7 18.6524758217
0.1 -0.6 43.6010134999
0.1 -0.5 66.4139379606
0.1 -0.4 43.6010134999
0.1 -0.3 18.6524758217
0.1 -0.2 7.72081801721
0.1 -0.1 3.56987015857
0.1 2.6645352591e-15 1.99979525712
0.1 0.1 1.38881995609
0.1 0.2 1.14828350234
0.1 0.3 1.0555010492
0.1 0.4 1.020562965
0.1 0.5 1.00758529884
0.1 0.6 1.00279331396
0.1 0.7 1.00102798944
0.1 0.8 1.00037822864
0.1 0.9 1.00013914964
0.1 1.0 1.00005119126
0.1 1.1 1.00001883234
0.1 1.2 1.00000692805
0.1 1.3 1.00000254869
0.1 1.4 1.00000093761
0.1 1.5 1.00000034493
0.1 1.6 1.00000012689
0.1 1.7 1.00000004668
0.1 1.8 1.00000001717
0.1 1.9 1.00000000632
0.1 2.0 1.00000000232
0.1 2.1 1.00000000085
0.1 2.2 1.00000000031
0.1 2.3 1.00000000012
0.1 2.4 1.00000000004
0.1 2.5 1.00000000002
0.1 2.6 1.00000000001
0.1 2.7 1.0
0.1 2.8 1.0
0.1 2.9 1.0
 
0.2 -3.0 1.00000000318
0.2 -2.9 1.00000000865
0.2 -2.8 1.0000000235
0.2 -2.7 1.00000006388
0.2 -2.6 1.00000017364
0.2 -2.5 1.00000047201
0.2 -2.4 1.00000128306
0.2 -2.3 1.00000348771
0.2 -2.2 1.00000948053
0.2 -2.1 1.00002577052
0.2 -2.0 1.00007004973
0.2 -1.9 1.0001904016
0.2 -1.8 1.00051746702
0.2 -1.7 1.00140589653
0.2 -1.6 1.00381628608
0.2 -1.5 1.01033465716
0.2 -1.4 1.0278105798
0.2 -1.3 1.07364228163
0.2 -1.2 1.18789417013
0.2 -1.1 1.44838468968
0.2 -1.0 1.99971984725
0.2 -0.9 3.22797403607
0.2 -0.8 6.30116267793
0.2 -0.7 14.2860096723
0.2 -0.6 32.4030282324
0.2 -0.5 48.8786429899
0.2 -0.4 32.4030282324
0.2 -0.3 14.2860096723
0.2 -0.2 6.30116267793
0.2 -0.1 3.22797403607
0.2 2.6645352591e-15 1.99971984725
0.2 0.1 1.44838468968
0.2 0.2 1.18789417013
0.2 0.3 1.07364228163
0.2 0.4 1.0278105798
0.2 0.5 1.01033465716
0.2 0.6 1.00381628608
0.2 0.7 1.00140589653
0.2 0.8 1.00051746702
0.2 0.9 1.0001904016
0.2 1.0 1.00007004973
0.2 1.1 1.00002577052
0.2 1.2 1.00000948053
0.2 1.3 1.00000348771
0.2 1.4 1.00000128306
0.2 1.5 1.00000047201
0.2 1.6 1.00000017364
0.2 1.7 1.00000006388
0.2 1.8 1.0000000235
0.2 1.9 1.00000000865
0.2 2.0 1.00000000318
0.2 2.1 1.00000000117
0.2 2.2 1.00000000043
0.2 2.3 1.00000000016
0.2 2.4 1.00000000006
0.2 2.5 1.00000000002
0.2 2.6 1.00000000001
0.2 2.7 1.0
0.2 2.8 1.0
0.2 2.9 1.0
 
0.3 -3.0 1.00000000485
0.3 -2.9 1.00000001318
0.3 -2.8 1.00000003583
0.3 -2.7 1.00000009738
0.3 -2.6 1.00000026472
0.3 -2.5 1.00000071957
0.3 -2.4 1.000001956
0.3 -2.3 1.00000531696
0.3 -2.2 1.00001445288
0.3 -2.1 1.00003928619
0.3 -2.0 1.00010678504
0.3 -1.9 1.00029022819
0.3 -1.8 1.00078859981
0.3 -1.7 1.00214126016
0.3 -1.6 1.00580307732
0.3 -1.5 1.01564704507
0.3 -1.4 1.04162565567
0.3 -1.3 1.10705304341
0.3 -1.2 1.25535407958
0.3 -1.1 1.53638026127
0.3 -1.0 1.99957297726
0.3 -0.9 2.86164862285
0.3 -0.8 4.89681279342
0.3 -0.7 10.1170527253
0.3 -0.6 21.8655611486
0.3 -0.5 32.453399425
0.3 -0.4 21.8655611486
0.3 -0.3 10.1170527253
0.3 -0.2 4.89681279342
0.3 -0.1 2.86164862285
0.3 2.6645352591e-15 1.99957297726
0.3 0.1 1.53638026127
0.3 0.2 1.25535407958
0.3 0.3 1.10705304341
0.3 0.4 1.04162565567
0.3 0.5 1.01564704507
0.3 0.6 1.00580307732
0.3 0.7 1.00214126016
0.3 0.8 1.00078859981
0.3 0.9 1.00029022819
0.3 1.0 1.00010678504
0.3 1.1 1.00003928619
0.3 1.2 1.00001445288
0.3 1.3 1.00000531696
0.3 1.4 1.000001956
0.3 1.5 1.00000071957
0.3 1.6 1.00000026472
0.3 1.7 1.00000009738
0.3 1.8 1.00000003583
0.3 1.9 1.00000001318
0.3 2.0 1.00000000485
0.3 2.1 1.00000000178
0.3 2.2 1.00000000066
0.3 2.3 1.00000000024
0.3 2.4 1.00000000009
0.3 2.5 1.00000000003
0.3 2.6 1.00000000001
0.3 2.7 1.0
0.3 2.8 1.0
0.3 2.9 1.0
 
0.4 -3.0 1.00000000775
0.4 -2.9 1.00000002108
0.4 -2.8 1.0000000573
0.4 -2.7 1.00000015575
0.4 -2.6 1.00000042336
0.4 -2.5 1.00000115081
0.4 -2.4 1.00000312822
0.4 -2.3 1.00000850335
0.4 -2.2 1.00002311418
0.4 -2.1 1.00006282854
0.4 -2.0 1.00017076855
0.4 -1.9 1.00046407049
0.4 -1.8 1.00126054018
0.4 -1.7 1.00341962095
0.4 -1.6 1.00924504457
0.4 -1.5 1.02476583497
0.4 -1.4 1.06477522181
0.4 -1.3 1.15983531925
0.4 -1.2 1.34947301309
0.4 -1.1 1.63714189971
0.4 -1.0 1.99931724455
0.4 -0.9 2.56603628818
0.4 -0.8 3.84242793993
0.4 -0.7 7.08088629335
0.4 -0.6 14.2860096723
0.4 -0.5 20.6881181
0.4 -0.4 14.2860096723
0.4 -0.3 7.08088629335
0.4 -0.2 3.84242793993
0.4 -0.1 2.56603628818
0.4 2.6645352591e-15 1.99931724455
0.4 0.1 1.63714189971
0.4 0.2 1.34947301309
0.4 0.3 1.15983531925
0.4 0.4 1.06477522181
0.4 0.5 1.02476583497
0.4 0.6 1.00924504457
0.4 0.7 1.00341962095
0.4 0.8 1.00126054018
0.4 0.9 1.00046407049
0.4 1.0 1.00017076855
0.4 1.1 1.00006282854
0.4 1.2 1.00002311418
0.4 1.3 1.00000850335
0.4 1.4 1.00000312822
0.4 1.5 1.00000115081
0.4 1.6 1.00000042336
0.4 1.7 1.00000015575
0.4 1.8 1.0000000573
0.4 1.9 1.00000002108
0.4 2.0 1.00000000775
0.4 2.1 1.00000000285
0.4 2.2 1.00000000105
0.4 2.3 1.00000000039
0.4 2.4 1.00000000014
0.4 2.5 1.00000000005
0.4 2.6 1.00000000002
0.4 2.7 1.00000000001
0.4 2.8 1.0
0.4 2.9 1.0
 
0.5 -3.0 1.00000001264
0.5 -2.9 1.00000003436
0.5 -2.8 1.00000009339
0.5 -2.7 1.00000025386
0.5 -2.6 1.00000069007
0.5 -2.5 1.00000187579
0.5 -2.4 1.00000509892
0.5 -2.3 1.00001386018
0.5 -2.2 1.000037675
0.5 -2.1 1.0001024048
0.5 -2.0 1.00027831744
0.5 -1.9 1.00075619316
0.5 -1.8 1.00205294927
0.5 -1.7 1.00556139865
0.5 -1.6 1.01497817376
0.5 -1.5 1.03972109231
0.5 -1.4 1.10127095401
0.5 -1.3 1.23577551731
0.5 -1.2 1.46345488621
0.5 -1.1 1.7341269643
0.5 -1.0 1.9988876085
0.5 -0.9 2.35738409892
0.5 -0.8 3.13703864441
0.5 -0.7 5.09330170623
0.5 -0.6 9.37021106993
0.5 -0.5 13.087128045
0.5 -0.4 9.37021106993
0.5 -0.3 5.09330170623
0.5 -0.2 3.13703864441
0.5 -0.1 2.35738409892
0.5 2.6645352591e-15 1.9988876085
0.5 0.1 1.7341269643
0.5 0.2 1.46345488621
0.5 0.3 1.23577551731
0.5 0.4 1.10127095401
0.5 0.5 1.03972109231
0.5 0.6 1.01497817376
0.5 0.7 1.00556139865
0.5 0.8 1.00205294927
0.5 0.9 1.00075619316
0.5 1.0 1.00027831744
0.5 1.1 1.0001024048
0.5 1.2 1.000037675
0.5 1.3 1.00001386018
0.5 1.4 1.00000509892
0.5 1.5 1.00000187579
0.5 1.6 1.00000069007
0.5 1.7 1.00000025386
0.5 1.8 1.00000009339
0.5 1.9 1.00000003436
0.5 2.0 1.00000001264
0.5 2.1 1.00000000465
0.5 2.2 1.00000000171
0.5 2.3 1.00000000063
0.5 2.4 1.00000000023
0.5 2.5 1.00000000009
0.5 2.6 1.00000000003
0.5 2.7 1.00000000001
0.5 2.8 1.0
0.5 2.9 1.0
 
0.6 -3.0 1.00000002075
0.6 -2.9 1.0000000564
0.6 -2.8 1.00000015332
0.6 -2.7 1.00000041678
0.6 -2.6 1.00000113291
0.6 -2.5 1.00000307957
0.6 -2.4 1.0000083711
0.6 -2.3 1.00002275469
0.6 -2.2 1.00006185126
0.6 -2.1 1.00016811145
0.6 -2.0 1.00045684362
0.6 -1.9 1.0012408651
0.6 -1.8 1.00336591422
0.6 -1.7 1.00909740374
0.6 -1.6 1.02435244376
0.6 -1.5 1.0635650912
0.6 -1.4 1.15595960128
0.6 -1.3 1.33549426344
0.6 -1.2 1.58431870381
0.6 -1.1 1.81561867016
0.6 -1.0 1.99817504372
0.6 -0.9 2.21911040002
0.6 -0.8 2.68650748478
0.6 -0.7 3.84242793993
0.6 -0.6 6.30116267793
0.6 -0.5 8.36552161908
0.6 -0.4 6.30116267793
0.6 -0.3 3.84242793993
0.6 -0.2 2.68650748478
0.6 -0.1 2.21911040002
0.6 2.6645352591e-15 1.99817504372
0.6 0.1 1.81561867016
0.6 0.2 1.58431870381
0.6 0.3 1.33549426344
0.6 0.4 1.15595960128
0.6 0.5 1.0635650912
0.6 0.6 1.02435244376
0.6 0.7 1.00909740374
0.6 0.8 1.00336591422
0.6 0.9 1.0012408651
0.6 1.0 1.00045684362
0.6 1.1 1.00016811145
0.6 1.2 1.00006185126
0.6 1.3 1.00002275469
0.6 1.4 1.0000083711
0.6 1.5 1.00000307957
0.6 1.6 1.00000113291
0.6 1.7 1.00000041678
0.6 1.8 1.00000015332
0.6 1.9 1.0000000564
0.6 2.0 1.00000002075
0.6 2.1 1.00000000763
0.6 2.2 1.00000000281
0.6 2.3 1.00000000103
0.6 2.4 1.00000000038
0.6 2.5 1.00000000014
0.6 2.6 1.00000000005
0.6 2.7 1.00000000002
0.6 2.8 1.00000000001
0.6 2.9 1.0
 
0.7 -3.0 1.00000003416
0.7 -2.9 1.00000009285
0.7 -2.8 1.00000025239
0.7 -2.7 1.00000068607
0.7 -2.6 1.00000186494
0.7 -2.5 1.00000506941
0.7 -2.4 1.00001377996
0.7 -2.3 1.00003745694
0.7 -2.2 1.000101812
0.7 -2.1 1.00027670547
0.7 -2.0 1.00075180724
0.7 -1.9 1.00204099651
0.7 -1.8 1.00552868217
0.7 -1.7 1.01488758605
0.7 -1.6 1.03946284098
0.7 -1.5 1.10048459438
0.7 -1.4 1.23309571179
0.7 -1.3 1.45336753871
0.7 -1.2 1.69698759448
0.7 -1.1 1.87718600591
0.7 -1.0 1.99699940213
0.7 -0.9 2.1294659348
0.7 -0.8 2.40199359743
0.7 -0.7 3.06137937106
0.7 -0.6 4.40502947719
0.7 -0.5 5.47558311924
0.7 -0.4 4.40502947719
0.7 -0.3 3.06137937106
0.7 -0.2 2.40199359743
0.7 -0.1 2.1294659348
0.7 2.6645352591e-15 1.99699940213
0.7 0.1 1.87718600591
0.7 0.2 1.69698759448
0.7 0.3 1.45336753871
0.7 0.4 1.23309571179
0.7 0.5 1.10048459438
0.7 0.6 1.03946284098
0.7 0.7 1.01488758605
0.7 0.8 1.00552868217
0.7 0.9 1.00204099651
0.7 1.0 1.00075180724
0.7 1.1 1.00027670547
0.7 1.2 1.000101812
0.7 1.3 1.00003745694
0.7 1.4 1.00001377996
0.7 1.5 1.00000506941
0.7 1.6 1.00000186494
0.7 1.7 1.00000068607
0.7 1.8 1.00000025239
0.7 1.9 1.00000009285
0.7 2.0 1.00000003416
0.7 2.1 1.00000001257
0.7 2.2 1.00000000462
0.7 2.3 1.0000000017
0.7 2.4 1.00000000063
0.7 2.5 1.00000000023
0.7 2.6 1.00000000008
0.7 2.7 1.00000000003
0.7 2.8 1.00000000001
0.7 2.9 1.0
 
0.8 -3.0 1.00000005628
0.8 -2.9 1.000000153
0.8 -2.8 1.00000041588
0.8 -2.7 1.00000113049
0.8 -2.6 1.00000307299
0.8 -2.5 1.0000083532
0.8 -2.4 1.00002270603
0.8 -2.3 1.00006171899
0.8 -2.2 1.00016775185
0.8 -2.1 1.00045586556
0.8 -2.0 1.0012382023
0.8 -1.9 1.00335864536
0.8 -1.8 1.00907741946
0.8 -1.7 1.0242964729
0.8 -1.6 1.06340113117
0.8 -1.5 1.15543361448
0.8 -1.4 1.33359110496
0.8 -1.3 1.57709576733
0.8 -1.2 1.7904048883
0.8 -1.1 1.92004108086
0.8 -1.0 1.9950652964
0.8 -0.9 2.07047463124
0.8 -0.8 2.21911040002
0.8 -0.7 2.56603628818
0.8 -0.6 3.22797403607
0.8 -0.5 3.71657660436
0.8 -0.4 3.22797403607
0.8 -0.3 2.56603628818
0.8 -0.2 2.21911040002
0.8 -0.1 2.07047463124
0.8 2.6645352591e-15 1.9950652964
0.8 0.1 1.92004108086
0.8 0.2 1.7904048883
0.8 0.3 1.57709576733
0.8 0.4 1.33359110496
0.8 0.5 1.15543361448
0.8 0.6 1.06340113117
0.8 0.7 1.0242964729
0.8 0.8 1.00907741946
0.8 0.9 1.00335864536
0.8 1.0 1.0012382023
0.8 1.1 1.00045586556
0.8 1.2 1.00016775185
0.8 1.3 1.00006171899
0.8 1.4 1.00002270603
0.8 1.5 1.0000083532
0.8 1.6 1.00000307299
0.8 1.7 1.00000113049
0.8 1.8 1.00000041588
0.8 1.9 1.000000153
0.8 2.0 1.00000005628
0.8 2.1 1.00000002071
0.8 2.2 1.00000000762
0.8 2.3 1.0000000028
0.8 2.4 1.00000000103
0.8 2.5 1.00000000038
0.8 2.6 1.00000000014
0.8 2.7 1.00000000005
0.8 2.8 1.00000000002
0.8 2.9 1.00000000001
 
0.9 -3.0 1.00000009278
0.9 -2.9 1.00000025219
0.9 -2.8 1.00000068553
0.9 -2.7 1.00000186347
0.9 -2.6 1.00000506542
0.9 -2.5 1.00001376911
0.9 -2.4 1.00003742743
0.9 -2.3 1.00010173177
0.9 -2.2 1.00027648731
0.9 -2.1 1.00075121366
0.9 -2.0 1.00203937885
0.9 -1.9 1.00552425432
0.9 -1.8 1.01487532513
0.9 -1.7 1.03942788134
0.9 -1.6 1.10037810151
0.9 -1.5 1.23273248123
0.9 -1.4 1.45199828282
0.9 -1.3 1.69193830706
0.9 -1.2 1.86062115808
0.9 -1.1 1.94790624562
0.9 -1.0 1.99189172177
0.9 -0.9 2.02891977499
0.9 -0.8 2.09433083992
0.9 -0.7 2.23714756387
0.9 -0.6 2.48411465293
0.9 -0.5 2.64819627428
0.9 -0.4 2.48411465293
0.9 -0.3 2.23714756387
0.9 -0.2 2.09433083992
0.9 -0.1 2.02891977499
0.9 2.6645352591e-15 1.99189172177
0.9 0.1 1.94790624562
0.9 0.2 1.86062115808
0.9 0.3 1.69193830706
0.9 0.4 1.45199828282
0.9 0.5 1.23273248123
0.9 0.6 1.10037810151
0.9 0.7 1.03942788134
0.9 0.8 1.01487532513
0.9 0.9 1.00552425432
0.9 1.0 1.00203937885
0.9 1.1 1.00075121366
0.9 1.2 1.00027648731
0.9 1.3 1.00010173177
0.9 1.4 1.00003742743
0.9 1.5 1.00001376911
0.9 1.6 1.00000506542
0.9 1.7 1.00000186347
0.9 1.8 1.00000068553
0.9 1.9 1.00000025219
0.9 2.0 1.00000009278
0.9 2.1 1.00000003413
0.9 2.2 1.00000001256
0.9 2.3 1.00000000462
0.9 2.4 1.0000000017
0.9 2.5 1.00000000063
0.9 2.6 1.00000000023
0.9 2.7 1.00000000008
0.9 2.8 1.00000000003
0.9 2.9 1.00000000001
 
1.0 -3.0 1.00000015295
1.0 -2.9 1.00000041576
1.0 -2.8 1.00000113016
1.0 -2.7 1.0000030721
1.0 -2.6 1.00000835078
1.0 -2.5 1.00002269945
1.0 -2.4 1.00006170109
1.0 -2.3 1.00016770318
1.0 -2.2 1.00045573319
1.0 -2.1 1.00123784193
1.0 -2.0 1.00335766162
1.0 -1.9 1.00907471483
1.0 -1.8 1.02428889763
1.0 -1.7 1.06337893818
1.0 -1.6 1.15536240299
1.0 -1.5 1.3333333315
1.0 -1.4 1.57611687781
1.0 -1.3 1.78698601784
1.0 -1.2 1.90944292304
1.0 -1.1 1.96466293878
1.0 -1.0 1.98670268735
1.0 -0.9 1.9950652964
1.0 -0.8 1.99817504372
1.0 -0.7 1.99931724455
1.0 -0.6 1.99971984725
1.0 -0.5 1.99981842501
1.0 -0.4 1.99971984725
1.0 -0.3 1.99931724455
1.0 -0.2 1.99817504372
1.0 -0.1 1.9950652964
1.0 2.6645352591e-15 1.98670268735
1.0 0.1 1.96466293878
1.0 0.2 1.90944292304
1.0 0.3 1.78698601784
1.0 0.4 1.57611687781
1.0 0.5 1.3333333315
1.0 0.6 1.15536240299
1.0 0.7 1.06337893818
1.0 0.8 1.02428889763
1.0 0.9 1.00907471483
1.0 1.0 1.00335766162
1.0 1.1 1.00123784193
1.0 1.2 1.00045573319
1.0 1.3 1.00016770318
1.0 1.4 1.00006170109
1.0 1.5 1.00002269945
1.0 1.6 1.00000835078
1.0 1.7 1.0000030721
1.0 1.8 1.00000113016
1.0 1.9 1.00000041576
1.0 2.0 1.00000015295
1.0 2.1 1.00000005627
1.0 2.2 1.0000000207
1.0 2.3 1.00000000761
1.0 2.4 1.0000000028
1.0 2.5 1.00000000103
1.0 2.6 1.00000000038
1.0 2.7 1.00000000014
1.0 2.8 1.00000000005
1.0 2.9 1.00000000002
 
1.1 -3.0 1.00000025217
1.1 -2.9 1.00000068546
1.1 -2.8 1.00000186327
1.1 -2.7 1.00000506488
1.1 -2.6 1.00001376764
1.1 -2.5 1.00003742344
1.1 -2.4 1.00010172092
1.1 -2.3 1.00027645779
1.1 -2.2 1.00075113333
1.1 -2.1 1.00203915993
1.1 -2.0 1.00552365507
1.1 -1.9 1.01487366578
1.1 -1.8 1.0394231499
1.1 -1.7 1.10036368798
1.1 -1.6 1.23268331308
1.1 -1.5 1.4518128992
1.1 -1.4 1.69125453672
1.1 -1.3 1.85837761209
1.1 -1.2 1.94125630402
1.1 -1.1 1.97325068019
1.1 -1.0 1.97826455379
1.1 -0.9 1.96111698314
1.1 -0.8 1.91003706539
1.1 -0.7 1.80705284111
1.1 -0.6 1.67335993739
1.1 -0.5 1.60645959487
1.1 -0.4 1.67335993739
1.1 -0.3 1.80705284111
1.1 -0.2 1.91003706539
1.1 -0.1 1.96111698314
1.1 2.6645352591e-15 1.97826455379
1.1 0.1 1.97325068019
1.1 0.2 1.94125630402
1.1 0.3 1.85837761209
1.1 0.4 1.69125453672
1.1 0.5 1.4518128992
1.1 0.6 1.23268331308
1.1 0.7 1.10036368798
1.1 0.8 1.0394231499
1.1 0.9 1.01487366578
1.1 1.0 1.00552365507
1.1 1.1 1.00203915993
1.1 1.2 1.00075113333
1.1 1.3 1.00027645779
1.1 1.4 1.00010172092
1.1 1.5 1.00003742344
1.1 1.6 1.00001376764
1.1 1.7 1.00000506488
1.1 1.8 1.00000186327
1.1 1.9 1.00000068546
1.1 2.0 1.00000025217
1.1 2.1 1.00000009277
1.1 2.2 1.00000003413
1.1 2.3 1.00000001255
1.1 2.4 1.00000000462
1.1 2.5 1.0000000017
1.1 2.6 1.00000000063
1.1 2.7 1.00000000023
1.1 2.8 1.00000000008
1.1 2.9 1.00000000003
 
1.2 -3.0 1.00000041575
1.2 -2.9 1.00000113012
1.2 -2.8 1.00000307198
1.2 -2.7 1.00000835045
1.2 -2.6 1.00002269856
1.2 -2.5 1.00006169867
1.2 -2.4 1.0001676966
1.2 -2.3 1.00045571528
1.2 -2.2 1.00123779316
1.2 -2.1 1.00335752848
1.2 -2.0 1.00907434879
1.2 -1.9 1.02428787241
1.2 -1.8 1.06337593462
1.2 -1.7 1.15535276507
1.2 -1.6 1.33329844183
1.2 -1.5 1.57598437436
1.2 -1.4 1.78652320373
1.2 -1.3 1.90800818007
1.2 -1.2 1.9605469372
1.2 -1.1 1.97535801704
1.2 -1.0 1.96466293878
1.2 -0.9 1.92004108086
1.2 -0.8 1.81561867016
1.2 -0.7 1.63714189971
1.2 -0.6 1.44838468968
1.2 -0.5 1.36784819195
1.2 -0.4 1.44838468968
1.2 -0.3 1.63714189971
1.2 -0.2 1.81561867016
1.2 -0.1 1.92004108086
1.2 2.6645352591e-15 1.96466293878
1.2 0.1 1.97535801704
1.2 0.2 1.9605469372
1.2 0.3 1.90800818007
1.2 0.4 1.78652320373
1.2 0.5 1.57598437436
1.2 0.6 1.33329844183
1.2 0.7 1.15535276507
1.2 0.8 1.06337593462
1.2 0.9 1.02428787241
1.2 1.0 1.00907434879
1.2 1.1 1.00335752848
1.2 1.2 1.00123779316
1.2 1.3 1.00045571528
1.2 1.4 1.0001676966
1.2 1.5 1.00006169867
1.2 1.6 1.00002269856
1.2 1.7 1.00000835045
1.2 1.8 1.00000307198
1.2 1.9 1.00000113012
1.2 2.0 1.00000041575
1.2 2.1 1.00000015295
1.2 2.2 1.00000005627
1.2 2.3 1.0000000207
1.2 2.4 1.00000000761
1.2 2.5 1.0000000028
1.2 2.6 1.00000000103
1.2 2.7 1.00000000038
1.2 2.8 1.00000000014
1.2 2.9 1.00000000005
 
1.3 -3.0 1.00000068545
1.3 -2.9 1.00000186324
1.3 -2.8 1.0000050648
1.3 -2.7 1.00001376744
1.3 -2.6 1.0000374229
1.3 -2.5 1.00010171945
1.3 -2.4 1.00027645379
1.3 -2.3 1.00075112246
1.3 -2.2 1.0020391303
1.3 -2.1 1.00552357397
1.3 -2.0 1.01487344121
1.3 -1.9 1.03942250957
1.3 -1.8 1.10036173729
1.3 -1.7 1.2326766587
1.3 -1.6 1.45178780888
1.3 -1.5 1.69116199071
1.3 -1.4 1.8580739493
1.3 -1.3 1.94035622404
1.3 -1.2 1.97072747894
1.3 -1.1 1.97140608189
1.3 -1.0 1.94304488728
1.3 -0.9 1.86507835466
1.3 -0.8 1.70700531831
1.3 -0.7 1.48334428146
1.3 -0.6 1.29313208654
1.3 -0.5 1.22311500539
1.3 -0.4 1.29313208654
1.3 -0.3 1.48334428146
1.3 -0.2 1.70700531831
1.3 -0.1 1.86507835466
1.3 2.6645352591e-15 1.94304488728
1.3 0.1 1.97140608189
1.3 0.2 1.97072747894
1.3 0.3 1.94035622404
1.3 0.4 1.8580739493
1.3 0.5 1.69116199071
1.3 0.6 1.45178780888
1.3 0.7 1.2326766587
1.3 0.8 1.10036173729
1.3 0.9 1.03942250957
1.3 1.0 1.01487344121
1.3 1.1 1.00552357397
1.3 1.2 1.0020391303
1.3 1.3 1.00075112246
1.3 1.4 1.00027645379
1.3 1.5 1.00010171945
1.3 1.6 1.0000374229
1.3 1.7 1.00001376744
1.3 1.8 1.0000050648
1.3 1.9 1.00000186324
1.3 2.0 1.00000068545
1.3 2.1 1.00000025216
1.3 2.2 1.00000009277
1.3 2.3 1.00000003413
1.3 2.4 1.00000001255
1.3 2.5 1.00000000462
1.3 2.6 1.0000000017
1.3 2.7 1.00000000063
1.3 2.8 1.00000000023
1.3 2.9 1.00000000008
 
1.4 -3.0 1.00000113011
1.4 -2.9 1.00000307196
1.4 -2.8 1.00000835041
1.4 -2.7 1.00002269844
1.4 -2.6 1.00006169834
1.4 -2.5 1.00016769571
1.4 -2.4 1.00045571286
1.4 -2.3 1.00123778656
1.4 -2.2 1.00335751047
1.4 -2.1 1.00907429925
1.4 -2.0 1.02428773367
1.4 -1.9 1.06337552813
1.4 -1.8 1.15535146071
1.4 -1.7 1.33329371995
1.4 -1.6 1.57596644151
1.4 -1.5 1.78646056645
1.4 -1.4 1.90781400069
1.4 -1.3 1.95998986967
1.4 -1.2 1.97382254781
1.4 -1.1 1.9605469372
1.4 -1.0 1.90944292304
1.4 -0.9 1.7904048883
1.4 -0.8 1.58431870381
1.4 -0.7 1.34947301309
1.4 -0.6 1.18789417013
1.4 -0.5 1.13532736354
1.4 -0.4 1.18789417013
1.4 -0.3 1.34947301309
1.4 -0.2 1.58431870381
1.4 -0.1 1.7904048883
1.4 2.6645352591e-15 1.90944292304
1.4 0.1 1.9605469372
1.4 0.2 1.97382254781
1.4 0.3 1.95998986967
1.4 0.4 1.90781400069
1.4 0.5 1.78646056645
1.4 0.6 1.57596644151
1.4 0.7 1.33329371995
1.4 0.8 1.15535146071
1.4 0.9 1.06337552813
1.4 1.0 1.02428773367
1.4 1.1 1.00907429925
1.4 1.2 1.00335751047
1.4 1.3 1.00123778656
1.4 1.4 1.00045571286
1.4 1.5 1.00016769571
1.4 1.6 1.00006169834
1.4 1.7 1.00002269844
1.4 1.8 1.00000835041
1.4 1.9 1.00000307196
1.4 2.0 1.00000113011
1.4 2.1 1.00000041575
1.4 2.2 1.00000015294
1.4 2.3 1.00000005627
1.4 2.4 1.0000000207
1.4 2.5 1.00000000761
1.4 2.6 1.0000000028
1.4 2.7 1.00000000103
1.4 2.8 1.00000000038
1.4 2.9 1.00000000014
 
1.5 -3.0 1.00000186324
1.5 -2.9 1.00000506479
1.5 -2.8 1.00001376741
1.5 -2.7 1.00003742283
1.5 -2.6 1.00010171925
1.5 -2.5 1.00027645325
1.5 -2.4 1.00075112099
1.5 -2.3 1.00203912629
1.5 -2.2 1.00552356299
1.5 -2.1 1.01487341081
1.5 -2.0 1.03942242291
1.5 -1.9 1.1003614733
1.5 -1.8 1.23267575813
1.5 -1.7 1.45178441325
1.5 -1.6 1.69114946583
1.5 -1.5 1.85803285243
1.5 -1.4 1.94023440947
1.5 -1.3 1.97038599326
1.5 -1.2 1.97047783308
1.5 -1.1 1.94059829536
1.5 -1.0 1.85898103529
1.5 -0.9 1.6932968115
1.5 -0.8 1.45608566188
1.5 -0.7 1.24107940928
1.5 -0.6 1.11839700384
1.5 -0.5 1.08208063509
1.5 -0.4 1.11839700384
1.5 -0.3 1.24107940928
1.5 -0.2 1.45608566188
1.5 -0.1 1.6932968115
1.5 2.6645352591e-15 1.85898103529
1.5 0.1 1.94059829536
1.5 0.2 1.97047783308
1.5 0.3 1.97038599326
1.5 0.4 1.94023440947
1.5 0.5 1.85803285243
1.5 0.6 1.69114946583
1.5 0.7 1.45178441325
1.5 0.8 1.23267575813
1.5 0.9 1.1003614733
1.5 1.0 1.03942242291
1.5 1.1 1.01487341081
1.5 1.2 1.00552356299
1.5 1.3 1.00203912629
1.5 1.4 1.00075112099
1.5 1.5 1.00027645325
1.5 1.6 1.00010171925
1.5 1.7 1.00003742283
1.5 1.8 1.00001376741
1.5 1.9 1.00000506479
1.5 2.0 1.00000186324
1.5 2.1 1.00000068545
1.5 2.2 1.00000025216
1.5 2.3 1.00000009277
1.5 2.4 1.00000003413
1.5 2.5 1.00000001255
1.5 2.6 1.00000000462
1.5 2.7 1.0000000017
1.5 2.8 1.00000000063
1.5 2.9 1.00000000023
 
1.6 -3.0 1.00000307196
1.6 -2.9 1.0000083504
1.6 -2.8 1.00002269842
1.6 -2.7 1.0000616983
1.6 -2.6 1.00016769559
1.6 -2.5 1.00045571253
1.6 -2.4 1.00123778567
1.6 -2.3 1.00335750803
1.6 -2.2 1.00907429255
1.6 -2.1 1.02428771489
1.6 -2.0 1.06337547312
1.6 -1.9 1.15535128418
1.6 -1.8 1.33329308091
1.6 -1.7 1.57596401456
1.6 -1.6 1.78645208937
1.6 -1.5 1.90778772122
1.6 -1.4 1.95991447827
1.6 -1.3 1.97361474217
1.6 -1.2 1.95998986967
1.6 -1.1 1.90800818007
1.6 -1.0 1.78698601784
1.6 -0.9 1.57709576733
1.6 -0.8 1.33549426344
1.6 -0.7 1.15983531925
1.6 -0.6 1.07364228163
1.6 -0.5 1.04978457738
1.6 -0.4 1.07364228163
1.6 -0.3 1.15983531925
1.6 -0.2 1.33549426344
1.6 -0.1 1.57709576733
1.6 2.6645352591e-15 1.78698601784
1.6 0.1 1.90800818007
1.6 0.2 1.95998986967
1.6 0.3 1.97361474217
1.6 0.4 1.95991447827
1.6 0.5 1.90778772122
1.6 0.6 1.78645208937
1.6 0.7 1.57596401456
1.6 0.8 1.33329308091
1.6 0.9 1.15535128418
1.6 1.0 1.06337547312
1.6 1.1 1.02428771489
1.6 1.2 1.00907429255
1.6 1.3 1.00335750803
1.6 1.4 1.00123778567
1.6 1.5 1.00045571253
1.6 1.6 1.00016769559
1.6 1.7 1.0000616983
1.6 1.8 1.00002269842
1.6 1.9 1.0000083504
1.6 2.0 1.00000307196
1.6 2.1 1.00000113011
1.6 2.2 1.00000041575
1.6 2.3 1.00000015294
1.6 2.4 1.00000005627
1.6 2.5 1.0000000207
1.6 2.6 1.00000000761
1.6 2.7 1.0000000028
1.6 2.8 1.00000000103
1.6 2.9 1.00000000038
 
1.7 -3.0 1.00000506479
1.7 -2.9 1.00001376741
1.7 -2.8 1.00003742282
1.7 -2.7 1.00010171922
1.7 -2.6 1.00027645318
1.7 -2.5 1.00075112079
1.7 -2.4 1.00203912575
1.7 -2.3 1.00552356151
1.7 -2.2 1.0148734067
1.7 -2.1 1.03942241118
1.7 -2.0 1.10036143757
1.7 -1.9 1.23267563625
1.7 -1.8 1.4517839537
1.7 -1.7 1.69114777076
1.7 -1.6 1.85802729056
1.7 -1.5 1.94021792363
1.7 -1.4 1.97033977806
1.7 -1.3 1.97035220725
1.7 -1.2 1.9402671705
1.7 -1.1 1.85815561755
1.7 -1.0 1.69143844082
1.7 -0.9 1.45236662839
1.7 -0.8 1.23381713654
1.7 -0.7 1.10283090108
1.7 -0.6 1.04539135887
1.7 -0.5 1.03019592842
1.7 -0.4 1.04539135887
1.7 -0.3 1.10283090108
1.7 -0.2 1.23381713654
1.7 -0.1 1.45236662839
1.7 2.6645352591e-15 1.69143844082
1.7 0.1 1.85815561755
1.7 0.2 1.9402671705
1.7 0.3 1.97035220725
1.7 0.4 1.97033977806
1.7 0.5 1.94021792363
1.7 0.6 1.85802729056
1.7 0.7 1.69114777076
1.7 0.8 1.4517839537
1.7 0.9 1.23267563625
1.7 1.0 1.10036143757
1.7 1.1 1.03942241118
1.7 1.2 1.0148734067
1.7 1.3 1.00552356151
1.7 1.4 1.00203912575
1.7 1.5 1.00075112079
1.7 1.6 1.00027645318
1.7 1.7 1.00010171922
1.7 1.8 1.00003742282
1.7 1.9 1.00001376741
1.7 2.0 1.00000506479
1.7 2.1 1.00000186324
1.7 2.2 1.00000068545
1.7 2.3 1.00000025216
1.7 2.4 1.00000009277
1.7 2.5 1.00000003413
1.7 2.6 1.00000001255
1.7 2.7 1.00000000462
1.7 2.8 1.0000000017
1.7 2.9 1.00000000063
 
1.8 -3.0 1.0000083504
1.8 -2.9 1.00002269842
1.8 -2.8 1.00006169829
1.8 -2.7 1.00016769557
1.8 -2.6 1.00045571248
1.8 -2.5 1.00123778555
1.8 -2.4 1.0033575077
1.8 -2.3 1.00907429164
1.8 -2.2 1.02428771235
1.8 -2.1 1.06337546567
1.8 -2.0 1.15535126029
1.8 -1.9 1.33329299443
1.8 -1.8 1.5759636861
1.8 -1.7 1.78645094212
1.8 -1.6 1.90778416468
1.8 -1.5 1.95990427515
1.8 -1.4 1.97358661869
1.8 -1.3 1.95991447827
1.8 -1.2 1.90781400069
1.8 -1.1 1.78652320373
1.8 -1.0 1.57611687781
1.8 -0.9 1.33359110496
1.8 -0.8 1.15595960128
1.8 -0.7 1.06477522181
1.8 -0.6 1.0278105798
1.8 -0.5 1.01831477662
1.8 -0.4 1.0278105798
1.8 -0.3 1.06477522181
1.8 -0.2 1.15595960128
1.8 -0.1 1.33359110496
1.8 2.6645352591e-15 1.57611687781
1.8 0.1 1.78652320373
1.8 0.2 1.90781400069
1.8 0.3 1.95991447827
1.8 0.4 1.97358661869
1.8 0.5 1.95990427515
1.8 0.6 1.90778416468
1.8 0.7 1.78645094212
1.8 0.8 1.5759636861
1.8 0.9 1.33329299443
1.8 1.0 1.15535126029
1.8 1.1 1.06337546567
1.8 1.2 1.02428771235
1.8 1.3 1.00907429164
1.8 1.4 1.0033575077
1.8 1.5 1.00123778555
1.8 1.6 1.00045571248
1.8 1.7 1.00016769557
1.8 1.8 1.00006169829
1.8 1.9 1.00002269842
1.8 2.0 1.0000083504
1.8 2.1 1.00000307196
1.8 2.2 1.00000113011
1.8 2.3 1.00000041575
1.8 2.4 1.00000015294
1.8 2.5 1.00000005627
1.8 2.6 1.0000000207
1.8 2.7 1.00000000761
1.8 2.8 1.0000000028
1.8 2.9 1.00000000103
 
1.9 -3.0 1.00001376741
1.9 -2.9 1.00003742282
1.9 -2.8 1.00010171922
1.9 -2.7 1.00027645317
1.9 -2.6 1.00075112076
1.9 -2.5 1.00203912567
1.9 -2.4 1.00552356131
1.9 -2.3 1.01487340614
1.9 -2.2 1.0394224096
1.9 -2.1 1.10036143273
1.9 -2.0 1.23267561975
1.9 -1.9 1.45178389151
1.9 -1.8 1.69114754136
1.9 -1.7 1.85802653785
1.9 -1.6 1.94021569251
1.9 -1.5 1.97033352351
1.9 -1.4 1.97033520562
1.9 -1.3 1.94022235736
1.9 -1.2 1.8580439051
1.9 -1.1 1.69118688035
1.9 -1.0 1.4518627583
1.9 -0.9 1.23283018208
1.9 -0.8 1.10069616946
1.9 -0.7 1.04023394345
1.9 -0.6 1.016973704
1.9 -0.5 1.01110848092
1.9 -0.4 1.016973704
1.9 -0.3 1.04023394345
1.9 -0.2 1.10069616946
1.9 -0.1 1.23283018208
1.9 2.6645352591e-15 1.4518627583
1.9 0.1 1.69118688035
1.9 0.2 1.8580439051
1.9 0.3 1.94022235736
1.9 0.4 1.97033520562
1.9 0.5 1.97033352351
1.9 0.6 1.94021569251
1.9 0.7 1.85802653785
1.9 0.8 1.69114754136
1.9 0.9 1.45178389151
1.9 1.0 1.23267561975
1.9 1.1 1.10036143273
1.9 1.2 1.0394224096
1.9 1.3 1.01487340614
1.9 1.4 1.00552356131
1.9 1.5 1.00203912567
1.9 1.6 1.00075112076
1.9 1.7 1.00027645317
1.9 1.8 1.00010171922
1.9 1.9 1.00003742282
1.9 2.0 1.00001376741
1.9 2.1 1.00000506479
1.9 2.2 1.00000186324
1.9 2.3 1.00000068545
1.9 2.4 1.00000025216
1.9 2.5 1.00000009277
1.9 2.6 1.00000003413
1.9 2.7 1.00000001255
1.9 2.8 1.00000000462
1.9 2.9 1.0000000017
 
2.0 -3.0 1.00002269842
2.0 -2.9 1.00006169829
2.0 -2.8 1.00016769557
2.0 -2.7 1.00045571248
2.0 -2.6 1.00123778553
2.0 -2.5 1.00335750765
2.0 -2.4 1.00907429152
2.0 -2.3 1.024287712
2.0 -2.2 1.06337546466
2.0 -2.1 1.15535125706
2.0 -2.0 1.33329298273
2.0 -1.9 1.57596364165
2.0 -1.8 1.78645078686
2.0 -1.7 1.90778368336
2.0 -1.6 1.9599028943
2.0 -1.5 1.97358281259
2.0 -1.4 1.95990427515
2.0 -1.3 1.90778772122
2.0 -1.2 1.78646056645
2.0 -1.1 1.57598437436
2.0 -1.0 1.3333333315
2.0 -0.9 1.15543361448
2.0 -0.8 1.0635650912
2.0 -0.7 1.02476583497
2.0 -0.6 1.01033465716
2.0 -0.5 1.00673763696
2.0 -0.4 1.01033465716
2.0 -0.3 1.02476583497
2.0 -0.2 1.0635650912
2.0 -0.1 1.15543361448
2.0 2.6645352591e-15 1.3333333315
2.0 0.1 1.57598437436
2.0 0.2 1.78646056645
2.0 0.3 1.90778772122
2.0 0.4 1.95990427515
2.0 0.5 1.97358281259
2.0 0.6 1.9599028943
2.0 0.7 1.90778368336
2.0 0.8 1.78645078686
2.0 0.9 1.57596364165
2.0 1.0 1.33329298273
2.0 1.1 1.15535125706
2.0 1.2 1.06337546466
2.0 1.3 1.024287712
2.0 1.4 1.00907429152
2.0 1.5 1.00335750765
2.0 1.6 1.00123778553
2.0 1.7 1.00045571248
2.0 1.8 1.00016769557
2.0 1.9 1.00006169829
2.0 2.0 1.00002269842
2.0 2.1 1.0000083504
2.0 2.2 1.00000307196
2.0 2.3 1.00000113011
2.0 2.4 1.00000041575
2.0 2.5 1.00000015294
2.0 2.6 1.00000005627
2.0 2.7 1.0000000207
2.0 2.8 1.00000000761
2.0 2.9 1.0000000028
 
2.1 -3.0 1.00003742282
2.1 -2.9 1.00010171922
2.1 -2.8 1.00027645317
2.1 -2.7 1.00075112076
2.1 -2.6 1.00203912566
2.1 -2.5 1.00552356128
2.1 -2.4 1.01487340607
2.1 -2.3 1.03942240938
2.1 -2.2 1.10036143208
2.1 -2.1 1.23267561752
2.1 -2.0 1.45178388309
2.1 -1.9 1.69114751032
2.1 -1.8 1.85802643598
2.1 -1.7 1.94021539056
2.1 -1.6 1.97033267705
2.1 -1.5 1.9703329047
2.1 -1.4 1.94021629255
2.1 -1.3 1.85802878638
2.1 -1.2 1.69115283429
2.1 -1.1 1.45179455674
2.1 -1.0 1.23269653667
2.1 -0.9 1.10040674351
2.1 -0.8 1.03953230712
2.1 -0.7 1.01515814515
2.1 -0.6 1.00628300582
2.1 -0.5 1.00408658438
2.1 -0.4 1.00628300582
2.1 -0.3 1.01515814515
2.1 -0.2 1.03953230712
2.1 -0.1 1.10040674351
2.1 2.6645352591e-15 1.23269653667
2.1 0.1 1.45179455674
2.1 0.2 1.69115283429
2.1 0.3 1.85802878638
2.1 0.4 1.94021629255
2.1 0.5 1.9703329047
2.1 0.6 1.97033267705
2.1 0.7 1.94021539056
2.1 0.8 1.85802643598
2.1 0.9 1.69114751032
2.1 1.0 1.45178388309
2.1 1.1 1.23267561752
2.1 1.2 1.10036143208
2.1 1.3 1.03942240938
2.1 1.4 1.01487340607
2.1 1.5 1.00552356128
2.1 1.6 1.00203912566
2.1 1.7 1.00075112076
2.1 1.8 1.00027645317
2.1 1.9 1.00010171922
2.1 2.0 1.00003742282
2.1 2.1 1.00001376741
2.1 2.2 1.00000506479
2.1 2.3 1.00000186324
2.1 2.4 1.00000068545
2.1 2.5 1.00000025216
2.1 2.6 1.00000009277
2.1 2.7 1.00000003413
2.1 2.8 1.00000001255
2.1 2.9 1.00000000462
 
2.2 -3.0 1.00006169829
2.2 -2.9 1.00016769557
2.2 -2.8 1.00045571248
2.2 -2.7 1.00123778553
2.2 -2.6 1.00335750765
2.2 -2.5 1.0090742915
2.2 -2.4 1.02428771196
2.2 -2.3 1.06337546453
2.2 -2.2 1.15535125662
2.2 -2.1 1.33329298114
2.2 -2.0 1.57596363564
2.2 -1.9 1.78645076585
2.2 -1.8 1.90778361822
2.2 -1.7 1.95990270743
2.2 -1.6 1.97358229749
2.2 -1.5 1.9599028943
2.2 -1.4 1.90778416468
2.2 -1.3 1.78645208937
2.2 -1.2 1.57596644151
2.2 -1.1 1.33329844183
2.2 -1.0 1.15536240299
2.2 -0.9 1.06340113117
2.2 -0.8 1.02435244376
2.2 -0.7 1.00924504457
2.2 -0.6 1.00381628608
2.2 -0.5 1.00247863908
2.2 -0.4 1.00381628608
2.2 -0.3 1.00924504457
2.2 -0.2 1.02435244376
2.2 -0.1 1.06340113117
2.2 2.6645352591e-15 1.15536240299
2.2 0.1 1.33329844183
2.2 0.2 1.57596644151
2.2 0.3 1.78645208937
2.2 0.4 1.90778416468
2.2 0.5 1.9599028943
2.2 0.6 1.97358229749
2.2 0.7 1.95990270743
2.2 0.8 1.90778361822
2.2 0.9 1.78645076585
2.2 1.0 1.57596363564
2.2 1.1 1.33329298114
2.2 1.2 1.15535125662
2.2 1.3 1.06337546453
2.2 1.4 1.02428771196
2.2 1.5 1.0090742915
2.2 1.6 1.00335750765
2.2 1.7 1.00123778553
2.2 1.8 1.00045571248
2.2 1.9 1.00016769557
2.2 2.0 1.00006169829
2.2 2.1 1.00002269842
2.2 2.2 1.0000083504
2.2 2.3 1.00000307196
2.2 2.4 1.00000113011
2.2 2.5 1.00000041575
2.2 2.6 1.00000015294
2.2 2.7 1.00000005627
2.2 2.8 1.0000000207
2.2 2.9 1.00000000761
 
2.3 -3.0 1.00010171922
2.3 -2.9 1.00027645317
2.3 -2.8 1.00075112076
2.3 -2.7 1.00203912566
2.3 -2.6 1.00552356127
2.3 -2.5 1.01487340606
2.3 -2.4 1.03942240935
2.3 -2.3 1.10036143199
2.3 -2.2 1.23267561722
2.3 -2.1 1.45178388196
2.3 -2.0 1.69114750611
2.3 -1.9 1.85802642219
2.3 -1.8 1.9402153497
2.3 -1.7 1.9703325625
2.3 -1.6 1.97033259331
2.3 -1.5 1.94021547177
2.3 -1.4 1.85802674028
2.3 -1.3 1.69114822664
2.3 -1.2 1.45178532648
2.3 -1.1 1.23267844834
2.3 -1.0 1.10036756441
2.3 -0.9 1.03943728365
2.3 -0.8 1.01491195038
2.3 -0.7 1.00562640736
2.3 -0.6 1.00231670758
2.3 -0.5 1.00150337073
2.3 -0.4 1.00231670758
2.3 -0.3 1.00562640736
2.3 -0.2 1.01491195038
2.3 -0.1 1.03943728365
2.3 2.6645352591e-15 1.10036756441
2.3 0.1 1.23267844834
2.3 0.2 1.45178532648
2.3 0.3 1.69114822664
2.3 0.4 1.85802674028
2.3 0.5 1.94021547177
2.3 0.6 1.97033259331
2.3 0.7 1.9703325625
2.3 0.8 1.9402153497
2.3 0.9 1.85802642219
2.3 1.0 1.69114750611
2.3 1.1 1.45178388196
2.3 1.2 1.23267561722
2.3 1.3 1.10036143199
2.3 1.4 1.03942240935
2.3 1.5 1.01487340606
2.3 1.6 1.00552356127
2.3 1.7 1.00203912566
2.3 1.8 1.00075112076
2.3 1.9 1.00027645317
2.3 2.0 1.00010171922
2.3 2.1 1.00003742282
2.3 2.2 1.00001376741
2.3 2.3 1.00000506479
2.3 2.4 1.00000186324
2.3 2.5 1.00000068545
2.3 2.6 1.00000025216
2.3 2.7 1.00000009277
2.3 2.8 1.00000003413
2.3 2.9 1.00000001255
 
2.4 -3.0 1.00016769557
2.4 -2.9 1.00045571248
2.4 -2.8 1.00123778553
2.4 -2.7 1.00335750765
2.4 -2.6 1.0090742915
2.4 -2.5 1.02428771195
2.4 -2.4 1.06337546451
2.4 -2.3 1.15535125656
2.4 -2.2 1.33329298093
2.4 -2.1 1.57596363482
2.4 -2.0 1.786450763
2.4 -1.9 1.9077836094
2.4 -1.8 1.95990268214
2.4 -1.7 1.97358222778
2.4 -1.6 1.95990270743
2.4 -1.5 1.90778368336
2.4 -1.4 1.78645094212
2.4 -1.3 1.57596401456
2.4 -1.2 1.33329371995
2.4 -1.1 1.15535276507
2.4 -1.0 1.06337893818
2.4 -0.9 1.0242964729
2.4 -0.8 1.00909740374
2.4 -0.7 1.00341962095
2.4 -0.6 1.00140589653
2.4 -0.5 1.00091184049
2.4 -0.4 1.00140589653
2.4 -0.3 1.00341962095
2.4 -0.2 1.00909740374
2.4 -0.1 1.0242964729
2.4 2.6645352591e-15 1.06337893818
2.4 0.1 1.15535276507
2.4 0.2 1.33329371995
2.4 0.3 1.57596401456
2.4 0.4 1.78645094212
2.4 0.5 1.90778368336
2.4 0.6 1.95990270743
2.4 0.7 1.97358222778
2.4 0.8 1.95990268214
2.4 0.9 1.9077836094
2.4 1.0 1.786450763
2.4 1.1 1.57596363482
2.4 1.2 1.33329298093
2.4 1.3 1.15535125656
2.4 1.4 1.06337546451
2.4 1.5 1.02428771195
2.4 1.6 1.0090742915
2.4 1.7 1.00335750765
2.4 1.8 1.00123778553
2.4 1.9 1.00045571248
2.4 2.0 1.00016769557
2.4 2.1 1.00006169829
2.4 2.2 1.00002269842
2.4 2.3 1.0000083504
2.4 2.4 1.00000307196
2.4 2.5 1.00000113011
2.4 2.6 1.00000041575
2.4 2.7 1.00000015294
2.4 2.8 1.00000005627
2.4 2.9 1.0000000207
 
2.5 -3.0 1.00027645317
2.5 -2.9 1.00075112076
2.5 -2.8 1.00203912566
2.5 -2.7 1.00552356127
2.5 -2.6 1.01487340606
2.5 -2.5 1.03942240935
2.5 -2.4 1.10036143198
2.5 -2.3 1.23267561718
2.5 -2.2 1.4517838818
2.5 -2.1 1.69114750555
2.5 -2.0 1.85802642033
2.5 -1.9 1.94021534417
2.5 -1.8 1.97033254699
2.5 -1.7 1.97033255116
2.5 -1.6 1.94021536069
2.5 -1.5 1.85802646337
2.5 -1.4 1.69114760306
2.5 -1.3 1.4517840773
2.5 -1.2 1.23267600033
2.5 -1.1 1.10036226191
2.5 -1.0 1.03942442239
2.5 -0.9 1.01487862263
2.5 -0.8 1.0055374812
2.5 -0.7 1.00207670125
2.5 -0.6 1.00085299285
2.5 -0.5 1.00055305923
2.5 -0.4 1.00085299285
2.5 -0.3 1.00207670125
2.5 -0.2 1.0055374812
2.5 -0.1 1.01487862263
2.5 2.6645352591e-15 1.03942442239
2.5 0.1 1.10036226191
2.5 0.2 1.23267600033
2.5 0.3 1.4517840773
2.5 0.4 1.69114760306
2.5 0.5 1.85802646337
2.5 0.6 1.94021536069
2.5 0.7 1.97033255116
2.5 0.8 1.97033254699
2.5 0.9 1.94021534417
2.5 1.0 1.85802642033
2.5 1.1 1.69114750555
2.5 1.2 1.4517838818
2.5 1.3 1.23267561718
2.5 1.4 1.10036143198
2.5 1.5 1.03942240935
2.5 1.6 1.01487340606
2.5 1.7 1.00552356127
2.5 1.8 1.00203912566
2.5 1.9 1.00075112076
2.5 2.0 1.00027645317
2.5 2.1 1.00010171922
2.5 2.2 1.00003742282
2.5 2.3 1.00001376741
2.5 2.4 1.00000506479
2.5 2.5 1.00000186324
2.5 2.6 1.00000068545
2.5 2.7 1.00000025216
2.5 2.8 1.00000009277
2.5 2.9 1.00000003413
 
2.6 -3.0 1.00045571248
2.6 -2.9 1.00123778553
2.6 -2.8 1.00335750765
2.6 -2.7 1.0090742915
2.6 -2.6 1.02428771195
2.6 -2.5 1.06337546451
2.6 -2.4 1.15535125656
2.6 -2.3 1.3332929809
2.6 -2.2 1.57596363471
2.6 -2.1 1.78645076262
2.6 -2.0 1.90778360821
2.6 -1.9 1.95990267871
2.6 -1.8 1.97358221835
2.6 -1.7 1.95990268214
2.6 -1.6 1.90778361822
2.6 -1.5 1.78645078686
2.6 -1.4 1.5759636861
2.6 -1.3 1.33329308091
2.6 -1.2 1.15535146071
2.6 -1.1 1.06337593462
2.6 -1.0 1.02428889763
2.6 -0.9 1.00907741946
2.6 -0.8 1.00336591422
2.6 -0.7 1.00126054018
2.6 -0.6 1.00051746702
2.6 -0.5 1.00033544739
2.6 -0.4 1.00051746702
2.6 -0.3 1.00126054018
2.6 -0.2 1.00336591422
2.6 -0.1 1.00907741946
2.6 2.6645352591e-15 1.02428889763
2.6 0.1 1.06337593462
2.6 0.2 1.15535146071
2.6 0.3 1.33329308091
2.6 0.4 1.5759636861
2.6 0.5 1.78645078686
2.6 0.6 1.90778361822
2.6 0.7 1.95990268214
2.6 0.8 1.97358221835
2.6 0.9 1.95990267871
2.6 1.0 1.90778360821
2.6 1.1 1.78645076262
2.6 1.2 1.57596363471
2.6 1.3 1.3332929809
2.6 1.4 1.15535125656
2.6 1.5 1.06337546451
2.6 1.6 1.02428771195
2.6 1.7 1.0090742915
2.6 1.8 1.00335750765
2.6 1.9 1.00123778553
2.6 2.0 1.00045571248
2.6 2.1 1.00016769557
2.6 2.2 1.00006169829
2.6 2.3 1.00002269842
2.6 2.4 1.0000083504
2.6 2.5 1.00000307196
2.6 2.6 1.00000113011
2.6 2.7 1.00000041575
2.6 2.8 1.00000015294
2.6 2.9 1.00000005627
 
2.7 -3.0 1.00075112076
2.7 -2.9 1.00203912566
2.7 -2.8 1.00552356127
2.7 -2.7 1.01487340606
2.7 -2.6 1.03942240935
2.7 -2.5 1.10036143198
2.7 -2.4 1.23267561717
2.7 -2.3 1.45178388178
2.7 -2.2 1.69114750547
2.7 -2.1 1.85802642007
2.7 -2.0 1.94021534342
2.7 -1.9 1.9703325449
2.7 -1.8 1.97033254546
2.7 -1.7 1.94021534566
2.7 -1.6 1.8580264259
2.7 -1.5 1.69114751867
2.7 -1.4 1.45178390824
2.7 -1.3 1.23267566903
2.7 -1.2 1.1003615443
2.7 -1.1 1.03942268178
2.7 -1.0 1.01487411205
2.7 -0.9 1.00552544515
2.7 -0.8 1.00204421113
2.7 -0.7 1.00076490886
2.7 -0.6 1.00031389668
2.7 -0.5 1.00020345913
2.7 -0.4 1.00031389668
2.7 -0.3 1.00076490886
2.7 -0.2 1.00204421113
2.7 -0.1 1.00552544515
2.7 2.6645352591e-15 1.01487411205
2.7 0.1 1.03942268178
2.7 0.2 1.1003615443
2.7 0.3 1.23267566903
2.7 0.4 1.45178390824
2.7 0.5 1.69114751867
2.7 0.6 1.8580264259
2.7 0.7 1.94021534566
2.7 0.8 1.97033254546
2.7 0.9 1.9703325449
2.7 1.0 1.94021534342
2.7 1.1 1.85802642007
2.7 1.2 1.69114750547
2.7 1.3 1.45178388178
2.7 1.4 1.23267561717
2.7 1.5 1.10036143198
2.7 1.6 1.03942240935
2.7 1.7 1.01487340606
2.7 1.8 1.00552356127
2.7 1.9 1.00203912566
2.7 2.0 1.00075112076
2.7 2.1 1.00027645317
2.7 2.2 1.00010171922
2.7 2.3 1.00003742282
2.7 2.4 1.00001376741
2.7 2.5 1.00000506479
2.7 2.6 1.00000186324
2.7 2.7 1.00000068545
2.7 2.8 1.00000025216
2.7 2.9 1.00000009277
 
2.8 -3.0 1.00123778553
2.8 -2.9 1.00335750765
2.8 -2.8 1.0090742915
2.8 -2.7 1.02428771195
2.8 -2.6 1.06337546451
2.8 -2.5 1.15535125656
2.8 -2.4 1.33329298089
2.8 -2.3 1.5759636347
2.8 -2.2 1.78645076257
2.8 -2.1 1.90778360805
2.8 -2.0 1.95990267825
2.8 -1.9 1.97358221707
2.8 -1.8 1.95990267871
2.8 -1.7 1.9077836094
2.8 -1.6 1.78645076585
2.8 -1.5 1.57596364165
2.8 -1.4 1.33329299443
2.8 -1.3 1.15535128418
2.8 -1.2 1.06337552813
2.8 -1.1 1.02428787241
2.8 -1.0 1.00907471483
2.8 -0.9 1.00335864536
2.8 -0.8 1.0012408651
2.8 -0.7 1.00046407049
2.8 -0.6 1.0001904016
2.8 -0.5 1.0001234042
2.8 -0.4 1.0001904016
2.8 -0.3 1.00046407049
2.8 -0.2 1.0012408651
2.8 -0.1 1.00335864536
2.8 2.6645352591e-15 1.00907471483
2.8 0.1 1.02428787241
2.8 0.2 1.06337552813
2.8 0.3 1.15535128418
2.8 0.4 1.33329299443
2.8 0.5 1.57596364165
2.8 0.6 1.78645076585
2.8 0.7 1.9077836094
2.8 0.8 1.95990267871
2.8 0.9 1.97358221707
2.8 1.0 1.95990267825
2.8 1.1 1.90778360805
2.8 1.2 1.78645076257
2.8 1.3 1.5759636347
2.8 1.4 1.33329298089
2.8 1.5 1.15535125656
2.8 1.6 1.06337546451
2.8 1.7 1.02428771195
2.8 1.8 1.0090742915
2.8 1.9 1.00335750765
2.8 2.0 1.00123778553
2.8 2.1 1.00045571248
2.8 2.2 1.00016769557
2.8 2.3 1.00006169829
2.8 2.4 1.00002269842
2.8 2.5 1.0000083504
2.8 2.6 1.00000307196
2.8 2.7 1.00000113011
2.8 2.8 1.00000041575
2.8 2.9 1.00000015294
 
2.9 -3.0 1.00203912566
2.9 -2.9 1.00552356127
2.9 -2.8 1.01487340606
2.9 -2.7 1.03942240935
2.9 -2.6 1.10036143198
2.9 -2.5 1.23267561717
2.9 -2.4 1.45178388178
2.9 -2.3 1.69114750546
2.9 -2.2 1.85802642004
2.9 -2.1 1.94021534332
2.9 -2.0 1.97033254461
2.9 -1.9 1.97033254469
2.9 -1.8 1.94021534362
2.9 -1.7 1.85802642083
2.9 -1.6 1.69114750724
2.9 -1.5 1.45178388536
2.9 -1.4 1.23267562419
2.9 -1.3 1.10036144718
2.9 -1.2 1.03942244622
2.9 -1.1 1.0148735016
2.9 -1.0 1.00552381623
2.9 -0.9 1.00203981391
2.9 -0.8 1.0007529868
2.9 -0.7 1.00028152076
2.9 -0.6 1.00011548943
2.9 -0.5 1.00007484843
2.9 -0.4 1.00011548943
2.9 -0.3 1.00028152076
2.9 -0.2 1.0007529868
2.9 -0.1 1.00203981391
2.9 2.6645352591e-15 1.00552381623
2.9 0.1 1.0148735016
2.9 0.2 1.03942244622
2.9 0.3 1.10036144718
2.9 0.4 1.23267562419
2.9 0.5 1.45178388536
2.9 0.6 1.69114750724
2.9 0.7 1.85802642083
2.9 0.8 1.94021534362
2.9 0.9 1.97033254469
2.9 1.0 1.97033254461
2.9 1.1 1.94021534332
2.9 1.2 1.85802642004
2.9 1.3 1.69114750546
2.9 1.4 1.45178388178
2.9 1.5 1.23267561717
2.9 1.6 1.10036143198
2.9 1.7 1.03942240935
2.9 1.8 1.01487340606
2.9 1.9 1.00552356127
2.9 2.0 1.00203912566
2.9 2.1 1.00075112076
2.9 2.2 1.00027645317
2.9 2.3 1.00010171922
2.9 2.4 1.00003742282
2.9 2.5 1.00001376741
2.9 2.6 1.00000506479
2.9 2.7 1.00000186324
2.9 2.8 1.00000068545
2.9 2.9 1.00000025216
 


==> plots/c2hi_part-charge/part-charge-low_N_26_150.dat <==
0.000000000000000000e+00 8.169861224358585527e-01 4.176506000104927452e+00 4.293036427005602285e+00 5.713471429386114409e+00
1.653654983030040104e-01 8.167165627342347634e-01 4.175708303494177542e+00 4.293805203892073763e+00 5.713769908916138007e+00
3.307309966060079653e-01 8.159174364158514603e-01 4.173335799686656244e+00 4.296067488435918236e+00 5.714679254797196961e+00
4.960964949090119203e-01 8.146213084694895468e-01 4.169435717215888459e+00 4.299693289608403468e+00 5.716249664498567640e+00
6.614619932120160417e-01 8.128852922471969666e-01 4.164078661568780149e+00 4.304476609911429108e+00 5.718559416626739278e+00
8.268274915150202187e-01 8.107660408985670752e-01 4.157419055079317971e+00 4.310119216054872027e+00 5.721695668928427736e+00
9.921929898180243956e-01 8.083441121344445701e-01 4.149660440577342513e+00 4.316262575072497221e+00 5.725732853773395803e+00
1.157558488121028129e+00 8.057119644656509649e-01 4.141084018692054336e+00 4.322449977201857862e+00 5.730754021740144921e+00
1.322923986424031861e+00 8.029612210715901810e-01 4.132016436643315416e+00 4.328242766627026228e+00 5.736779558217056874e+00
1.488289484727035594e+00 8.001696193857681383e-01 4.122741864287818636e+00 4.333236634590753589e+00 5.743851864659877293e+00
1.653654983030039327e+00 7.974100621141579914e-01 4.113545162662015642e+00 4.337058641011614313e+00 5.751986117409094490e+00
1.819020481333043060e+00 7.947553894970031951e-01 4.104523817834646593e+00 4.339550481124662795e+00 5.761170294939264025e+00
1.984385979636046793e+00 7.922528245030990846e-01 4.095643987101061256e+00 4.340702164956172560e+00 5.771401006987034066e+00
2.149751477939050748e+00 7.899689206743143455e-01 4.086868002212559858e+00 4.340623931639385980e+00 5.782539129151896162e+00
2.315116976242054481e+00 7.879993393148218006e-01 4.077994177240622520e+00 4.339616328083385710e+00 5.794390139165519926e+00
2.480482474545058214e+00 7.863760636732947118e-01 4.068815766491187702e+00 4.338075450297953495e+00 5.806732703480675717e+00
2.645847972848061946e+00 7.851131354906664139e-01 4.059175620254650951e+00 4.336278784242580286e+00 5.819432444105398616e+00
2.811213471151065679e+00 7.842418966508659661e-01 4.048830154839406781e+00 4.334645503709172232e+00 5.832282429053694983e+00
2.976578969454069412e+00 7.837801375173292229e-01 4.037508925961898143e+00 4.333596547621732853e+00 5.845114373313855971e+00
3.141944467757073145e+00 7.836937999590868342e-01 4.025231153919053284e+00 4.333329483985401964e+00 5.857745546701113248e+00
3.307309966060076878e+00 7.839572149084442776e-01 4.012024051054524421e+00 4.333980230027858482e+00 5.870038488696689427e+00
3.472675464363080611e+00 7.844816999148458425e-01 3.998160218523632459e+00 4.335500327155942912e+00 5.881857739186075129e+00
3.638040962666084344e+00 7.851901178350280119e-01 3.983998724677522141e+00 4.337706235159741297e+00 5.893104907162005190e+00
3.803406460969088076e+00 7.860621480518750204e-01 3.969884542870820709e+00 4.340367156191016207e+00 5.903686137732805150e+00
3.968771959272091809e+00 7.869776597574174026e-01 3.956290346076735354e+00 4.343091554343737393e+00 5.913640424655355332e+00
4.134137457575095986e+00 7.879447060536299841e-01 3.943607594375298397e+00 4.345520426961622107e+00 5.922927257417653024e+00
4.299502955878099719e+00 7.889188932707598134e-01 3.932073326468692009e+00 4.347333275423683752e+00 5.931674489620824886e+00
4.464868454181103452e+00 7.898818705485644021e-01 3.921995563939463469e+00 4.348336943556201817e+00 5.939785606720715982e+00
4.630233952484107185e+00 7.908421406143426591e-01 3.913353803189741686e+00 4.348406391832332574e+00 5.947397649125164776e+00
4.795599450787110918e+00 7.918556475030973374e-01 3.906120338471364306e+00 4.347632033265449891e+00 5.954391965519254093e+00
4.960964949090114651e+00 7.929090459668601820e-01 3.900143554199066109e+00 4.346146515571460256e+00 5.960800869016436465e+00
5.126330447393118384e+00 7.939938272707867117e-01 3.895100600445065897e+00 4.344314238810794926e+00 5.966591318207381534e+00
5.291695945696122116e+00 7.950943836272124088e-01 3.890794100814283230e+00 4.342365839849751552e+00 5.971745660397225208e+00
5.457061443999125849e+00 7.962151878801301264e-01 3.887026349486414567e+00 4.340598634161395353e+00 5.976159813066826310e+00
5.622426942302129582e+00 7.973263131292444017e-01 3.883555532906075580e+00 4.339385266405781039e+00 5.979732872007851974e+00
5.787792440605133315e+00 7.983629551374347155e-01 3.880250718268491106e+00 4.338959223034458468e+00 5.982427087815915812e+00
5.953157938908137048e+00 7.992232576396789412e-01 3.877103756073712937e+00 4.339480848654698519e+00 5.984192121657208929e+00
6.118523437211140781e+00 7.998910180837717210e-01 3.873949964943804503e+00 4.340991176812083907e+00 5.985167823933657871e+00
6.283888935514144514e+00 8.002662050302982166e-01 3.870925924149485997e+00 4.343425948568178541e+00 5.985381905760592147e+00
6.449254433817148247e+00 8.002504324907222522e-01 3.868160193621918985e+00 4.346726318192213334e+00 5.984863038955788639e+00
6.614619932120151979e+00 7.998033441727889770e-01 3.865740215211583397e+00 4.350723873449490853e+00 5.983732550207211176e+00
6.779985430423155712e+00 7.988564502996712280e-01 3.863906582895409336e+00 4.355207245481081735e+00 5.982029704176055063e+00
6.945350928726159445e+00 7.974577416804338181e-01 3.862774410414093751e+00 4.359925217734620162e+00 5.979842612865127194e+00
7.110716427029163178e+00 7.956215950967714390e-01 3.862444960877244426e+00 4.364727479735913462e+00 5.977205946851724683e+00
7.276081925332166911e+00 7.933021348762350211e-01 3.862994803983308856e+00 4.369529700935321337e+00 5.974173342646847296e+00
7.441447423635170644e+00 7.905925149933019647e-01 3.864388658223796291e+00 4.374234685375155252e+00 5.970784123726609494e+00
7.606812921938174377e+00 7.875136062241469004e-01 3.866745128669093923e+00 4.378591996798408381e+00 5.967149250478458455e+00
7.772178420241178110e+00 7.841928634446486690e-01 3.869870829589800110e+00 4.382700263402743879e+00 5.963236025543309893e+00
7.937543918544181842e+00 7.807455774039341323e-01 3.873692976989310477e+00 4.386448557508918711e+00 5.959112869838037341e+00
8.102909416847186463e+00 7.772185033967451417e-01 3.878324384407194625e+00 4.389654070424034771e+00 5.954803023212045687e+00
8.268274915150190196e+00 7.737115008149586526e-01 3.883731990463168859e+00 4.392232284749005622e+00 5.950324205068898031e+00
8.433640413453193929e+00 7.703260405068617089e-01 3.889930507121384551e+00 4.393994913693973103e+00 5.945748519400334331e+00
8.599005911756197662e+00 7.671476130981700337e-01 3.896803637897476413e+00 4.394909191035425877e+00 5.941139538311967172e+00
8.764371410059201395e+00 7.642834669618961962e-01 3.904312261655329408e+00 4.394785421068098330e+00 5.936618830291562787e+00
8.929736908362205128e+00 7.619035999529920611e-01 3.912226609127746002e+00 4.393558810670596948e+00 5.932310959894715019e+00
9.095102406665208861e+00 7.600140538128403733e-01 3.920773267314721089e+00 4.390960610686661880e+00 5.928252047570920169e+00
9.260467904968212594e+00 7.586875557737235987e-01 3.929729043210110184e+00 4.387011610277159690e+00 5.924571769960035539e+00
9.425833403271216326e+00 7.580152506499678866e-01 3.938838417781779899e+00 4.381758641918827024e+00 5.921387668805610183e+00
9.591198901574220059e+00 7.580526079992299104e-01 3.947886420482618064e+00 4.375304261849326082e+00 5.918756688879568628e+00
9.756564399877223792e+00 7.587283409969657333e-01 3.956704092599784506e+00 4.367908976800165988e+00 5.916658568982236410e+00
9.921929898180227525e+00 7.600247593637268206e-01 3.965017804627314124e+00 4.359794806421033009e+00 5.915162609235910196e+00
1.008729539648323126e+01 7.618075840100246854e-01 3.972818063396160060e+00 4.351126937812512807e+00 5.914247394789093448e+00
1.025266089478623499e+01 7.639652638801472939e-01 3.980075797603444876e+00 4.342124334243202100e+00 5.913834584710794928e+00
1.041802639308923872e+01 7.663680766518008447e-01 3.986707634076104512e+00 4.333107795366577975e+00 5.913816474821028457e+00
1.058339189139224246e+01 7.688726607103349986e-01 3.992915201845212536e+00 4.324096331760316048e+00 5.914115787116919876e+00
1.074875738969524619e+01 7.714474947478143774e-01 3.998636023100088366e+00 4.315225952954514277e+00 5.914690511158936737e+00
1.091412288799824992e+01 7.740417699612214264e-01 4.003807970523698856e+00 4.306720223523459623e+00 5.915430018487391806e+00
1.107948838630125366e+01 7.766232369015214632e-01 4.008527838003302257e+00 4.298492100418869200e+00 5.916356807692456421e+00
1.124485388460425739e+01 7.791882279988389115e-01 4.012750931441293467e+00 4.290607529198981140e+00 5.917453294870516523e+00
1.141021938290726112e+01 7.817644641797334426e-01 4.016427140241569660e+00 4.283215309447593988e+00 5.918593070085151453e+00
1.157558488121026485e+01 7.843793928978669561e-01 4.019665108072718596e+00 4.276263977863045795e+00 5.919691505499364403e+00
1.174095037951326859e+01 7.870538613345577916e-01 4.022280634567352742e+00 4.270005349532157268e+00 5.920660139204977135e+00
1.190631587781627232e+01 7.897300846544164088e-01 4.024548095256842650e+00 4.264232351984754033e+00 5.921489452975984946e+00
1.207168137611927605e+01 7.924623919771266456e-01 4.026388980838544462e+00 4.258886763367618400e+00 5.922261848846662069e+00
1.223704687442227979e+01 7.952000815570938741e-01 4.027891004234916750e+00 4.254037601090733034e+00 5.922871298235847348e+00
1.240241237272528352e+01 7.979550652724526350e-01 4.028929016486624270e+00 4.249707999363112165e+00 5.923407904022838899e+00
1.256777787102828725e+01 8.006357431794987045e-01 4.029518181546706046e+00 4.245889529343196855e+00 5.923956531044117568e+00
1.273314336933129098e+01 8.031888194384586566e-01 4.029613772757356216e+00 4.242528608163169679e+00 5.924668784673466249e+00
1.289850886763429472e+01 8.055342929991307077e-01 4.029251828726948759e+00 4.239611067477625284e+00 5.925602795713436066e+00
1.306387436593729845e+01 8.076334654014420966e-01 4.028356972184619522e+00 4.237144536959680963e+00 5.926865010236416431e+00
1.322923986424030218e+01 8.094756139836956077e-01 4.026933744620157185e+00 4.235081833074863411e+00 5.928508792943427252e+00
1.339460536254330592e+01 8.110480407411843062e-01 4.025001921264781402e+00 4.233407312833639580e+00 5.930542709612979024e+00
1.355997086084630965e+01 8.123673256223467032e-01 4.022509385063028020e+00 4.232165383894907151e+00 5.932957889687058284e+00
1.372533635914931338e+01 8.134404256736368355e-01 4.019617832380555811e+00 4.231090808341097187e+00 5.935850917684738270e+00
1.389070185745231711e+01 8.142642486770044208e-01 4.016280224648629549e+00 4.230268963527447745e+00 5.939186547033009411e+00
1.405606735575532085e+01 8.148703038193152448e-01 4.012647831159972256e+00 4.229546269536746728e+00 5.942935579167777149e+00
1.422143285405832458e+01 8.152412230924734882e-01 4.008649948164388022e+00 4.229238711434796016e+00 5.946870100774542145e+00
1.438679835236132831e+01 8.153860553080822804e-01 4.004358995072192506e+00 4.229252188892901998e+00 5.951002743962172659e+00
1.455216385066433205e+01 8.152589293769634260e-01 3.999903770684861026e+00 4.229545397373144944e+00 5.955291885555565656e+00
1.471752934896733578e+01 8.148665798291214735e-01 3.995234080991302505e+00 4.230375568162315858e+00 5.959523753756425180e+00
1.488289484727033951e+01 8.141226536535666192e-01 3.990773398303710806e+00 4.231359202466855152e+00 5.963744728055832667e+00
1.504826034557334324e+01 8.129752433459220828e-01 3.986596746521849255e+00 4.232430178896239070e+00 5.967997813449999356e+00
1.521362584387634698e+01 8.113939638794420706e-01 3.982802791340457560e+00 4.233633628530053983e+00 5.972169598200959051e+00
1.537899134217935071e+01 8.093604326516590231e-01 3.979508358500551068e+00 4.234719066991716296e+00 5.976412123549073030e+00
1.554435684048235444e+01 8.069095701969641876e-01 3.976830464330603832e+00 4.235467862179030263e+00 5.980792084754934734e+00
1.570972233878535818e+01 8.040661310524852556e-01 3.974774987683979077e+00 4.235892715577263878e+00 5.985266146940595000e+00
1.587508783708836191e+01 8.007728319009381757e-01 3.973200082863861837e+00 4.236117946170231185e+00 5.989909120161383882e+00
1.604045333539136564e+01 7.970607025188396477e-01 3.972057431379268699e+00 4.236201944475687320e+00 5.994679902617352063e+00
1.620581883369436937e+01 7.929861121400559876e-01 3.971333669482198125e+00 4.236133962351339655e+00 5.999546236965634272e+00
1.637118433199737311e+01 7.885379167369847009e-01 3.970977553076352695e+00 4.235927264099238698e+00 6.004557247034839840e+00
1.653654983030037684e+01 7.838585852005768295e-01 3.970912550150158538e+00 4.235545321053034939e+00 6.009683524603254057e+00
1.670191532860338057e+01 7.789944182539279005e-01 3.971082778070834429e+00 4.235067984628146931e+00 6.014854800171374194e+00
1.686728082690638431e+01 7.741513193324887077e-01 3.971288218205109022e+00 4.234510133609097338e+00 6.020050310111253467e+00
1.703264632520938804e+01 7.694529216097480973e-01 3.971311932509941300e+00 4.234010670400138565e+00 6.025224456900518888e+00
1.719801182351239177e+01 7.650127877897765494e-01 3.970882579339017227e+00 4.233643362790854070e+00 6.030461251666945799e+00
1.736337732181539550e+01 7.609382712391418169e-01 3.970051466523489836e+00 4.233272288381837889e+00 6.035737955607485716e+00
1.752874282011839924e+01 7.573585853243568478e-01 3.968383723098996008e+00 4.233210490236928969e+00 6.041047183243668961e+00
1.769410831842140297e+01 7.542940348554142416e-01 3.965941898299555568e+00 4.233307247981539234e+00 6.046456800894587147e+00
1.785947381672440670e+01 7.517771670665738259e-01 3.962597350956674980e+00 4.233731085901522917e+00 6.051894378224441873e+00
1.802483931502741044e+01 7.498208537219810399e-01 3.958249944973692980e+00 4.234333380743191100e+00 6.057595802806159391e+00
1.819020481333041417e+01 7.484606362148179537e-01 3.952985334289840225e+00 4.235041605869750647e+00 6.063512405959338381e+00
1.835557031163341790e+01 7.477241316125728954e-01 3.946743163122906850e+00 4.235911048811617619e+00 6.069621638865588586e+00
1.852093580993642163e+01 7.475699299307849710e-01 3.939779503225323332e+00 4.236767946180998834e+00 6.075882603153072381e+00
1.868630130823942537e+01 7.480302849137583365e-01 3.931781987975414783e+00 4.237679581244981897e+00 6.082508128436126427e+00
1.885166680654242910e+01 7.490806228422013380e-01 3.922872945450867732e+00 4.238605331559307743e+00 6.089441082794711413e+00
1.901703230484543283e+01 7.506701544268107318e-01 3.913281263403821431e+00 4.239359831584451399e+00 6.096688733302011443e+00
1.918239780314843657e+01 7.527385426526673751e-01 3.903358710423709965e+00 4.239584678793479000e+00 6.104318050899163239e+00
1.934776330145144030e+01 7.552204338437427111e-01 3.893159253109341744e+00 4.239213441421943784e+00 6.112406854417370639e+00
1.951312879975444403e+01 7.579427398694595919e-01 3.883199671837747502e+00 4.237989881391504454e+00 6.120867689686291691e+00
1.967849429805744776e+01 7.608894194310655834e-01 3.873621639796493543e+00 4.236020718679510466e+00 6.129468204831457712e+00
1.984385979636045150e+01 7.639084592021183617e-01 3.864365412918792320e+00 4.233430861546382928e+00 6.138295248983840047e+00
2.000922529466345523e+01 7.669065892419230090e-01 3.855796051284439141e+00 4.230217355320481154e+00 6.147079986677024266e+00
2.017459079296645896e+01 7.698570969931477492e-01 3.847891029340885893e+00 4.226450485479373853e+00 6.155801370545112228e+00
2.033995629126946270e+01 7.726513074570833250e-01 3.840803548572614190e+00 4.222213195946784126e+00 6.164331930171705665e+00
2.050532178957246643e+01 7.752831715471701912e-01 3.834452440125986072e+00 4.217746463951481672e+00 6.172517906287771972e+00
2.067068728787547016e+01 7.776599690447876245e-01 3.829173155617055180e+00 4.212710784526368712e+00 6.180456072486764540e+00
2.083605278617847389e+01 7.797393635770000220e-01 3.824970037657176469e+00 4.207500544075054805e+00 6.187790036151279871e+00
2.100141828448147763e+01 7.815528143446091036e-01 3.821723340932968505e+00 4.202259348776376413e+00 6.194464477239797873e+00
2.116678378278448136e+01 7.830778170461869525e-01 3.819417333816706339e+00 4.196972698922278866e+00 6.200532131380541045e+00
2.133214928108748509e+01 7.843461108676219595e-01 3.817804816624242648e+00 4.191835874576553600e+00 6.206013179026964366e+00
2.149751477939048883e+01 7.853128112089229340e-01 3.816815485680814746e+00 4.187215853110481945e+00 6.210655831091223433e+00
2.166288027769349256e+01 7.860163655520491233e-01 3.816239090995314776e+00 4.183202547999510301e+00 6.214541976587566019e+00
2.182824577599649629e+01 7.864640715735924381e-01 3.816152629017563136e+00 4.179902541347717104e+00 6.217480739276595614e+00
2.199361127429950002e+01 7.865796950993675374e-01 3.816579261896058561e+00 4.177162311895145308e+00 6.219678712440543933e+00
2.215897677260250376e+01 7.863628074735902196e-01 3.817763652263776120e+00 4.174790731011635003e+00 6.221082790705607657e+00
2.232434227090550749e+01 7.857728692438887830e-01 3.819928452131254204e+00 4.172796238493528875e+00 6.221502421702132857e+00
2.248970776920851122e+01 7.848126930364055509e-01 3.822992297368898562e+00 4.171057335395447652e+00 6.221137655872428063e+00
2.265507326751151496e+01 7.834666399292290473e-01 3.826677247631236067e+00 4.169881862427460284e+00 6.219974231765320383e+00
2.282043876581451869e+01 7.818542194067678031e-01 3.831135665723981454e+00 4.168820773367627019e+00 6.218189323291104742e+00
2.298580426411752242e+01 7.799187302076191486e-01 3.836195657447106999e+00 4.168133972507479967e+00 6.215751621627521040e+00
2.315116976242052615e+01 7.776424720587378214e-01 3.842054774717692744e+00 4.167370386885592914e+00 6.212932348106327218e+00
2.331653526072352989e+01 7.750523719107621501e-01 3.848810433299941103e+00 4.166738237805909684e+00 6.209398938711037985e+00
2.348190075902653362e+01 7.722653495736078177e-01 3.856205413435036533e+00 4.166193675947486241e+00 6.205335542734276011e+00
2.364726625732953735e+01 7.693550400503220699e-01 3.864177690732941706e+00 4.165663928668630334e+00 6.200803322224027525e+00
2.381263175563254109e+01 7.665096940819714488e-01 3.872523877657397584e+00 4.165412195423260577e+00 6.195554214515761160e+00
2.397799725393554482e+01 7.637268100760857825e-01 3.881119006001422456e+00 4.165370714091468862e+00 6.189783451573651618e+00
2.414336275223854855e+01 7.612107345137728576e-01 3.889673697001199137e+00 4.165537125566470600e+00 6.183578424752377067e+00
2.430872825054155228e+01 7.588744532824448497e-01 3.898009263757490572e+00 4.166152311306291267e+00 6.176963953635286053e+00
2.447409374884455602e+01 7.568865400493887119e-01 3.905987742694054354e+00 4.166960266215816056e+00 6.170165433220041074e+00
2.463945924714755975e+01 7.551856758957150584e-01 3.913217118089784119e+00 4.168305604870796266e+00 6.163291583588446088e+00
2.480482474545056348e+01 7.538998329344369642e-01 3.919739807994278458e+00 4.169727589287200331e+00 6.156632752526714825e+00
2.497019024375356722e+01 7.529917359570619251e-01 3.925513077131579820e+00 4.171351634912157991e+00 6.150143535072423617e+00
2.513555574205657095e+01 7.526183492109829176e-01 3.930296786757818239e+00 4.172906705425576845e+00 6.144178142011021748e+00
2.530092124035957468e+01 7.526937848997286018e-01 3.934293471502599893e+00 4.174070216786125442e+00 6.138942510520192464e+00
2.546628673866257841e+01 7.532636138774414514e-01 3.937404075696893102e+00 4.174692482860140608e+00 6.134639811557212496e+00
2.563165223696558215e+01 7.542586234536950984e-01 3.939776819648887596e+00 4.174599943573449323e+00 6.131364597527785065e+00
2.579701773526858588e+01 7.558015394333554848e-01 3.941526818583820369e+00 4.173255838604633894e+00 6.129415787696309792e+00
2.596238323357158961e+01 7.577720319662593074e-01 3.942523744440449285e+00 4.171073674909424156e+00 6.128630533028569083e+00
2.612774873187459335e+01 7.602219320623369025e-01 3.942768144064981328e+00 4.167856246536509879e+00 6.129153661623141680e+00
2.629311423017759708e+01 7.630640029170976391e-01 3.942703166217638611e+00 4.163379787540455901e+00 6.130853027472035421e+00
2.645847972848060081e+01 7.662833734559837406e-01 3.942078624883170956e+00 4.157866046386671677e+00 6.133771939200716616e+00
2.662384522678360455e+01 7.698076286031894089e-01 3.941095591651142094e+00 4.151471655740373023e+00 6.137625107637830979e+00
2.678921072508660828e+01 7.734857640510408583e-01 3.939883361224051583e+00 4.144223531161496332e+00 6.142407326855503946e+00
2.695457622338961201e+01 7.771733085423920828e-01 3.938556316668411661e+00 4.136396990077684244e+00 6.147873367628512220e+00
2.711994172169261574e+01 7.807300648694435186e-01 3.936945343150793697e+00 4.128435441134106654e+00 6.153889133397330014e+00
2.728530721999561948e+01 7.840050806312015563e-01 3.935566190875094517e+00 4.120111884039915573e+00 6.160316826661178524e+00
2.745067271829862321e+01 7.870133306532626216e-01 3.934215097327268928e+00 4.111700960239065950e+00 6.167070593678738000e+00
2.761603821660162694e+01 7.896557144631355385e-01 3.933028367598146779e+00 4.103117880046535326e+00 6.174198019498071233e+00
2.778140371490463068e+01 7.918966191334655402e-01 3.931854488187162211e+00 4.094785872871577581e+00 6.181463001152518899e+00
2.794676921320763441e+01 7.934964359402019163e-01 3.930966016677685193e+00 4.086670369649945123e+00 6.188867158863019746e+00
2.811213471151063814e+01 7.946347690153822141e-01 3.930245273864241273e+00 4.078924878085693706e+00 6.196195059981825182e+00
2.827750020981364187e+01 7.950772596712675222e-01 3.929651818132643637e+00 4.071741569166118069e+00 6.203529333853410321e+00
2.844286570811664561e+01 7.948597173115010683e-01 3.929216665701411149e+00 4.065116158694112691e+00 6.210807439067893121e+00
2.860823120641964934e+01 7.939542687913103691e-01 3.929092422426222697e+00 4.059129252539939614e+00 6.217824037047104291e+00
2.877359670472265307e+01 7.926186271565571761e-01 3.928998491122449366e+00 4.053359192051612325e+00 6.225023670586335101e+00
2.893896220302565681e+01 7.906730994530426493e-01 3.928721289527492111e+00 4.048780119209870243e+00 6.231825472916719733e+00
2.910432770132866054e+01 7.884402208701479786e-01 3.928342180464932110e+00 4.044717195175037361e+00 6.238500384853571390e+00
2.926969319963166427e+01 7.859444100221494311e-01 3.927829108688450255e+00 4.041148270985711832e+00 6.245078191988631566e+00
2.943505869793466800e+01 7.831078471618412307e-01 3.927308434856765729e+00 4.038079692923209230e+00 6.251504007135020302e+00
2.960042419623767174e+01 7.800194861534909263e-01 3.926576581782303066e+00 4.035694735377280296e+00 6.257709179211126127e+00
2.976578969454067547e+01 7.768385909388224597e-01 3.925650096317573112e+00 4.033985074108695557e+00 6.263526221619372336e+00
2.993115519284367920e+01 7.734723626665196416e-01 3.924561369523406285e+00 4.032788494019764691e+00 6.269177757273839191e+00
3.009652069114668294e+01 7.701161810235435112e-01 3.923246545871970081e+00 4.031941070596364973e+00 6.274696186498688100e+00
3.026188618944968667e+01 7.668081981283321191e-01 3.921729505715912278e+00 4.031293792860337177e+00 6.280168487789969056e+00
3.042725168775269040e+01 7.635529949431628660e-01 3.919850051326388751e+00 4.031190508785440940e+00 6.285406429884046631e+00
3.059261718605569413e+01 7.606522058325000391e-01 3.917289638587212686e+00 4.031765020196619531e+00 6.290293120662411752e+00
3.075798268435869787e+01 7.581525221190883457e-01 3.914137319005289939e+00 4.032709496303611196e+00 6.295000648075090410e+00
3.092334818266170160e+01 7.559471439333116383e-01 3.911068114084148117e+00 4.033305988378412366e+00 6.299678739212565937e+00
3.108871368096470533e+01 7.542067230712032888e-01 3.907333318845222170e+00 4.034286880261216623e+00 6.304173063385585252e+00
3.125407917926770907e+01 7.527835338681716504e-01 3.903070851899903104e+00 4.035658653697511866e+00 6.308486945949317359e+00
3.141944467757071280e+01 7.518278785911260975e-01 3.898287769520254464e+00 4.037225778869055759e+00 6.312658558153418475e+00
3.158481017587371653e+01 7.513238267219446431e-01 3.892495321430670785e+00 4.039594098839144110e+00 6.316586737740299995e+00
3.175017567417672026e+01 7.511645054869473537e-01 3.886337625116371708e+00 4.042244414124489538e+00 6.320253439486842595e+00
3.191554117247972400e+01 7.514377088024466467e-01 3.879675964003579836e+00 4.045229810171570684e+00 6.323656500607066633e+00
3.208090667078273128e+01 7.518733537717282589e-01 3.872962145474282636e+00 4.048323392511662178e+00 6.326841091137003659e+00
3.224627216908573502e+01 7.526571703840487793e-01 3.865885858763217442e+00 4.051407296612110187e+00 6.330049656409454606e+00
3.241163766738873875e+01 7.534769297863249671e-01 3.858772397469607984e+00 4.054631886207437752e+00 6.333118767978852759e+00
3.257700316569174248e+01 7.543611600940219875e-01 3.851915103691509579e+00 4.057693228559125842e+00 6.336030488412506045e+00
3.274236866399474621e+01 7.551916705285953713e-01 3.844768928685731169e+00 4.061350762653868962e+00 6.338688618263860874e+00
3.290773416229774995e+01 7.560767459258865841e-01 3.837261860225370746e+00 4.065207195157984899e+00 6.341454178293316701e+00
3.307309966060075368e+01 7.567858929185982131e-01 3.829502605847952434e+00 4.069497908955439058e+00 6.344213571477554936e+00
3.323846515890375741e+01 7.575273860665820980e-01 3.821667383518064121e+00 4.074063150031146385e+00 6.346742059303887018e+00
3.340383065720676115e+01 7.580712838661938235e-01 3.813714415444679595e+00 4.079063601141523776e+00 6.349150678353342236e+00
3.356919615550976488e+01 7.584326557026527249e-01 3.805999880146621273e+00 4.084259880787173280e+00 6.351307562196322642e+00
3.373456165381276861e+01 7.588486989157082752e-01 3.798863925026923383e+00 4.089019434973537592e+00 6.353267920044131323e+00
3.389992715211577234e+01 7.591454805793294014e-01 3.792439503721635852e+00 4.093483737927245514e+00 6.354931256960385966e+00
3.406529265041877608e+01 7.594369070488133922e-01 3.786543839524283861e+00 4.097845039403895662e+00 6.356174193496410219e+00
3.423065814872177981e+01 7.598499522591625199e-01 3.781340531695531748e+00 4.101705829321137919e+00 6.357103666537925690e+00
3.439602364702478354e+01 7.601651738534012104e-01 3.776661042418197667e+00 4.105488135688105444e+00 6.357685628276614764e+00
3.456138914532778728e+01 7.607315691129197255e-01 3.772206935547044893e+00 4.109442677205286110e+00 6.357618798760265477e+00
3.472675464363079101e+01 7.611785617103472568e-01 3.768335499976889214e+00 4.113738781663982991e+00 6.356747137662389413e+00
3.489212014193379474e+01 7.615394781266724422e-01 3.765232010026501985e+00 4.117790259058151214e+00 6.355438234177358758e+00
3.505748564023679847e+01 7.618422312712778144e-01 3.763316710509012619e+00 4.121150875970608141e+00 6.353690163965446835e+00
3.522285113853980221e+01 7.620292402700499235e-01 3.762485054397485484e+00 4.124024259057290642e+00 6.351461428275420928e+00
3.538821663684280594e+01 7.620863430555531171e-01 3.762623447850732106e+00 4.126482191774558217e+00 6.348807999538765401e+00
3.555358213514580967e+01 7.619501544158321371e-01 3.763783666144514761e+00 4.128506977528025423e+00 6.345759184297712352e+00
3.571894763344881341e+01 7.616269223411993305e-01 3.765756687351105025e+00 4.130534119412466509e+00 6.342082253352650412e+00
3.588431313175181714e+01 7.610862766630579479e-01 3.768277003822918303e+00 4.132727880532763187e+00 6.337908821449417474e+00
3.604967863005482087e+01 7.602895994554728087e-01 3.771242351899058320e+00 4.134929602179044039e+00 6.333538428898696893e+00
3.621504412835782460e+01 7.594057211857370149e-01 3.774777210589497223e+00 4.137060716994842124e+00 6.328756333573121395e+00
3.638040962666082834e+01 7.585270541444514292e-01 3.778910771486412745e+00 4.138309815234135769e+00 6.324252341314371861e+00
3.654577512496383207e+01 7.574100544456023876e-01 3.783765840914000478e+00 4.139164322280557862e+00 6.319659764399581547e+00
3.671114062326683580e+01 7.562677048077213193e-01 3.789033944426818401e+00 4.139529539830712146e+00 6.315168792852805524e+00
3.687650612156983954e+01 7.551087326602357042e-01 3.794481394041933520e+00 4.139710904737661679e+00 6.310698950364064252e+00
3.704187161987284327e+01 7.539605364930850318e-01 3.800528093983645661e+00 4.139107625701923254e+00 6.306403725564603491e+00
3.720723711817584700e+01 7.528869007224807675e-01 3.806741132754881463e+00 4.137884268439297131e+00 6.302487679834825940e+00
3.737260261647885073e+01 7.521473530540543351e-01 3.812809315667951893e+00 4.136253107368565551e+00 6.298790205658626462e+00
3.753796811478185447e+01 7.515715537845222283e-01 3.819210557589404864e+00 4.133664229730636741e+00 6.295553640685850993e+00
3.770333361308485820e+01 7.512053751535944235e-01 3.825530896670917613e+00 4.130462221043615045e+00 6.292801488976968116e+00
3.786869911138786193e+01 7.510422448742306578e-01 3.831952805280227192e+00 4.126517432435256261e+00 6.290487499321764986e+00
3.803406460969086567e+01 7.511715121063593514e-01 3.838220087134688541e+00 4.121845570500244804e+00 6.288762812243884781e+00
3.819943010799386940e+01 7.516525780301748227e-01 3.844187566053016258e+00 4.116625836908569980e+00 6.287534001047978549e+00
3.836479560629687313e+01 7.524225600443699147e-01 3.849824494822517540e+00 4.110926264229057381e+00 6.286826663007433424e+00
3.853016110459987686e+01 7.536349269916164939e-01 3.854658036185059089e+00 4.104919384457262233e+00 6.286787634522553958e+00
3.869552660290288060e+01 7.552302332991328582e-01 3.858892221358314334e+00 4.098504947216992989e+00 6.287372580331756389e+00
3.886089210120588433e+01 7.571356624274668823e-01 3.862665904597897271e+00 4.091774244038037800e+00 6.288424171191066669e+00
3.902625759950888806e+01 7.594324492008455163e-01 3.865792320879996691e+00 4.084911611949829435e+00 6.289863600249180564e+00
3.919162309781189180e+01 7.619232272934486350e-01 3.868674491277835692e+00 4.077649430101361716e+00 6.291752833642341614e+00
3.935698859611489553e+01 7.645693570170348785e-01 3.871027731199141897e+00 4.070281442557204699e+00 6.294121451609563600e+00
3.952235409441789926e+01 7.672446002929139697e-01 3.873231550934487011e+00 4.062807932891757901e+00 6.296715898348024254e+00
3.968771959272090299e+01 7.698332360597858193e-01 3.875375013851590555e+00 4.055219373092061375e+00 6.299572359575504876e+00
3.985308509102390673e+01 7.723423404523406255e-01 3.877536466124318792e+00 4.047482886486470477e+00 6.302638289640717595e+00
4.001845058932691046e+01 7.747634884176519687e-01 3.879822507239727880e+00 4.039558846004853265e+00 6.305855141151557319e+00
4.018381608762991419e+01 7.769494940889707379e-01 3.882493315480764373e+00 4.031463080956458001e+00 6.309094092395584497e+00
4.034918158593291793e+01 7.789907239258173632e-01 3.885230930745847466e+00 4.023610283707711233e+00 6.312168044629071773e+00
4.051454708423592166e+01 7.810309232247285571e-01 3.887925461178552311e+00 4.015857805834211369e+00 6.315185792807604948e+00
4.067991258253892539e+01 7.828451643268159454e-01 3.890422901904654562e+00 4.008779910620305031e+00 6.317952006195325154e+00
4.084527808084192912e+01 7.843775388634719459e-01 3.892902992239181348e+00 4.002261513413905014e+00 6.320457938497049177e+00
4.101064357914493286e+01 7.853946788825766356e-01 3.895399899632467466e+00 3.996540218693339419e+00 6.322665185776218166e+00
4.117600907744793659e+01 7.858752304963321222e-01 3.897839174027872833e+00 3.991833047563198011e+00 6.324452530867434419e+00
4.134137457575094032e+01 7.859042372833123791e-01 3.900300636853230252e+00 3.987897051164363216e+00 6.325898057601857083e+00
4.150674007405394406e+01 7.853467049393435540e-01 3.902768474164883372e+00 3.984917631383149583e+00 6.326967172362120806e+00
4.167210557235694779e+01 7.843518447418431627e-01 3.905084174227988481e+00 3.982892894820024843e+00 6.327671068979997315e+00
4.183747107065995152e+01 7.828865175760426620e-01 3.907261649671824877e+00 3.981879749170641247e+00 6.327972066287157915e+00
4.200283656896295525e+01 7.811239909470425458e-01 3.909317355285418571e+00 3.981791397584296011e+00 6.327767238806778494e+00
4.216820206726595899e+01 7.790969476643903047e-01 3.911339308941150783e+00 3.982573721549039547e+00 6.326990004360149911e+00
4.233356756556896272e+01 7.769034309475419953e-01 3.913372691509953150e+00 3.983978258374076376e+00 6.325745601550263331e+00
4.249893306387196645e+01 7.745238356304253724e-01 3.915483794815258101e+00 3.986058937558417448e+00 6.323933414239360395e+00
4.266429856217497019e+01 7.718435971128775330e-01 3.917625478376673076e+00 3.988958637137287155e+00 6.321572269489601936e+00
4.282966406047797392e+01 7.691783156873667204e-01 3.919886949990719849e+00 3.992110655538337216e+00 6.318824060731080827e+00
4.299502955878097765e+01 7.664417404434429315e-01 3.922044469043516557e+00 3.995817799523948999e+00 6.315695972743218256e+00
4.316039505708398138e+01 7.635293321550959966e-01 3.924019156232395389e+00 4.000187101422502778e+00 6.312264391740553648e+00
4.332576055538698512e+01 7.606361358797606442e-01 3.925692016420275099e+00 4.005025970814568126e+00 6.308645858209639634e+00
4.349112605368998885e+01 7.576805450714096946e-01 3.926910745085282706e+00 4.010524570633549502e+00 6.304884120303748674e+00
4.365649155199299258e+01 7.545991694354917678e-01 3.928030470444956013e+00 4.016171691518643172e+00 6.301198649481177583e+00
4.382185705029599632e+01 7.514198801815393791e-01 3.928915875701895821e+00 4.022017656851932799e+00 6.297646567967244202e+00
4.398722254859900005e+01 7.483144637711902636e-01 3.929399363398430101e+00 4.027987137870931988e+00 6.294299015511350959e+00
4.415258804690200378e+01 7.453137997069876342e-01 3.929574455036359382e+00 4.033819257725154372e+00 6.291292467971359770e+00
4.431795354520500752e+01 7.424673371664682886e-01 3.929188294913465107e+00 4.039677366741168285e+00 6.288666981545898871e+00
4.448331904350801125e+01 7.400315227631562021e-01 3.928197293261608269e+00 4.045332243862915789e+00 6.286438920437223743e+00
4.464868454181101498e+01 7.379798880074024403e-01 3.926525835867311631e+00 4.050833716078226843e+00 6.284660540355892167e+00
4.481405004011401871e+01 7.361951172652112518e-01 3.924195435836659307e+00 4.056310427842220179e+00 6.283298999393940321e+00
4.497941553841702245e+01 7.348022316815254751e-01 3.921226662233090021e+00 4.061592666505951854e+00 6.282378419986429208e+00
4.514478103672002618e+01 7.338083882204302633e-01 3.917577014401561364e+00 4.066858052231379972e+00 6.281756525646281730e+00
4.531014653502302991e+01 7.332670321574535910e-01 3.913247057262246642e+00 4.072229703701989223e+00 6.281256187489336895e+00
4.547551203332603365e+01 7.331952820072202837e-01 3.908170454112035230e+00 4.077614050114545918e+00 6.281020194526601763e+00
4.564087753162903738e+01 7.336859055339439717e-01 3.902288699011441153e+00 4.083047079130835755e+00 6.280978297234266705e+00
4.580624302993204111e+01 7.347610531416042257e-01 3.895742807042223976e+00 4.088385040209462140e+00 6.281111080664624424e+00
4.597160852823504484e+01 7.364046995531116080e-01 3.888564626053051754e+00 4.093593812130114529e+00 6.281436843452944174e+00
4.613697402653804858e+01 7.385547413117400373e-01 3.880814620608994403e+00 4.098738518016871168e+00 6.281892101363926173e+00
4.630233952484105231e+01 7.410285114282566532e-01 3.872763289042574275e+00 4.103715648348424061e+00 6.282492532576608113e+00
4.646770502314405604e+01 7.438259599625193230e-01 3.864395715244102192e+00 4.108537221821221941e+00 6.283241084428820677e+00
4.663307052144705978e+01 7.468911511844673612e-01 3.856008780752110177e+00 4.113189551235722163e+00 6.283910498325338878e+00
4.679843601975006351e+01 7.501659517008762990e-01 3.847590414813409687e+00 4.117640902432321504e+00 6.284602712578920780e+00
4.696380151805306724e+01 7.535708019294264925e-01 3.839121038687125065e+00 4.121989847634651483e+00 6.285318293279630986e+00
4.712916701635607097e+01 7.569977352421097816e-01 3.830766124094589387e+00 4.126272063618454666e+00 6.285964058587264702e+00
4.729453251465907471e+01 7.603763894775099619e-01 3.822616750928923057e+00 4.130420580717057533e+00 6.286586260447268870e+00
4.745989801296207844e+01 7.636431085363128979e-01 3.814758741964317856e+00 4.134536419593083600e+00 6.287061711521573670e+00
4.762526351126508217e+01 7.668032209697348556e-01 3.807342951608393200e+00 4.138339536389679552e+00 6.287514272708783380e+00
4.779062900956808591e+01 7.698700558854340015e-01 3.800548107591527280e+00 4.141778840807274875e+00 6.287802977461157461e+00
4.795599450787108964e+01 7.728148705344315417e-01 3.794463779864317488e+00 4.144883552581262620e+00 6.287837778851662840e+00
4.812136000617409337e+01 7.755430589024767674e-01 3.789144668237987013e+00 4.147766556959718187e+00 6.287545697840934977e+00
4.828672550447709710e+01 7.780192537510119966e-01 3.784619730275668559e+00 4.150481962015994952e+00 6.286879036027646528e+00
4.845209100278010084e+01 7.803031035359272449e-01 3.780955099398378039e+00 4.152872264290857096e+00 6.285869514995457763e+00
4.861745650108310457e+01 7.823326771851889516e-01 3.778201474500048729e+00 4.155029708343112915e+00 6.284436122367935695e+00
4.878282199938610830e+01 7.840920737817427266e-01 3.776358784845113892e+00 4.157007714091204065e+00 6.282541409877945071e+00
4.894818749768911204e+01 7.854751745148742526e-01 3.775410871879524066e+00 4.158887668402017290e+00 6.280226268028924252e+00
4.911355299599211577e+01 7.864536726209601092e-01 3.775276198862153709e+00 4.160789863092566598e+00 6.277480248491899673e+00
4.927891849429511950e+01 7.870120886486450251e-01 3.776085656208864272e+00 4.162586840013220879e+00 6.274315398444098690e+00
4.944428399259812323e+01 7.872254141834554853e-01 3.777603658905928086e+00 4.164399991272309975e+00 6.270770919180485237e+00
4.960964949090112697e+01 7.871637058279274957e-01 3.779795037204152663e+00 4.166231000413668895e+00 6.266810240290013212e+00
4.977501498920413070e+01 7.868140572925961251e-01 3.782815432146973578e+00 4.167862945547977205e+00 6.262507548902681798e+00
4.994038048750713443e+01 7.862182527433554391e-01 3.786457499135726046e+00 4.169330516563054090e+00 6.257993715542430557e+00
5.010574598581013817e+01 7.854299109322717687e-01 3.790721638427345219e+00 4.170645355488178829e+00 6.253203079154679322e+00
5.027111148411314190e+01 7.844232605999428287e-01 3.795548765365934329e+00 4.171890743435734628e+00 6.248137214545870677e+00
5.043647698241614563e+01 7.831809628685177938e-01 3.800935046065070821e+00 4.172991090992860030e+00 6.242892883891777878e+00
5.060184248071914936e+01 7.817900903701767712e-01 3.806835925142751265e+00 4.173845337920861098e+00 6.237528630180471545e+00
5.076720797902215310e+01 7.801947315913977388e-01 3.813158894187847370e+00 4.174546272721361362e+00 6.232100084840729082e+00
5.093257347732515683e+01 7.784226155615565634e-01 3.819890659531099075e+00 4.174956403277768402e+00 6.226730304641499458e+00
5.109793897562816056e+01 7.765067943720471710e-01 3.826934295251438911e+00 4.175195805381664016e+00 6.221363087624870225e+00
5.126330447393116430e+01 7.744555118141960293e-01 3.834213554151097547e+00 4.175319323516825776e+00 6.216011592734400182e+00
5.142866997223416803e+01 7.723002433844379233e-01 3.841596430842752596e+00 4.175446284744634085e+00 6.210657022819694006e+00
5.159403547053717176e+01 7.700895646741501288e-01 3.849015803158201798e+00 4.175444457114052987e+00 6.205450156420800667e+00
5.175940096884017549e+01 7.679327382135349156e-01 3.856440906454129625e+00 4.175169655520106105e+00 6.200456680760430217e+00
5.192476646714317923e+01 7.658416314991334239e-01 3.863833607253869040e+00 4.174664173871352801e+00 6.195660567929619056e+00
5.209013196544618296e+01 7.638297092455549331e-01 3.871147608990201050e+00 4.173875291632372253e+00 6.191147370319921350e+00
5.225549746374918669e+01 7.618999511291381088e-01 3.878405139252735001e+00 4.172859592181493049e+00 6.186835297305013803e+00
5.242086296205219043e+01 7.600802794551335673e-01 3.885528351290312266e+00 4.171680756662087930e+00 6.182710592192867338e+00
5.258622846035519416e+01 7.584127555369934992e-01 3.892497651687192750e+00 4.170337926053403699e+00 6.178751646114398532e+00
5.275159395865819789e+01 7.569787009541608658e-01 3.899141111089991618e+00 4.168912908323437527e+00 6.174967258882327670e+00
5.291695945696120162e+01 7.558474818962912511e-01 3.905444135893064495e+00 4.167349435791324552e+00 6.171358925595571421e+00
5.308232495526420536e+01 7.550017654346086182e-01 3.911423558715924731e+00 4.165657891653598455e+00 6.167916763373431976e+00
5.324769045356720909e+01 7.543749567414126389e-01 3.917130711500986351e+00 4.163848148309817532e+00 6.164646162711608035e+00
5.341305595187021282e+01 7.540122897054919449e-01 3.922422022020348287e+00 4.162129271589243729e+00 6.161436396110494762e+00
5.357842145017321656e+01 7.538412435441986803e-01 3.927413274100074680e+00 4.160458417694318456e+00 6.158287044319020964e+00
5.374378694847622029e+01 7.538838659721336377e-01 3.932060136464707423e+00 4.158840136218969974e+00 6.155215841292394074e+00
5.390915244677922402e+01 7.541775891872434245e-01 3.936306118226080564e+00 4.157321504727841344e+00 6.152194768144578774e+00
5.407451794508222775e+01 7.547252536468720407e-01 3.940213114754198998e+00 4.155821926948805256e+00 6.149239685301477465e+00
5.423988344338523149e+01 7.555251144147929754e-01 3.943698390618943783e+00 4.154491033737338412e+00 6.146285442243420327e+00
5.440524894168823522e+01 7.565376502690712712e-01 3.946777744809443433e+00 4.153335182766304534e+00 6.143349403525284913e+00
5.457061443999123895e+01 7.577451018019778495e-01 3.949433082226073921e+00 4.152336638146576497e+00 6.140485159529592174e+00
5.473597993829424269e+01 7.591109996230025470e-01 3.951763248304320353e+00 4.151525295488895928e+00 6.137600438584446039e+00
5.490134543659724642e+01 7.605838117609922122e-01 3.953787008232160005e+00 4.150899781113082554e+00 6.134729381142701499e+00
5.506671093490025015e+01 7.622186226318470315e-01 3.955557996756307926e+00 4.150293396490948084e+00 6.131929966551608047e+00
5.523207643320325388e+01 7.639773076156035625e-01 3.957057687900814358e+00 4.149743070387604149e+00 6.129221916643087908e+00
5.539744193150625762e+01 7.657861434388791855e-01 3.958356107655917278e+00 4.149305416593922047e+00 6.126552314907067753e+00
5.556280742980926135e+01 7.677329068959513059e-01 3.959311248862643406e+00 4.149012907371138148e+00 6.123942919444726130e+00
5.572817292811226508e+01 7.697229668735303676e-01 3.960156081515155080e+00 4.148792670523113735e+00 6.121328263585215979e+00
5.589353842641526882e+01 7.717987464322402236e-01 3.960802337850276800e+00 4.148750358219631451e+00 6.118648539854389945e+00
5.605890392471827255e+01 7.739044527976306487e-01 3.961343020649198632e+00 4.148778764279004605e+00 6.115973744450196925e+00
5.622426942302127628e+01 7.760356886205068694e-01 3.961734122716141560e+00 4.148993746663970583e+00 6.113236423963763322e+00
5.638963492132428001e+01 7.782251500800201338e-01 3.961995244983251840e+00 4.149164177512714602e+00 6.110615409151779254e+00
5.655500041962728375e+01 7.803966578844343527e-01 3.962090185872406689e+00 4.149561691065934532e+00 6.107951446650067950e+00
5.672036591793028748e+01 7.824937256298341026e-01 3.962096949527463607e+00 4.149953673082571903e+00 6.105455632990720360e+00
5.688573141623329121e+01 7.845569267590669638e-01 3.961967456954100353e+00 4.150416335667502565e+00 6.103059261614641073e+00
5.705109691453629495e+01 7.864886486793518650e-01 3.961738261384270654e+00 4.151012276597617401e+00 6.100760794123202935e+00
5.721646241283929868e+01 7.882674626682226737e-01 3.961477569752207106e+00 4.151754894348403724e+00 6.098500053842466073e+00
5.738182791114230241e+01 7.898116380882214127e-01 3.961159560605809649e+00 4.152778128391456214e+00 6.096250653399897246e+00
5.754719340944530614e+01 7.911484030142028612e-01 3.960806162473050396e+00 4.154094884292681478e+00 6.093950530629512308e+00
5.771255890774830988e+01 7.921712158740730203e-01 3.960512333283635389e+00 4.155813885988584921e+00 6.091502545236245680e+00
5.787792440605131361e+01 7.930010198763557394e-01 3.960109213530435213e+00 4.157917600715689943e+00 6.088972146272377373e+00
5.804328990435431734e+01 7.935023637642728556e-01 3.959630011630198343e+00 4.160574415612582122e+00 6.086293189449547114e+00
5.820865540265732108e+01 7.937080825709753595e-01 3.958963891242955224e+00 4.163768184935318750e+00 6.083559821813157242e+00
5.837402090096032481e+01 7.936308678860948262e-01 3.958148912846960243e+00 4.167437020300130968e+00 6.080783179666968685e+00
5.853938639926332854e+01 7.932952205662933132e-01 3.957087061789096971e+00 4.171685791928956277e+00 6.077931906586533373e+00
5.870475189756633227e+01 7.926830277258705149e-01 3.955834593979879799e+00 4.176512141920273535e+00 6.074970217439243925e+00
5.887011739586933601e+01 7.918776195278405261e-01 3.954313111957260762e+00 4.181911618738648251e+00 6.071897631042100230e+00
5.903548289417233974e+01 7.908565348574558840e-01 3.952562958522412018e+00 4.187929062229801325e+00 6.068651425855989601e+00
5.920084839247534347e+01 7.896249286898691100e-01 3.950593805692864446e+00 4.194501509397200678e+00 6.065279737874197608e+00
5.936621389077834721e+01 7.882872982703477138e-01 3.948532048296025554e+00 4.201419031824164207e+00 6.061761603420963596e+00
5.953157938908135094e+01 7.867938616801283258e-01 3.946411434122660822e+00 4.208644690540571887e+00 6.058149995603105964e+00
5.969694488738435467e+01 7.851969423143254634e-01 3.944226918885655131e+00 4.216134979908609637e+00 6.054441140946969391e+00
5.986231038568735840e+01 7.835942267403979145e-01 3.941953428717426267e+00 4.223770556253681363e+00 6.050681770424230166e+00
6.002767588399036214e+01 7.820190021401141056e-01 3.939607533787215843e+00 4.231629475683558184e+00 6.046743970574439686e+00
6.019304138229336587e+01 7.803867597562401670e-01 3.937263656768766218e+00 4.239629207969057845e+00 6.042720357734018499e+00
6.035840688059636960e+01 7.788486708287001292e-01 3.935147619892850113e+00 4.247451853911173636e+00 6.038551837611363382e+00
6.052377237889937334e+01 7.774501550027467234e-01 3.933198992700461805e+00 4.255075002039211185e+00 6.034275832491489133e+00
6.068913787720237707e+01 7.761660590151588934e-01 3.931535760918624334e+00 4.262317606215201948e+00 6.029980556055116736e+00
6.085450337550538080e+01 7.749358901000398259e-01 3.930325795972342107e+00 4.269080221152739441e+00 6.025658074939475028e+00
6.101986887380838454e+01 7.738126350437128931e-01 3.929414938954248093e+00 4.275392042876211995e+00 6.021380365243959254e+00
6.118523437211138827e+01 7.728061495608511411e-01 3.928872799633638557e+00 4.281222112573399130e+00 6.017098920283189045e+00
6.135059987041439200e+01 7.720239559555370779e-01 3.928612639559904807e+00 4.286496294658242334e+00 6.012867091784048768e+00
6.151596536871739573e+01 7.714494231409381175e-01 3.928713296696021207e+00 4.291157106292600609e+00 6.008680155704604786e+00
6.168133086702039947e+01 7.710324345531713863e-01 3.929081982846049481e+00 4.295288237399370601e+00 6.004597326893875930e+00
6.184669636532340320e+01 7.707628757459248359e-01 3.929624384481316124e+00 4.299051810192249690e+00 6.000560911103832495e+00
6.201206186362640693e+01 7.705993365290770836e-01 3.930382102100184571e+00 4.302490414514736905e+00 5.996528128186077389e+00
6.217742736192941067e+01 7.705888224368693251e-01 3.931233586340784569e+00 4.305574417456531577e+00 5.992603154878388239e+00
6.234279286023241440e+01 7.706689834165800779e-01 3.932230930385982592e+00 4.308353435301557788e+00 5.988746631778193219e+00
6.250815835853541813e+01 7.708495930005765384e-01 3.933379887650670703e+00 4.310790776543822922e+00 5.984979723455892575e+00
6.267352385683842186e+01 7.711743094128744591e-01 3.934508465971889635e+00 4.313003341499338283e+00 5.981313863544543530e+00
6.283888935514142560e+01 7.716442898134463491e-01 3.935699442257524439e+00 4.314963520057682800e+00 5.977692728089625263e+00
6.300425485344442933e+01 7.722517611921351222e-01 3.936914515738162201e+00 4.316631797036889040e+00 5.974201906068020484e+00
6.316962035174743306e+01 7.730030059351215010e-01 3.938048368577416802e+00 4.318165291807795292e+00 5.970783313562114003e+00
6.333498585005043680e+01 7.739314389714868625e-01 3.939136095424728090e+00 4.319425229726754800e+00 5.967507215626230987e+00
6.350035134835344053e+01 7.748948334159329043e-01 3.940158587298748571e+00 4.320522846249627236e+00 5.964423712702556557e+00
6.366571684665644426e+01 7.759858816815783378e-01 3.941058861762195331e+00 4.321478798275620647e+00 5.961476437902537562e+00
6.383108234495944799e+01 7.772114624299136798e-01 3.941888197421094198e+00 4.322110900736849892e+00 5.958789419019420386e+00
6.399644784326245173e+01 7.785246013480504601e-01 3.942722016316397848e+00 4.322448211743576074e+00 5.956305150205983168e+00
6.416181334156546257e+01 7.798600035532751162e-01 3.943620247174549398e+00 4.322468461283147434e+00 5.954051267641487399e+00
6.432717883986846630e+01 7.812435061493279154e-01 3.944541732354556185e+00 4.322195299383771783e+00 5.952019441831602364e+00
6.449254433817147003e+01 7.827117896512613138e-01 3.945521368389077299e+00 4.321546260945659412e+00 5.950220560826791960e+00
6.465790983647447376e+01 7.842070120388626719e-01 3.946600797165237040e+00 4.320657952413462510e+00 5.948534218313805688e+00
6.482327533477747750e+01 7.857460558628619474e-01 3.947733454521608731e+00 4.319515439597209294e+00 5.947005030095683153e+00
6.498864083308048123e+01 7.873211206399373108e-01 3.948807155400573254e+00 4.318262829031118244e+00 5.945608875176849217e+00
6.515400633138348496e+01 7.889329302494066942e-01 3.949784069782618090e+00 4.316949502894722457e+00 5.944333477508900287e+00
6.531937182968648870e+01 7.906342861174022740e-01 3.950694270237341321e+00 4.315565168863736645e+00 5.943106255412193839e+00
6.548473732798949243e+01 7.923488484192884318e-01 3.951523256069062739e+00 4.314238148775321413e+00 5.941889727571322943e+00
6.565010282629249616e+01 7.939727611787223971e-01 3.952208715598790612e+00 4.313127761900762636e+00 5.940690742373112343e+00
6.581546832459549989e+01 7.954755835543915188e-01 3.952861274457728058e+00 4.312252239515117935e+00 5.939410883738592162e+00
6.598083382289850363e+01 7.968072371892651606e-01 3.953372471726593673e+00 4.311719928399870838e+00 5.938100344162949185e+00
6.614619932120150736e+01 7.979687384177840404e-01 3.953851713480760921e+00 4.311466667703145461e+00 5.936712862075044228e+00
6.631156481950451109e+01 7.989291774292429649e-01 3.954271386829420809e+00 4.311589572094495892e+00 5.935209845514357596e+00
6.647693031780751483e+01 7.996288631187364881e-01 3.954687587352894163e+00 4.312016906412464934e+00 5.933666625160037178e+00
6.664229581611051856e+01 8.000687478679140430e-01 3.955140052241340243e+00 4.312776137421368006e+00 5.932015044681478777e+00
6.680766131441352229e+01 8.002276267876413662e-01 3.955704707822903732e+00 4.313806033045498367e+00 5.930261614712569518e+00
6.697302681271652602e+01 8.001847404238842110e-01 3.956389904605710939e+00 4.315026780803501438e+00 5.928398556667471730e+00
6.713839231101952976e+01 7.999564655556173909e-01 3.957262642936917096e+00 4.316368663646688475e+00 5.926412210465101360e+00
6.730375780932253349e+01 7.996221036399228099e-01 3.958296432513038532e+00 4.317796312029384076e+00 5.924285134486270366e+00
6.746912330762553722e+01 7.991776670786849834e-01 3.959529704635830427e+00 4.319323989141940601e+00 5.921968621839377889e+00
6.763448880592854096e+01 7.985998415606894163e-01 3.960899815730907214e+00 4.321024290017261293e+00 5.919476035375655698e+00
6.779985430423154469e+01 7.979180751625285506e-01 3.962403648875491680e+00 4.322840583018264127e+00 5.916837675574811328e+00
6.796521980253454842e+01 7.971257801885800465e-01 3.963998939746662842e+00 4.324780970197464214e+00 5.914094292397505725e+00
6.813058530083755215e+01 7.962494969701103820e-01 3.965802752514003160e+00 4.326687106401479355e+00 5.911260626502739868e+00
6.829595079914055589e+01 7.953885658168892148e-01 3.967763078063981208e+00 4.328423674512468011e+00 5.908424663819889844e+00
6.846131629744355962e+01 7.945001040924144498e-01 3.969927354860221858e+00 4.329932742939194057e+00 5.905639780106293202e+00
6.862668179574656335e+01 7.935780515541572822e-01 3.972214172475121430e+00 4.331247313017103195e+00 5.902960444710103616e+00
6.879204729404956709e+01 7.926857117503629535e-01 3.974629809406706293e+00 4.332232357175179516e+00 5.900452103154202099e+00
6.895741279235257082e+01 7.917233829922981636e-01 3.977119852175373005e+00 4.332993227528472602e+00 5.898163518516410520e+00
6.912277829065557455e+01 7.908654424154656359e-01 3.979614484943889252e+00 4.333437934721885654e+00 5.896082118834763186e+00
6.928814378895857828e+01 7.900192983226641541e-01 3.982174412413435505e+00 4.333581050972856730e+00 5.894225218913867081e+00
6.945350928726158202e+01 7.892158790758962983e-01 3.984729138949909100e+00 4.333473569632268152e+00 5.892581392680326324e+00
6.961887478556458575e+01 7.884337597947017606e-01 3.987205701992625695e+00 4.333170742488341887e+00 5.891189775807642803e+00
6.978424028386758948e+01 7.876890321668965633e-01 3.989557604743227515e+00 4.332676902609389202e+00 5.890076440335543673e+00
6.994960578217059322e+01 7.870069100034198240e-01 3.991838406431739372e+00 4.331932417213836928e+00 5.889222246011138751e+00
7.011497128047359695e+01 7.862598677937123748e-01 3.994025719378747397e+00 4.331087961157381372e+00 5.888626431177877762e+00
7.028033677877660068e+01 7.856171092799320022e-01 3.996036135186844529e+00 4.330170257501754882e+00 5.888176477402929265e+00
7.044570227707960441e+01 7.848811297242459517e-01 3.997951456758024769e+00 4.329331409589446622e+00 5.887835983203877355e+00
7.061106777538260815e+01 7.841738976795143978e-01 3.999620502199607408e+00 4.328671473707467854e+00 5.887534105615699787e+00
7.077643327368561188e+01 7.834774998986977490e-01 4.001013329355068926e+00 4.328228996463380440e+00 5.887280153445994202e+00
7.094179877198861561e+01 7.828138740440718779e-01 4.002169912426425391e+00 4.327958672541021734e+00 5.887057520136607991e+00
7.110716427029161935e+01 7.821545365645334869e-01 4.003130953202629350e+00 4.327864563953731647e+00 5.886849925450075460e+00
7.127252976859462308e+01 7.815661161187221762e-01 4.003893915655547531e+00 4.327895984358034909e+00 5.886643963086189757e+00
7.143789526689762681e+01 7.810387675707862742e-01 4.004504954616448842e+00 4.328008654022163171e+00 5.886447603076645052e+00
7.160326076520063054e+01 7.805568191751097729e-01 4.004905338204275189e+00 4.328303430515870964e+00 5.886234391472249250e+00
7.176862626350363428e+01 7.801482048751272602e-01 4.005132083803494503e+00 4.328674289540769493e+00 5.886045401243607422e+00
7.193399176180663801e+01 7.798299353105411225e-01 4.005148215526472377e+00 4.329195246776268213e+00 5.885826581958179204e+00
7.209935726010964174e+01 7.796645468558267567e-01 4.004954034774891980e+00 4.329761704809924616e+00 5.885619693239021899e+00
7.226472275841264548e+01 7.796498028745332265e-01 4.004501166221233532e+00 4.330515865968262545e+00 5.885333144735047206e+00
7.243008825671564921e+01 7.797736485032236153e-01 4.003789931566274163e+00 4.331461618426606819e+00 5.884974781438025104e+00
7.259545375501865294e+01 7.801174860174178161e-01 4.002932913030276652e+00 4.332395131014826539e+00 5.884554449998235626e+00
7.276081925332165667e+01 7.806098859745703722e-01 4.001905626748246014e+00 4.333482809467343877e+00 5.884001658001684731e+00
7.292618475162466041e+01 7.812582695614965766e-01 4.000757689636783354e+00 4.334635381680946864e+00 5.883348639451478235e+00
7.309155024992766414e+01 7.820810773383843895e-01 3.999391930721966748e+00 4.335965037256784171e+00 5.882561935139518638e+00
7.325691574823066787e+01 7.830266569536810106e-01 3.997767047704425813e+00 4.337533347035799736e+00 5.881672928889903673e+00
7.342228124653367161e+01 7.842009274026457977e-01 3.995962444499687294e+00 4.339140653240898260e+00 5.880695955559764876e+00
7.358764674483667534e+01 7.855094761588592434e-01 3.994043066771747696e+00 4.340905872686443345e+00 5.879541565185384400e+00
7.375301224313967907e+01 7.869882453682368606e-01 3.991959124915511303e+00 4.342735167759528281e+00 5.878317442848957519e+00
7.391837774144268280e+01 7.885731280023804413e-01 3.989959148848330805e+00 4.344496023097500270e+00 5.876971681021473159e+00
7.408374323974568654e+01 7.901829821067820614e-01 3.988051580238806793e+00 4.346281673884881513e+00 5.875483744805247710e+00
7.424910873804869027e+01 7.918443545253244231e-01 3.986242633048383333e+00 4.348031960996556755e+00 5.873881032517241252e+00
7.441447423635169400e+01 7.933921582233858238e-01 3.984582942246046144e+00 4.349876748023701722e+00 5.872148132651297203e+00
7.457983973465469774e+01 7.948917724826178866e-01 3.982941619382787124e+00 4.351787328206043526e+00 5.870379261127682824e+00
7.474520523295770147e+01 7.963506282692371929e-01 3.981401592915621901e+00 4.353694404969551179e+00 5.868553355103212077e+00
7.491057073126070520e+01 7.977216465953798075e-01 3.979963148399191297e+00 4.355579189741720647e+00 5.866735996584371726e+00
7.507593622956370893e+01 7.989255348643782284e-01 3.978798230306510142e+00 4.357400876100706810e+00 5.864875340114421576e+00
7.524130172786671267e+01 8.000202002033178772e-01 3.977887598696023819e+00 4.359052408382430244e+00 5.863039774167294382e+00
7.540666722616971640e+01 8.008889540527820428e-01 3.977261032329185930e+00 4.360603112149165739e+00 5.861246882999599173e+00
7.557203272447272013e+01 8.016045354575425108e-01 3.976871650545039216e+00 4.361986295428049942e+00 5.859537500181228431e+00
7.573739822277572387e+01 8.022410808520588077e-01 3.976591419328227239e+00 4.363287362989721530e+00 5.857880118515963019e+00
7.590276372107872760e+01 8.027284132049544718e-01 3.976588448279467336e+00 4.364387694841409981e+00 5.856295425418363010e+00
7.606812921938173133e+01 8.030759036332753009e-01 3.976667046941065209e+00 4.365419843448137271e+00 5.854837187787328645e+00
7.623349471768473506e+01 8.032877832851486044e-01 3.976925615414067305e+00 4.366229291846577709e+00 5.853557291316391797e+00
7.639886021598773880e+01 8.034343102373038281e-01 3.977325157368271746e+00 4.366883628609668833e+00 5.852356885682553411e+00
7.656422571429074253e+01 8.035578743068447771e-01 3.977752163471139468e+00 4.367359264740680480e+00 5.851330679398680346e+00
7.672959121259374626e+01 8.036497910550913781e-01 3.978300177272956262e+00 4.367523454122786752e+00 5.850526559463421705e+00
7.689495671089675000e+01 8.036846704625590920e-01 3.979044435820600523e+00 4.367343525341483179e+00 5.849927350260321290e+00
7.706032220919975373e+01 8.035614920472727851e-01 3.979966530307692985e+00 4.366926107728700046e+00 5.849545851750264980e+00
7.722568770750275746e+01 8.034451080964091219e-01 3.980998037012945190e+00 4.366150944415753798e+00 5.849405892219683878e+00
7.739105320580576119e+01 8.031071753348197895e-01 3.982123574390742604e+00 4.365335320951094111e+00 5.849433910965483818e+00
7.755641870410876493e+01 8.027548146704914789e-01 3.983110023034218017e+00 4.364523207268327099e+00 5.849611936535261236e+00
7.772178420241176866e+01 8.023224138865687749e-01 3.984009032994377364e+00 4.363839785955266670e+00 5.849828748513844268e+00
7.788714970071477239e+01 8.017861540008888177e-01 3.984807962934239001e+00 4.363327025426786854e+00 5.850078838816560101e+00
7.805251519901777613e+01 8.012192212134277014e-01 3.985568801215934265e+00 4.362895467994947651e+00 5.850316490564167360e+00
7.821788069732077986e+01 8.005134120325809732e-01 3.986330223193806699e+00 4.362657561740698853e+00 5.850498783823326221e+00
7.838324619562378359e+01 7.996574762732620023e-01 3.987021656007939896e+00 4.362734833744582374e+00 5.850586014577242366e+00
7.854861169392678732e+01 7.986820886212675497e-01 3.987700685845691595e+00 4.363001207057104480e+00 5.850615998901023573e+00
7.871397719222979106e+01 7.975917235002267791e-01 3.988222232972505221e+00 4.363537301563785498e+00 5.850648722225749943e+00
7.887934269053279479e+01 7.963899403605350091e-01 3.988624720277155422e+00 4.364287932659928870e+00 5.850697386826932522e+00
7.904470818883579852e+01 7.950782924787179740e-01 3.989019143201802287e+00 4.365063563447945327e+00 5.850838980872143047e+00
7.921007368713880226e+01 7.937126887795966645e-01 3.989376976081226545e+00 4.365757547484171219e+00 5.851152767547534772e+00
7.937543918544180599e+01 7.922211140912349681e-01 3.989827298354021057e+00 4.366314162496401252e+00 5.851637404865735803e+00
7.954080468374480972e+01 7.906052548965594173e-01 3.990409640562452509e+00 4.366724984849827962e+00 5.852260099437037510e+00
7.970617018204781346e+01 7.888561148795163458e-01 3.991214449449482338e+00 4.366954758129470093e+00 5.852974657245340495e+00
7.987153568035081719e+01 7.870060644744160117e-01 3.992147541075074191e+00 4.367048708618853858e+00 5.853797665520390936e+00
8.003690117865382092e+01 7.851630009733934212e-01 3.993195223004153860e+00 4.366926346605160880e+00 5.854715409110072599e+00
8.020226667695682465e+01 7.834074660429194426e-01 3.994308512664316524e+00 4.366553881231555856e+00 5.855730119773216558e+00
8.036763217525982839e+01 7.816920953064347977e-01 3.995349658098466428e+00 4.366096965641943051e+00 5.856861260709121275e+00
8.053299767356283212e+01 7.801788256337250926e-01 3.996294097603731110e+00 4.365391554506050653e+00 5.858135502075406009e+00
8.069836317186583585e+01 7.788556254885344865e-01 3.997111554358283136e+00 4.364542649303424504e+00 5.859490150751915039e+00
8.086372867016883959e+01 7.778236176895187981e-01 3.997699147327018032e+00 4.363529004851943505e+00 5.860948210136486480e+00
8.102909416847184332e+01 7.770607325752298955e-01 3.998190451192752182e+00 4.362299387724990041e+00 5.862449408625833414e+00
8.119445966677484705e+01 7.766168617042608080e-01 3.998493547747941523e+00 4.360842505940892622e+00 5.864047064846154456e+00
8.135982516507785078e+01 7.764159225998428226e-01 3.998558450967759192e+00 4.359262320651683176e+00 5.865763286154848544e+00
8.152519066338085452e+01 7.765722334493334600e-01 3.998336617215993094e+00 4.357501075025538739e+00 5.867590054803898170e+00
8.169055616168385825e+01 7.770949288296609136e-01 3.997839472436469421e+00 4.355497226615123729e+00 5.869568352724204630e+00
8.185592165998686198e+01 7.779882876283630289e-01 3.996913292902382064e+00 4.353400823189716995e+00 5.871697576986689704e+00
8.202128715828986572e+01 7.792451312069315073e-01 3.995517887957111824e+00 4.351224800043718588e+00 5.874012161583402225e+00
8.218665265659286945e+01 7.808001297684508124e-01 3.993667631804808771e+00 4.349080611234592553e+00 5.876451608057688070e+00
8.235201815489587318e+01 7.826069921761886761e-01 3.991495215690609832e+00 4.346788379783951939e+00 5.879109393279065898e+00
8.251738365319887691e+01 7.846162340116826783e-01 3.989078686413150443e+00 4.344303618704453029e+00 5.882001441846391288e+00
8.268274915150188065e+01 7.867732639824602803e-01 3.986409777006153288e+00 4.341645123103417880e+00 5.885171816924216870e+00
8.284811464980488438e+01 7.890489430549987304e-01 3.983562373796625256e+00 4.338754945862611123e+00 5.888633718331277578e+00
8.301348014810788811e+01 7.913811099879123345e-01 3.980471860128754535e+00 4.335778784803261843e+00 5.892368226139700127e+00
8.317884564641089185e+01 7.937194168257911686e-01 3.977213553357168863e+00 4.332739172246847126e+00 5.896327838641195029e+00
8.334421114471389558e+01 7.960181284083183151e-01 3.973833761523297259e+00 4.329582998995532783e+00 5.900565092134160139e+00
8.350957664301689931e+01 7.981481169984412372e-01 3.970471321278520982e+00 4.326356314206565301e+00 5.905024228555977750e+00
8.367494214131990304e+01 8.000947943857983358e-01 3.967056459187578543e+00 4.323182563551728919e+00 5.909666163902597802e+00
8.384030763962290678e+01 8.017927541679945591e-01 3.963811620087967391e+00 4.319961345783561057e+00 5.914434260969244406e+00
8.400567313792591051e+01 8.032431104604274008e-01 3.960697243722308691e+00 4.316790437416253567e+00 5.919269189399141595e+00
8.417103863622891424e+01 8.044095894767684385e-01 3.957709169026286666e+00 4.313823141058337640e+00 5.924058081435771506e+00
8.433640413453191798e+01 8.052952137604271199e-01 3.954961998786705291e+00 4.310909780182079487e+00 5.928832988278923466e+00
8.450176963283492171e+01 8.058778741979173432e-01 3.952482035612482569e+00 4.308125521790238110e+00 5.933514549423030360e+00
8.466713513113792544e+01 8.060733870409299007e-01 3.950370119399735813e+00 4.305479559698502712e+00 5.938076914908873682e+00
8.483250062944092917e+01 8.058704725741618891e-01 3.948677700601477270e+00 4.302978111840882747e+00 5.942473696065864175e+00
8.499786612774393291e+01 8.052216840479439197e-01 3.947418653651498577e+00 4.300678186064259556e+00 5.946681457368655721e+00
8.516323162604693664e+01 8.041361637553503527e-01 3.946678258477034795e+00 4.298502484182877836e+00 5.950683074786501159e+00
8.532859712434994037e+01 8.026460794420904321e-01 3.946387261995229601e+00 4.296451630096693286e+00 5.954515009749311361e+00
8.549396262265294411e+01 8.009210600060581164e-01 3.946414402698193324e+00 4.294455650524632517e+00 5.958208868131777081e+00
8.565932812095594784e+01 7.989770501436594952e-01 3.946722597893192130e+00 4.292542529613125879e+00 5.961757803780729503e+00
8.582469361925895157e+01 7.969283279833336842e-01 3.947274813520225578e+00 4.290642746016696485e+00 5.965154093959105452e+00
8.599005911756195530e+01 7.947967146140575423e-01 3.947996771829648033e+00 4.288893192648535191e+00 5.968313302414504307e+00
8.615542461586495904e+01 7.925957796595559657e-01 3.948942327300794197e+00 4.287278116672783135e+00 5.971183757873665954e+00
8.632079011416796277e+01 7.903107766017013480e-01 3.950067890389406422e+00 4.285958451729618091e+00 5.973662862752071590e+00
8.648615561247096650e+01 7.880108083201539104e-01 3.951359054392840076e+00 4.284753272730657869e+00 5.975876845962966755e+00
8.665152111077397024e+01 7.857143242798191318e-01 3.952874316794037668e+00 4.283655548829019111e+00 5.977755791398696061e+00
8.681688660907697397e+01 7.834803567192744067e-01 3.954467724016619279e+00 4.282734753956119356e+00 5.979317146469236732e+00
8.698225210737997770e+01 7.813245381366673570e-01 3.956104587823156660e+00 4.282000100463687176e+00 5.980570754557826163e+00
8.714761760568298143e+01 7.792668279796222119e-01 3.957693514952109304e+00 4.281472944076553766e+00 5.981566693763053166e+00
8.731298310398598517e+01 7.773421041183765645e-01 3.959163514302878717e+00 4.281256073024361619e+00 5.982238289099745643e+00
8.747834860228898890e+01 7.756008767648070457e-01 3.960418619882026370e+00 4.281385453956657372e+00 5.982595029700801703e+00
8.764371410059199263e+01 7.739843742254868264e-01 3.961578157974961378e+00 4.281810801037432945e+00 5.982626646834466655e+00
8.780907959889499637e+01 7.725801814224373398e-01 3.962482273108622000e+00 4.282597547140944982e+00 5.982339978181462570e+00
8.797444509719800010e+01 7.713624076030953791e-01 3.963129453554619985e+00 4.283670134032348642e+00 5.981837984474589476e+00
8.813981059550100383e+01 7.703042216535068709e-01 3.963570796935952156e+00 4.285017547836344143e+00 5.981107413086349744e+00
8.830517609380400756e+01 7.693985051854195234e-01 3.963887270826779385e+00 4.286449932357456305e+00 5.980264271029350986e+00
8.847054159210701130e+01 7.686815838951925883e-01 3.964051210537222758e+00 4.287802140801097117e+00 5.979465044094474990e+00
8.863590709041001503e+01 7.681778815653330650e-01 3.964072000128690210e+00 4.289076016484504095e+00 5.978674081117747008e+00
8.880127258871301876e+01 7.678535683157783343e-01 3.963903314493697927e+00 4.290255355509506430e+00 5.977987740991336452e+00
8.896663808701602250e+01 7.677325502429643844e-01 3.963512484197760699e+00 4.291342921415639111e+00 5.977412023509597105e+00
8.913200358531902623e+01 7.679128543615503233e-01 3.962791300011423878e+00 4.292259659727420740e+00 5.977036165358356357e+00
8.929736908362202996e+01 7.682936606686717740e-01 3.961799621833572260e+00 4.293041704200982522e+00 5.976864992900707385e+00
8.946273458192503369e+01 7.687933308803178711e-01 3.960628055827599248e+00 4.293664963435492865e+00 5.976913629645040693e+00
8.962810008022803743e+01 7.695438238578982126e-01 3.959214087592019649e+00 4.293983858727576930e+00 5.977258209827216007e+00
8.979346557853104116e+01 7.704005074903508277e-01 3.957668814389775580e+00 4.294054406153541059e+00 5.977876252215850172e+00
8.995883107683404489e+01 7.714310620883007008e-01 3.955980934287075979e+00 4.293719785645030207e+00 5.978868198483985985e+00
9.012419657513704863e+01 7.724919068050377646e-01 3.954252753387526909e+00 4.293074178009092634e+00 5.980181142564180874e+00
9.028956207344005236e+01 7.736600523254028028e-01 3.952419021351535555e+00 4.292073920320945035e+00 5.981846987016445460e+00
9.045492757174305609e+01 7.749755013594752384e-01 3.950522454972233977e+00 4.290678462649192504e+00 5.983823562249487971e+00
9.062029307004605982e+01 7.763468619913177493e-01 3.948579997286396193e+00 4.289027236587439340e+00 5.986045885558534785e+00
9.078565856834906356e+01 7.778417098477257152e-01 3.946515305113305949e+00 4.287160299483691261e+00 5.988482667139548354e+00
9.095102406665206729e+01 7.793566102670854701e-01 3.944444158698390268e+00 4.285116319380197325e+00 5.991082893376295182e+00
9.111638956495507102e+01 7.809185581793829378e-01 3.942247247813294386e+00 4.282967307723263950e+00 5.993866868110306001e+00
9.128175506325807476e+01 7.825556613381620119e-01 3.939989804096038828e+00 4.280707552896888757e+00 5.996746963557395560e+00
9.144712056156107849e+01 7.842012286322246339e-01 3.937644861245241046e+00 4.278422154829634394e+00 5.999731737212740335e+00
9.161248605986408222e+01 7.858728512959030077e-01 3.935309654484279385e+00 4.276081686482989141e+00 6.002735789646248321e+00
9.177785155816708595e+01 7.875299312584922440e-01 3.933028094234721550e+00 4.273665299998611999e+00 6.005776656373960520e+00
9.194321705647008969e+01 7.891390728340366145e-01 3.930879588795350266e+00 4.271134895522941122e+00 6.008846424637580341e+00
9.210858255477309342e+01 7.906802600948681370e-01 3.928895798626247160e+00 4.268522865297001978e+00 6.011901057668744386e+00
9.227394805307609715e+01 7.920829340174131428e-01 3.927195343893837176e+00 4.265781182477295985e+00 6.014940521174397148e+00
9.243931355137910089e+01 7.933762320891815101e-01 3.925701899257351357e+00 4.262954416847691164e+00 6.017967433234961305e+00
9.260467904968210462e+01 7.945185252752491323e-01 3.924389473272639428e+00 4.260043797500482121e+00 6.021048185250547746e+00
9.277004454798510835e+01 7.955322541310434481e-01 3.923219518382211390e+00 4.257008852574937663e+00 6.024239356102542686e+00
9.293541004628811208e+01 7.963613760259400376e-01 3.922312509027327643e+00 4.253934455660065339e+00 6.027391640378652937e+00
9.310077554459111582e+01 7.970046147915974544e-01 3.921675542260674163e+00 4.250833477876014399e+00 6.030486346092109429e+00
9.326614104289411955e+01 7.974123172051932329e-01 3.921335484771321322e+00 4.247660157477327836e+00 6.033592021510877146e+00
9.343150654119712328e+01 7.976512948283738247e-01 3.921153655045332975e+00 4.244565432028949203e+00 6.036629599024903925e+00
9.359687203950012702e+01 7.976685582281785036e-01 3.921160059300622613e+00 4.241516694173615321e+00 6.039654669205789972e+00
9.376223753780313075e+01 7.974855320207647758e-01 3.921265321580273966e+00 4.238481589967670438e+00 6.042767537335874906e+00
9.392760303610613448e+01 7.972032835706928111e-01 3.921327323046841951e+00 4.235510164790757592e+00 6.045959209498954934e+00
9.409296853440913821e+01 7.967449161116045842e-01 3.921435606360337722e+00 4.232572953778787728e+00 6.049246504660025892e+00
9.425833403271214195e+01 7.960241607621184601e-01 3.921769212645427771e+00 4.229622745908338644e+00 6.052583861605297599e+00
9.442369953101514568e+01 7.950044444849834191e-01 3.922219098593037412e+00 4.226707827823015684e+00 6.056068610036245303e+00
9.458906502931814941e+01 7.937429010439853716e-01 3.922789476360356353e+00 4.223820610812436982e+00 6.059646992736668736e+00
9.475443052762115315e+01 7.922140912464781248e-01 3.923494900204563152e+00 4.220951569385042568e+00 6.063339420130903434e+00
9.491979602592415688e+01 7.904879031198042139e-01 3.924244611080609069e+00 4.218150001411302696e+00 6.067117465353332406e+00
9.508516152422716061e+01 7.885480979574083227e-01 3.925119148208501940e+00 4.215308248212686237e+00 6.071024486572832224e+00
9.525052702253016434e+01 7.864935058472060092e-01 3.926117747711876049e+00 4.212311403662964082e+00 6.075077323694554110e+00
9.541589252083316808e+01 7.843145328927263460e-01 3.927232508485644313e+00 4.209239077343209345e+00 6.079213862143724612e+00
9.558125801913617181e+01 7.820415612074725908e-01 3.928402011553900230e+00 4.206051939461421973e+00 6.083504468589476133e+00
9.574662351743917554e+01 7.797554003697988456e-01 3.929516796295551728e+00 4.202853175884134096e+00 6.087874608205645188e+00
9.591198901574217928e+01 7.774499933199714441e-01 3.930524707725102651e+00 4.199613692414081889e+00 6.092411587237597459e+00
9.607735451404518301e+01 7.752381564468318054e-01 3.931318344315790192e+00 4.196402560123270398e+00 6.097040919749655785e+00
9.624272001234818674e+01 7.730890886536605500e-01 3.932063573348767882e+00 4.193120746779138486e+00 6.101726571795659915e+00
9.640808551065119048e+01 7.710188834782676359e-01 3.932662072443887880e+00 4.189832488604496419e+00 6.106486535995018450e+00
9.657345100895419421e+01 7.689626413480846745e-01 3.933207921099051596e+00 4.186616790729019932e+00 6.111212627316200852e+00
9.673881650725719794e+01 7.670370592675168631e-01 3.933670660447413425e+00 4.183425353661776924e+00 6.115866907087251114e+00
9.690418200556020167e+01 7.651557111102526010e-01 3.933949384578992792e+00 4.180316030126180138e+00 6.120578854642056754e+00
9.706954750386320541e+01 7.634371240941844050e-01 3.933910272542796349e+00 4.177363984782312301e+00 6.125288599038628767e+00
9.723491300216620914e+01 7.618455966111500333e-01 3.933459145843502647e+00 4.174594593961622913e+00 6.130100644063477766e+00
9.740027850046921287e+01 7.604002456837757329e-01 3.932626945816487751e+00 4.172115331288051010e+00 6.134857457713644102e+00
9.756564399877221661e+01 7.591536840988165613e-01 3.931326431063643767e+00 4.169985912789657689e+00 6.139533952572139519e+00
9.773100949707522034e+01 7.581135341891631629e-01 3.929622181889378396e+00 4.168217069349380743e+00 6.144047195108989889e+00
9.789637499537822407e+01 7.572729960731279242e-01 3.927754780604890250e+00 4.166584454652108249e+00 6.148387749203971353e+00
9.806174049368122780e+01 7.565982220690712357e-01 3.925693315613763446e+00 4.165241176412452617e+00 6.152467266432553927e+00
9.822710599198423154e+01 7.561117036478761655e-01 3.923501352268523590e+00 4.164144961594681504e+00 6.156241963024653430e+00
9.839247149028723527e+01 7.557784973019257002e-01 3.920991437059951679e+00 4.163396802087037329e+00 6.159833244118710027e+00
9.855783698859023900e+01 7.557216993193578425e-01 3.918369305145706250e+00 4.162693229418936269e+00 6.163215746713271770e+00
9.872320248689324274e+01 7.558564433088088563e-01 3.915453354645863193e+00 4.162225809950772515e+00 6.166464372716588649e+00
9.888856798519624647e+01 7.561258854972193744e-01 3.912429721424250939e+00 4.161794153951881903e+00 6.169650219786884549e+00
9.905393348349925020e+01 7.565129334494119506e-01 3.909400102601516380e+00 4.161370456718207933e+00 6.172716487917648820e+00
9.921929898180225393e+01 7.570294257561038798e-01 3.906301122347981991e+00 4.161067786910109589e+00 6.175601645706305654e+00
9.938466448010525767e+01 7.576810745402908776e-01 3.903222718877501940e+00 4.160777880902656101e+00 6.178318306434793072e+00
9.955002997840826140e+01 7.585157202064540805e-01 3.900099622434137103e+00 4.160473427659732160e+00 6.180911210485490415e+00
9.971539547671126513e+01 7.595118685758175392e-01 3.896985757838519859e+00 4.160103445008566325e+00 6.183398909387889830e+00
9.988076097501426887e+01 7.606580007762727691e-01 3.893897388134460513e+00 4.159666558789519186e+00 6.185778033142129928e+00
1.000461264733172726e+02 7.619887228544937052e-01 3.890793990771169497e+00 4.159092392318090248e+00 6.188124874921008711e+00
1.002114919716202763e+02 7.634433583206916563e-01 3.887718479233017277e+00 4.158397918301233176e+00 6.190440225042267208e+00
1.003768574699232801e+02 7.650232240623384694e-01 3.884623253663396447e+00 4.157501957695876271e+00 6.192851545508803568e+00
1.005422229682262838e+02 7.667169562927614868e-01 3.881579189117933204e+00 4.156366156439143644e+00 6.195337679114869545e+00
1.007075884665292875e+02 7.684126611556938435e-01 3.878482465544045521e+00 4.155203621396331926e+00 6.197901232913426206e+00
1.008729539648322913e+02 7.701545247548199358e-01 3.875337716607183847e+00 4.154006750660796499e+00 6.200500989028508769e+00
1.010383194631352950e+02 7.718729885843279570e-01 3.872138202962463360e+00 4.152763287845215423e+00 6.203225501701073341e+00
1.012036849614382987e+02 7.735527577749352623e-01 3.868873325780231021e+00 4.151542593870567899e+00 6.206031303713610114e+00
1.013690504597413025e+02 7.750242725539939759e-01 3.865681572894725360e+00 4.150444307558005086e+00 6.208849828189460851e+00
1.015344159580443062e+02 7.763646219705706564e-01 3.862630274867685287e+00 4.149192099295178515e+00 6.211812985112816321e+00
1.016997814563473099e+02 7.776412314719556296e-01 3.859694810200883452e+00 4.147800418346245799e+00 6.214863521262340207e+00
1.018651469546503137e+02 7.788217716253298395e-01 3.856938717465446587e+00 4.146220871229603588e+00 6.218018620977492361e+00
1.020305124529533174e+02 7.798269551084395790e-01 3.854315559427180293e+00 4.144661153059784553e+00 6.221196313715124049e+00
1.021958779512563211e+02 7.806664599351869072e-01 3.851813410741362187e+00 4.143113590236963795e+00 6.224406520394184739e+00
1.023612434495593249e+02 7.813014153710499121e-01 3.849424401315710842e+00 4.141658788106433953e+00 6.227615376512227741e+00
1.025266089478623286e+02 7.816886352703327212e-01 3.847174058711257061e+00 4.140287313709948513e+00 6.230849973611150006e+00
1.026919744461653323e+02 7.819054508323519670e-01 3.845146053529363783e+00 4.138861615342139366e+00 6.234086861590690809e+00
1.028573399444683361e+02 7.819647677295540333e-01 3.843353906061694580e+00 4.137491451492762096e+00 6.237189855992232523e+00
1.030227054427713398e+02 7.818508216614747930e-01 3.841819370694520508e+00 4.136082102050328224e+00 6.240247686854093701e+00
1.031880709410743435e+02 7.815153084215020751e-01 3.840675618219038689e+00 4.134538690271571504e+00 6.243270364338052936e+00
1.033534364393773473e+02 7.808848180311454001e-01 3.839973274309532947e+00 4.132884161114679600e+00 6.246257727802746018e+00
1.035188019376803510e+02 7.800107971456269329e-01 3.839660747118506023e+00 4.131154159988657426e+00 6.249174277015779211e+00
1.036841674359833547e+02 7.788379928368088789e-01 3.839755354258259423e+00 4.129350579227882179e+00 6.252056054975190236e+00
1.038495329342863585e+02 7.774517580517275039e-01 3.840326847808113619e+00 4.127469152738151514e+00 6.254752222719823784e+00
1.040148984325893622e+02 7.758145960433801003e-01 3.841242519235883446e+00 4.125631967328343030e+00 6.257310898739758542e+00
1.041802639308923659e+02 7.740526523863018316e-01 3.842490816227508432e+00 4.123731081704754331e+00 6.259725431049924183e+00
1.043456294291953697e+02 7.720576143331712160e-01 3.844067731059255699e+00 4.121888571069220575e+00 6.261986064932809626e+00
1.045109949274983734e+02 7.698970823856627899e-01 3.845942718271441407e+00 4.120086043335931869e+00 6.264074137421101973e+00
1.046763604258013771e+02 7.676591139002654218e-01 3.848062948491649760e+00 4.118315226070047075e+00 6.265962692955420188e+00
1.048417259241043809e+02 7.652668556488839702e-01 3.850498649833969722e+00 4.116550871276166035e+00 6.267683604651295148e+00
1.050070914224073846e+02 7.628172097129902740e-01 3.853160631868386865e+00 4.114772133686284583e+00 6.269250006128741504e+00
1.051724569207103883e+02 7.603224475685157469e-01 3.855915291366463382e+00 4.113063762462775053e+00 6.270698479983036755e+00
1.053378224190133921e+02 7.578363812907858987e-01 3.858801777578018566e+00 4.111455376803592188e+00 6.271906445677304376e+00
1.055031879173163958e+02 7.554489119204910175e-01 3.861684212554971740e+00 4.109944439436945984e+00 6.272922417387417404e+00
1.056685534156193995e+02 7.531218656139524459e-01 3.864612472369394425e+00 4.108542387587850619e+00 6.273723255660874187e+00
1.058339189139224032e+02 7.510775330441430420e-01 3.867437689994865924e+00 4.107123371424113323e+00 6.274361386680497255e+00
1.059992844122254070e+02 7.491684535630114272e-01 3.870189385910015378e+00 4.105795379806392198e+00 6.274846761779063975e+00
1.061646499105284107e+02 7.475987813185739350e-01 3.872639242353166811e+00 4.104536708053406535e+00 6.275225249226630275e+00
1.063300154088314144e+02 7.463231503037395242e-01 3.874895725694953441e+00 4.103220018221273691e+00 6.275561086614099615e+00
1.064953809071344182e+02 7.452168444628761712e-01 3.877093300445480395e+00 4.101793172529887954e+00 6.275896663296165912e+00
1.066607464054374219e+02 7.443644135283051799e-01 3.879061873375994285e+00 4.100352531919302379e+00 6.276221161825915829e+00
1.068261119037404256e+02 7.438715116496497082e-01 3.880803275140269459e+00 4.098744573559486071e+00 6.276580620227097285e+00
1.069914774020434294e+02 7.436884379515003030e-01 3.882241979252254005e+00 4.097046585582306832e+00 6.277022977741063769e+00
1.071568429003464331e+02 7.438078058166270878e-01 3.883510347284179876e+00 4.095145760862902051e+00 6.277536066552437788e+00
1.073222083986494368e+02 7.443125148756228882e-01 3.884480099410916765e+00 4.093021155060199590e+00 6.278186211180186937e+00
1.074875738969524406e+02 7.451236950488266952e-01 3.885235202114218467e+00 4.090589114175350538e+00 6.279051969221814744e+00
1.076529393952554443e+02 7.462191206171739921e-01 3.885670830000238496e+00 4.088046494459578462e+00 6.280063535539625263e+00
1.078183048935584480e+02 7.476310239996357687e-01 3.885818495698696307e+00 4.085306011354488120e+00 6.281244449633160087e+00
1.079836703918614518e+02 7.493574246437963993e-01 3.885665105742496461e+00 4.082358903306816167e+00 6.282618547067041703e+00
1.081490358901644555e+02 7.512982254580460317e-01 3.885342062086047044e+00 4.079190850362145682e+00 6.284168842923133269e+00
1.083144013884674592e+02 7.534170020690420522e-01 3.884692941888738815e+00 4.076012436651590853e+00 6.285877600281315480e+00
1.084797668867704630e+02 7.558125087509275364e-01 3.883626752788741143e+00 4.072819820823783132e+00 6.287740898574892157e+00
1.086451323850734667e+02 7.583432755980992201e-01 3.882158706972623108e+00 4.069713795422979175e+00 6.289784202992727558e+00
1.088104978833764704e+02 7.610511067584847522e-01 3.880332278591464679e+00 4.066630800952301783e+00 6.291985794721719927e+00
1.089758633816794742e+02 7.636579197236099681e-01 3.878363779142205203e+00 4.063718079027969665e+00 6.294260203198231984e+00
1.091412288799824779e+02 7.662903232263157394e-01 3.876100731938572075e+00 4.061029453759783081e+00 6.296579472238089892e+00
1.093065943782854816e+02 7.688549648554279248e-01 3.873799398427645979e+00 4.058366988692038824e+00 6.298978629273102925e+00
1.094719598765884854e+02 7.712859249309931275e-01 3.871465528895782882e+00 4.055913347778526301e+00 6.301335179730240377e+00
1.096373253748914891e+02 7.735640602956150857e-01 3.868994289274743537e+00 4.053789986202268381e+00 6.303651645664571035e+00
1.098026908731944928e+02 7.756651679844688285e-01 3.866568968507571036e+00 4.051851543104065811e+00 6.305914301941180078e+00
1.099680563714974966e+02 7.775585907396967977e-01 3.864147797702113252e+00 4.050215287176830437e+00 6.308078306016264847e+00
1.101334218698005003e+02 7.791361011668682668e-01 3.861821025440472788e+00 4.048840749816551288e+00 6.310202105316959020e+00
1.102987873681035040e+02 7.805058054555921165e-01 3.859531561674325317e+00 4.047796174782710033e+00 6.312166439910847693e+00
1.104641528664065078e+02 7.816692245389798011e-01 3.857155710743882970e+00 4.047084315703574298e+00 6.314090730899300397e+00
1.106295183647095115e+02 7.825566340962165635e-01 3.854825969056613566e+00 4.046675807815446113e+00 6.315941570972023023e+00
1.107948838630125152e+02 7.831606987709042178e-01 3.852541294583788911e+00 4.046624218333888301e+00 6.317673770294866209e+00
1.109602493613155190e+02 7.835152098579387658e-01 3.850249020441659287e+00 4.047006631278508237e+00 6.319229120438107472e+00
1.111256148596185227e+02 7.834333996795918020e-01 3.848129505640548231e+00 4.047900296770224671e+00 6.320536779965087781e+00
1.112909803579215264e+02 7.830161068636176669e-01 3.846209849400100467e+00 4.049094661531270845e+00 6.321679364302601911e+00
1.114563458562245302e+02 7.822751046040452572e-01 3.844459257645796324e+00 4.050605830900357418e+00 6.322659788991048302e+00
1.116217113545275339e+02 7.812583033192544990e-01 3.842915741516915062e+00 4.052307121703018211e+00 6.323518815633162760e+00
1.117870768528305376e+02 7.799638373765789279e-01 3.841539613271116593e+00 4.054298800696612304e+00 6.324197730850862342e+00
1.119524423511335414e+02 7.784479603368251732e-01 3.840348583497237289e+00 4.056480545331892174e+00 6.324722893040503280e+00
1.121178078494365451e+02 7.765685067654385376e-01 3.839506814379221922e+00 4.058810560132361189e+00 6.325114100933480366e+00
1.122831733477395488e+02 7.744790212377868910e-01 3.838853406909461974e+00 4.061326144669652471e+00 6.325341409391191050e+00
1.124485388460425526e+02 7.722580167762339576e-01 3.838438952846268126e+00 4.063889754792100462e+00 6.325413257769174180e+00
1.126139043443455563e+02 7.696986977364723703e-01 3.838664328947404947e+00 4.066282170517774297e+00 6.325354784983748146e+00
1.127792698426485600e+02 7.670290266653561062e-01 3.839101877790417561e+00 4.068721140544997894e+00 6.325147937166383905e+00
1.129446353409515638e+02 7.642948049198534655e-01 3.839759685819614354e+00 4.071053542958116722e+00 6.324891948430195754e+00
1.131100008392545675e+02 7.615437483914433425e-01 3.840617981550848548e+00 4.073269773127882409e+00 6.324568478989099241e+00
1.132753663375575712e+02 7.587353263460911990e-01 3.841605824756249010e+00 4.075375877424491478e+00 6.324282953453561618e+00
1.134407318358605750e+02 7.559929703204650853e-01 3.842658037926844017e+00 4.077397192875459098e+00 6.323951780749609064e+00
1.136060973341635787e+02 7.532548146232235231e-01 3.843779670214798827e+00 4.079297627003543703e+00 6.323667869926535623e+00
1.137714628324665824e+02 7.506701125825646637e-01 3.844877271621240045e+00 4.081070547844302787e+00 6.323382049599821642e+00
1.139368283307695862e+02 7.482005522704137102e-01 3.845996308977645661e+00 4.082679976516033094e+00 6.323123143761769427e+00
1.141021938290725899e+02 7.459146410498577184e-01 3.846962768814842448e+00 4.084180452251642279e+00 6.322942119286794060e+00
1.142675593273755936e+02 7.437750583542573901e-01 3.847985337622455759e+00 4.085489832786874942e+00 6.322749752530552492e+00
1.144329248256785974e+02 7.420219447082030406e-01 3.848820895156119359e+00 4.086616099330816709e+00 6.322541041974272247e+00
1.145982903239816011e+02 7.406018099884992267e-01 3.849388283502616304e+00 4.087636027329924815e+00 6.322373860215690478e+00
1.147636558222846048e+02 7.395128004130610000e-01 3.849882155297353670e+00 4.088283656021149959e+00 6.322321369170902372e+00
1.149290213205876086e+02 7.387464742065223966e-01 3.850247692221175022e+00 4.088622752243876945e+00 6.322383062103819285e+00
1.150943868188906123e+02 7.383415836445020863e-01 3.850604104834498997e+00 4.088545725398808450e+00 6.322508566769862171e+00
1.152597523171936160e+02 7.381937701443069821e-01 3.850892477351120391e+00 4.088232193762501687e+00 6.322681539289346730e+00
1.154251178154966198e+02 7.383097162163942961e-01 3.851160638498964062e+00 4.087655328661307763e+00 6.322874297095149032e+00
1.155904833137996235e+02 7.388168414390723360e-01 3.851292540871741554e+00 4.086778395107325323e+00 6.323112202996051145e+00
1.157558488121026272e+02 7.396177729230026809e-01 3.851252853715983804e+00 4.085726465421933185e+00 6.323402888315046155e+00
1.159212143104056310e+02 7.407977711940851862e-01 3.851038484625133762e+00 4.084361469533382305e+00 6.323802254988444282e+00
1.160865798087086347e+02 7.421600314992717884e-01 3.850718930605192547e+00 4.082824178434698581e+00 6.324296839783091428e+00
1.162519453070116384e+02 7.437973954749210748e-01 3.850278722993714098e+00 4.081088803953097255e+00 6.324835057879324651e+00
1.164173108053146422e+02 7.456376287227693966e-01 3.849897465645848449e+00 4.079017402685821025e+00 6.325447483226922074e+00
1.165826763036176459e+02 7.477926011519029359e-01 3.849470310081802626e+00 4.076724596480018725e+00 6.326012472526652886e+00
1.167480418019206496e+02 7.500335255962494729e-01 3.849174756079035031e+00 4.074237377897376611e+00 6.326554320640843443e+00
1.169134073002236534e+02 7.524304058205176782e-01 3.849068147987796618e+00 4.071496537850700648e+00 6.327004888532732352e+00
1.170787727985266571e+02 7.548243996554221402e-01 3.849083525919990922e+00 4.068722989147662616e+00 6.327369065456458941e+00
1.172441382968296608e+02 7.572624111311229145e-01 3.849110836883085973e+00 4.065994008683259331e+00 6.327632723472081722e+00
1.174095037951326645e+02 7.596266545475385268e-01 3.849338020516084313e+00 4.063232290205302633e+00 6.327803014914110236e+00
1.175748692934356683e+02 7.619680194648876803e-01 3.849624839522166386e+00 4.060549909024694593e+00 6.327857212193880088e+00
1.177402347917386720e+02 7.642284534362295823e-01 3.850016629356072251e+00 4.057997927892637691e+00 6.327756969554906519e+00
1.179056002900416757e+02 7.662790310563887264e-01 3.850454924070688456e+00 4.055757064317008442e+00 6.327508960860579457e+00
1.180709657883446795e+02 7.682396956615723527e-01 3.850869904943098554e+00 4.053833398031694735e+00 6.327056981737780639e+00
1.182363312866476832e+02 7.699104006792931720e-01 3.851417225548551038e+00 4.052237849436531647e+00 6.326434504795281022e+00
1.184016967849506869e+02 7.714247174976545107e-01 3.852070089507684258e+00 4.050812019783912810e+00 6.325693153749513797e+00
1.185670622832536907e+02 7.726971344346920123e-01 3.852768173920772199e+00 4.049711711398531477e+00 6.324822960869605382e+00
1.187324277815566944e+02 7.738084029335845493e-01 3.853626952903287162e+00 4.048751074209084422e+00 6.323813550661113503e+00
1.188977932798596981e+02 7.746760649903929874e-01 3.854611482754367380e+00 4.048049777766097534e+00 6.322662655296216627e+00
1.190631587781627019e+02 7.753389681622566698e-01 3.855702844962570985e+00 4.047662339039697521e+00 6.321295828752434787e+00
1.192285242764657056e+02 7.757459704875248052e-01 3.856904925717838495e+00 4.047609040009239934e+00 6.319740044823028313e+00
1.193938897747687093e+02 7.759146258879434654e-01 3.858260491103407297e+00 4.047855347060532516e+00 6.317969517130007873e+00
1.195592552730717131e+02 7.759592120345641941e-01 3.859722786410276552e+00 4.048377294381756641e+00 6.315940688495834010e+00
1.197246207713747168e+02 7.758300897261505291e-01 3.861389488228872846e+00 4.049163859181334146e+00 6.313616544326187352e+00
1.198899862696777205e+02 7.756377662793614292e-01 3.863115243832750512e+00 4.050159684011530814e+00 6.311087287452414429e+00
1.200553517679807243e+02 7.753335918558783568e-01 3.864929437610321816e+00 4.051418196928500137e+00 6.308318755269036515e+00
1.202207172662837280e+02 7.748826110509174914e-01 3.866725957849418638e+00 4.052958730146181132e+00 6.305432682691522572e+00
1.203860827645867317e+02 7.743070210910328877e-01 3.868550906212701257e+00 4.054796808913733841e+00 6.302345245581069122e+00
1.205514482628897355e+02 7.736077254699165184e-01 3.870352149194533631e+00 4.056903881478278961e+00 6.299136225703823477e+00
1.207168137611927392e+02 7.728243043070390783e-01 3.872007411773837227e+00 4.059345004904592713e+00 6.295823260891646456e+00
1.208821792594957429e+02 7.719634930887977475e-01 3.873526664292975319e+00 4.062072436385040675e+00 6.292437388126950637e+00
1.210475447577987467e+02 7.710599245553028114e-01 3.874965669716858407e+00 4.064932177739691177e+00 6.289042209881767320e+00
1.212129102561017504e+02 7.701447855384557784e-01 3.876286717654115588e+00 4.067932339732152514e+00 6.285636138951935514e+00
1.213782757544047541e+02 7.692005147213476501e-01 3.877568805981223221e+00 4.071050489532940020e+00 6.282180171606668750e+00
1.215436412527077579e+02 7.682847900961025100e-01 3.878698181186357008e+00 4.074262625593890519e+00 6.278754384923490584e+00
1.217090067510107616e+02 7.673228344876412699e-01 3.879764980448002554e+00 4.077635091179713456e+00 6.275277075637426982e+00
1.218743722493137653e+02 7.662520620843327190e-01 3.880756500425238897e+00 4.081146391837412679e+00 6.271845027373370129e+00
1.220397377476167691e+02 7.652797030224723906e-01 3.881635932042344805e+00 4.084675041966998599e+00 6.268409304642461599e+00
1.222051032459197728e+02 7.643282200042680330e-01 3.882386555622757029e+00 4.088208538832514449e+00 6.265076667163303803e+00
1.223704687442227765e+02 7.634810550695619868e-01 3.883013601105935741e+00 4.091701020497711561e+00 6.261804304884229566e+00
1.225358342425257803e+02 7.626163692287968310e-01 3.883597852674547379e+00 4.095194810718659539e+00 6.258590948878437032e+00
1.227011997408287840e+02 7.618388065531784825e-01 3.884045617800826022e+00 4.098717337978127873e+00 6.255398219109425284e+00
1.228665652391317877e+02 7.611065173236388759e-01 3.884393046914588421e+00 4.102231866162313167e+00 6.252268550983504092e+00
1.230319307374347915e+02 7.604371311442096326e-01 3.884798841579424344e+00 4.105577710084865828e+00 6.249186298520082339e+00
1.231972962357377952e+02 7.598109704220157301e-01 3.885238685022180505e+00 4.108769573078715709e+00 6.246180752757002352e+00
1.233626617340407989e+02 7.592902338482334645e-01 3.885703429987981128e+00 4.111724130987081338e+00 6.243282186402456801e+00
1.235280272323438027e+02 7.588260208379787874e-01 3.886117693157953745e+00 4.114533662513712997e+00 6.240522604661387085e+00
1.236933927306468064e+02 7.584464433422120067e-01 3.886521462392279247e+00 4.117055482973254854e+00 6.237976592399272491e+00
1.238587582289498101e+02 7.581491164424938312e-01 3.886976640327798549e+00 4.119285251584943630e+00 6.235588972685720321e+00
1.240241237272528139e+02 7.578976270692656669e-01 3.887499008075695706e+00 4.121224893573728565e+00 6.233378452257431590e+00
1.241894892255558176e+02 7.577321824456146881e-01 3.887968120653906734e+00 4.122964038751185001e+00 6.231335639059673248e+00
1.243548547238588213e+02 7.576912644656766949e-01 3.888357848818645213e+00 4.124507521147560141e+00 6.229443346406486448e+00
1.245202202221618251e+02 7.577596819024408070e-01 3.888708831063717231e+00 4.125826369267440619e+00 6.227705098532661410e+00
1.246855857204648288e+02 7.578568703085611924e-01 3.889022332813348193e+00 4.127013966947744805e+00 6.226106810641530487e+00
1.248509512187678325e+02 7.580629590517020677e-01 3.889165271009932034e+00 4.128190078012681674e+00 6.224581672584766245e+00


==> plots/c2hi_part-charge/part-charge-low_N_26_200.dat <==
0.000000000000000000e+00 8.169861224358585527e-01 4.176506000104928340e+00 4.293036427005602285e+00 5.713471429386114409e+00
1.653654983030040104e-01 8.167153963590702004e-01 4.175708460218976015e+00 4.293805349755606571e+00 5.713770772703096412e+00
3.307309966060079653e-01 8.159139720788899375e-01 4.173337014137719514e+00 4.296066546449777590e+00 5.714682446669953286e+00
4.960964949090119203e-01 8.146141562208653042e-01 4.169440880922955728e+00 4.299688986872477692e+00 5.716255955778372311e+00
6.614619932120160417e-01 8.128671598365005968e-01 4.164102287770168331e+00 4.304458821445466654e+00 5.718571711306575267e+00
8.268274915150202187e-01 8.107407672011127664e-01 4.157460091466283814e+00 4.310084421540235411e+00 5.721714700761760142e+00
9.921929898180243956e-01 8.083126144574361849e-01 4.149729304893586601e+00 4.316193869436671271e+00 5.725764192784010831e+00
1.157558488121028129e+00 8.056641954008803008e-01 4.141189545235736347e+00 4.322353984208963773e+00 5.730792257275596491e+00
1.322923986424031861e+00 8.028809910014165219e-01 4.132141159436431010e+00 4.328127716218495458e+00 5.736850115932862870e+00
1.488289484727035594e+00 8.000500543060189429e-01 4.122884542506538352e+00 4.333110973333515581e+00 5.743954412817177335e+00
1.653654983030039327e+00 7.972552340362348833e-01 4.113650162994645143e+00 4.336986161331555678e+00 5.752108424884280424e+00
1.819020481333043060e+00 7.945614365919069222e-01 4.104568962217274297e+00 4.339574504550528289e+00 5.761295080097365684e+00
1.984385979636046793e+00 7.920409088701809708e-01 4.095675533860426043e+00 4.340819385122313356e+00 5.771464155769722382e+00
2.149751477939050748e+00 7.897648887177708410e-01 4.086880745817543570e+00 4.340814942318790060e+00 5.782539406914328772e+00
2.315116976242054481e+00 7.877864428385772388e-01 4.078030203382634333e+00 4.339809362456392705e+00 5.794373975238524821e+00
2.480482474545058214e+00 7.861388029212283968e-01 4.068955330691885308e+00 4.338111183283102079e+00 5.806794667183156733e+00
2.645847972848061946e+00 7.848544749404140486e-01 4.059428842540107496e+00 4.336129641628817311e+00 5.819587025149295378e+00
2.811213471151065679e+00 7.839629491240508452e-01 4.049191235394175692e+00 4.334306105276675147e+00 5.832539694656031060e+00
2.976578969454069412e+00 7.834448055793854504e-01 4.038033524353485504e+00 4.333021379771181181e+00 5.845500274939585239e+00
3.141944467757073145e+00 7.832688400264954387e-01 4.025958827091571379e+00 4.332524210030920919e+00 5.858248107672411109e+00
3.307309966060076878e+00 7.834077475458602891e-01 4.013044777700077503e+00 4.332895118518875321e+00 5.870652341204206870e+00
3.472675464363080611e+00 7.838021121435128080e-01 3.999462678843046959e+00 4.334183754391913723e+00 5.882551439697589757e+00
3.638040962666084344e+00 7.843972684658344630e-01 3.985474571930344823e+00 4.336274910723108889e+00 5.893853234020155263e+00
3.803406460969088076e+00 7.851184926362606564e-01 3.971490223002157371e+00 4.338878478147558226e+00 5.904512791380804870e+00
3.968771959272091809e+00 7.859034780676290577e-01 3.957942788736175554e+00 4.341652955469704978e+00 5.914500762890505747e+00
4.134137457575095986e+00 7.867366705726945852e-01 3.945142375848410321e+00 4.344236575389701649e+00 5.923884363330673253e+00
4.299502955878099719e+00 7.875752073433278655e-01 3.933420825271015886e+00 4.346307112765799729e+00 5.932696839737717553e+00
4.464868454181103452e+00 7.884364932704044371e-01 3.922925152753099276e+00 4.347674350311436342e+00 5.940963988760553427e+00
4.630233952484107185e+00 7.893311439056396317e-01 3.913775814767283645e+00 4.348197773342779016e+00 5.948695253060736654e+00
4.795599450787110918e+00 7.902978635071108426e-01 3.905948169478694165e+00 4.347864091004270293e+00 5.955889861065667645e+00
4.960964949090114651e+00 7.913353681408594742e-01 3.899422656438203738e+00 4.346789440933147119e+00 5.962452519516414640e+00
5.126330447393118384e+00 7.924638599029608654e-01 3.893965325355205120e+00 4.345198565966004622e+00 5.968372233758074685e+00
5.291695945696122116e+00 7.936614868914012577e-01 3.889339500156609120e+00 4.343419879745745504e+00 5.973579118111409514e+00
5.457061443999125849e+00 7.948955495122647097e-01 3.885399132754921769e+00 4.341723087155247462e+00 5.977982215371389962e+00
5.622426942302129582e+00 7.961485788597671975e-01 3.881900680804521997e+00 4.340437819570571065e+00 5.981512905404795966e+00
5.787792440605133315e+00 7.973216754679928187e-01 3.878636116975793691e+00 4.339879830502843205e+00 5.984162361497981308e+00
5.953157938908137048e+00 7.983658976467993273e-01 3.875548926164099406e+00 4.340220550068612404e+00 5.985864610339499237e+00
6.118523437211140781e+00 7.991740040657606681e-01 3.872540978241086229e+00 4.341545073581861480e+00 5.986739928085514251e+00
6.283888935514144514e+00 7.996772351010053015e-01 3.869822032063646944e+00 4.343749300827645321e+00 5.986751415734360648e+00
6.449254433817148247e+00 7.997999307599421570e-01 3.867423499547598453e+00 4.346747615649650953e+00 5.986028937528856453e+00
6.614619932120151979e+00 7.994385238342562872e-01 3.865617020923123981e+00 4.350328857769625301e+00 5.984615580741016849e+00
6.779985430423155712e+00 7.985842044388589134e-01 3.864477981162519171e+00 4.354349529035602018e+00 5.982588268440411028e+00
6.945350928726159445e+00 7.972084514441137859e-01 3.864044259653436786e+00 4.358708974427427663e+00 5.980038297386505164e+00
7.110716427029163178e+00 7.953538086938414242e-01 3.864373726763389083e+00 4.363167576643657952e+00 5.977104870664289749e+00
7.276081925332166911e+00 7.930302985717535558e-01 3.865452272222575036e+00 4.367697718266638773e+00 5.973819693564406563e+00
7.441447423635170644e+00 7.903099979411241094e-01 3.867335888242734665e+00 4.372091985365897493e+00 5.970262110927084365e+00
7.606812921938174377e+00 7.872774359830734259e-01 3.869921897345072637e+00 4.376362818057313753e+00 5.966437830915664264e+00
7.772178420241178110e+00 7.839780543026332316e-01 3.873259691147389105e+00 4.380404176404174343e+00 5.962358060234739909e+00
7.937543918544181842e+00 7.805139504090928826e-01 3.877292998898518306e+00 4.384169443558297630e+00 5.958023588968529793e+00
8.102909416847186463e+00 7.769959855839697616e-01 3.881981895279388084e+00 4.387568644788556682e+00 5.953453455881169809e+00
8.268274915150190196e+00 7.735054639099960827e-01 3.887348597997289268e+00 4.390434582494293636e+00 5.948711336791919102e+00
8.433640413453193929e+00 7.701182799791930211e-01 3.893406468923547692e+00 4.392636911357461038e+00 5.943838320572448097e+00
8.599005911756197662e+00 7.669809561202610704e-01 3.900150311241546319e+00 4.393879871750166366e+00 5.938988841358202819e+00
8.764371410059201395e+00 7.641683407067035860e-01 3.907529367159702893e+00 4.394041465934583002e+00 5.934260806322264159e+00
8.929736908362205128e+00 7.617866025854682643e-01 3.915500597726021326e+00 4.392970222443700834e+00 5.929742557059713093e+00
9.095102406665208861e+00 7.599498848056996936e-01 3.923896319053103099e+00 4.390614553923316343e+00 5.925539221783983734e+00
9.260467904968212594e+00 7.586813510872473243e-01 3.932637975303525657e+00 4.386988266829796146e+00 5.921692386180145817e+00
9.425833403271216326e+00 7.580799913577827009e-01 3.941514727650677230e+00 4.382053921778613415e+00 5.918351338545948082e+00
9.591198901574220059e+00 7.581467961377645892e-01 3.950353433366581513e+00 4.375931108690859439e+00 5.915568641169850039e+00
9.756564399877223792e+00 7.588848083300701042e-01 3.959037896769776133e+00 4.368767420152350311e+00 5.913309854250426767e+00
9.921929898180227525e+00 7.602085371463602748e-01 3.967427703561351215e+00 4.360717560164194317e+00 5.911646178875743729e+00
1.008729539648323126e+01 7.619882023313591102e-01 3.975528507164932890e+00 4.351889141233044711e+00 5.910594129356502080e+00
1.025266089478623499e+01 7.641399230194381165e-01 3.983184186577880759e+00 4.342506711016582699e+00 5.910169159891781376e+00
1.041802639308923872e+01 7.665171708176445886e-01 3.990311717930367763e+00 4.332857328163764343e+00 5.910313764081315924e+00
1.058339189139224246e+01 7.690301926887099793e-01 3.996885928284695133e+00 4.323108165141846371e+00 5.910975695417489462e+00
1.074875738969524619e+01 7.715890057264358504e-01 4.002851403503691508e+00 4.313473065979000154e+00 5.912086506895963822e+00
1.091412288799824992e+01 7.741073341398070351e-01 4.008139336704604538e+00 4.304203797220073291e+00 5.913549514631114334e+00
1.107948838630125366e+01 7.766119755140885594e-01 4.012931762415602677e+00 4.295174913681021778e+00 5.915281331667380016e+00
1.124485388460425739e+01 7.790907954347519038e-01 4.017234086705068208e+00 4.286573625017460643e+00 5.917101476674682559e+00
1.141021938290726112e+01 7.815081265283818635e-01 4.021101709427097326e+00 4.278450709261562679e+00 5.918939439120515900e+00
1.157558488121026485e+01 7.839426809919249894e-01 4.024401159244314741e+00 4.271011049589596986e+00 5.920645094942548425e+00
1.174095037951326859e+01 7.863351084188965334e-01 4.027188468068937155e+00 4.264302239127760963e+00 5.922174169501786878e+00
1.190631587781627232e+01 7.887436932273532708e-01 4.029485184623777805e+00 4.258274966295195085e+00 5.923496141229233736e+00
1.207168137611927605e+01 7.911282312683094453e-01 4.031388590331291155e+00 4.252856284011915733e+00 5.924626879927415324e+00
1.223704687442227979e+01 7.935980251595885493e-01 4.032646916683265914e+00 4.248135069720774482e+00 5.925619974052482419e+00
1.240241237272528352e+01 7.960712623812982169e-01 4.033400867728874850e+00 4.243964713210308659e+00 5.926563142296269682e+00
1.256777787102828725e+01 7.985288010931671510e-01 4.033687589725895251e+00 4.240260436663929156e+00 5.927523158062640185e+00
1.273314336933129098e+01 8.009546154271733887e-01 4.033371286565144764e+00 4.237091155103295037e+00 5.928582928312309264e+00
1.289850886763429472e+01 8.033108918282586552e-01 4.032583849633253337e+00 4.234292355810401531e+00 5.929812887948207489e+00
1.306387436593729845e+01 8.055495591549608481e-01 4.031290931669226474e+00 4.231836276397892505e+00 5.931323217777721979e+00
1.322923986424030218e+01 8.076071853819023483e-01 4.029528086610892679e+00 4.229659265438854732e+00 5.933205447332618121e+00
1.339460536254330592e+01 8.094472299629402734e-01 4.027317230623011390e+00 4.227765035991413178e+00 5.935470487945280205e+00
1.355997086084630965e+01 8.110245041966035462e-01 4.024714763132111628e+00 4.226049953056651987e+00 5.938210763899285816e+00
1.372533635914931338e+01 8.122979851571534571e-01 4.021725816069908532e+00 4.224613781378044663e+00 5.941362401446668606e+00
1.389070185745231711e+01 8.132859733376509581e-01 4.018288141175046846e+00 4.223439236088402104e+00 5.944986633228395156e+00
1.405606735575532085e+01 8.139734074329496583e-01 4.014468835143300218e+00 4.222577367557036609e+00 5.948980373485786011e+00
1.422143285405832458e+01 8.143444350747824911e-01 4.010338520781377980e+00 4.222035024149375815e+00 5.953282003415228729e+00
1.438679835236132831e+01 8.143879217876432985e-01 4.006021833491873352e+00 4.221846760525916231e+00 5.957743467431740214e+00
1.455216385066433205e+01 8.140274784210430603e-01 4.001600968714903672e+00 4.222133433722831342e+00 5.962238102210396740e+00
1.471752934896733578e+01 8.133162973479712843e-01 3.997116030071330428e+00 4.222867544605465540e+00 5.966700110883236263e+00
1.488289484727033951e+01 8.121281804366287105e-01 3.992773924561903165e+00 4.224015270853964665e+00 5.971082606909412505e+00
1.504826034557334324e+01 8.105843779481427536e-01 3.988583192728187399e+00 4.225470965755761199e+00 5.975361446175250890e+00
1.521362584387634698e+01 8.085875659877503896e-01 3.984818329126687431e+00 4.227107565879119733e+00 5.979486521459342008e+00
1.537899134217935071e+01 8.061747337615616793e-01 3.981409035883074043e+00 4.228902622474778994e+00 5.983513590187110154e+00
1.554435684048235444e+01 8.033165178624017688e-01 3.978497170257002225e+00 4.230651565387326229e+00 5.987534728666432216e+00
1.570972233878535818e+01 8.000540180147989178e-01 3.976060208495255210e+00 4.232279704014471733e+00 5.991606051527735843e+00
1.587508783708836191e+01 7.963896654663322749e-01 3.974152268290988665e+00 4.233651183086164949e+00 5.995806865103782357e+00
1.604045333539136564e+01 7.924350515621123581e-01 3.972686172816343841e+00 4.234633653628808503e+00 6.000245103848698136e+00
1.620581883369436937e+01 7.882081101359605935e-01 3.971638812105949157e+00 4.235211622294739797e+00 6.004941437244711189e+00
1.637118433199737311e+01 7.837905905444589871e-01 3.970864572135714532e+00 4.235513902305971357e+00 6.009830916743805318e+00
1.653654983030037684e+01 7.792875995476160611e-01 3.970254380004989869e+00 4.235488601158817090e+00 6.014969400978506187e+00
1.670191532860338057e+01 7.747522993552564685e-01 3.969566565050272722e+00 4.235321552745309859e+00 6.020359564517702822e+00
1.686728082690638431e+01 7.703373743864732059e-01 3.968855465426258888e+00 4.234877829925865811e+00 6.025929311908678976e+00
1.703264632520938804e+01 7.661415591206155451e-01 3.968018019526831530e+00 4.234189268993990396e+00 6.031651133977827151e+00
1.719801182351239177e+01 7.622830239544329256e-01 3.966880371619139645e+00 4.233316164802689130e+00 6.037520421204765952e+00
1.736337732181539550e+01 7.588269509671453639e-01 3.965222838108377168e+00 4.232558640884874990e+00 6.043391551574366360e+00
1.752874282011839924e+01 7.558047210999158105e-01 3.963040043370743781e+00 4.231782164178849115e+00 6.049373052837632159e+00
1.769410831842140297e+01 7.533051125598320130e-01 3.960079449036862265e+00 4.231183308909795215e+00 6.055432110933975487e+00
1.785947381672440670e+01 7.513184362318027221e-01 3.956465897203089277e+00 4.230802761946867108e+00 6.061412886016277035e+00
1.802483931502741044e+01 7.498345451889726343e-01 3.952245593073389518e+00 4.230451249781046918e+00 6.067468593335455296e+00
1.819020481333041417e+01 7.488954710948927396e-01 3.947195326424182138e+00 4.230299371574711031e+00 6.073609812295391208e+00
1.835557031163341790e+01 7.484925050311012074e-01 3.941421404641897830e+00 4.230162771827784773e+00 6.079923299937921577e+00
1.852093580993642163e+01 7.485931640509349005e-01 3.934922814943421443e+00 4.229965148842436129e+00 6.086518853700834342e+00
1.868630130823942537e+01 7.491369770231732783e-01 3.927913566521621824e+00 4.229686049195631625e+00 6.093263388952227189e+00
1.885166680654242910e+01 7.501202497469652286e-01 3.920150341488255918e+00 4.229450701945960844e+00 6.100278688702667651e+00
1.901703230484543283e+01 7.514655081848076179e-01 3.911855271890555485e+00 4.229157767364124965e+00 6.107521434674112015e+00
1.918239780314843657e+01 7.532109461314426824e-01 3.902932108663403010e+00 4.228794590655532204e+00 6.115062336904113494e+00
1.934776330145144030e+01 7.552191837403123831e-01 3.893488081363811304e+00 4.228438124830374178e+00 6.122854592667859919e+00
1.951312879975444403e+01 7.574473628823756854e-01 3.883833698358828634e+00 4.227845705218886252e+00 6.130873216369601586e+00
1.967849429805744776e+01 7.598585798021353366e-01 3.874142609238300672e+00 4.226922565375220486e+00 6.139076228600487184e+00
1.984385979636045150e+01 7.623667814169814427e-01 3.864586867874376885e+00 4.225614817730276584e+00 6.147431516132073170e+00
2.000922529466345523e+01 7.648807318919677023e-01 3.855369385928169468e+00 4.223820549258290313e+00 6.155929316157993547e+00
2.017459079296645896e+01 7.673506866171572183e-01 3.846797948854892013e+00 4.221440513014189655e+00 6.164410834772485970e+00
2.033995629126946270e+01 7.696996566199455492e-01 3.838899807736775749e+00 4.218646209584368201e+00 6.172754309277450169e+00
2.050532178957246643e+01 7.719090362837850439e-01 3.831756768801286128e+00 4.215475674304092202e+00 6.180858503731656128e+00
2.067068728787547016e+01 7.739880398069787226e-01 3.825533486370797043e+00 4.211873838719320418e+00 6.188604618075366659e+00
2.083605278617847389e+01 7.758476575550161680e-01 3.820355544628504685e+00 4.207998031782214099e+00 6.195798748828721614e+00
2.100141828448147763e+01 7.775563246959873442e-01 3.816130207835764843e+00 4.203926696060216628e+00 6.202386754008622383e+00
2.116678378278448136e+01 7.791458124350906234e-01 3.813006687167891151e+00 4.199575035974326020e+00 6.208272446838658531e+00
2.133214928108748509e+01 7.806118826677845846e-01 3.810906878771127992e+00 4.195144343411451260e+00 6.213336877396104185e+00
2.149751477939048883e+01 7.819147722272491441e-01 3.809800538767766476e+00 4.190711202181506501e+00 6.217573468938330628e+00
2.166288027769349256e+01 7.830455278542913788e-01 3.809657545333562823e+00 4.186284930041084706e+00 6.221011978792375885e+00
2.182824577599649629e+01 7.839287850417104853e-01 3.810533694662536774e+00 4.181915145052775173e+00 6.223622357219655399e+00
2.199361127429950002e+01 7.845557516121435260e-01 3.812141733343757721e+00 4.177977128158507192e+00 6.225325368853348529e+00
2.215897677260250376e+01 7.849359010354604038e-01 3.814542058327130114e+00 4.174393647646107652e+00 6.226128374961798606e+00
2.232434227090550749e+01 7.849947137864854430e-01 3.817672382448346724e+00 4.171278857053524192e+00 6.226054028693457809e+00
2.248970776920851122e+01 7.846292779334058665e-01 3.821450108363546150e+00 4.168699633601558929e+00 6.225220962098193311e+00
2.265507326751151496e+01 7.838935027775773001e-01 3.825944345636949073e+00 4.166447830803465813e+00 6.223714302776893526e+00
2.282043876581451869e+01 7.827438196690194028e-01 3.831002382723828870e+00 4.164594789785867945e+00 6.221658989787408167e+00
2.298580426411752242e+01 7.812541178843432910e-01 3.836586045077033269e+00 4.163016868347761523e+00 6.219142950606789455e+00
2.315116976242052615e+01 7.793652167763629457e-01 3.842862648636311107e+00 4.161619748412764608e+00 6.216152368023015740e+00
2.331653526072352989e+01 7.771048542269874959e-01 3.849655918407257627e+00 4.160466093690193823e+00 6.212773115441234673e+00
2.348190075902653362e+01 7.744416808707719202e-01 3.857071061156378988e+00 4.159556393659958218e+00 6.208930845998134274e+00
2.364726625732953735e+01 7.715486890780640650e-01 3.864911451158904665e+00 4.158956357194247389e+00 6.204583484188239240e+00
2.381263175563254109e+01 7.684962744176964122e-01 3.872957473582331112e+00 4.158616314209882425e+00 6.199929919383219357e+00
2.397799725393554482e+01 7.654001805264374347e-01 3.880996430817657217e+00 4.158813868586282325e+00 6.194789501687843369e+00
2.414336275223854855e+01 7.623955302597358319e-01 3.889081588209895024e+00 4.159289500981064869e+00 6.189233362251776782e+00
2.430872825054155228e+01 7.595252724451229120e-01 3.896977012627202086e+00 4.160109328175716215e+00 6.183388368607666941e+00
2.447409374884455602e+01 7.568868365204506343e-01 3.904564684495746452e+00 4.161478915701247061e+00 6.177069545357078084e+00
2.463945924714755975e+01 7.545394154354694294e-01 3.911905916508204850e+00 4.162926875259137738e+00 6.170627775139312376e+00
2.480482474545056348e+01 7.525843278284463089e-01 3.918747379204453818e+00 4.164544554425736678e+00 6.164123721196487438e+00
2.497019024375356722e+01 7.510437631938153835e-01 3.925137715248552261e+00 4.166077163059304311e+00 6.157741341500534205e+00
2.513555574205657095e+01 7.500530510941147977e-01 3.930862723806259229e+00 4.167466365074544044e+00 6.151617843393298202e+00
2.530092124035957468e+01 7.496339039680550709e-01 3.936069765866851533e+00 4.168317513057775869e+00 6.145978800846410905e+00
2.546628673866257841e+01 7.496282996624770156e-01 3.940713262392695704e+00 4.168699242608152389e+00 6.140959179443660432e+00
2.563165223696558215e+01 7.501305037133029208e-01 3.944614363779783694e+00 4.168594033940995480e+00 6.136661083016743845e+00
2.579701773526858588e+01 7.510975163911581820e-01 3.947885747633299580e+00 4.167565699977699545e+00 6.133451020743430071e+00
2.596238323357158961e+01 7.526222785664395953e-01 3.950398081407905160e+00 4.165634596174299986e+00 6.131345028828038224e+00
2.612774873187459335e+01 7.546644340518663396e-01 3.952166589521034723e+00 4.162577506263898997e+00 6.130591455282923263e+00
2.629311423017759708e+01 7.571693519553922558e-01 3.953274666661861669e+00 4.158389210364300759e+00 6.131166756192435230e+00
2.645847972848060081e+01 7.601248744576143412e-01 3.953677339080394759e+00 4.153173991952592736e+00 6.133023779631515460e+00
2.662384522678360455e+01 7.634440665776062174e-01 3.953480639123505114e+00 4.146904312624414501e+00 6.136170966626732337e+00
2.678921072508660828e+01 7.669830221859755826e-01 3.952769329529398412e+00 4.139818558407654336e+00 6.140429074569891732e+00
2.695457622338961201e+01 7.707405381779544040e-01 3.951371417609056635e+00 4.132135697042756739e+00 6.145752331523029355e+00
2.711994172169261574e+01 7.745601415369787190e-01 3.949547658515689896e+00 4.123935934789276558e+00 6.151956249082636496e+00
2.728530721999561948e+01 7.782162971889504677e-01 3.947346788258274231e+00 4.115651659532039375e+00 6.158785238481498503e+00
2.745067271829862321e+01 7.818337517406926951e-01 3.944861448895129019e+00 4.107052323871245747e+00 6.166252458455139696e+00
2.761603821660162694e+01 7.851884759731475594e-01 3.942164165838094370e+00 4.098492461958731070e+00 6.174154878694393389e+00
2.778140371490463068e+01 7.881566600812253132e-01 3.939507256493943288e+00 4.090028133029174562e+00 6.182307932375259441e+00
2.794676921320763441e+01 7.907136594938062313e-01 3.937050341161924205e+00 4.081713406485181217e+00 6.190522574385564525e+00
2.811213471151063814e+01 7.927587503738526831e-01 3.934844887387858314e+00 4.073644238953544772e+00 6.198752104400965024e+00
2.827750020981364187e+01 7.942000767529042715e-01 3.932833245043661385e+00 4.065986895627876407e+00 6.206979763350679136e+00
2.844286570811664561e+01 7.950972540692733403e-01 3.931222941056855102e+00 4.058752703467198408e+00 6.214927081921366891e+00
2.860823120641964934e+01 7.954706105019110352e-01 3.930001368091271097e+00 4.051838309992393583e+00 6.222689691749343055e+00
2.877359670472265307e+01 7.953238337678489867e-01 3.929020349062773310e+00 4.045378843934949842e+00 6.230276953488949943e+00
2.893896220302565681e+01 7.946114786792044526e-01 3.928418398955290769e+00 4.039379251499498835e+00 6.237590851161666450e+00
2.910432770132866054e+01 7.934609206579275043e-01 3.927808124446162452e+00 4.034079298042477113e+00 6.244651637296918523e+00
2.926969319963166427e+01 7.918857379283630316e-01 3.927215756490740173e+00 4.029422302164245018e+00 6.251476184119175272e+00
2.943505869793466800e+01 7.899259696240703565e-01 3.926375453356819367e+00 4.025604322029790794e+00 6.258094236054628112e+00
2.960042419623767174e+01 7.875513162131400069e-01 3.925507047537418970e+00 4.022453934499137240e+00 6.264487683273998186e+00
2.976578969454067547e+01 7.847930114329068063e-01 3.924328460213336367e+00 4.020187762193781822e+00 6.270690748219310606e+00
2.993115519284367920e+01 7.817998474473221160e-01 3.922785035701198630e+00 4.018754364224371045e+00 6.276660735272644231e+00
3.009652069114668294e+01 7.784970885422324294e-01 3.920945885513584805e+00 4.018313778433522998e+00 6.282243230769680054e+00
3.026188618944968667e+01 7.750197012392635587e-01 3.918518651614974591e+00 4.018971419225707109e+00 6.287490211789130257e+00
3.042725168775269040e+01 7.714000156305176326e-01 3.915561550000717705e+00 4.020524111260963984e+00 6.292514307577167898e+00
3.059261718605569413e+01 7.677416653828175175e-01 3.912067529855503434e+00 4.023018008838409543e+00 6.297172780932800862e+00
3.075798268435869787e+01 7.640350870530820959e-01 3.908202005375927435e+00 4.026146827414639695e+00 6.301616065638441455e+00
3.092334818266170160e+01 7.604680227638964674e-01 3.903845570097016271e+00 4.030020116078362413e+00 6.305666276903693301e+00
3.108871368096470533e+01 7.570838681064561149e-01 3.899099072047206960e+00 4.034295148635081318e+00 6.309521897303973503e+00
3.125407917926770907e+01 7.540165673090408749e-01 3.893974295138369790e+00 4.038941584795654904e+00 6.313067538977516158e+00
3.141944467757071280e+01 7.514744380605125063e-01 3.888637052967773844e+00 4.043537042260084036e+00 6.316351452921459497e+00
3.158481017587371653e+01 7.493722750883475836e-01 3.883075884471557604e+00 4.048108261034523814e+00 6.319443565464670343e+00
3.175017567417672026e+01 7.477155119829832497e-01 3.877117596842403202e+00 4.052889474086034838e+00 6.322277402861063322e+00
3.191554117247972400e+01 7.464772929860322703e-01 3.871203583072368559e+00 4.057400661405397457e+00 6.324918447900348184e+00
3.208090667078273128e+01 7.457207838108498299e-01 3.865344195640139091e+00 4.061397585133507349e+00 6.327537420261053924e+00
3.224627216908573502e+01 7.454153756907044848e-01 3.859812474749395594e+00 4.064951489526258399e+00 6.329820644267845964e+00
3.241163766738873875e+01 7.454399636410723451e-01 3.854690888168871954e+00 4.067867543107353434e+00 6.332001588646619439e+00
3.257700316569174248e+01 7.459247544159779419e-01 3.849272014634012251e+00 4.070653410941235784e+00 6.334149802851140265e+00
3.274236866399474621e+01 7.468074972641951526e-01 3.843703224220336612e+00 4.073290982109789127e+00 6.336198278511741222e+00
3.290773416229774995e+01 7.479403134501787509e-01 3.837909238644017229e+00 4.076005692138524594e+00 6.338144737149758789e+00
3.307309966060075368e+01 7.491841176597929808e-01 3.832200691087730426e+00 4.078681369478611707e+00 6.339933802452042855e+00
3.323846515890375741e+01 7.505945836719161157e-01 3.826345152704504482e+00 4.081413398662243175e+00 6.341646844982697928e+00
3.340383065720676115e+01 7.521455913975311214e-01 3.820368635575129623e+00 4.084326530334814187e+00 6.343159222117865426e+00
3.356919615550976488e+01 7.537516475029260032e-01 3.814153625488377219e+00 4.087470836319929468e+00 6.344623869630807711e+00
3.373456165381276861e+01 7.552945087230955590e-01 3.807978095917289529e+00 4.090693270327903974e+00 6.346034103623149569e+00
3.389992715211577234e+01 7.566484784242692996e-01 3.802153658393307989e+00 4.094075482614649708e+00 6.347122358953005694e+00
3.406529265041877608e+01 7.575336038054005794e-01 3.796510265113516525e+00 4.098117996179970746e+00 6.347838113258399417e+00
3.423065814872177981e+01 7.580896215342864952e-01 3.791346730643450513e+00 4.102530111567938675e+00 6.348033514725632820e+00
3.439602364702478354e+01 7.584633066809514101e-01 3.786722477590414471e+00 4.106959989230488439e+00 6.347854205203258715e+00
3.456138914532778728e+01 7.587896148134849472e-01 3.782591418670240735e+00 4.111406324936547563e+00 6.347212620612302736e+00
3.472675464363079101e+01 7.591872672385746590e-01 3.778823976365429438e+00 4.115915898640192694e+00 6.346072837165056768e+00
3.489212014193379474e+01 7.596105440314235846e-01 3.775338681536059227e+00 4.120486887392251774e+00 6.344563866860474022e+00
3.505748564023679847e+01 7.599623407130544628e-01 3.772493416522557652e+00 4.124832219215784690e+00 6.342712003812345678e+00
3.522285113853980221e+01 7.601376214060295844e-01 3.770260533609988585e+00 4.129158347711634036e+00 6.340443477979090581e+00
3.538821663684280594e+01 7.599956712882003362e-01 3.768525582287387543e+00 4.133701001810534237e+00 6.337777725787362648e+00
3.555358213514580967e+01 7.596188521447809761e-01 3.767601393342475458e+00 4.137937836783674328e+00 6.334841899351856043e+00
3.571894763344881341e+01 7.590761757507985541e-01 3.767391614189754101e+00 4.141765669176102449e+00 6.331766522938884201e+00
3.588431313175181714e+01 7.584610265895597170e-01 3.767889598855918898e+00 4.145131125990877408e+00 6.328518231029760521e+00
3.604967863005482087e+01 7.578948527473040597e-01 3.769151505389519485e+00 4.147781108275914619e+00 6.325172516405393353e+00
3.621504412835782460e+01 7.575363519201463447e-01 3.771300522985640669e+00 4.149285788969866218e+00 6.321877319228313752e+00
3.638040962666082834e+01 7.572957922590529689e-01 3.774100613651931724e+00 4.149865242035184920e+00 6.318738335364751713e+00
3.654577512496383207e+01 7.571379060941385575e-01 3.777699041669005275e+00 4.149545737344228158e+00 6.315617298323226159e+00
3.671114062326683580e+01 7.569759248489713599e-01 3.781980814194906504e+00 4.148535015099985124e+00 6.312508229356124545e+00
3.687650612156983954e+01 7.567165728917193412e-01 3.787073991962783381e+00 4.146871472562671634e+00 6.309337946088565019e+00
3.704187161987284327e+01 7.564976940256955551e-01 3.792787182412256097e+00 4.144449297126877596e+00 6.306265809899493036e+00
3.720723711817584700e+01 7.562026497053754293e-01 3.799037597250537690e+00 4.141513295050161858e+00 6.303246441412005296e+00
3.737260261647885073e+01 7.560737364213836464e-01 3.805821048908698323e+00 4.137804697965226097e+00 6.300300500039369922e+00
3.753796811478185447e+01 7.559006082666437365e-01 3.812780522860237387e+00 4.133579363289092257e+00 6.297739488825182086e+00
3.770333361308485820e+01 7.558619271002506856e-01 3.820039503016130489e+00 4.128581820378879996e+00 6.295516732657546299e+00
3.786869911138786193e+01 7.557690342678866635e-01 3.827104192290048168e+00 4.123637657511844523e+00 6.293489099018392707e+00
3.803406460969086567e+01 7.557703662220278673e-01 3.833972826742065632e+00 4.118396645487464980e+00 6.291860144574104474e+00
3.819943010799386940e+01 7.558344134576804318e-01 3.840673741239673866e+00 4.113000755425961330e+00 6.290491072859492050e+00
3.836479560629687313e+01 7.562480371170512417e-01 3.847034002959833998e+00 4.107227259149045295e+00 6.289490683697230189e+00
3.853016110459987686e+01 7.567398444843844718e-01 3.853137110252737862e+00 4.101295535415305338e+00 6.288827492727234514e+00
3.869552660290288060e+01 7.574452723210391980e-01 3.858918359446715574e+00 4.095044192811133854e+00 6.288592158264363796e+00
3.886089210120588433e+01 7.584242764365720646e-01 3.864202808309073589e+00 4.088653590612532973e+00 6.288719307446457130e+00
3.902625759950888806e+01 7.597031918620740232e-01 3.868728615538684412e+00 4.082248845449816699e+00 6.289319329910191492e+00
3.919162309781189180e+01 7.612221570805144388e-01 3.872590933390822165e+00 4.075996209010523508e+00 6.290190683221215551e+00
3.935698859611489553e+01 7.629159339863991196e-01 3.876020250806331280e+00 4.069654090759767584e+00 6.291409707084495651e+00
3.952235409441789926e+01 7.646176566926601303e-01 3.879150511123782952e+00 4.063425452783347325e+00 6.292806361994364828e+00
3.968771959272090299e+01 7.661603489336721307e-01 3.882117947861608798e+00 4.057245145340369064e+00 6.294476540467952574e+00
3.985308509102390673e+01 7.676741468844843208e-01 3.884892069355238231e+00 4.051010363930620528e+00 6.296423402469369712e+00
4.001845058932691046e+01 7.693643822134743626e-01 3.887338409725098032e+00 4.044846762718401934e+00 6.298450428006313828e+00
4.018381608762991419e+01 7.710093010247127676e-01 3.889713884637023611e+00 4.038739149366438852e+00 6.300537647663208674e+00
4.034918158593291793e+01 7.727572745078967742e-01 3.892030181973428871e+00 4.032498166565346764e+00 6.302714359643583286e+00
4.051454708423592166e+01 7.746006432193939251e-01 3.894320703817988338e+00 4.026253840551039076e+00 6.304824795059277065e+00
4.067991258253892539e+01 7.763199306122166021e-01 3.896627645173366794e+00 4.020219385002309131e+00 6.306833021810745343e+00
4.084527808084192912e+01 7.777996462800236266e-01 3.899149414724766505e+00 4.014454375366963923e+00 6.308596546162767993e+00
4.101064357914493286e+01 7.790530376617352815e-01 3.901587865660954169e+00 4.009156388462940868e+00 6.310202690698602623e+00
4.117600907744793659e+01 7.800830793907638228e-01 3.903876145016245136e+00 4.004347011279712376e+00 6.311693746741719124e+00
4.134137457575094032e+01 7.808333419340024451e-01 3.906137140349292380e+00 4.000100961842803393e+00 6.312928538261811440e+00
4.150674007405394406e+01 7.811923245612433231e-01 3.908205719814093371e+00 3.996696861223840713e+00 6.313905076762143409e+00
4.167210557235694779e+01 7.811266320438206012e-01 3.910285082510353671e+00 3.994084850848283352e+00 6.314503416945611569e+00
4.183747107065995152e+01 7.807717339894124642e-01 3.912181864075261473e+00 3.992279324938708740e+00 6.314767059336126920e+00
4.200283656896295525e+01 7.799980095462406560e-01 3.914154217262796109e+00 3.991195240781686415e+00 6.314652514742942202e+00
4.216820206726595899e+01 7.787469196451559661e-01 3.916219387489510595e+00 3.990881628800539982e+00 6.314152046413911812e+00
4.233356756556896272e+01 7.770632407443113232e-01 3.918184266794261017e+00 3.991549655106361616e+00 6.313202819740898697e+00
4.249893306387196645e+01 7.749958124882891930e-01 3.919986968458420318e+00 3.993192925519497116e+00 6.311824275973265230e+00
4.266429856217497019e+01 7.726892524381003824e-01 3.921581768064013929e+00 3.995658753569400812e+00 6.310070208423212534e+00
4.282966406047797392e+01 7.702710991892178782e-01 3.922903673387440282e+00 3.998957798473726122e+00 6.307867411462472873e+00
4.299502955878097765e+01 7.677832925019647536e-01 3.923955461441579029e+00 4.002987783402851107e+00 6.305273445154382372e+00
4.316039505708398138e+01 7.653112693381409759e-01 3.924860160998301595e+00 4.007486711912365607e+00 6.302341840185501809e+00
4.332576055538698512e+01 7.627710529840655562e-01 3.925740315082530962e+00 4.012389545714560413e+00 6.299099068546821556e+00
4.349112605368998885e+01 7.600962399474116005e-01 3.926575293975964609e+00 4.017703079205448446e+00 6.295625369068305943e+00
4.365649155199299258e+01 7.573499387284162720e-01 3.927306277329543960e+00 4.023356920418802218e+00 6.291986845568654729e+00
4.382185705029599632e+01 7.544888730077677907e-01 3.927991067138610681e+00 4.029218298253697483e+00 6.288301743488313278e+00
4.398722254859900005e+01 7.517261855109111934e-01 3.928417175570126041e+00 4.035237694381500262e+00 6.284618926242682591e+00
4.415258804690200378e+01 7.490081471699020499e-01 3.928659911238737035e+00 4.041374231826503127e+00 6.280957691282227806e+00
4.431795354520500752e+01 7.464450022984482347e-01 3.928567710298916715e+00 4.047688988184027004e+00 6.277298280536064645e+00
4.448331904350801125e+01 7.440660462472110659e-01 3.927986693902189685e+00 4.054153613367196485e+00 6.273793627601417455e+00
4.464868454181101498e+01 7.418448315949054406e-01 3.926846206964405006e+00 4.060698969416645099e+00 6.270609972958151701e+00
4.481405004011401871e+01 7.397104868264955391e-01 3.925246015336293581e+00 4.067346427752486449e+00 6.267697050863597852e+00
4.497941553841702245e+01 7.377715894306364763e-01 3.923053081365322825e+00 4.074035910361335056e+00 6.265139399476236548e+00
4.514478103672002618e+01 7.360384148581593511e-01 3.920443877971941937e+00 4.080511465359233370e+00 6.263006222326644945e+00
4.531014653502302991e+01 7.346368698287846222e-01 3.917295064398017779e+00 4.086724634367927322e+00 6.261343411818602434e+00
4.547551203332603365e+01 7.336725395108558700e-01 3.913632766207126856e+00 4.092535984913475033e+00 6.260158689686310396e+00
4.564087753162903738e+01 7.331481415789741218e-01 3.909330463683100554e+00 4.098141291096769834e+00 6.259380083887862156e+00
4.580624302993204111e+01 7.329583540568140876e-01 3.904534472691625790e+00 4.103565319627074715e+00 6.258941833853579162e+00
4.597160852823504484e+01 7.332477555486771603e-01 3.899254644404077652e+00 4.108672284351609250e+00 6.258825295957084478e+00
4.613697402653804858e+01 7.340186043464558274e-01 3.893387137651663998e+00 4.113539718986690019e+00 6.259054519369612102e+00
4.630233952484105231e+01 7.352849122743960741e-01 3.887180515490598065e+00 4.117994072927620763e+00 6.259540479807842672e+00
4.646770502314405604e+01 7.371193625054044407e-01 3.880524639504277840e+00 4.122006847070442070e+00 6.260349131619688201e+00
4.663307052144705978e+01 7.394126680512529415e-01 3.873482161142046909e+00 4.125674663379751195e+00 6.261430488373603609e+00
4.679843601975006351e+01 7.422271608522263975e-01 3.866129112457973527e+00 4.128947311226117023e+00 6.262696396681505462e+00
4.696380151805306724e+01 7.454226434329274120e-01 3.858425906252738624e+00 4.132058650687701729e+00 6.264092781131613386e+00
4.712916701635607097e+01 7.490166396230980572e-01 3.850453129816277631e+00 4.134966169167414662e+00 6.265564043193332822e+00
4.729453251465907471e+01 7.529666482314338882e-01 3.842308112755469018e+00 4.137652543177916087e+00 6.267072677909377276e+00
4.745989801296207844e+01 7.571214908625584217e-01 3.834147179283691642e+00 4.140146167441448810e+00 6.268585144741412485e+00
4.762526351126508217e+01 7.614185190881544996e-01 3.826092918276509103e+00 4.142429819762480925e+00 6.270058725410231126e+00
4.779062900956808591e+01 7.657929866149039144e-01 3.818165473122344444e+00 4.144594713503618522e+00 6.271446809455308191e+00
4.795599450787108964e+01 7.701071243772124042e-01 3.810694034000839281e+00 4.146516931321531096e+00 6.272681893112565632e+00
4.812136000617409337e+01 7.742830818812301841e-01 3.803731731168184194e+00 4.148251507798956794e+00 6.273733662037251690e+00
4.828672550447709710e+01 7.782449574530501124e-01 3.797500291630746982e+00 4.149701603341495293e+00 6.274553130496900444e+00
4.845209100278010084e+01 7.819051462905176608e-01 3.792068793423705841e+00 4.150928755965718864e+00 6.275097287243543320e+00
4.861745650108310457e+01 7.852048464523762039e-01 3.787587618138864798e+00 4.151913263180558644e+00 6.275294255129972854e+00
4.878282199938610830e+01 7.881200870331983577e-01 3.783996928499347767e+00 4.152756635659859086e+00 6.275126331664489854e+00
4.894818749768911204e+01 7.905591595749422718e-01 3.781364921345572228e+00 4.153491523385011597e+00 6.274584378497346293e+00
4.911355299599211577e+01 7.925039846647803365e-01 3.779732338343961828e+00 4.154115026934007915e+00 6.273648632809080361e+00
4.927891849429511950e+01 7.938966441917327810e-01 3.779137671460707892e+00 4.154653019721999740e+00 6.272312647342420000e+00
4.944428399259812323e+01 7.947532095982989819e-01 3.779583934935287992e+00 4.155111551966079730e+00 6.270551286194577578e+00
4.960964949090112697e+01 7.950684568127126539e-01 3.781082354193767259e+00 4.155578770836589442e+00 6.268270400852461677e+00
4.977501498920413070e+01 7.948427224387499823e-01 3.783720795201027443e+00 4.155964271239644958e+00 6.265472193839593196e+00
4.994038048750713443e+01 7.940512803353314553e-01 3.787430525950546301e+00 4.156326579565578605e+00 6.262191596915147151e+00
5.010574598581013817e+01 7.927754818992778230e-01 3.792102578140908342e+00 4.156754172411076809e+00 6.258367750382971550e+00
5.027111148411314190e+01 7.910549116560879890e-01 3.797540916321338500e+00 4.157370522950579073e+00 6.254033631985127073e+00
5.043647698241614563e+01 7.889742079957896559e-01 3.803600961190877427e+00 4.158152062917379155e+00 6.249272750886250449e+00
5.060184248071914936e+01 7.865318763719786332e-01 3.810222727274419796e+00 4.159113710239016548e+00 6.244131669179544986e+00
5.076720797902215310e+01 7.837889509388245024e-01 3.817303572628387265e+00 4.160208066493731316e+00 6.238699393073282806e+00
5.093257347732515683e+01 7.808116969486337267e-01 3.824737356226355356e+00 4.161469575602636084e+00 6.232981354414506292e+00
5.109793897562816056e+01 7.776612470009321987e-01 3.832405539185470111e+00 4.162870905898411245e+00 6.227062291142901884e+00
5.126330447393116430e+01 7.744108505491945627e-01 3.840162007832272906e+00 4.164456751236677690e+00 6.220970373618428084e+00
5.142866997223416803e+01 7.711209524829985007e-01 3.847890419171350107e+00 4.166230719606205390e+00 6.214757891952492841e+00
5.159403547053717176e+01 7.678887009043265932e-01 3.855441655766628894e+00 4.168203337824568422e+00 6.208466288659254317e+00
5.175940096884017549e+01 7.648329540093103951e-01 3.862703279220467856e+00 4.170348093066749584e+00 6.202115656757911211e+00
5.192476646714317923e+01 7.620107297016101011e-01 3.869668123896426781e+00 4.172519825747588840e+00 6.195801303565337648e+00
5.209013196544618296e+01 7.594875242468084320e-01 3.876326927998085203e+00 4.174648547920212671e+00 6.189536982559294742e+00
5.225549746374918669e+01 7.572553283046696837e-01 3.882658421475151833e+00 4.176773698735073204e+00 6.183312533983031045e+00
5.242086296205219043e+01 7.553353603536925309e-01 3.888614364969171788e+00 4.178853460604008418e+00 6.177196796308403570e+00
5.258622846035519416e+01 7.538016365189308399e-01 3.894164455637466382e+00 4.180808004446602055e+00 6.171225885328496474e+00
5.275159395865819789e+01 7.526136157266694049e-01 3.899375842953398674e+00 4.182566620995205042e+00 6.165443901925318215e+00
5.291695945696120162e+01 7.518235899821816837e-01 3.904217855069403775e+00 4.184073345827103552e+00 6.159885190367600849e+00
5.308232495526420536e+01 7.514029302583269398e-01 3.908709869490842870e+00 4.185236956965489696e+00 6.154650224168597639e+00
5.324769045356720909e+01 7.513819441533550192e-01 3.912904565543827484e+00 4.185922712893087372e+00 6.149790757933730312e+00
5.341305595187021282e+01 7.517547808063276271e-01 3.916824834840192171e+00 4.186079471120812912e+00 6.145340893413824723e+00
5.357842145017321656e+01 7.525125419619910216e-01 3.920439767524702912e+00 4.185774513630230231e+00 6.141273156747268480e+00
5.374378694847622029e+01 7.536204533153429974e-01 3.923785265047232684e+00 4.185014750137444395e+00 6.137579511082789097e+00
5.390915244677922402e+01 7.549774555913955076e-01 3.926978220769339334e+00 4.183834422409178799e+00 6.134209880578095131e+00
5.407451794508222775e+01 7.565177048288080908e-01 3.930064281345425847e+00 4.182288617833613387e+00 6.131129375164771744e+00
5.423988344338523149e+01 7.581989850614465620e-01 3.933068047462697336e+00 4.180464708849759070e+00 6.128268237687018782e+00
5.440524894168823522e+01 7.599919210443015771e-01 3.935951959811669454e+00 4.178425879306113977e+00 6.125630218849935638e+00
5.457061443999123895e+01 7.617889681919871592e-01 3.938709311514703160e+00 4.176328826498546753e+00 6.123172872826649460e+00
5.473597993829424269e+01 7.635767085406865995e-01 3.941332869260777638e+00 4.174270587457643344e+00 6.120819813863132453e+00
5.490134543659724642e+01 7.652341294096760560e-01 3.943818243797643230e+00 4.172388634951182951e+00 6.118558971126809354e+00
5.506671093490025015e+01 7.668132457481022790e-01 3.946142672672971585e+00 4.170679297720630174e+00 6.116364763372446944e+00
5.523207643320325388e+01 7.682698592739447552e-01 3.948313282683795222e+00 4.169216493781462418e+00 6.114200344068223991e+00
5.539744193150625762e+01 7.696364792299056345e-01 3.950282592761555467e+00 4.168022937338678346e+00 6.112057970817827979e+00
5.556280742980926135e+01 7.708567185982024839e-01 3.952077012623680830e+00 4.167163340275960692e+00 6.109902909033971596e+00
5.572817292811226508e+01 7.719583862660432949e-01 3.953710697008799624e+00 4.166634353091561493e+00 6.107696544567358110e+00
5.589353842641526882e+01 7.728901206263711909e-01 3.955161269162771109e+00 4.166567371943250109e+00 6.105381219611579091e+00
5.605890392471827255e+01 7.736354541464305345e-01 3.956478554542020021e+00 4.166912379029711566e+00 6.102973594032635063e+00
5.622426942302127628e+01 7.741804417686646289e-01 3.957719414790729306e+00 4.167618773446420732e+00 6.100481352137837376e+00
5.638963492132428001e+01 7.745575930288890465e-01 3.958866206497666518e+00 4.168638067407760772e+00 6.097938115580394225e+00
5.655500041962728375e+01 7.748048724634959417e-01 3.959838197122318881e+00 4.170006686111259242e+00 6.095350227158997214e+00
5.672036591793028748e+01 7.749523475563696584e-01 3.960709376104773582e+00 4.171566104779661721e+00 6.092772154714911181e+00
5.688573141623329121e+01 7.750712774819663586e-01 3.961401174344401532e+00 4.173313651377897671e+00 6.090213880205460839e+00
5.705109691453629495e+01 7.752001682416342909e-01 3.961928989482812469e+00 4.175197269042834947e+00 6.087673556847469136e+00
5.721646241283929868e+01 7.753583209651713215e-01 3.962416767058538181e+00 4.177017810708337997e+00 6.085207085034014973e+00
5.738182791114230241e+01 7.755621021951810690e-01 3.962792567683758982e+00 4.178881691579761082e+00 6.082763622400470638e+00
5.754719340944530614e+01 7.758541511163856708e-01 3.963087365545705065e+00 4.180707321650924513e+00 6.080351145576619487e+00
5.771255890774830988e+01 7.762496893081760607e-01 3.963262670789958086e+00 4.182516326166476617e+00 6.077971297593219191e+00
5.787792440605131361e+01 7.767902119876414213e-01 3.963302230976039731e+00 4.184253253797288075e+00 6.075654287005056275e+00
5.804328990435431734e+01 7.774456184842855055e-01 3.963210098237948564e+00 4.185936478183213794e+00 6.073407788711754129e+00
5.820865540265732108e+01 7.782661801770722754e-01 3.962922750486983503e+00 4.187571935247120791e+00 6.071239117507685634e+00
5.837402090096032481e+01 7.792578654697110974e-01 3.962528852224094678e+00 4.189103436646602674e+00 6.069109828830770326e+00
5.853938639926332854e+01 7.803649580814813191e-01 3.961970493627340772e+00 4.190660659525381249e+00 6.067003871654309322e+00
5.870475189756633227e+01 7.815564397406824515e-01 3.961249328628481337e+00 4.192335377090282478e+00 6.064858837115886026e+00
5.887011739586933601e+01 7.828083159697682980e-01 3.960343492256132691e+00 4.194215845476777282e+00 6.062632328539423909e+00
5.903548289417233974e+01 7.840932638756570316e-01 3.959235600724203774e+00 4.196416145254681318e+00 6.060254972044237576e+00
5.920084839247534347e+01 7.853879938468953936e-01 3.957896386156672275e+00 4.198998330675101087e+00 6.057717270877369664e+00
5.936621389077834721e+01 7.866586672281163928e-01 3.956342840993322341e+00 4.201987231980714554e+00 6.055011241018831925e+00
5.953157938908135094e+01 7.878679186799577572e-01 3.954546998643725608e+00 4.205450030995407928e+00 6.052135032585015395e+00
5.969694488738435467e+01 7.890138139310147736e-01 3.952582149040650972e+00 4.209317870494086122e+00 6.049086147144537406e+00
5.986231038568735840e+01 7.900763839584405979e-01 3.950372985826683170e+00 4.213649995893172573e+00 6.045900614671500861e+00
6.002767588399036214e+01 7.910188048187722920e-01 3.947962274427601947e+00 4.218422996972991612e+00 6.042595903913092314e+00
6.019304138229336587e+01 7.917484491310243788e-01 3.945417083285822635e+00 4.223697039944691589e+00 6.039137407597907625e+00
6.035840688059636960e+01 7.922947636934785098e-01 3.942751358377430293e+00 4.229431319201084172e+00 6.035522538557740013e+00
6.052377237889937334e+01 7.926365473539609408e-01 3.940063048049119221e+00 4.235559290465541693e+00 6.031741093874447124e+00
6.068913787720237707e+01 7.927083779088690552e-01 3.937455967811922974e+00 4.241995208849186128e+00 6.027840425129021185e+00
6.085450337550538080e+01 7.925117684319047395e-01 3.935022769349535210e+00 4.248666818265876444e+00 6.023798623648866979e+00
6.101986887380838454e+01 7.920103289455363571e-01 3.932857589664324305e+00 4.255482150397050134e+00 6.019649910728410269e+00
6.118523437211138827e+01 7.911755584319917212e-01 3.931002413130277873e+00 4.262365508161149563e+00 6.015456500089180203e+00
6.135059987041439200e+01 7.900493672593319472e-01 3.929524044841711472e+00 4.269215469544064945e+00 6.011211098278700149e+00
6.151596536871739573e+01 7.886560030036708913e-01 3.928544112756502393e+00 4.275870764948733083e+00 6.006929099357020796e+00
6.168133086702039947e+01 7.869963500087611141e-01 3.928118901207518832e+00 4.282288497425025042e+00 6.002596231596117882e+00
6.184669636532340320e+01 7.851386313681930629e-01 3.928309747685656994e+00 4.288348023670577547e+00 5.998203577717138302e+00
6.201206186362640693e+01 7.831460304606526757e-01 3.929147937122399181e+00 4.293961563149345295e+00 5.993744449938986030e+00
6.217742736192941067e+01 7.810521931377458760e-01 3.930577501034342447e+00 4.299170399969235667e+00 5.989199886778349580e+00
6.234279286023241440e+01 7.788885417018250878e-01 3.932520507918142894e+00 4.303994820202326821e+00 5.984596111356307091e+00
6.250815835853541813e+01 7.766438586334298844e-01 3.934954906274592545e+00 4.308441934375999871e+00 5.979959282165274281e+00
6.267352385683842186e+01 7.743612436409699207e-01 3.937901306237715282e+00 4.312430618517172576e+00 5.975306813318042920e+00
6.283888935514142560e+01 7.721130541439308326e-01 3.941229402195992382e+00 4.316024676749320221e+00 5.970632848871133547e+00
6.300425485344442933e+01 7.700044231920167848e-01 3.944823802749291008e+00 4.319211497725533810e+00 5.965960258516604497e+00
6.316962035174743306e+01 7.681128293206445079e-01 3.948614691922724518e+00 4.321940133352210722e+00 5.961332327768802841e+00
6.333498585005043680e+01 7.665009525477106678e-01 3.952432528016211144e+00 4.324271850025106723e+00 5.956794651904901983e+00
6.350035134835344053e+01 7.652227313434354361e-01 3.956207199082171222e+00 4.326148015227350818e+00 5.952422036920523851e+00
6.366571684665644426e+01 7.643252155789859170e-01 3.959799886423466919e+00 4.327633133628368434e+00 5.948241746969953780e+00
6.383108234495944799e+01 7.638443031477197831e-01 3.963133112971983341e+00 4.328759527448601929e+00 5.944263039004328064e+00
6.399644784326245173e+01 7.638276506072532168e-01 3.966063711070042075e+00 4.329607001718327020e+00 5.940501619099530117e+00
6.416181334156546257e+01 7.642778128215661493e-01 3.968472272287201896e+00 4.330239071795723760e+00 5.937010825472592401e+00
6.432717883986846630e+01 7.652239743066326927e-01 3.970258435305735301e+00 4.330733395954363019e+00 5.933784176654292253e+00
6.449254433817147003e+01 7.666581126441042171e-01 3.971449177357301963e+00 4.331072227856620493e+00 5.930820464172986917e+00
6.465790983647447376e+01 7.685491429799627960e-01 3.972084225608566221e+00 4.331194852591855771e+00 5.928171760634759480e+00
6.482327533477747750e+01 7.708231904090402375e-01 3.972264342938725434e+00 4.331040425714362208e+00 5.925872022517488347e+00
6.498864083308048123e+01 7.734288979478647352e-01 3.972011947224976858e+00 4.330617952593670772e+00 5.923941183563777635e+00
6.515400633138348496e+01 7.763162939844081567e-01 3.971359458459520653e+00 4.329953406160212737e+00 5.922370822467597051e+00
6.531937182968648870e+01 7.794110134995417827e-01 3.970392398508765464e+00 4.329029281218772951e+00 5.921167287583836369e+00
6.548473732798949243e+01 7.826925124511666665e-01 3.969071604925307639e+00 4.327989720343160762e+00 5.920246142835765113e+00
6.565010282629249616e+01 7.860744199847384817e-01 3.967465107392071033e+00 4.326856704397144426e+00 5.919603748539560506e+00
6.581546832459549989e+01 7.894899911398447490e-01 3.965616676025941256e+00 4.325717400018149306e+00 5.919175912915978444e+00
6.598083382289850363e+01 7.928886469889597777e-01 3.963587380609259636e+00 4.324521222086344707e+00 5.919002730241766486e+00
6.614619932120150736e+01 7.961876089462728290e-01 3.961432930103772510e+00 4.323395224112971391e+00 5.918984216645326590e+00
6.631156481950451109e+01 7.993811852065213497e-01 3.959297076672858129e+00 4.322210394491747820e+00 5.919111323381746281e+00
6.647693031780751483e+01 8.024003543491338153e-01 3.957313004107246179e+00 4.320949587818449622e+00 5.919337033491334665e+00
6.664229581611051856e+01 8.051774554951949270e-01 3.955560452081016365e+00 4.319667594114886100e+00 5.919594478154084349e+00
6.680766131441352229e+01 8.076843323136216890e-01 3.954047506545322221e+00 4.318466967505524501e+00 5.919801173626089152e+00
6.697302681271652602e+01 8.098576534112922332e-01 3.952788091002802595e+00 4.317433620664044902e+00 5.919920615121490926e+00
6.713839231101952976e+01 8.116419874327902573e-01 3.951778105940877417e+00 4.316702045014386258e+00 5.919877842080412123e+00
6.730375780932253349e+01 8.130232827764325432e-01 3.951059465586681529e+00 4.316287624510071197e+00 5.919629607910870561e+00
6.746912330762553722e+01 8.139556191455032952e-01 3.950658152230777098e+00 4.316257861200440971e+00 5.919128348555477537e+00
6.763448880592854096e+01 8.144043760218989680e-01 3.950636119404804525e+00 4.316587329139924378e+00 5.918372156935326700e+00
6.779985430423154469e+01 8.143693850292650360e-01 3.951087982601453330e+00 4.317228125818244777e+00 5.917314488431517638e+00
6.796521980253454842e+01 8.138645881895670842e-01 3.952047900096054445e+00 4.318162327007759593e+00 5.915925166959104864e+00
6.813058530083755215e+01 8.128931978659654778e-01 3.953530370334884747e+00 4.319388315709385751e+00 5.914188098693434981e+00
6.829595079914055589e+01 8.114776351687513767e-01 3.955465030470113774e+00 4.320948396114536294e+00 5.912108921167433806e+00
6.846131629744355962e+01 8.096359845192468985e-01 3.957823118073837243e+00 4.322849073859501345e+00 5.909691806741186326e+00
6.862668179574656335e+01 8.074219924116569080e-01 3.960498691687211803e+00 4.325108053794782137e+00 5.906971245520264091e+00
6.879204729404956709e+01 8.048850270624401393e-01 3.963484924372248308e+00 4.327614039052093631e+00 5.904015993083308267e+00
6.895741279235257082e+01 8.020672856957052899e-01 3.966796062310932847e+00 4.330242523031304636e+00 5.900894112619491594e+00
6.912277829065557455e+01 7.990306241943163634e-01 3.970417469834523594e+00 4.332899769886161323e+00 5.897652119754123845e+00
6.928814378895857828e+01 7.958294780422267012e-01 3.974335905870383989e+00 4.335566921590590539e+00 5.894267678105921782e+00
6.945350928726158202e+01 7.925987416378172945e-01 3.978381580897450309e+00 4.338164869877949137e+00 5.890854791057439144e+00
6.961887478556458575e+01 7.893545793697793744e-01 3.982523946578485408e+00 4.340686680390241747e+00 5.887434776930001945e+00
6.978424028386758948e+01 7.861816944482344915e-01 3.986697469492040735e+00 4.343025501980010361e+00 5.884095317081594168e+00
6.994960578217059322e+01 7.831239718023512708e-01 3.990906327810570531e+00 4.345100586558686473e+00 5.880869096514140359e+00
7.011497128047359695e+01 7.802729405646833261e-01 3.995044617896429173e+00 4.346836041712686338e+00 5.877846382154364946e+00
7.028033677877660068e+01 7.776611539345746893e-01 3.999012237870400277e+00 4.348225848624290180e+00 5.875100741512452984e+00
7.044570227707960441e+01 7.753209462882852954e-01 4.002796287682022225e+00 4.349167042895652813e+00 5.872715704671022330e+00
7.061106777538260815e+01 7.732988258640134394e-01 4.006347493395386650e+00 4.349647239129348364e+00 5.870706422730165741e+00
7.077643327368561188e+01 7.715902385112782813e-01 4.009598536442030792e+00 4.349674432286803949e+00 5.869136773467976020e+00
7.094179877198861561e+01 7.702192197857318234e-01 4.012522793755258554e+00 4.349257104638160953e+00 5.868000862133206041e+00
7.110716427029161935e+01 7.691904331413825791e-01 4.015032732044637953e+00 4.348494208797654359e+00 5.867282605961243291e+00
7.127252976859462308e+01 7.684720602268506617e-01 4.017132358993087848e+00 4.347430099233732470e+00 5.866965461156013362e+00
7.143789526689762681e+01 7.680601471190078300e-01 4.018742643558877781e+00 4.346117436572600745e+00 5.867079752061369113e+00
7.160326076520063054e+01 7.679344351734800345e-01 4.019847920304479238e+00 4.344619439012907591e+00 5.867598184567733632e+00
7.176862626350363428e+01 7.680882485744422450e-01 4.020465999272243351e+00 4.342971665473792875e+00 5.868474065532867989e+00
7.193399176180663801e+01 7.685325426605130739e-01 4.020529612627190552e+00 4.341260171318895189e+00 5.869677652095353082e+00
7.209935726010964174e+01 7.691884969711453301e-01 4.020042372623628069e+00 4.339639829609041932e+00 5.871129279400930656e+00
7.226472275841264548e+01 7.701124995969008680e-01 4.018956045246238062e+00 4.338127138400125204e+00 5.872804295320332102e+00
7.243008825671564921e+01 7.712952728519848478e-01 4.017276929476233605e+00 4.336758492884715821e+00 5.874669283354614358e+00
7.259545375501865294e+01 7.726963806145463742e-01 4.015088805905373981e+00 4.335557107300356705e+00 5.876657684796185777e+00
7.276081925332165667e+01 7.743162820458246998e-01 4.012459433382392859e+00 4.334451166039640313e+00 5.878773097234175182e+00
7.292618475162466041e+01 7.760405216342619594e-01 4.009448856727377830e+00 4.333567879205845408e+00 5.880942721253937577e+00
7.309155024992766414e+01 7.778668433178697050e-01 4.006149729800975834e+00 4.332843849693123417e+00 5.883139556154739935e+00
7.325691574823066787e+01 7.797683072895740253e-01 4.002649881322727587e+00 4.332247610048299613e+00 5.885334180470985999e+00
7.342228124653367161e+01 7.817064615395155069e-01 3.999015939444443113e+00 4.331795225086636947e+00 5.887482353242127431e+00
7.358764674483667534e+01 7.836878531332380771e-01 3.995334786393505588e+00 4.331476430395688304e+00 5.889500909583468058e+00
7.375301224313967907e+01 7.857334297178832916e-01 3.991677068171429976e+00 4.331260431132265332e+00 5.891329050679791735e+00
7.391837774144268280e+01 7.878240870484956027e-01 3.988145275086850905e+00 4.331121431000836353e+00 5.892909186762456564e+00
7.408374323974568654e+01 7.899514845871739022e-01 3.984845993086166605e+00 4.331003839237585140e+00 5.894198663179024855e+00
7.424910873804869027e+01 7.920705742653766368e-01 3.981831800404384225e+00 4.330964802858066065e+00 5.895132802750528533e+00
7.441447423635169400e+01 7.941883576134869394e-01 3.979190935927860551e+00 4.330959279144006580e+00 5.895661407771553897e+00
7.457983973465469774e+01 7.962669723754038920e-01 3.976921307545714601e+00 4.331087209480191547e+00 5.895724491223015562e+00
7.474520523295770147e+01 7.982805494993645556e-01 3.974957479230898372e+00 4.331472671993239487e+00 5.895289280058324977e+00
7.491057073126070520e+01 8.002033019945135051e-01 3.973334429918025545e+00 4.332114050843236086e+00 5.894348198172210118e+00
7.507593622956370893e+01 8.019675978717863973e-01 3.972107005212413888e+00 4.333006198329930392e+00 5.892919179648124839e+00
7.524130172786671267e+01 8.035570221883735487e-01 3.971276228462976121e+00 4.334154271278925386e+00 5.891012459256801392e+00
7.540666722616971640e+01 8.048972144003199158e-01 3.970853857305935097e+00 4.335557018743037894e+00 5.888691890858143374e+00
7.557203272447272013e+01 8.060004889813976447e-01 3.970808099911687705e+00 4.337210174851761302e+00 5.885981217679633559e+00
7.573739822277572387e+01 8.068519762989602162e-01 3.971071755709018714e+00 4.339166425578878439e+00 5.882909823957633400e+00
7.590276372107872760e+01 8.074406254864419097e-01 3.971532741166253988e+00 4.341431161713762421e+00 5.879595453300859198e+00
7.606812921938173133e+01 8.078124702809414970e-01 3.972153812282793961e+00 4.343972474959591601e+00 5.876061224266185157e+00
7.623349471768473506e+01 8.079241485428795277e-01 3.972911528957502547e+00 4.346773066016105247e+00 5.872391238395938906e+00
7.639886021598773880e+01 8.077734210605125309e-01 3.973729731229414419e+00 4.349827691766353865e+00 5.868669137975610184e+00
7.656422571429074253e+01 8.073962877045346431e-01 3.974572678299816086e+00 4.353090933294508247e+00 5.864940082844362301e+00
7.672959121259374626e+01 8.067641358809116703e-01 3.975437023871372766e+00 4.356567576708125777e+00 5.861231245785465838e+00
7.689495671089675000e+01 8.059102445052090946e-01 3.976313835386755091e+00 4.360154819796027148e+00 5.857621082652042510e+00
7.706032220919975373e+01 8.048631282671940834e-01 3.977163038319271315e+00 4.363844456630584290e+00 5.854129359205781036e+00
7.722568770750275746e+01 8.036358725610110998e-01 3.977908078431060535e+00 4.367677965793014927e+00 5.850778065708856168e+00
7.739105320580576119e+01 8.022619015553986710e-01 3.978511812313540119e+00 4.371621398905627842e+00 5.847604869781998005e+00
7.755641870410876493e+01 8.007850932397861943e-01 3.978959814101964199e+00 4.375604168790298232e+00 5.844650906477367514e+00
7.772178420241176866e+01 7.992054284907941231e-01 3.979288916241179308e+00 4.379556923766340759e+00 5.841948714161087963e+00
7.788714970071477239e+01 7.975644720356021011e-01 3.979571211604395309e+00 4.383338854937355755e+00 5.839525444116837605e+00
7.805251519901777613e+01 7.959174158678166133e-01 3.979813409560804871e+00 4.386849906438128777e+00 5.837419250848180141e+00
7.821788069732077986e+01 7.942676501210088613e-01 3.980010884469534105e+00 4.390018729742124037e+00 5.835702718393362076e+00
7.838324619562378359e+01 7.926700152419595691e-01 3.980179673347060465e+00 4.392817851040429211e+00 5.834332443083403597e+00
7.854861169392678732e+01 7.911716339621603922e-01 3.980329071417029407e+00 4.395110005198921144e+00 5.833389272089226196e+00
7.871397719222979106e+01 7.898017782157195077e-01 3.980462217741378872e+00 4.396872859276289347e+00 5.832863127354928068e+00
7.887934269053279479e+01 7.885206132951572133e-01 3.980678382373557422e+00 4.398047570769820780e+00 5.832753416045255435e+00
7.904470818883579852e+01 7.873915871060591654e-01 3.981007006521533054e+00 4.398581312546975042e+00 5.833020076172688029e+00
7.921007368713880226e+01 7.864235159210655191e-01 3.981512909696870661e+00 4.398429149748411149e+00 5.833634406823334118e+00
7.937543918544180599e+01 7.856621987240675065e-01 3.982116880004209492e+00 4.397622984837200377e+00 5.834597918444824671e+00
7.954080468374480972e+01 7.850541256493921427e-01 3.982877196757707239e+00 4.396191882093887671e+00 5.835876777316438613e+00
7.970617018204781346e+01 7.846046347848119051e-01 3.983733944855377906e+00 4.394228965229341810e+00 5.837432436739257824e+00
7.987153568035081719e+01 7.842991357269040176e-01 3.984727941221095193e+00 4.391723725875970707e+00 5.839249178562139875e+00
8.003690117865382092e+01 7.840982358994650347e-01 3.985901947246876187e+00 4.388663541079939279e+00 5.841336256927963433e+00
8.020226667695682465e+01 7.840138816811828004e-01 3.987250042983217391e+00 4.385040990981529774e+00 5.843695065268295963e+00
8.036763217525982839e+01 7.839839168183406759e-01 3.988732730781937796e+00 4.380986003981762522e+00 5.846297329091550310e+00
8.053299767356283212e+01 7.840343321289473533e-01 3.990333148250316597e+00 4.376518462961500155e+00 5.849114037090909157e+00
8.069836317186583585e+01 7.841673125580439496e-01 3.991984018004092860e+00 4.371744420734725800e+00 5.852104228900033789e+00
8.086372867016883959e+01 7.843540775574926460e-01 3.993633540443946472e+00 4.366793463433851663e+00 5.855218898536225680e+00
8.102909416847184332e+01 7.845859218911286348e-01 3.995193433185847631e+00 4.361736433394520773e+00 5.858484191288081178e+00
8.119445966677484705e+01 7.847950830131176225e-01 3.996652129326590419e+00 4.356703613192112634e+00 5.861849154031224529e+00
8.135982516507785078e+01 7.849931497317172990e-01 3.997957520515750929e+00 4.351673210779898326e+00 5.865376098348687783e+00
8.152519066338085452e+01 7.851913169717525953e-01 3.999039579876205508e+00 4.346750903340485195e+00 5.869018179012893910e+00
8.169055616168385825e+01 7.853629946455230604e-01 3.999956926997478401e+00 4.341881536921663454e+00 5.872798520484256102e+00
8.185592165998686198e+01 7.855428836725464325e-01 4.000706362895764201e+00 4.337029708420139684e+00 5.876721023939549760e+00
8.202128715828986572e+01 7.856684743358635092e-01 4.001292920040937062e+00 4.332196343570755559e+00 5.880842240903989548e+00
8.218665265659286945e+01 7.857702724857278387e-01 4.001615408744877200e+00 4.327480216779800770e+00 5.885134080812867374e+00
8.235201815489587318e+01 7.858307702179474497e-01 4.001679666270211655e+00 4.322907673109934734e+00 5.889581869247507484e+00
8.251738365319887691e+01 7.858994807730725896e-01 4.001419499144307501e+00 4.318487358543155352e+00 5.894193640459366890e+00
8.268274915150188065e+01 7.859806967974583003e-01 4.000776152876895253e+00 4.314283882948506843e+00 5.898959246425356184e+00
8.284811464980488438e+01 7.860900313502418024e-01 3.999759421566154494e+00 4.310272726524384979e+00 5.903877799785199443e+00
8.301348014810788811e+01 7.862638041051630555e-01 3.998402770285147234e+00 4.306394496545526529e+00 5.908938908511423449e+00
8.317884564641089185e+01 7.865031395054250529e-01 3.996794293582191848e+00 4.302544164469545684e+00 5.914158382148891668e+00
8.334421114471389558e+01 7.868024244479603357e-01 3.994923046217325968e+00 4.298764868896481239e+00 5.919509640431659392e+00
8.350957664301689931e+01 7.871956562441078109e-01 3.992774490293292011e+00 4.295067560295487752e+00 5.924962273471978236e+00
8.367494214131990304e+01 7.876634629378556074e-01 3.990399757353998211e+00 4.291395305075218047e+00 5.930541455264725315e+00
8.384030763962290678e+01 7.882048686957672246e-01 3.987814602043775025e+00 4.287786662931984516e+00 5.936193847303513849e+00
8.400567313792591051e+01 7.888467294988885659e-01 3.984974129277180310e+00 4.284255916938862541e+00 5.941923205602313907e+00
8.417103863622891424e+01 7.895390492362088786e-01 3.981959588267848016e+00 4.280797760907327998e+00 5.947703583241886527e+00
8.433640413453191798e+01 7.902314805916434981e-01 3.978740166370369202e+00 4.277580039902671771e+00 5.953448295105155275e+00
8.450176963283492171e+01 7.909725616497071954e-01 3.975337957388068943e+00 4.274593314848274872e+00 5.959096148372164059e+00
8.466713513113792544e+01 7.917245137420307888e-01 3.971738112338559112e+00 4.271879188294468221e+00 5.964658168138695871e+00
8.483250062944092917e+01 7.924915549074152965e-01 3.967974357201854652e+00 4.269439720737229216e+00 5.970094349882685947e+00
8.499786612774393291e+01 7.932671940133668720e-01 3.964103069204118146e+00 4.267290272138986928e+00 5.975339447531246684e+00
8.516323162604693664e+01 7.940175739398784849e-01 3.960079882308345844e+00 4.265570966729926639e+00 5.980331560014965575e+00
8.532859712434994037e+01 7.946897737580048693e-01 3.955974707464916307e+00 4.264294360393590111e+00 5.985041141424315647e+00
8.549396262265294411e+01 7.952375477238821100e-01 3.951884261154160249e+00 4.263486144432073743e+00 5.989392029720645994e+00
8.565932812095594784e+01 7.956563794011008994e-01 3.947887429295074302e+00 4.263075763429478471e+00 5.993380410838494932e+00
8.582469361925895157e+01 7.959133446552082436e-01 3.944047199116073266e+00 4.263039167914132399e+00 5.997000271161711638e+00
8.599005911756195530e+01 7.959716857680492197e-01 3.940463901328059571e+00 4.263351587803222209e+00 6.000212807794651937e+00
8.615542461586495904e+01 7.958450551075265667e-01 3.937283122241574951e+00 4.263851407745834265e+00 6.003020397407893505e+00
8.632079011416796277e+01 7.955041169282304203e-01 3.934540666107964935e+00 4.264517225628745578e+00 6.005437973619034864e+00
8.648615561247096650e+01 7.949773895792735523e-01 3.932220816538395169e+00 4.265337466892848539e+00 6.007464309029310279e+00
8.665152111077397024e+01 7.942597255719756610e-01 3.930357809392808655e+00 4.266270251467680019e+00 6.009112195343972118e+00
8.681688660907697397e+01 7.933566516538594904e-01 3.928944544471658418e+00 4.267253785593022819e+00 6.010444999781261899e+00
8.698225210737997770e+01 7.922473307996478198e-01 3.927981743677431581e+00 4.268332808620023400e+00 6.011438098122374285e+00
8.714761760568298143e+01 7.909339730042193040e-01 3.927501891783776511e+00 4.269495808950722449e+00 6.012068307206989815e+00
8.731298310398598517e+01 7.893995483829486792e-01 3.927482226762895934e+00 4.270753606790876233e+00 6.012364598745073785e+00
8.747834860228898890e+01 7.876784192275305685e-01 3.927827510164937586e+00 4.272122895154092603e+00 6.012371155887369589e+00
8.764371410059199263e+01 7.857949338222781632e-01 3.928465461905946920e+00 4.273624990313500405e+00 6.012114594161606540e+00
8.780907959889499637e+01 7.838073346659694129e-01 3.929332510164531556e+00 4.275222797228916960e+00 6.011637337928984692e+00
8.797444509719800010e+01 7.816982397464862231e-01 3.930443739058860686e+00 4.276905433523529254e+00 6.010952567464643792e+00
8.813981059550100383e+01 7.795553190440178692e-01 3.931684289058922310e+00 4.278649577316018693e+00 6.010110794194703843e+00
8.830517609380400756e+01 7.773174828371719469e-01 3.933093537665162565e+00 4.280438020109318842e+00 6.009150938854798341e+00
8.847054159210701130e+01 7.750636919394005009e-01 3.934492281162958349e+00 4.282321698335708859e+00 6.008122307916675453e+00
8.863590709041001503e+01 7.728242698591292204e-01 3.935855189689473121e+00 4.284270388251393058e+00 6.007050131482416511e+00
8.880127258871301876e+01 7.705451764793889158e-01 3.937178141593729030e+00 4.286329435379879094e+00 6.005947225819073587e+00
8.896663808701602250e+01 7.683083721561347890e-01 3.938409672589399335e+00 4.288406987819763039e+00 6.004874946746522113e+00
8.913200358531902623e+01 7.662065978058040239e-01 3.939507395838052428e+00 4.290453875073318102e+00 6.003832110674972355e+00
8.929736908362202996e+01 7.642217637551607101e-01 3.940505491532270366e+00 4.292375314115435714e+00 6.002897410116649013e+00
8.946273458192503369e+01 7.624534478573452567e-01 3.941374215631206379e+00 4.294060779221846147e+00 6.002111536967957406e+00
8.962810008022803743e+01 7.609301583675003311e-01 3.942034672895077918e+00 4.295536748236255420e+00 6.001498400366089392e+00
8.979346557853104116e+01 7.596784524731070576e-01 3.942514367466415592e+00 4.296715635972841341e+00 6.001091524161921598e+00
8.995883107683404489e+01 7.587273446179856329e-01 3.942760981771669115e+00 4.297564182950246447e+00 6.000947470962273655e+00
9.012419657513704863e+01 7.580954024732078356e-01 3.942702344141809867e+00 4.298109294348295251e+00 6.001092939582366448e+00
9.028956207344005236e+01 7.578379340794229035e-01 3.942365808255025694e+00 4.298194829645324511e+00 6.001601408808253879e+00
9.045492757174305609e+01 7.579600987050441052e-01 3.941733052640230994e+00 4.297821263889576748e+00 6.002485565800882661e+00
9.062029307004605982e+01 7.585118671773262156e-01 3.940923076335942632e+00 4.296824490649789219e+00 6.003740547106965586e+00
9.078565856834906356e+01 7.594743201415724565e-01 3.939909437750241494e+00 4.295192584878478215e+00 6.005423638719753932e+00
9.095102406665206729e+01 7.608080504907699382e-01 3.938746264599951807e+00 4.292966306283553024e+00 6.007479360312876437e+00
9.111638956495507102e+01 7.624895434676094430e-01 3.937377223558116590e+00 4.290258374296250565e+00 6.009874840541920449e+00
9.128175506325807476e+01 7.645020594393463487e-01 3.935823252519234039e+00 4.287046141005419919e+00 6.012628529046732950e+00
9.144712056156107849e+01 7.667928003215347399e-01 3.934199675063029922e+00 4.283349194694149986e+00 6.015658312045076173e+00
9.161248605986408222e+01 7.693479559246008126e-01 3.932525532980771565e+00 4.279204331275533235e+00 6.018922162025397427e+00
9.177785155816708595e+01 7.721034385288915169e-01 3.930690792453720217e+00 4.274820624081915987e+00 6.022385127190188925e+00
9.194321705647008969e+01 7.750173748219832959e-01 3.928830645543294420e+00 4.270098962089745598e+00 6.026052999815227018e+00
9.210858255477309342e+01 7.780465478226448184e-01 3.926939969535372832e+00 4.265103681069801311e+00 6.029909783831869596e+00
9.227394805307609715e+01 7.811114806603312033e-01 3.925087609479766648e+00 4.259905189954489302e+00 6.033895702130799954e+00
9.243931355137910089e+01 7.841683347182020203e-01 3.923307583912657215e+00 4.254549476338635117e+00 6.037974587191349940e+00
9.260467904968210462e+01 7.871796641118966598e-01 3.921651405958791248e+00 4.249032228424582058e+00 6.042136683576512013e+00
9.277004454798510835e+01 7.900337408003003103e-01 3.920228601300452365e+00 4.243393070404513523e+00 6.046344569464970675e+00
9.293541004628811208e+01 7.927652923964352283e-01 3.918925784771031484e+00 4.237683118118519943e+00 6.050625786566373066e+00
9.310077554459111582e+01 7.952096565835343744e-01 3.917913637000425719e+00 4.232001707661951606e+00 6.054874980488214931e+00
9.326614104289411955e+01 7.973414774267281180e-01 3.917152728909283788e+00 4.226364161502377925e+00 6.059141613776243496e+00
9.343150654119712328e+01 7.992009616845301423e-01 3.916678305971618812e+00 4.220739023742774876e+00 6.063381690098265331e+00
9.359687203950012702e+01 8.006715904192645006e-01 3.916538089822204416e+00 4.215165074845860893e+00 6.067625226297902685e+00
9.376223753780313075e+01 8.017827357552271828e-01 3.916724443549752799e+00 4.209606582954808829e+00 6.071886219018731268e+00
9.392760303610613448e+01 8.024965526740138744e-01 3.917210891802343831e+00 4.204127863126329245e+00 6.076164673586527343e+00
9.409296853440913821e+01 8.028054972524596433e-01 3.918105148171887375e+00 4.198658951848809551e+00 6.080430383845182973e+00
9.425833403271214195e+01 8.026805600543442942e-01 3.919361209469618412e+00 4.193292519088190673e+00 6.084665692458077757e+00
9.442369953101514568e+01 8.021777394914330062e-01 3.920886063296131319e+00 4.188090627852751879e+00 6.088845550404721862e+00
9.458906502931814941e+01 8.012681223267918984e-01 3.922627045868106066e+00 4.183130100898912573e+00 6.092974711947851674e+00
9.475443052762115315e+01 7.999956444231300923e-01 3.924525548154572441e+00 4.178498653713644373e+00 6.096980134764049097e+00
9.491979602592415688e+01 7.983600182744945428e-01 3.926518107052040296e+00 4.174186372127905997e+00 6.100935483630520295e+00
9.508516152422716061e+01 7.964049027503239397e-01 3.928566518515638872e+00 4.170228172048316750e+00 6.104800387810861650e+00
9.525052702253016434e+01 7.941778363239634375e-01 3.930636401978939265e+00 4.166592404425660590e+00 6.108593338433694342e+00
9.541589252083316808e+01 7.916992063182305417e-01 3.932722026381007208e+00 4.163218657904972808e+00 6.112360090595262641e+00
9.558125801913617181e+01 7.890118080322138239e-01 3.934744030116446467e+00 4.160162498026408251e+00 6.116081645058437211e+00
9.574662351743917554e+01 7.862113322420878347e-01 3.936606572801436332e+00 4.157398566638036641e+00 6.119783509580386749e+00
9.591198901574217928e+01 7.833582635595452981e-01 3.938230942746431040e+00 4.154954921942847434e+00 6.123455853028175966e+00
9.607735451404518301e+01 7.805344824391884373e-01 3.939576508815371358e+00 4.152727369337577912e+00 6.127161620684573151e+00
9.624272001234818674e+01 7.776947743126385593e-01 3.940625431926044087e+00 4.150728001070881135e+00 6.130951773959869122e+00
9.640808551065119048e+01 7.750013163786028114e-01 3.941285096301453628e+00 4.148947740244601334e+00 6.134765828313485159e+00
9.657345100895419421e+01 7.723190281209462160e-01 3.941663770144340884e+00 4.147338279181959741e+00 6.138678903748113314e+00
9.673881650725719794e+01 7.697819425393996884e-01 3.941701203626140959e+00 4.145838994980143966e+00 6.142677839985898558e+00
9.690418200556020167e+01 7.673429721568454376e-01 3.941416000969941713e+00 4.144440895205663722e+00 6.146800112725650855e+00
9.706954750386320541e+01 7.650168455999367678e-01 3.940742873793174894e+00 4.143153662688703776e+00 6.151086598888497292e+00
9.723491300216620914e+01 7.628067594584568845e-01 3.939790173371607196e+00 4.141945636835806077e+00 6.155457411213346219e+00
9.740027850046921287e+01 7.607596176922885034e-01 3.938473299645273151e+00 4.140834623639504386e+00 6.159932439802675574e+00
9.756564399877221661e+01 7.588676020945885892e-01 3.936831117765148491e+00 4.139786510913038065e+00 6.164514749911239377e+00
9.773100949707522034e+01 7.571250248023462248e-01 3.934891577303499588e+00 4.138837506807071520e+00 6.169145871674359682e+00
9.789637499537822407e+01 7.555078335515190702e-01 3.932627236781184976e+00 4.138107912723873127e+00 6.173756997446945505e+00
9.806174049368122780e+01 7.540691585341036118e-01 3.930043302733803756e+00 4.137520589744474897e+00 6.178366929417132170e+00
9.822710599198423154e+01 7.527439038105352420e-01 3.927204708229975694e+00 4.137153590733740671e+00 6.182897777597973210e+00
9.839247149028723527e+01 7.515556155438742891e-01 3.924075172847050208e+00 4.137039539769114427e+00 6.187329652173181316e+00
9.855783698859023900e+01 7.505108028663445285e-01 3.920720463066631467e+00 4.137152927071633179e+00 6.191615787308380803e+00
9.872320248689324274e+01 7.495827599907203265e-01 3.917133048588715027e+00 4.137512734559352090e+00 6.195771437175386254e+00
9.888856798519624647e+01 7.487923208026764366e-01 3.913338814841303304e+00 4.138059792405263337e+00 6.199809052291573863e+00
9.905393348349925020e+01 7.481345719426077956e-01 3.909349409330287628e+00 4.138829409067497522e+00 6.203686590051865402e+00
9.921929898180225393e+01 7.476532110904169359e-01 3.905158182479265605e+00 4.139877410913625155e+00 6.207311175973559969e+00
9.938466448010525767e+01 7.473851036353587052e-01 3.900886350449754847e+00 4.141031751873661904e+00 6.210696774567124656e+00
9.955002997840826140e+01 7.472727783860506623e-01 3.896480065684388538e+00 4.142379291058849944e+00 6.213867845480036678e+00
9.971539547671126513e+01 7.474144067099602884e-01 3.891966306664834896e+00 4.143830066605339368e+00 6.216789200707813379e+00
9.988076097501426887e+01 7.478014025911182694e-01 3.887371374990678419e+00 4.145328355828194589e+00 6.219498847355305671e+00
1.000461264733172726e+02 7.483548282277474595e-01 3.882732273823525482e+00 4.146925186017938358e+00 6.221987692777450896e+00
1.002114919716202763e+02 7.491401284447136710e-01 3.878025232645868403e+00 4.148567705333103817e+00 6.224266914501157544e+00
1.003768574699232801e+02 7.500834871572296114e-01 3.873369040779471639e+00 4.150226182011316212e+00 6.226321271053732787e+00
1.005422229682262838e+02 7.511989298594070608e-01 3.868715029699427710e+00 4.151918382234986993e+00 6.228167639284317048e+00
1.007075884665292875e+02 7.525244217808165770e-01 3.864110599445968575e+00 4.153537280314280267e+00 6.229827679599500456e+00
1.008729539648322913e+02 7.540184671705529862e-01 3.859607737213566203e+00 4.155024436670120558e+00 6.231349340147274596e+00
1.010383194631352950e+02 7.557027791527067828e-01 3.855187650079116235e+00 4.156334551733404936e+00 6.232775000291191247e+00
1.012036849614382987e+02 7.575473687914506815e-01 3.850948270100035487e+00 4.157407458039909187e+00 6.234096884367743563e+00
1.013690504597413025e+02 7.595986387575369703e-01 3.846865018096370825e+00 4.158158311737429003e+00 6.235378012737941233e+00
1.015344159580443062e+02 7.616128002111193229e-01 3.843012362077454114e+00 4.158716171441117382e+00 6.236658647633036345e+00
1.016997814563473099e+02 7.636297840675312365e-01 3.839451374053730603e+00 4.158994360630416054e+00 6.237924462636941669e+00
1.018651469546503137e+02 7.656043545207450451e-01 3.836194155408164441e+00 4.159024042968649582e+00 6.239177428508839718e+00
1.020305124529533174e+02 7.675149542462842422e-01 3.833304447619254596e+00 4.158718683592745435e+00 6.240461895955641936e+00
1.021958779512563211e+02 7.693568972061699540e-01 3.830797607713384956e+00 4.158018581150909831e+00 6.241826895346466841e+00
1.023612434495593249e+02 7.711132898692467652e-01 3.828675562352790607e+00 4.156931098564221827e+00 6.243280030634335453e+00
1.025266089478623286e+02 7.727399220490998033e-01 3.826909298464852505e+00 4.155498964099663795e+00 6.244851796816947243e+00
1.026919744461653323e+02 7.742659431049980778e-01 3.825439880237551549e+00 4.153754819260946363e+00 6.246539338832054256e+00
1.028573399444683361e+02 7.756074450300524115e-01 3.824348946900513635e+00 4.151612677299121756e+00 6.248430912215945376e+00
1.030227054427713398e+02 7.767843490772265991e-01 3.823549101435069542e+00 4.149140000338278789e+00 6.250526530604965991e+00
1.031880709410743435e+02 7.777731473433605602e-01 3.823086112474351150e+00 4.146377198303648370e+00 6.252763523342458996e+00
1.033534364393773473e+02 7.785693023050666017e-01 3.822935615611590343e+00 4.143314848545165852e+00 6.255180215007470679e+00
1.035188019376803510e+02 7.791122515536765825e-01 3.823160497841429084e+00 4.139962933959719038e+00 6.257764298125312763e+00
1.036841674359833547e+02 7.794491771139774317e-01 3.823702996299068957e+00 4.136384030026782455e+00 6.260463778054985440e+00
1.038495329342863585e+02 7.794963153632334940e-01 3.824575039089705975e+00 4.132616828762815331e+00 6.263311798307651834e+00
1.040148984325893622e+02 7.793407200324649065e-01 3.825777922039190315e+00 4.128607951955554078e+00 6.266273387534232242e+00
1.041802639308923659e+02 7.789362656988256806e-01 3.827297455070736820e+00 4.124453137615545550e+00 6.269313123229062867e+00
1.043456294291953697e+02 7.782976962264060994e-01 3.829174160611454880e+00 4.120148378428301505e+00 6.272379746413832891e+00
1.045109949274983734e+02 7.774746719408099915e-01 3.831445871152716620e+00 4.115640151555315818e+00 6.275439287098707020e+00
1.046763604258013771e+02 7.764700808005262633e-01 3.834041224760780686e+00 4.111006034675718013e+00 6.278482641582619372e+00
1.048417259241043809e+02 7.753410039729524694e-01 3.836968770193766254e+00 4.106221151749303466e+00 6.281469055965822612e+00
1.050070914224073846e+02 7.740942488206135064e-01 3.840134102309573194e+00 4.101430201842423351e+00 6.284341428960296128e+00
1.051724569207103883e+02 7.727512385924627525e-01 3.843465884196677340e+00 4.096668577243828935e+00 6.287114281942328020e+00
1.053378224190133921e+02 7.711971540512720935e-01 3.847025662922664679e+00 4.092075459577937835e+00 6.289701705465381210e+00
1.055031879173163958e+02 7.695024845303621852e-01 3.850756539961203817e+00 4.087678264052632571e+00 6.292062693504187898e+00
1.056685534156193995e+02 7.677387369968373676e-01 3.854654596057009996e+00 4.083356072417499760e+00 6.294250576594443203e+00
1.058339189139224032e+02 7.658578295011087000e-01 3.858652603933779179e+00 4.079281726126378516e+00 6.296207822509915175e+00
1.059992844122254070e+02 7.639266991220575731e-01 3.862712708745893231e+00 4.075411096424454982e+00 6.297949477767152082e+00
1.061646499105284107e+02 7.619709980959776807e-01 3.866738645315764167e+00 4.071868080148162150e+00 6.299422258472627156e+00
1.063300154088314144e+02 7.600332208140583301e-01 3.870741373683921793e+00 4.068637750257185992e+00 6.300587637239134509e+00
1.064953809071344182e+02 7.581172848429504896e-01 3.874680363427202678e+00 4.065665554009612492e+00 6.301536779663075905e+00
1.066607464054374219e+02 7.563037304989812526e-01 3.878582194225514534e+00 4.062917093703289240e+00 6.302196963442447952e+00
1.068261119037404256e+02 7.545646043564717687e-01 3.882356668442846548e+00 4.060449780784949780e+00 6.302628928202430814e+00
1.069914774020434294e+02 7.529289234890328419e-01 3.886087144023378848e+00 4.058145646701520448e+00 6.302838267480838752e+00
1.071568429003464331e+02 7.513882322844998018e-01 3.889679623982690515e+00 4.056090189126926759e+00 6.302841936207239648e+00
1.073222083986494368e+02 7.500026354206166257e-01 3.893125335354816308e+00 4.054216065560004800e+00 6.302655945167863649e+00
1.074875738969524406e+02 7.488058607439995740e-01 3.896336603698106416e+00 4.052543009270181962e+00 6.302314507685685463e+00
1.076529393952554443e+02 7.478768095268069072e-01 3.899292737938967690e+00 4.050912796668663773e+00 6.301917637147396611e+00
1.078183048935584480e+02 7.471378267985939736e-01 3.901926464624474011e+00 4.049473982498645874e+00 6.301461707262822287e+00
1.079836703918614518e+02 7.466454012759611292e-01 3.904150657659833268e+00 4.048185022410258682e+00 6.301018899751226421e+00
1.081490358901644555e+02 7.464006649612637823e-01 3.905939700788218172e+00 4.047040731236647204e+00 6.300618884027976208e+00
1.083144013884674592e+02 7.464012048034700531e-01 3.907228317866533018e+00 4.046108522638642846e+00 6.300261935627428755e+00
1.084797668867704630e+02 7.466329968642717585e-01 3.907956428859973741e+00 4.045396541260956269e+00 6.300014013884634778e+00
1.086451323850734667e+02 7.470862073043846863e-01 3.908189513939195336e+00 4.044798419970108583e+00 6.299925839594796351e+00
1.088104978833764704e+02 7.477588821322767032e-01 3.907931575066547758e+00 4.044263255251709488e+00 6.300046268307632147e+00
1.089758633816794742e+02 7.486219571574705967e-01 3.907200133063593039e+00 4.043831128929628704e+00 6.300346761573671017e+00
1.091412288799824779e+02 7.497278386978722953e-01 3.905886657059399525e+00 4.043491741147079210e+00 6.300893743800061841e+00
1.093065943782854816e+02 7.510120951977541370e-01 3.904032598408386789e+00 4.043278087498978657e+00 6.301677199596434242e+00
1.094719598765884854e+02 7.524663671994914482e-01 3.901612917913126921e+00 4.043181175862691212e+00 6.302739519740622853e+00
1.096373253748914891e+02 7.540845438623809960e-01 3.898711000935015214e+00 4.043170181572209643e+00 6.304034254373384272e+00
1.098026908731944928e+02 7.558284745438325070e-01 3.895345957386084912e+00 4.043232415919973732e+00 6.305593132933394962e+00
1.099680563714974966e+02 7.576779142722969151e-01 3.891577520550415947e+00 4.043357501196466863e+00 6.307387044813754784e+00
1.101334218698005003e+02 7.595251864691265897e-01 3.887494634025641105e+00 4.043573826491785539e+00 6.309406333916703247e+00
1.102987873681035040e+02 7.614160961199514244e-01 3.883067169416164255e+00 4.043895157840417198e+00 6.311621557603729116e+00
1.104641528664065078e+02 7.632083787334705827e-01 3.878405216788825882e+00 4.044338346586014765e+00 6.314048038972939203e+00
1.106295183647095115e+02 7.649736875889343590e-01 3.873492767177942664e+00 4.044861686739952056e+00 6.316671839682909351e+00
1.107948838630125152e+02 7.667016832566697637e-01 3.868387495804232579e+00 4.045518323795727511e+00 6.319392478454061823e+00
1.109602493613155190e+02 7.682574945095362873e-01 3.863156607991351521e+00 4.046420885404662826e+00 6.322164993544524769e+00
1.111256148596185227e+02 7.696841350569136875e-01 3.857897337090091305e+00 4.047489312068182521e+00 6.324929197375308121e+00
1.112909803579215264e+02 7.709129034608057651e-01 3.852710601638304588e+00 4.048769961276738272e+00 6.327606515351435590e+00
1.114563458562245302e+02 7.719675561697397770e-01 3.847623395354402120e+00 4.050200230289100922e+00 6.330208800041766892e+00
1.116217113545275339e+02 7.728383821690663069e-01 3.842675815781659843e+00 4.051814385606528290e+00 6.332671398417385689e+00
1.117870768528305376e+02 7.735288039322101294e-01 3.838008189431528550e+00 4.053479470004361929e+00 6.334983518715361583e+00
1.119524423511335414e+02 7.740511665952991560e-01 3.833523769813985016e+00 4.055291311113956354e+00 6.337133734654715411e+00
1.121178078494365451e+02 7.743655429929048317e-01 3.829315891835874730e+00 4.057200030748406405e+00 6.339118516678958315e+00
1.122831733477395488e+02 7.743695649612202248e-01 3.825414433694549032e+00 4.059362746395808408e+00 6.340853237268408549e+00
1.124485388460425526e+02 7.741296168344968809e-01 3.821918173288651133e+00 4.061578038877333263e+00 6.342374153362245970e+00
1.126139043443455563e+02 7.736029954640524231e-01 3.818785612361392801e+00 4.063955855769269654e+00 6.343655518791301517e+00
1.127792698426485600e+02 7.728854907266947682e-01 3.815952759415188744e+00 4.066477555643698949e+00 6.344684176600435599e+00
1.129446353409515638e+02 7.719071234806389459e-01 3.813512277182210752e+00 4.069153260742962352e+00 6.345427320965869811e+00
1.131100008392545675e+02 7.706757658620285723e-01 3.811486181470992829e+00 4.071947271081128861e+00 6.345890763920834843e+00
1.132753663375575712e+02 7.692831221439639933e-01 3.809768462429042657e+00 4.074876601830890621e+00 6.346071795870281917e+00
1.134407318358605750e+02 7.677009576003739344e-01 3.808427808268074699e+00 4.077883597247354608e+00 6.345987619083464537e+00
1.136060973341635787e+02 7.659647332552310672e-01 3.807458846165529209e+00 4.080933877523168718e+00 6.345642525164066683e+00
1.137714628324665824e+02 7.640521915857623192e-01 3.806851776218921124e+00 4.084076818362579075e+00 6.345019195845095439e+00
1.139368283307695862e+02 7.619782812196944644e-01 3.806617695895104347e+00 4.087229899145683021e+00 6.344174105655090656e+00
1.141021938290725899e+02 7.598222507454184260e-01 3.806737543666206314e+00 4.090309693293930238e+00 6.343130494106686612e+00
1.142675593273755936e+02 7.576096772709877136e-01 3.807232567054785299e+00 4.093228221408644174e+00 6.341929515982286603e+00
1.144329248256785974e+02 7.553792201654624394e-01 3.808145874703763312e+00 4.095944810197607033e+00 6.340530076557100436e+00
1.145982903239816011e+02 7.531297475898612870e-01 3.809414046614112870e+00 4.098458616006411148e+00 6.338997571331247194e+00
1.147636558222846048e+02 7.509587119575418246e-01 3.810977343335517631e+00 4.100705269274659059e+00 6.337358656894562792e+00
1.149290213205876086e+02 7.488999205311837049e-01 3.812753858831912090e+00 4.102714289994954910e+00 6.335631912032281043e+00
1.150943868188906123e+02 7.469561455707351971e-01 3.814747475809308064e+00 4.104504274579715783e+00 6.333792085365448798e+00
1.152597523171936160e+02 7.452124736435123964e-01 3.816887612406207886e+00 4.105995362099445600e+00 6.331904533118907885e+00
1.154251178154966198e+02 7.436772609327868544e-01 3.819168345084581695e+00 4.107184841377883089e+00 6.329969533826870887e+00
1.155904833137996235e+02 7.423961743907144806e-01 3.821501578658494935e+00 4.108122800177278044e+00 6.327979427953391856e+00
1.157558488121026272e+02 7.414097188718258291e-01 3.823933570776117730e+00 4.108694799239867024e+00 6.325961892248793461e+00
1.159212143104056310e+02 7.406867127887398761e-01 3.826338538413097012e+00 4.109033771397256452e+00 6.323940958502630494e+00
1.160865798087086347e+02 7.402436555408165031e-01 3.828716048589972498e+00 4.109120644258982935e+00 6.321919632679461998e+00
1.162519453070116384e+02 7.401334462381669033e-01 3.831066267232019484e+00 4.108877369408500790e+00 6.319922898162840141e+00
1.164173108053146422e+02 7.403934516602821425e-01 3.833355311411924315e+00 4.108246128005131226e+00 6.318005089936031382e+00
1.165826763036176459e+02 7.409806329347119469e-01 3.835556917321081727e+00 4.107330785106348969e+00 6.316131645628062508e+00
1.167480418019206496e+02 7.418921580361365065e-01 3.837812744684085953e+00 4.106007095379629490e+00 6.314287982871992888e+00
1.169134073002236534e+02 7.431697023980601280e-01 3.840023404711794264e+00 4.104315075620471376e+00 6.312491798217804373e+00
1.170787727985266571e+02 7.447006312161850161e-01 3.842276504513851609e+00 4.102275798944325480e+00 6.310747046245785974e+00
1.172441382968296608e+02 7.465167238245538073e-01 3.844560391914201070e+00 4.099913573100632647e+00 6.309009292050719253e+00
1.174095037951326645e+02 7.485487112086512962e-01 3.846821114971582301e+00 4.097356322708918697e+00 6.307273831968204014e+00
1.175748692934356683e+02 7.507635337331121095e-01 3.849093740250407070e+00 4.094607198649828916e+00 6.305535508197459116e+00
1.177402347917386720e+02 7.531542010333190929e-01 3.851419710568202870e+00 4.091640070712090349e+00 6.303785998493868448e+00
1.179056002900416757e+02 7.556937158294660950e-01 3.853751713831775838e+00 4.088581357880156197e+00 6.301973193250502092e+00
1.180709657883446795e+02 7.583027501056975872e-01 3.856205246783558138e+00 4.085418919987695574e+00 6.300073063916475036e+00
1.182363312866476832e+02 7.609921865986877254e-01 3.858723896159720113e+00 4.082167677905233383e+00 6.298116220133575638e+00
1.184016967849506869e+02 7.636988089871397101e-01 3.861324256129915256e+00 4.078911577374567443e+00 6.296065338313304061e+00
1.185670622832536907e+02 7.663401117909024451e-01 3.864028115057744017e+00 4.075699467808744814e+00 6.293932286161445511e+00
1.187324277815566944e+02 7.688707193866277656e-01 3.866804480070427985e+00 4.072644508880884473e+00 6.291680272501997351e+00
1.188977932798596981e+02 7.712739678023869949e-01 3.869607826398101302e+00 4.069785564503321851e+00 6.289332622154415020e+00
1.190631587781627019e+02 7.735196626554983190e-01 3.872337387210508908e+00 4.067217986064188828e+00 6.286924944950351701e+00
1.192285242764657056e+02 7.755762124909291177e-01 3.875035240838320405e+00 4.064928121452850540e+00 6.284460406123051790e+00
1.193938897747687093e+02 7.773721637933124207e-01 3.877688958494968752e+00 4.062963947188962699e+00 6.281974911466242872e+00
1.195592552730717131e+02 7.789283614948240286e-01 3.880385861924394053e+00 4.061202336308060268e+00 6.279483421256074394e+00
1.197246207713747168e+02 7.802263479231625887e-01 3.883089606454503073e+00 4.059735849350060377e+00 6.276948177303415477e+00
1.198899862696777205e+02 7.812335376209320614e-01 3.885911980098476270e+00 4.058485731410766739e+00 6.274368731951161848e+00
1.200553517679807243e+02 7.819766748881983309e-01 3.888801207594882570e+00 4.057469331683687841e+00 6.271752766975481563e+00
1.202207172662837280e+02 7.823933916553180712e-01 3.891809837674703676e+00 4.056727181204495380e+00 6.269069570678192704e+00
1.203860827645867317e+02 7.826059921555108545e-01 3.894814409802152433e+00 4.056249573344102188e+00 6.266330005970699446e+00
1.205514482628897355e+02 7.825711541248590031e-01 3.897893651633541179e+00 4.055983283019351404e+00 6.263551892553904210e+00
1.207168137611927392e+02 7.823056351536301634e-01 3.901001963964195962e+00 4.055993572840927541e+00 6.260698809432647671e+00
1.208821792594957429e+02 7.817719864300898269e-01 3.904136549482518426e+00 4.056273059507335965e+00 6.257818386035402192e+00
1.210475447577987467e+02 7.810066889032070137e-01 3.907185140993101324e+00 4.056876013745555731e+00 6.254932137869883668e+00
1.212129102561017504e+02 7.800731564433325271e-01 3.910128035696964766e+00 4.057782143915897421e+00 6.252016645502367354e+00
1.213782757544047541e+02 7.788824446391617862e-01 3.912856653644338323e+00 4.059176574802751958e+00 6.249084308521162257e+00
1.215436412527077579e+02 7.775148171200565450e-01 3.915317890544558033e+00 4.061074607633321065e+00 6.246092666344092770e+00
1.217090067510107616e+02 7.759782251495563887e-01 3.917435060622191934e+00 4.063505644597318778e+00 6.243081051300547912e+00
1.218743722493137653e+02 7.743106392212588673e-01 3.919211330763360479e+00 4.066454957084771671e+00 6.240023054619390663e+00
1.220397377476167691e+02 7.725387333375093313e-01 3.920679414522500128e+00 4.069829625289477448e+00 6.236952208549962684e+00
1.222051032459197728e+02 7.706677923155446086e-01 3.921814336891661590e+00 4.073599653827265854e+00 6.233918198670576061e+00
1.223704687442227765e+02 7.687057247900174195e-01 3.922611928709586415e+00 4.077818003870125274e+00 6.230864324339338900e+00
1.225358342425257803e+02 7.667640782267146626e-01 3.923075902807512172e+00 4.082310424425896755e+00 6.227849576238019047e+00
1.227011997408287840e+02 7.648468032156118257e-01 3.923233236505557553e+00 4.087072343289908538e+00 6.224847598668305615e+00
1.228665652391317877e+02 7.630666781369799256e-01 3.923150074521521535e+00 4.091959745559364592e+00 6.221823483436092594e+00
1.230319307374347915e+02 7.613824913524698257e-01 3.922849020847549273e+00 4.096925028805373792e+00 6.218843440617152218e+00
1.231972962357377952e+02 7.598276030967816563e-01 3.922321506308560579e+00 4.101934122896860657e+00 6.215916749290018473e+00
1.233626617340407989e+02 7.584219781960825912e-01 3.921631143990576440e+00 4.106920291963953140e+00 6.213026567410139478e+00
1.235280272323438027e+02 7.571717095407174414e-01 3.920748732964876915e+00 4.111914014976961518e+00 6.210165524049609864e+00
1.236933927306468064e+02 7.561550405546357823e-01 3.919647054232030303e+00 4.116853920558581237e+00 6.207343966156192216e+00
1.238587582289498101e+02 7.553249905791220575e-01 3.918349928401370974e+00 4.121751920440321904e+00 6.204573142054673696e+00
1.240241237272528139e+02 7.546916792176001643e-01 3.916819193790507914e+00 4.126670532362401111e+00 6.201818576076993494e+00
1.241894892255558176e+02 7.542969162926062010e-01 3.915115708898838420e+00 4.131440910881604367e+00 6.199146445339951406e+00
1.243548547238588213e+02 7.541726010637784805e-01 3.913156578194511237e+00 4.136107284967986963e+00 6.196563517143887978e+00
1.245202202221618251e+02 7.541728483250584869e-01 3.911006269922534528e+00 4.140767653672750015e+00 6.194053209406680693e+00
1.246855857204648288e+02 7.543171332248798100e-01 3.908796596611384455e+00 4.145241714970775426e+00 6.191644536467349802e+00
1.248509512187678325e+02 7.546001814925650253e-01 3.906532415786327483e+00 4.149521328939236753e+00 6.189346054999242952e+00


==> plots/c2hi_part-charge/part-charge-low_N_26_300.dat <==
0.000000000000000000e+00 8.169861224358585527e-01 4.176506000104928340e+00 4.293036427005602285e+00 5.713471429386114409e+00
1.653654983030040104e-01 8.167149003848324096e-01 4.175708402915718764e+00 4.293806050979401157e+00 5.713770624756824290e+00
3.307309966060079653e-01 8.159126522062589704e-01 4.173333556811034128e+00 4.296072775970911195e+00 5.714680994348357856e+00
4.960964949090119203e-01 8.146115632872353851e-01 4.169429279061926508e+00 4.299709495170422890e+00 5.716249642276161502e+00
6.614619932120160417e-01 8.128612398456671606e-01 4.164076009750591112e+00 4.304508434791751270e+00 5.718554295973867774e+00
8.268274915150202187e-01 8.107273718167409271e-01 4.157414039297776753e+00 4.310181602038176685e+00 5.721676967823722038e+00
9.921929898180243956e-01 8.082883187538231207e-01 4.149646541499471653e+00 4.316359405568885421e+00 5.725705715761629122e+00
1.157558488121028129e+00 8.056313611203080871e-01 4.141043156247157242e+00 4.322616334663813120e+00 5.730709130109349125e+00
1.322923986424031861e+00 8.028437834162729381e-01 4.131905366670268975e+00 4.328506101461515598e+00 5.736744731070325898e+00
1.488289484727035594e+00 8.000099929203497995e-01 4.122534067371988797e+00 4.333624686626368572e+00 5.743831236086746728e+00
1.653654983030039327e+00 7.972069935472603230e-01 4.113178230660427204e+00 4.337635278276072093e+00 5.751979480824004121e+00
1.819020481333043060e+00 7.945007143312744491e-01 4.104000072361150941e+00 4.340327606629841739e+00 5.761171590220236283e+00
1.984385979636046793e+00 7.919625067990543332e-01 4.095065919288031431e+00 4.341620564819450578e+00 5.771350992826011606e+00
2.149751477939050748e+00 7.896516691717085923e-01 4.086303379169654804e+00 4.341614413063952682e+00 5.782430522496200709e+00
2.315116976242054481e+00 7.876196376178531411e-01 4.077554113023318827e+00 4.340526421030076243e+00 5.794299812399922089e+00
2.480482474545058214e+00 7.859170196249642970e-01 4.068574120244946357e+00 4.338717148822408554e+00 5.806791695563093825e+00
2.645847972848061946e+00 7.845726182878594024e-01 4.059144564495666963e+00 4.336565911545144480e+00 5.819716890128048270e+00
2.811213471151065679e+00 7.835993750967518157e-01 4.049038875087292766e+00 4.334500425421657255e+00 5.832861309060657362e+00
2.976578969454069412e+00 7.829863105529590861e-01 4.038091765187473925e+00 4.332935618190314031e+00 5.845986290940166086e+00
3.141944467757073145e+00 7.827066279316858832e-01 4.026237324994513145e+00 4.332122210243563032e+00 5.858933821889582561e+00
3.307309966060076878e+00 7.827215550330612892e-01 4.013542216807099550e+00 4.332206368660620477e+00 5.871529844714510560e+00
3.472675464363080611e+00 7.829884284765853408e-01 4.000171416148006642e+00 4.333217604237715292e+00 5.883622536469271580e+00
3.638040962666084344e+00 7.834627318808424778e-01 3.986398796206210626e+00 4.335015231608413622e+00 5.895123225711548898e+00
3.803406460969088076e+00 7.840868449413891383e-01 3.972569046775501711e+00 4.337345873552687081e+00 5.905998220177655966e+00
3.968771959272091809e+00 7.848109627001544908e-01 3.959056684274211868e+00 4.339880886531747528e+00 5.916251451956417995e+00
4.134137457575095986e+00 7.856028557718484073e-01 3.946223648762940073e+00 4.342267913383309974e+00 5.925905567546530861e+00
4.299502955878099719e+00 7.864399867265281507e-01 3.934360409898126409e+00 4.344213228320642273e+00 5.934986360519818760e+00
4.464868454181103452e+00 7.873280381434277775e-01 3.923721944653616234e+00 4.345464331865821705e+00 5.943485670805606524e+00
4.630233952484107185e+00 7.882526769505125985e-01 3.914404682679950565e+00 4.345905472509684841e+00 5.951437153340231490e+00
4.795599450787110918e+00 7.892407862490962156e-01 3.906422879900284695e+00 4.345521310864752351e+00 5.958815008480346620e+00
4.960964949090114651e+00 7.902938212697581122e-01 3.899719893088033906e+00 4.344425207901766228e+00 5.965561063243743689e+00
5.126330447393118384e+00 7.914301417383668991e-01 3.894149278892372390e+00 4.342826595021405112e+00 5.971593969842045269e+00
5.291695945696122116e+00 7.926308709655238705e-01 3.889525976486871706e+00 4.340999572048657384e+00 5.976843565953816828e+00
5.457061443999125849e+00 7.938855603848942177e-01 3.885607758534276091e+00 4.339235547293464279e+00 5.981271119162154370e+00
5.622426942302129582e+00 7.951336160691730992e-01 3.882207257947136725e+00 4.337848343046846189e+00 5.984810768183274732e+00
5.787792440605133315e+00 7.963276343488294717e-01 3.879167882540886847e+00 4.337031917372915046e+00 5.987472550806026916e+00
5.953157938908137048e+00 7.973839839382810268e-01 3.876360075490501877e+00 4.337032791753944849e+00 5.989223133661766951e+00
6.118523437211140781e+00 7.982367652403474789e-01 3.873773586172007732e+00 4.337903442266259901e+00 5.990086190905002717e+00
6.283888935514144514e+00 7.988092591367712547e-01 3.871443860465498155e+00 4.339644271770261241e+00 5.990102592921010327e+00
6.449254433817148247e+00 7.990232817040294755e-01 3.869479426683289702e+00 4.342139140294875688e+00 5.989358135307399245e+00
6.614619932120151979e+00 7.987919614508309785e-01 3.868030933010838890e+00 4.345258474900930423e+00 5.987918614325529632e+00
6.779985430423155712e+00 7.981049715819049650e-01 3.867171896830139843e+00 4.348832510111439120e+00 5.985890604874819942e+00
6.945350928726159445e+00 7.969389514896534354e-01 3.867011497876459813e+00 4.352709109596078818e+00 5.983340424168135385e+00
7.110716427029163178e+00 7.952787493769538640e-01 3.867659612600044650e+00 4.356736852871447851e+00 5.980324768038560279e+00
7.276081925332166911e+00 7.931470492951564477e-01 3.869127709966044382e+00 4.360788240774988722e+00 5.976936982628689776e+00
7.441447423635170644e+00 7.905919123360358736e-01 3.871406634952107684e+00 4.364792050777057675e+00 5.973209384391283905e+00
7.606812921938174377e+00 7.876854343714487783e-01 3.874437195115760790e+00 4.368690460624502947e+00 5.969186892137585687e+00
7.772178420241178110e+00 7.844823406783949515e-01 3.878135983142455778e+00 4.372467457208434105e+00 5.964914201001244365e+00
7.937543918544181842e+00 7.810822391577282309e-01 3.882421010263937156e+00 4.376097299035034638e+00 5.960399433332002950e+00
8.102909416847186463e+00 7.775549519836892909e-01 3.887263927831991595e+00 4.379502753011525584e+00 5.955678348691371582e+00
8.268274915150190196e+00 7.740051265605478736e-01 3.892620300636648878e+00 4.382583229719136497e+00 5.950791324301651031e+00
8.433640413453193929e+00 7.705334364808653635e-01 3.898493995293522474e+00 4.385179933920925421e+00 5.945792615195009567e+00
8.599005911756197662e+00 7.672531392322792243e-01 3.904901949034749187e+00 4.387099540074923532e+00 5.940745352206461050e+00
8.764371410059201395e+00 7.642597404538442607e-01 3.911901299286958178e+00 4.388100653162878118e+00 5.935738287306203453e+00
8.929736908362205128e+00 7.616969004360495399e-01 3.919392925591060894e+00 4.388028101067479092e+00 5.930882052801335291e+00
9.095102406665208861e+00 7.596415925626556209e-01 3.927391060438551129e+00 4.386711685626504931e+00 5.926255641000915730e+00
9.260467904968212594e+00 7.581523500523102976e-01 3.935784431841909736e+00 4.384079224598655955e+00 5.921983972944586228e+00
9.425833403271216326e+00 7.572879236683738302e-01 3.944469970201153863e+00 4.380072576672246143e+00 5.918169508797875622e+00
9.591198901574220059e+00 7.570605448602087950e-01 3.953308826877259818e+00 4.374726355660227384e+00 5.914904251954312464e+00
9.756564399877223792e+00 7.574687401706421408e-01 3.962172525943135959e+00 4.368113749347690700e+00 5.912244964019352622e+00
9.921929898180227525e+00 7.584663450117532513e-01 3.970854652171091015e+00 4.360444110005087026e+00 5.910234872543016493e+00
1.008729539648323126e+01 7.599626424271652692e-01 3.979329936189965000e+00 4.351837678104215179e+00 5.908869723368665561e+00
1.025266089478623499e+01 7.618563115453073076e-01 3.987446873579980178e+00 4.342559929218297476e+00 5.908136866205698112e+00
1.041802639308923872e+01 7.640267098899679032e-01 3.995125799268673283e+00 4.332819593106145284e+00 5.908027878829019031e+00
1.058339189139224246e+01 7.663677338503569469e-01 4.002317594096422404e+00 4.322821085271579378e+00 5.908493568485220671e+00
1.074875738969524619e+01 7.687651133707700257e-01 4.008946410269125238e+00 4.312817268168916307e+00 5.909471190545460217e+00
1.091412288799824992e+01 7.712032651823466090e-01 4.014879646403438862e+00 4.303062148489155803e+00 5.910854922945653733e+00
1.107948838630125366e+01 7.735945714465037870e-01 4.020179873187168518e+00 4.293679110656405840e+00 5.912546428392227327e+00
1.124485388460425739e+01 7.759819009173533066e-01 4.024731404564477977e+00 4.284829383984114060e+00 5.914457294849944091e+00
1.141021938290726112e+01 7.783585772989365381e-01 4.028575415709093832e+00 4.276590443400653641e+00 5.916475548490490510e+00
1.157558488121026485e+01 7.807345902395315118e-01 4.031647459607009765e+00 4.269079030355836579e+00 5.918538905214766110e+00
1.174095037951326859e+01 7.831322773794893166e-01 4.033972576154384981e+00 4.262304855249036351e+00 5.920590277066332341e+00
1.190631587781627232e+01 7.856174632293886351e-01 4.035599396476693634e+00 4.256213543611475636e+00 5.922569582862669435e+00
1.207168137611927605e+01 7.881937085830936773e-01 4.036595485478445156e+00 4.250758925850915304e+00 5.924451866490637819e+00
1.223704687442227979e+01 7.908845757455483794e-01 4.036976434643930745e+00 4.245876212556121132e+00 5.926262763567986980e+00
1.240241237272528352e+01 7.936378623655497844e-01 4.036798175745010653e+00 4.241558699814602207e+00 5.928005248591601273e+00
1.256777787102828725e+01 7.964352262273645122e-01 4.036102994101002039e+00 4.237731133831736940e+00 5.929730632262120160e+00
1.273314336933129098e+01 7.992518118758686896e-01 4.034891218357001819e+00 4.234358668939313119e+00 5.931498287064878028e+00
1.289850886763429472e+01 8.020446476810088043e-01 4.033257095524588109e+00 4.231346701498570617e+00 5.933351541271216334e+00
1.306387436593729845e+01 8.047433423120256002e-01 4.031189386956391729e+00 4.228724819475360164e+00 5.935342436915592046e+00
1.322923986424030218e+01 8.072623786844692617e-01 4.028693704560044608e+00 4.226479985074846013e+00 5.937563916993052970e+00
1.339460536254330592e+01 8.095373279527948718e-01 4.025864517957417732e+00 4.224542001407050940e+00 5.940056137635524536e+00
1.355997086084630965e+01 8.114998722899382511e-01 4.022703366783057177e+00 4.222936018807492253e+00 5.942860726720124553e+00
1.372533635914931338e+01 8.131446762187208854e-01 4.019239413302987174e+00 4.221608807170998290e+00 5.946007087572498406e+00
1.389070185745231711e+01 8.144408741764875836e-01 4.015570748633038534e+00 4.220491488137353642e+00 5.949496873005555742e+00
1.405606735575532085e+01 8.153540916683131856e-01 4.011699073572730256e+00 4.219623532750851780e+00 5.953323285678186139e+00
1.422143285405832458e+01 8.158901090716921267e-01 4.007641163651808114e+00 4.219045225741481886e+00 5.957423484948666470e+00
1.438679835236132831e+01 8.160134940516747815e-01 4.003511444987680079e+00 4.218753421206374199e+00 5.961721622939456289e+00
1.455216385066433205e+01 8.157139564064483928e-01 3.999311629095744447e+00 4.218803958218260597e+00 5.966170439259110836e+00
1.471752934896733578e+01 8.150157192102553960e-01 3.995180411688347366e+00 4.219102761863869233e+00 5.970701090032118685e+00
1.488289484727033951e+01 8.139024248689945562e-01 3.991174342891963711e+00 4.219696975456333377e+00 5.975226239413396812e+00
1.504826034557334324e+01 8.123137564272701061e-01 3.987370037762406838e+00 4.220601180208080727e+00 5.979715008095309869e+00
1.521362584387634698e+01 8.102406449882124662e-01 3.983793027958227650e+00 4.221838722523994392e+00 5.984127586913924546e+00
1.537899134217935071e+01 8.076880353056359318e-01 3.980458174832501861e+00 4.223420168078347636e+00 5.988433604082212369e+00
1.554435684048235444e+01 8.046381340302118934e-01 3.977433064038826238e+00 4.225269835880500757e+00 5.992658948286548437e+00
1.570972233878535818e+01 8.011140260876945529e-01 3.974735640876829734e+00 4.227326888676627092e+00 5.996823426554726666e+00
1.587508783708836191e+01 7.971019676938690957e-01 3.972396898570810464e+00 4.229543609113273206e+00 6.000957506808174635e+00
1.604045333539136564e+01 7.927742840400544555e-01 3.970444710559086765e+00 4.231634911726999349e+00 6.005146075864309374e+00
1.620581883369436937e+01 7.881162051283421288e-01 3.968819191794519252e+00 4.233645975782792448e+00 6.009418609506942843e+00
1.637118433199737311e+01 7.832377135611928720e-01 3.967488371601786579e+00 4.235453952694864910e+00 6.013819944388171024e+00
1.653654983030037684e+01 7.782767589156629473e-01 3.966320334783696389e+00 4.237003980052834962e+00 6.018398908531062297e+00
1.670191532860338057e+01 7.733147298308655770e-01 3.965271302576823143e+00 4.238256282892047366e+00 6.023157667018320005e+00
1.686728082690638431e+01 7.684371962314680005e-01 3.964190253904102512e+00 4.239213655397578329e+00 6.028158876810062239e+00
1.703264632520938804e+01 7.638002547632719574e-01 3.963058928378236700e+00 4.239793977537813952e+00 6.033346821661480064e+00
1.719801182351239177e+01 7.594600517907128534e-01 3.961834029407155455e+00 4.240029155580138820e+00 6.038676745529642176e+00
1.736337732181539550e+01 7.555562420347008423e-01 3.960401930960428363e+00 4.239882158812815049e+00 6.044159650428730046e+00
1.752874282011839924e+01 7.521852512619402464e-01 3.958635208852685494e+00 4.239380274482268618e+00 6.049799247530971869e+00
1.769410831842140297e+01 7.493650409812206981e-01 3.956442210907428425e+00 4.238626105268481048e+00 6.055566624837757317e+00
1.785947381672440670e+01 7.472119827988387142e-01 3.953723461026881214e+00 4.237581240141937045e+00 6.061483297874106668e+00
1.802483931502741044e+01 7.457130817822168467e-01 3.950472943261025272e+00 4.236248906455319485e+00 6.067565050189807074e+00
1.819020481333041417e+01 7.449378566677948843e-01 3.946608970410024675e+00 4.234637800692630627e+00 6.073815353776601533e+00
1.835557031163341790e+01 7.447886044088862789e-01 3.942109495517547302e+00 4.232853517442251245e+00 6.080248364074496870e+00
1.852093580993642163e+01 7.452103119714991175e-01 3.936994864541993877e+00 4.231006927150454899e+00 6.086787877729882723e+00
1.868630130823942537e+01 7.462328898088836926e-01 3.931143744824625141e+00 4.229135349678526445e+00 6.093487997093199660e+00
1.885166680654242910e+01 7.478018537046355885e-01 3.924514069153650198e+00 4.227322333787657982e+00 6.100361724833584631e+00
1.901703230484543283e+01 7.498324663687300218e-01 3.917124880409405652e+00 4.225664927393235182e+00 6.107377707452522841e+00
1.918239780314843657e+01 7.522224904630898656e-01 3.908978059161168250e+00 4.224190719961832485e+00 6.114608712247172839e+00
1.934776330145144030e+01 7.548718814190773507e-01 3.900198662417512896e+00 4.222891201957363450e+00 6.122038236295482605e+00
1.951312879975444403e+01 7.576744623262755551e-01 3.890915389037284733e+00 4.221767081745173122e+00 6.129643049270725008e+00
1.967849429805744776e+01 7.605539829330952850e-01 3.881250421290798336e+00 4.220772049929398584e+00 6.137423528528965555e+00
1.984385979636045150e+01 7.634335034801238429e-01 3.871490047677604185e+00 4.219791707970909300e+00 6.145284723840005014e+00
2.000922529466345523e+01 7.662282558422109924e-01 3.861843617181420552e+00 4.218724710426092095e+00 6.153203399763106596e+00
2.017459079296645896e+01 7.688909653294848656e-01 3.852595304937585841e+00 4.217379410366707049e+00 6.161134302756780201e+00
2.033995629126946270e+01 7.712857120894913709e-01 3.843966250870741508e+00 4.215779958090966062e+00 6.168968062441662070e+00
2.050532178957246643e+01 7.733675948606089090e-01 3.836084175156407206e+00 4.213895698707425197e+00 6.176652514792246862e+00
2.067068728787547016e+01 7.751489840603222881e-01 3.829175221005303165e+00 4.211599001102538153e+00 6.184076777282743187e+00
2.083605278617847389e+01 7.766333351368315263e-01 3.823374860861174618e+00 4.208807469049174799e+00 6.191184318261719888e+00
2.100141828448147763e+01 7.778055705130080266e-01 3.818851708131084877e+00 4.205536577856014091e+00 6.197806126613510713e+00
2.116678378278448136e+01 7.787103163150099761e-01 3.815683268668363048e+00 4.201725384078249803e+00 6.203881013826485713e+00
2.133214928108748509e+01 7.794116521432155054e-01 3.813800170583072635e+00 4.197527215028324932e+00 6.209260944907572188e+00
2.149751477939048883e+01 7.798883257912060385e-01 3.813199917721229681e+00 4.193034490735813691e+00 6.213877248213536042e+00
2.166288027769349256e+01 7.802379832918062696e-01 3.813646511124004768e+00 4.188421221667582017e+00 6.217694266218227739e+00
2.182824577599649629e+01 7.804143901367716074e-01 3.815172137707392608e+00 4.183718728957920518e+00 6.220694725400019109e+00
2.199361127429950002e+01 7.804728034024324135e-01 3.817605205998099382e+00 4.179075777598518115e+00 6.222846195164493999e+00
2.215897677260250376e+01 7.803675299228165496e-01 3.820925001129310328e+00 4.174542743224953334e+00 6.224164707909530136e+00
2.232434227090550749e+01 7.801375830144718915e-01 3.824891594679642459e+00 4.170238905430974974e+00 6.224731899131716872e+00
2.248970776920851122e+01 7.797470276516179633e-01 3.829595531236377859e+00 4.166129374317122824e+00 6.224528049154901765e+00
2.265507326751151496e+01 7.791341158042305315e-01 3.834879549095291829e+00 4.162379563441362507e+00 6.223606754144203279e+00
2.282043876581451869e+01 7.783793549205053619e-01 3.840432293421462973e+00 4.159083253031768734e+00 6.222105081238849422e+00
2.298580426411752242e+01 7.774133006349932540e-01 3.846355434139302254e+00 4.156207626199631022e+00 6.220023621745291109e+00
2.315116976242052615e+01 7.761695061771878290e-01 3.852624885008577138e+00 4.153793925273614462e+00 6.217411666336998266e+00
2.331653526072352989e+01 7.746597943204078796e-01 3.859065781616473956e+00 4.151928284854082385e+00 6.214346122049001941e+00
2.348190075902653362e+01 7.729740877454278625e-01 3.865674626916159706e+00 4.150412043844547760e+00 6.210939224324269148e+00
2.364726625732953735e+01 7.710631517937603929e-01 3.872370150259919708e+00 4.149268229752308024e+00 6.207298450981003413e+00
2.381263175563254109e+01 7.689949238551097022e-01 3.879190630917056293e+00 4.148457539267680794e+00 6.203356888661762270e+00
2.397799725393554482e+01 7.668166595894532200e-01 3.886047473503912109e+00 4.147997517585389815e+00 6.199138331906832278e+00
2.414336275223854855e+01 7.645497939493564044e-01 3.892780027622857020e+00 4.147984872034806259e+00 6.194685288858446270e+00
2.430872825054155228e+01 7.622682023275317853e-01 3.899280791247588418e+00 4.148510730021779835e+00 6.189940258760785241e+00
2.447409374884455602e+01 7.600180902166225883e-01 3.905385198289484272e+00 4.149614581120308898e+00 6.184982112668683030e+00
2.463945924714755975e+01 7.579232358565516359e-01 3.911144145594086741e+00 4.151150008607997322e+00 6.179782592216733761e+00
2.480482474545056348e+01 7.560779380289142093e-01 3.916493784167537129e+00 4.152983623218244880e+00 6.174444636896578409e+00
2.497019024375356722e+01 7.545143584998179609e-01 3.921411282120218722e+00 4.155077957569250025e+00 6.168996384228071506e+00
2.513555574205657095e+01 7.533018092230494567e-01 3.926030643796476483e+00 4.157155498151851702e+00 6.163512031422808235e+00
2.530092124035957468e+01 7.523568286544968231e-01 3.930398093344774857e+00 4.159159894353692266e+00 6.158085166496543472e+00
2.546628673866257841e+01 7.517517976097309873e-01 3.934321338471129526e+00 4.161019440481696918e+00 6.152907406608533414e+00
2.563165223696558215e+01 7.514676649819711507e-01 3.937912929865331257e+00 4.162406345772779126e+00 6.148213042933047490e+00
2.579701773526858588e+01 7.515711699225455789e-01 3.941035890839035272e+00 4.163278792917237681e+00 6.144114130285675657e+00
2.596238323357158961e+01 7.520665436543993998e-01 3.943908112527604981e+00 4.163265927407689304e+00 6.140759400783960764e+00
2.612774873187459335e+01 7.529760546922648068e-01 3.946457768958845591e+00 4.162165786047235194e+00 6.138400375055563352e+00
2.629311423017759708e+01 7.543010897606552412e-01 3.948634564653658696e+00 4.159911387420692108e+00 6.137152943243426861e+00
2.645847972848060081e+01 7.559576395604844512e-01 3.950502343806754801e+00 4.156520869488497638e+00 6.137019132476353001e+00
2.662384522678360455e+01 7.579161510006093838e-01 3.951838757153801396e+00 4.152158078988376744e+00 6.138086998355383628e+00
2.678921072508660828e+01 7.601651370592737988e-01 3.952691726129090810e+00 4.146793659355273221e+00 6.140349463016500309e+00
2.695457622338961201e+01 7.626083775438153856e-01 3.953102610439439779e+00 4.140526174486137911e+00 6.143762823058237288e+00
2.711994172169261574e+01 7.652444297721989752e-01 3.952877643882444669e+00 4.133576009916165361e+00 6.148301901824478222e+00
2.728530721999561948e+01 7.679850417069865598e-01 3.952199759236079135e+00 4.125964521523625805e+00 6.153850662700055985e+00
2.745067271829862321e+01 7.706962159701704618e-01 3.951130855561403976e+00 4.117936449346739636e+00 6.160236463982958988e+00
2.761603821660162694e+01 7.734271452606273911e-01 3.949725780801359942e+00 4.109471151991154869e+00 6.167375906426631360e+00
2.778140371490463068e+01 7.759956183354318471e-01 3.948025809975545641e+00 4.100810014771429479e+00 6.175168540975272791e+00
2.794676921320763441e+01 7.783410436411331013e-01 3.946136365328525741e+00 4.092210711374045573e+00 6.183311863254727037e+00
2.811213471151063814e+01 7.804996035985383163e-01 3.943935414886118096e+00 4.083902879505874495e+00 6.191662085128450066e+00
2.827750020981364187e+01 7.824887019107882313e-01 3.941445461867601363e+00 4.075957454902141563e+00 6.200108363944566214e+00
2.844286570811664561e+01 7.843357091352060051e-01 3.938725233385585334e+00 4.068429484493245596e+00 6.208509555130622637e+00
2.860823120641964934e+01 7.858891060226089742e-01 3.935942017605507104e+00 4.061482631308629188e+00 6.216686226762601741e+00
2.877359670472265307e+01 7.871916537655174739e-01 3.933107314529472376e+00 4.055060572873154356e+00 6.224640440136543162e+00
2.893896220302565681e+01 7.881273085453291971e-01 3.930291293746680736e+00 4.049330375588345632e+00 6.232251003104648746e+00
2.910432770132866054e+01 7.886937441154056039e-01 3.927488204395390703e+00 4.044245052804637197e+00 6.239572979438284150e+00
2.926969319963166427e+01 7.889158141376972910e-01 3.924619155658014780e+00 4.039858410087653340e+00 6.246606600747788285e+00
2.943505869793466800e+01 7.887637376333732631e-01 3.921577362330031846e+00 4.036321924417032747e+00 6.253336956232844024e+00
2.960042419623767174e+01 7.882490574784897230e-01 3.918434616036504892e+00 4.033566595214949757e+00 6.259749711967500296e+00
2.976578969454067547e+01 7.873763321606521703e-01 3.915057371934695496e+00 4.031682645193718884e+00 6.265883631592942038e+00
2.993115519284367920e+01 7.861218358953785401e-01 3.911544918240121405e+00 4.030561213047442415e+00 6.271772013981776972e+00
3.009652069114668294e+01 7.844771723239865047e-01 3.908068463690256955e+00 4.030076057437291581e+00 6.277378288087069436e+00
3.026188618944968667e+01 7.824930503862521647e-01 3.904424737129974066e+00 4.030318259004783243e+00 6.282763935453324677e+00
3.042725168775269040e+01 7.802468448731367801e-01 3.900755318518537074e+00 4.031131558242331714e+00 6.287866260819296116e+00
3.059261718605569413e+01 7.776991343738675067e-01 3.897050172951176172e+00 4.032513815717184258e+00 6.292736859913605763e+00
3.075798268435869787e+01 7.749588940755088862e-01 3.893252386564247214e+00 4.034425683684160546e+00 6.297363019127494077e+00
3.092334818266170160e+01 7.720781029723593480e-01 3.889312596880877493e+00 4.036903236583430754e+00 6.301706047492564799e+00
3.108871368096470533e+01 7.690912673199097327e-01 3.885352544626494264e+00 4.039817752719089050e+00 6.305738419697200392e+00
3.125407917926770907e+01 7.660388948778396045e-01 3.881399156262042460e+00 4.043053332406873146e+00 6.309508601201260447e+00
3.141944467757071280e+01 7.629650426832557120e-01 3.877504084869463075e+00 4.046540657292743148e+00 6.312990200226077597e+00
3.158481017587371653e+01 7.599634100294027084e-01 3.873611358490259171e+00 4.050169215659455979e+00 6.316256001143990773e+00
3.175017567417672026e+01 7.570847324940140899e-01 3.869717335240472789e+00 4.053868537437928410e+00 6.319329380309600452e+00
3.191554117247972400e+01 7.543881689123843604e-01 3.865909103796648427e+00 4.057498310467229530e+00 6.322204402362327613e+00
3.208090667078273128e+01 7.517451772824328415e-01 3.862061611254719473e+00 4.061300713954407726e+00 6.324892483015394973e+00
3.224627216908573502e+01 7.493612367492167303e-01 3.858186926081052182e+00 4.065055609256735814e+00 6.327396213281721415e+00
3.241163766738873875e+01 7.472374987977562499e-01 3.854213350813081362e+00 4.068795798745275860e+00 6.329753336785107543e+00
3.257700316569174248e+01 7.454236525451792827e-01 3.850245439270445047e+00 4.072274268850562429e+00 6.332056624162500924e+00
3.274236866399474621e+01 7.439265923057749585e-01 3.846153558505734704e+00 4.075654921309467049e+00 6.334264912324467645e+00
3.290773416229774995e+01 7.427960238783526403e-01 3.841940046905985007e+00 4.078785333626850473e+00 6.336478579595072880e+00
3.307309966060075368e+01 7.420321386549236786e-01 3.837611651576959826e+00 4.081668409939319453e+00 6.338687783357499050e+00
3.323846515890375741e+01 7.415773632362154810e-01 3.833058808076938107e+00 4.084531063355985481e+00 6.340832748364343630e+00
3.340383065720676115e+01 7.414757487799443769e-01 3.828269994359846606e+00 4.087309756708997099e+00 6.342944482702142395e+00
3.356919615550976488e+01 7.415494413840866272e-01 3.823426446999695916e+00 4.090099663397952057e+00 6.344924430313436226e+00
3.373456165381276861e+01 7.419012247990877107e-01 3.818662577855251872e+00 4.092675794159597480e+00 6.346760384862355053e+00
3.389992715211577234e+01 7.424004571517103246e-01 3.814148714732571221e+00 4.095051586150160183e+00 6.348399223287284343e+00
3.406529265041877608e+01 7.431585288815764079e-01 3.809852943142674420e+00 4.097127448604991784e+00 6.349861060403110713e+00
3.423065814872177981e+01 7.441542586241899349e-01 3.805640190139124357e+00 4.099196679500745510e+00 6.351008852538678084e+00
3.439602364702478354e+01 7.454226853695011812e-01 3.801556123446818258e+00 4.101187596789218404e+00 6.351833575031117007e+00
3.456138914532778728e+01 7.469074176319376868e-01 3.797777603020844328e+00 4.103115355433137879e+00 6.352199604435567082e+00
3.472675464363079101e+01 7.485680931782362491e-01 3.794184716941194857e+00 4.105150517819517120e+00 6.352096652520643261e+00
3.489212014193379474e+01 7.503050371036816824e-01 3.790867938919797453e+00 4.107414090135216966e+00 6.351412914302082768e+00
3.505748564023679847e+01 7.522449171788743172e-01 3.787862865360046793e+00 4.109771559886322478e+00 6.350120638067137335e+00
3.522285113853980221e+01 7.541531566727599500e-01 3.785420425160034075e+00 4.112180532027860380e+00 6.348245866706990093e+00
3.538821663684280594e+01 7.559213588142752460e-01 3.783510499804226601e+00 4.114851515681674954e+00 6.345716606374883995e+00
3.555358213514580967e+01 7.575648086580391016e-01 3.782345689607967465e+00 4.117518890739056303e+00 6.342570591797010771e+00
3.571894763344881341e+01 7.589597739400014698e-01 3.781853004850173061e+00 4.120334631257911440e+00 6.338852570913672935e+00
3.588431313175181714e+01 7.601574487255078338e-01 3.781896373979290349e+00 4.123208037293506933e+00 6.334738121140998324e+00
3.604967863005482087e+01 7.609647222375890419e-01 3.782660448050282564e+00 4.126234968107644008e+00 6.330139842949556339e+00
3.621504412835782460e+01 7.614653207249461042e-01 3.783967774178657706e+00 4.129358383140818489e+00 6.325208503517410819e+00
3.638040962666082834e+01 7.617416913409607027e-01 3.785990924917279621e+00 4.132220399071398376e+00 6.320046966433571001e+00
3.654577512496383207e+01 7.617972190870792026e-01 3.788771327420239476e+00 4.134595604231314780e+00 6.314835831191667026e+00
3.671114062326683580e+01 7.615520572993189630e-01 3.792271739260010932e+00 4.136622086572080192e+00 6.309554098942174782e+00
3.687650612156983954e+01 7.610298335624556820e-01 3.796439946030480073e+00 4.138213553261332223e+00 6.304316649341233258e+00
3.704187161987284327e+01 7.602417868798245770e-01 3.801210947990805611e+00 4.139356467958579699e+00 6.299190779461524059e+00
3.720723711817584700e+01 7.592651339943385924e-01 3.806397671991917253e+00 4.139980722714891925e+00 6.294356453666163809e+00
3.737260261647885073e+01 7.580905377921904886e-01 3.811946519389764809e+00 4.140194919208175506e+00 6.289768006037915526e+00
3.753796811478185447e+01 7.568904942490888299e-01 3.817909216935845951e+00 4.139735352620684594e+00 6.285464918677535096e+00
3.770333361308485820e+01 7.556241401685839243e-01 3.824226154073095962e+00 4.138692222736695570e+00 6.281457465564810327e+00
3.786869911138786193e+01 7.543981176010775558e-01 3.830728758958477975e+00 4.136930950428455489e+00 6.277942155628673859e+00
3.803406460969086567e+01 7.532596343535702399e-01 3.837301951041761416e+00 4.134587269691545330e+00 6.274851127628752856e+00
3.819943010799386940e+01 7.523477188436711316e-01 3.843787987141884965e+00 4.131686009869413034e+00 6.272178266980027672e+00
3.836479560629687313e+01 7.517040934717282852e-01 3.850039865494671254e+00 4.128276598759537563e+00 6.269979425246988924e+00
3.853016110459987686e+01 7.513925901967719589e-01 3.855948004257416351e+00 4.124396570141017904e+00 6.268262818530728531e+00
3.869552660290288060e+01 7.513653131695423593e-01 3.861533074137522004e+00 4.120068507846534445e+00 6.267033088144494890e+00
3.886089210120588433e+01 7.517095883101096998e-01 3.866680031905077364e+00 4.115273885982333013e+00 6.266336477284427886e+00
3.902625759950888806e+01 7.525089917296484687e-01 3.871323479457117411e+00 4.110037972365208958e+00 6.266129540113849927e+00
3.919162309781189180e+01 7.537346654150653968e-01 3.875493929376505164e+00 4.104304960179447015e+00 6.266466428866474203e+00
3.935698859611489553e+01 7.553631779197798046e-01 3.879118201305424396e+00 4.098222818367390552e+00 6.267295786406362090e+00
3.952235409441789926e+01 7.573856356536724510e-01 3.882206638169168667e+00 4.091824234862510679e+00 6.268583475449305276e+00
3.968771959272090299e+01 7.597446939972694047e-01 3.884777533878099209e+00 4.085105820559728151e+00 6.270371935796526408e+00
3.985308509102390673e+01 7.623727483349843626e-01 3.886757489148084943e+00 4.078244167247110141e+00 6.272625579557237430e+00
4.001845058932691046e+01 7.652037986312232309e-01 3.888274370433431493e+00 4.071188957260577723e+00 6.275332857972715672e+00
4.018381608762991419e+01 7.681327894303030535e-01 3.889450731777779335e+00 4.064050974498858437e+00 6.278365488554481288e+00
4.034918158593291793e+01 7.711652671493880451e-01 3.890400501148792767e+00 4.056750208857656581e+00 6.281684007019018523e+00
4.051454708423592166e+01 7.741731255935065947e-01 3.891219131825482513e+00 4.049417916007764795e+00 6.285189810616421902e+00
4.067991258253892539e+01 7.770488798270727138e-01 3.891990375771627875e+00 4.042169771391386668e+00 6.288790956884151129e+00
4.084527808084192912e+01 7.797487102274363036e-01 3.892736390437502081e+00 4.035055845244830408e+00 6.292459037755578244e+00
4.101064357914493286e+01 7.821239428567778873e-01 3.893548967632094904e+00 4.028328298433742738e+00 6.295998774509262930e+00
4.117600907744793659e+01 7.841451732187587620e-01 3.894511658125725972e+00 4.021981221413128083e+00 6.299361930420264599e+00
4.134137457575094032e+01 7.857457059591471671e-01 3.895657217855999388e+00 4.016136357056360850e+00 6.302460702039600626e+00
4.150674007405394406e+01 7.868777690446514539e-01 3.897103827619813554e+00 4.010833428340264462e+00 6.305184957638785725e+00
4.167210557235694779e+01 7.875064453443803014e-01 3.898830482509680451e+00 4.006151627434263673e+00 6.307511427093577261e+00
4.183747107065995152e+01 7.875964944928730560e-01 3.900871696617693729e+00 4.002170528184830545e+00 6.309361262844763729e+00
4.200283656896295525e+01 7.871633894941503229e-01 3.903166024726746564e+00 3.998969711219043877e+00 6.310700856484377397e+00
4.216820206726595899e+01 7.861901936253224976e-01 3.905754895342767874e+00 3.996527537645380157e+00 6.311527355126290928e+00
4.233356756556896272e+01 7.847097991585327836e-01 3.908554851032148392e+00 3.994863897494275840e+00 6.311871433906600437e+00
4.249893306387196645e+01 7.827277998775423740e-01 3.911439924642650112e+00 3.994136368250295277e+00 6.311695888719583536e+00
4.266429856217497019e+01 7.803206409944416500e-01 3.914268876344256576e+00 3.994394925954469766e+00 6.311015538140909875e+00
4.282966406047797392e+01 7.774967093637803472e-01 3.917002047054217062e+00 3.995697664113237568e+00 6.309803560899259978e+00
4.299502955878097765e+01 7.743066473023365592e-01 3.919547481390268207e+00 3.998082711980318393e+00 6.308063140803566782e+00
4.316039505708398138e+01 7.708581315859431848e-01 3.921783329690580633e+00 4.001509932317345530e+00 6.305848587978813313e+00
4.332576055538698512e+01 7.671724129823370708e-01 3.923611654506614421e+00 4.006018896123068274e+00 6.303197018100220816e+00
4.349112605368998885e+01 7.633462021521212337e-01 3.924953990836648199e+00 4.011572002164534467e+00 6.300127786738269009e+00
4.365649155199299258e+01 7.594887438513522326e-01 3.925757277595499417e+00 4.018036804027227404e+00 6.296717156630897705e+00
4.382185705029599632e+01 7.556605950283500350e-01 3.926080337176806268e+00 4.025231877977931028e+00 6.293027172154923576e+00
4.398722254859900005e+01 7.520107882919113695e-01 3.925971776313045947e+00 4.032889463530117347e+00 6.289127954434702517e+00
4.415258804690200378e+01 7.486672276615672361e-01 3.925430709241553906e+00 4.040834185520725264e+00 6.285067860348968694e+00
4.431795354520500752e+01 7.456550303377100786e-01 3.924456392263897975e+00 4.048963723779418267e+00 6.280924836559366398e+00
4.448331904350801125e+01 7.429865083040747553e-01 3.923035151907557250e+00 4.057215313038692095e+00 6.276763009810749416e+00
4.464868454181101498e+01 7.406696379016874943e-01 3.921209506835531045e+00 4.065469897227548479e+00 6.272650941163677274e+00
4.481405004011401871e+01 7.387647368575436246e-01 3.918965316158401713e+00 4.073579663770290793e+00 6.268690266349939755e+00
4.497941553841702245e+01 7.372422808468591660e-01 3.916320113615777032e+00 4.081479545149786503e+00 6.264958043469649240e+00
4.514478103672002618e+01 7.360628285982258046e-01 3.913384006818374505e+00 4.089088884701228110e+00 6.261464262847315609e+00
4.531014653502302991e+01 7.352642318096753726e-01 3.910131841628768701e+00 4.096364413763246226e+00 6.258239495585759649e+00
4.547551203332603365e+01 7.348515434342155483e-01 3.906637316726477405e+00 4.103147157405178547e+00 6.255363964990081627e+00
4.564087753162903738e+01 7.347746192677964139e-01 3.902938497633289927e+00 4.109482275238513616e+00 6.252804590141131769e+00
4.580624302993204111e+01 7.350317996357985662e-01 3.899072948189717280e+00 4.115321789082122095e+00 6.250573445062325817e+00
4.597160852823504484e+01 7.355683491803730600e-01 3.895126990549050650e+00 4.120631422292126089e+00 6.248673219621344366e+00
4.613697402653804858e+01 7.363874715269594917e-01 3.891045167412900518e+00 4.125503141762028925e+00 6.247064200605509043e+00
4.630233952484105231e+01 7.375064575724692428e-01 3.886829322971388834e+00 4.129955820890483409e+00 6.245708379543609468e+00
4.646770502314405604e+01 7.389104580636174369e-01 3.882447149772236372e+00 4.134045910878104024e+00 6.244596461956446909e+00
4.663307052144705978e+01 7.405667922032121986e-01 3.877929656044238893e+00 4.137850617020224497e+00 6.243652915136972403e+00
4.679843601975006351e+01 7.425199512822433512e-01 3.873273171110357183e+00 4.141348886332540502e+00 6.242857971469681466e+00
4.696380151805306724e+01 7.447041437578509893e-01 3.868449761296766987e+00 4.144669661799356142e+00 6.242176413203424090e+00
4.712916701635607097e+01 7.471307332992380701e-01 3.863492369858513520e+00 4.147803531887303663e+00 6.241573344954680636e+00
4.729453251465907471e+01 7.497553042621711850e-01 3.858424988003582357e+00 4.150768230430590400e+00 6.241051457333193220e+00
4.745989801296207844e+01 7.525749109812365223e-01 3.853217677155470255e+00 4.153584869433769811e+00 6.240622522580320464e+00
4.762526351126508217e+01 7.555376134538549504e-01 3.847950263739287280e+00 4.156245155088480026e+00 6.240266948076054199e+00
4.779062900956808591e+01 7.586304774204346568e-01 3.842625944230629642e+00 4.158759648765544270e+00 6.239983910220445296e+00
4.795599450787108964e+01 7.617830664976937838e-01 3.837345718630209568e+00 4.161119640652548135e+00 6.239751555197114996e+00
4.812136000617409337e+01 7.649574638464663456e-01 3.832152608295408491e+00 4.163331611057542680e+00 6.239558298162442895e+00
4.828672550447709710e+01 7.680846961533449591e-01 3.827162941867162882e+00 4.165324197314427934e+00 6.239428146443102285e+00
4.845209100278010084e+01 7.710715838709618630e-01 3.822448867201789557e+00 4.167127185435219872e+00 6.239352345705989400e+00
4.861745650108310457e+01 7.738940697205609620e-01 3.818091419339876502e+00 4.168675204007496582e+00 6.239339289585217330e+00
4.878282199938610830e+01 7.764686549505105395e-01 3.814246163071814522e+00 4.169941179250802321e+00 6.239343985813084359e+00
4.894818749768911204e+01 7.787931977185702515e-01 3.810961972142049348e+00 4.170858034053641639e+00 6.239386779583329101e+00
4.911355299599211577e+01 7.808397905488753121e-01 3.808353654641167374e+00 4.171352426475186448e+00 6.239454112207766023e+00
4.927891849429511950e+01 7.825913749100780192e-01 3.806491093187647667e+00 4.171413136399312549e+00 6.239504379703628700e+00
4.944428399259812323e+01 7.840356193642599170e-01 3.805419685701565413e+00 4.171051206371412690e+00 6.239493473032551307e+00
4.960964949090112697e+01 7.851924133303240794e-01 3.805173253194138461e+00 4.170273638092590218e+00 6.239360680056273978e+00
4.977501498920413070e+01 7.860394560691502663e-01 3.805902528241230431e+00 4.168988987537783686e+00 6.239069012957820348e+00
4.994038048750713443e+01 7.865702515366075342e-01 3.807608445008105136e+00 4.167229281392150320e+00 6.238592006933172840e+00
5.010574598581013817e+01 7.868023159542052447e-01 3.810323120967347599e+00 4.164951594510329258e+00 6.237922953435031559e+00
5.027111148411314190e+01 7.867398645185025297e-01 3.814045871897851825e+00 4.162167699818498434e+00 6.237046548566758553e+00
5.043647698241614563e+01 7.864193938256898164e-01 3.818644853538506467e+00 4.159000951739175278e+00 6.235934785574203332e+00
5.060184248071914936e+01 7.858639767898266681e-01 3.824040528081713575e+00 4.155528259772967914e+00 6.234567219855890130e+00
5.076720797902215310e+01 7.851211912883693245e-01 3.830124079753661981e+00 4.151836706464430371e+00 6.232918006774918140e+00
5.093257347732515683e+01 7.842156241241291514e-01 3.836711836498995165e+00 4.148078154723338962e+00 6.230994368683685281e+00
5.109793897562816056e+01 7.831897683502438978e-01 3.843695070396880631e+00 4.144285083526083824e+00 6.228830061483659364e+00
5.126330447393116430e+01 7.820594634457832539e-01 3.850957683778832852e+00 4.140564044621964257e+00 6.226418791622855942e+00
5.142866997223416803e+01 7.808685458134823065e-01 3.858287168096762088e+00 4.137083736057855177e+00 6.223760533208109180e+00
5.159403547053717176e+01 7.796308824854819575e-01 3.865570235432786106e+00 4.133975322681624043e+00 6.220823542280318641e+00
5.175940096884017549e+01 7.783853606044703888e-01 3.872691858685570754e+00 4.131320015395416156e+00 6.217602747903616667e+00
5.192476646714317923e+01 7.771300607437033880e-01 3.879518477770347751e+00 4.129260769010338450e+00 6.214090674783252055e+00
5.209013196544618296e+01 7.758567842479802135e-01 3.885939762366453110e+00 4.127919257586956547e+00 6.210284177839685782e+00
5.225549746374918669e+01 7.745541290597993678e-01 3.891854206521230264e+00 4.127371456375923842e+00 6.206220189836439971e+00
5.242086296205219043e+01 7.732057824178787397e-01 3.897229417653613304e+00 4.127725563963569044e+00 6.201839217530547010e+00
5.258622846035519416e+01 7.718432048322665384e-01 3.902050903560377648e+00 4.128926566589539604e+00 6.197179306374291485e+00
5.275159395865819789e+01 7.704665237308706560e-01 3.906294610919811561e+00 4.130970988870853233e+00 6.192267857650956664e+00
5.291695945696120162e+01 7.690844751857121020e-01 3.909992165723818580e+00 4.133812297708747252e+00 6.187111042397331673e+00
5.308232495526420536e+01 7.677333971523265799e-01 3.913154629232798776e+00 4.137395491000326331e+00 6.181716463498459824e+00
5.324769045356720909e+01 7.664247924399081313e-01 3.915820291082455107e+00 4.141656855795799785e+00 6.176098041461856702e+00
5.341305595187021282e+01 7.651735907557675187e-01 3.918083235460085412e+00 4.146471087953529810e+00 6.170272066533017963e+00
5.357842145017321656e+01 7.640294527803145330e-01 3.919975532713682043e+00 4.151702957395676741e+00 6.164292037759448561e+00
5.374378694847622029e+01 7.630125457924477050e-01 3.921586800094214453e+00 4.157178419276370107e+00 6.158222215457175963e+00
5.390915244677922402e+01 7.621495125302905072e-01 3.923007011466443927e+00 4.162723789111895556e+00 6.152119667505077771e+00
5.407451794508222775e+01 7.614618423048951090e-01 3.924321372882115799e+00 4.168184107411097017e+00 6.146032658030103235e+00
5.423988344338523149e+01 7.609513295819775314e-01 3.925608163168244680e+00 4.173440065068319882e+00 6.140000422845882433e+00
5.440524894168823522e+01 7.606297441163438755e-01 3.926937147074024193e+00 4.178392164791894459e+00 6.134040924742736323e+00
5.457061443999123895e+01 7.605029388285513559e-01 3.928292463434156723e+00 4.183007825453577411e+00 6.128196753094242055e+00
5.473597993829424269e+01 7.605708737045959733e-01 3.929726542867934214e+00 4.187166914074092361e+00 6.122535650272652674e+00
5.490134543659724642e+01 7.608281133124108475e-01 3.931288416688665244e+00 4.190824810875548145e+00 6.117058640170913719e+00
5.506671093490025015e+01 7.612731065644762207e-01 3.932930348086884909e+00 4.193990864077361103e+00 6.111805662466782252e+00
5.523207643320325388e+01 7.619315323357493952e-01 3.934617908700541733e+00 4.196664098235991958e+00 6.106786442084630728e+00
5.539744193150625762e+01 7.627523512846932086e-01 3.936290072406812168e+00 4.198957507454395000e+00 6.102000050384143393e+00
5.556280742980926135e+01 7.637219783919407812e-01 3.937931606117738514e+00 4.200869143066162437e+00 6.097477254131826285e+00
5.572817292811226508e+01 7.648035696002073447e-01 3.939464682344689717e+00 4.202506685032948219e+00 6.093225044903239684e+00
5.589353842641526882e+01 7.659702497206075655e-01 3.940902246034475809e+00 4.203909629585670160e+00 6.089217856708477150e+00
5.605890392471827255e+01 7.671881059906910938e-01 3.942158649290589345e+00 4.205195169339841499e+00 6.085458057583755576e+00
5.622426942302127628e+01 7.684290325915277275e-01 3.943253974404859363e+00 4.206394378872573725e+00 6.081922596474789167e+00
5.638963492132428001e+01 7.696850762784913647e-01 3.944133414072270138e+00 4.207538155302735561e+00 6.078643336806833553e+00
5.655500041962728375e+01 7.709198501934469983e-01 3.944774100058126454e+00 4.208728193259593020e+00 6.075577839040475325e+00
5.672036591793028748e+01 7.721357574039386940e-01 3.945152843040379054e+00 4.209992855316020410e+00 6.072718526855629406e+00
5.688573141623329121e+01 7.733150559640828980e-01 3.945251155204875460e+00 4.211381265956591236e+00 6.070052505526331466e+00
5.705109691453629495e+01 7.744548971799950499e-01 3.945039334249005769e+00 4.212900221417986479e+00 6.067605529814608545e+00
5.721646241283929868e+01 7.755672714504882048e-01 3.944595216347485334e+00 4.214490757444494307e+00 6.065346737401299038e+00
5.738182791114230241e+01 7.765973673450223824e-01 3.943996259074600275e+00 4.216152894892353231e+00 6.063253461288288904e+00
5.754719340944530614e+01 7.775246082840843176e-01 3.943342877781879086e+00 4.217822512241326649e+00 6.061309984224914515e+00
5.771255890774830988e+01 7.783312846857994849e-01 3.942708298202123984e+00 4.219434129066796935e+00 6.059526270492691324e+00
5.787792440605131361e+01 7.790114131914149809e-01 3.942073128920247971e+00 4.221017147848026951e+00 6.057898292393628203e+00
5.804328990435431734e+01 7.795672496883419011e-01 3.941473034338712544e+00 4.222576944192518056e+00 6.056382754039249861e+00
5.820865540265732108e+01 7.800070957857780929e-01 3.940885759581255421e+00 4.224136449523390624e+00 6.054970677280572922e+00
5.837402090096032481e+01 7.803496490097283633e-01 3.940325765258355872e+00 4.225691752129502099e+00 6.053632815696241565e+00
5.853938639926332854e+01 7.806048837916887972e-01 3.939825102525711831e+00 4.227207103813494626e+00 6.052362891903061204e+00
5.870475189756633227e+01 7.808004309214351402e-01 3.939416076242364007e+00 4.228683297940887265e+00 6.051100176887715065e+00
5.887011739586933601e+01 7.809520589364093990e-01 3.939122008568749944e+00 4.230126004085712488e+00 6.049799910384252577e+00
5.903548289417233974e+01 7.810902246337698696e-01 3.938936587425463376e+00 4.231506927455372491e+00 6.048466242469224596e+00
5.920084839247534347e+01 7.812315129284299609e-01 3.938906041860017915e+00 4.232798974909123935e+00 6.047063452319530796e+00
5.936621389077834721e+01 7.813986533231509490e-01 3.939025321864807694e+00 4.234016286191662815e+00 6.045559720692421202e+00
5.953157938908135094e+01 7.815999600288248139e-01 3.939223261628491457e+00 4.235234438707758287e+00 6.043942321774314230e+00
5.969694488738435467e+01 7.818749648575635813e-01 3.939488099876056193e+00 4.236480059953548150e+00 6.042156857525560198e+00
5.986231038568735840e+01 7.821979771804612458e-01 3.939812651247186714e+00 4.237769478556335123e+00 6.040219875307746733e+00
6.002767588399036214e+01 7.825843657374005335e-01 3.940152888627452832e+00 4.239153948496793944e+00 6.038108779505608759e+00
6.019304138229336587e+01 7.830384533797878355e-01 3.940533818090065754e+00 4.240653233295468283e+00 6.035774477663060189e+00
6.035840688059636960e+01 7.835673549373967095e-01 3.940870531313000136e+00 4.242361132271639690e+00 6.033200963946850237e+00
6.052377237889937334e+01 7.841801657866749320e-01 3.941128741599229102e+00 4.244299470844017819e+00 6.030391604254168314e+00
6.068913787720237707e+01 7.848290216155029420e-01 3.941343150927980155e+00 4.246476074502732345e+00 6.027351735427937562e+00
6.085450337550538080e+01 7.855055712253240507e-01 3.941514981989676869e+00 4.248871063156871131e+00 6.024108366061586395e+00
6.101986887380838454e+01 7.861649800251813147e-01 3.941708925964188648e+00 4.251441133880989653e+00 6.020684942493241820e+00
6.118523437211138827e+01 7.867780516866700324e-01 3.941929452241604626e+00 4.254163659103721074e+00 6.017128819227167469e+00
6.135059987041439200e+01 7.873091268094127848e-01 3.942246585711046691e+00 4.256974593175103294e+00 6.013469676425627242e+00
6.151596536871739573e+01 7.877263478154368226e-01 3.942701654520113230e+00 4.259784955590635747e+00 6.009787024024846325e+00
6.168133086702039947e+01 7.880127413485773502e-01 3.943381480390491411e+00 4.262512577930764657e+00 6.006093182078528159e+00
6.184669636532340320e+01 7.881186972698488447e-01 3.944332215331312952e+00 4.265097803565954138e+00 6.002451265353992760e+00
6.201206186362640693e+01 7.880413954569216450e-01 3.945515833657573523e+00 4.267561513440287335e+00 5.998881238724091958e+00
6.217742736192941067e+01 7.877903830024610699e-01 3.946963560913598901e+00 4.269830430015214340e+00 5.995415607094589205e+00
6.234279286023241440e+01 7.873894471581740495e-01 3.948686544004932575e+00 4.271856414265052138e+00 5.992067575342469254e+00
6.250815835853541813e+01 7.868281828884855500e-01 3.950739774113682046e+00 4.273560261327437715e+00 5.988871762189129200e+00
6.267352385683842186e+01 7.861201271183789752e-01 3.953096233721608677e+00 4.274963259573016039e+00 5.985820359871829588e+00
6.283888935514142560e+01 7.852790491914266591e-01 3.955833980287361218e+00 4.275986447782695876e+00 5.982900502814509025e+00
6.300425485344442933e+01 7.843255347377117159e-01 3.958948996272330767e+00 4.276640420144338428e+00 5.980085028745053322e+00
6.316962035174743306e+01 7.832499751536015076e-01 3.962399967986001137e+00 4.277004475950388240e+00 5.977345560675525249e+00
6.333498585005043680e+01 7.821057636575770022e-01 3.966099995660574251e+00 4.277105403642040393e+00 5.974688816718534135e+00
6.350035134835344053e+01 7.809022641092657757e-01 3.969901803247778638e+00 4.277123341574708526e+00 5.972072570713041983e+00
6.366571684665644426e+01 7.796686284634125608e-01 3.973730571710098580e+00 4.277074839643983495e+00 5.969525939852364793e+00
6.383108234495944799e+01 7.784444174207355571e-01 3.977504213337054839e+00 4.277035686900725331e+00 5.967015662094004469e+00
6.399644784326245173e+01 7.772609255747258139e-01 3.981169382318437311e+00 4.277036963177112128e+00 5.964532708819564988e+00
6.416181334156546257e+01 7.761420545266595195e-01 3.984673436182420314e+00 4.277128851331262638e+00 5.962055638039437611e+00
6.432717883986846630e+01 7.751169734019918156e-01 3.987910272748042217e+00 4.277396018242454190e+00 5.959576715922962897e+00
6.449254433817147003e+01 7.742015143569180857e-01 3.990844301119319759e+00 4.277895595259238348e+00 5.957058569855949060e+00
6.465790983647447376e+01 7.734252017858140871e-01 3.993379799125602148e+00 4.278683778297320828e+00 5.954511201686307764e+00
6.482327533477747750e+01 7.728474318710394364e-01 3.995436611630874602e+00 4.279826534910219138e+00 5.951889402804301454e+00
6.498864083308048123e+01 7.725016811378098147e-01 3.996932307357265124e+00 4.281366209321379124e+00 5.949199783727121549e+00
6.515400633138348496e+01 7.724267450259749701e-01 3.997852797681177073e+00 4.283282859578710244e+00 5.946437579576085319e+00
6.531937182968648870e+01 7.726619630665281235e-01 3.998189758544390848e+00 4.285529166013653857e+00 5.943619094532690994e+00
6.548473732798949243e+01 7.732190223942346785e-01 3.997972919389938262e+00 4.288054274882423300e+00 5.940753765753453486e+00
6.565010282629249616e+01 7.740993287304874793e-01 3.997203483239310629e+00 4.290841926544329610e+00 5.937855244128721566e+00
6.581546832459549989e+01 7.753089457864384970e-01 3.995931003681972626e+00 4.293829337720445949e+00 5.934930695628084507e+00
6.598083382289850363e+01 7.767830550857199867e-01 3.994225026462623340e+00 4.297024917307670222e+00 5.931966984084894534e+00
6.614619932120150736e+01 7.785276718238435256e-01 3.992065684132585446e+00 4.300430662722183328e+00 5.928975964331002935e+00
6.631156481950451109e+01 7.804901666393498916e-01 3.989493589495414660e+00 4.304054409501166134e+00 5.925961817391501185e+00
6.647693031780751483e+01 7.826362491295298929e-01 3.986585934920406249e+00 4.307852915094789736e+00 5.922924883848466493e+00
6.664229581611051856e+01 7.849892462433976092e-01 3.983397777728537648e+00 4.311712977095419674e+00 5.919899981837053460e+00
6.680766131441352229e+01 7.874942434229454946e-01 3.980026803360479093e+00 4.315584598817940432e+00 5.916894337167800444e+00
6.697302681271652602e+01 7.901065418799217976e-01 3.976563410582433011e+00 4.319379966998759812e+00 5.913950063133873059e+00
6.713839231101952976e+01 7.927651337655667874e-01 3.973105474956299954e+00 4.323082580449932877e+00 5.911046793218973860e+00
6.730375780932253349e+01 7.954325418591023933e-01 3.969698160242599361e+00 4.326648669560080762e+00 5.908220610508809756e+00
6.746912330762553722e+01 7.980623907524690974e-01 3.966369535914335387e+00 4.330102749187531685e+00 5.905465306089626942e+00
6.763448880592854096e+01 8.006218290255664449e-01 3.963164579350847649e+00 4.333394924391512859e+00 5.902818648954285763e+00
6.779985430423154469e+01 8.030566659777047533e-01 3.960140896861926052e+00 4.336511481660325629e+00 5.900290937015434167e+00
6.796521980253454842e+01 8.053031986272960463e-01 3.957399938283081120e+00 4.339427441389737794e+00 5.897869403031228863e+00
6.813058530083755215e+01 8.073263636769481000e-01 3.954951157815488116e+00 4.342157702023208721e+00 5.895564757662276278e+00
6.829595079914055589e+01 8.090740202894937116e-01 3.952897543947933912e+00 4.344656094672986413e+00 5.893372322149900810e+00
6.846131629744355962e+01 8.105049372849717493e-01 3.951277599825197662e+00 4.346911043647053496e+00 5.891306400227394491e+00
6.862668179574656335e+01 8.115569080394940960e-01 3.950153957509220604e+00 4.348915982545170422e+00 5.889373132860971083e+00
6.879204729404956709e+01 8.122070985837195334e-01 3.949487907929818853e+00 4.350756206431000805e+00 5.887548768025883561e+00
6.895741279235257082e+01 8.124188843275992333e-01 3.949255463262887123e+00 4.352535523183581390e+00 5.885790110257459240e+00
6.912277829065557455e+01 8.121836895802088119e-01 3.949411738173757236e+00 4.354330215433988016e+00 5.884074337944133148e+00
6.928814378895857828e+01 8.114975544423185250e-01 3.949933042618829937e+00 4.356198981512488189e+00 5.882370402694674816e+00
6.945350928726158202e+01 8.103629641809837469e-01 3.950839182615357714e+00 4.358110451971228372e+00 5.880687382662288520e+00
6.961887478556458575e+01 8.088164357202971555e-01 3.952141581521736668e+00 4.360013633611425909e+00 5.879028330753149234e+00
6.978424028386758948e+01 8.068625645269720259e-01 3.953829967524300493e+00 4.361924341357838131e+00 5.877383108381066812e+00
6.994960578217059322e+01 8.045452111517281679e-01 3.955818310282531058e+00 4.363856264199950985e+00 5.875780196335484540e+00
7.011497128047359695e+01 8.019081877492804100e-01 3.958057914379051301e+00 4.365811064631631488e+00 5.874222815375688356e+00
7.028033677877660068e+01 7.990105081583980251e-01 3.960460237589291665e+00 4.367806316025127700e+00 5.872722920508157252e+00
7.044570227707960441e+01 7.959025440603155754e-01 3.962995690959378869e+00 4.369800927080834008e+00 5.871300820298333001e+00
7.061106777538260815e+01 7.926363711663522160e-01 3.965602442549378104e+00 4.371796322583926475e+00 5.869964846185673046e+00
7.077643327368561188e+01 7.892795031885984081e-01 3.968258277385566135e+00 4.373745833627893376e+00 5.868716368335133104e+00
7.094179877198861561e+01 7.858962448435715675e-01 3.970962744233402564e+00 4.375520756173090220e+00 5.867620237298607933e+00
7.110716427029161935e+01 7.825552395717665366e-01 3.973654680921500315e+00 4.377060456130939414e+00 5.866729605894632549e+00
7.127252976859462308e+01 7.793173100996497737e-01 3.976356562174082399e+00 4.378250510281478824e+00 5.866075599896280579e+00
7.143789526689762681e+01 7.762357612208492519e-01 3.979057745525256706e+00 4.379020230230863397e+00 5.865686245373865404e+00
7.160326076520063054e+01 7.734007403561794503e-01 3.981724663458827251e+00 4.379324714084097181e+00 5.865549864318817086e+00
7.176862626350363428e+01 7.708755029283638205e-01 3.984323634577821682e+00 4.379128191028097028e+00 5.865672653523548163e+00
7.193399176180663801e+01 7.687289814896662854e-01 3.986790100018856364e+00 4.378422370817243170e+00 5.866058529548679346e+00
7.209935726010964174e+01 7.670241579763685813e-01 3.989061819508276763e+00 4.377198186141054492e+00 5.866715818042567143e+00
7.226472275841264548e+01 7.657910599159112319e-01 3.991101613769049372e+00 4.375470574537304813e+00 5.867636733227989509e+00
7.243008825671564921e+01 7.650633242764230957e-01 3.992850854239947012e+00 4.373305362987347067e+00 5.868780439720865161e+00
7.259545375501865294e+01 7.648251457081578497e-01 3.994329766635090095e+00 4.370721438646541834e+00 5.870123630009855376e+00
7.276081925332165667e+01 7.651069134253735138e-01 3.995535902397320260e+00 4.367721545947241601e+00 5.871635619009445861e+00
7.292618475162466041e+01 7.658788234715154797e-01 3.996456239523454634e+00 4.364353570105885538e+00 5.873311347466744436e+00
7.309155024992766414e+01 7.670922534647222069e-01 3.997116570121464374e+00 4.360675002503271003e+00 5.875116154277774783e+00
7.325691574823066787e+01 7.686979514428993188e-01 3.997476814360895858e+00 4.356795080785667018e+00 5.877030133592569427e+00
7.342228124653367161e+01 7.706675004249778915e-01 3.997529765119244516e+00 4.352786237546002468e+00 5.879016476925006174e+00
7.358764674483667534e+01 7.729407333274749270e-01 3.997277445459002987e+00 4.348704574104745646e+00 5.881077226972190708e+00
7.375301224313967907e+01 7.754507707274199690e-01 3.996769903515992706e+00 4.344615330848586865e+00 5.883163974640703842e+00
7.391837774144268280e+01 7.781610649521257805e-01 3.996042659451967793e+00 4.340548989476396002e+00 5.885247265740234823e+00
7.408374323974568654e+01 7.810038527011886611e-01 3.995115266399279719e+00 4.336582895776407653e+00 5.887297964653896543e+00
7.424910873804869027e+01 7.838933750534584632e-01 3.994065794092998001e+00 4.332770180176984454e+00 5.889270630142328322e+00
7.441447423635169400e+01 7.867658726334624264e-01 3.992955400439711866e+00 4.329154299014433604e+00 5.891124407339677127e+00
7.457983973465469774e+01 7.895050418371145629e-01 3.991868314754024816e+00 4.325811399294041237e+00 5.892815223535807334e+00
7.474520523295770147e+01 7.920937598647206368e-01 3.990833651427371009e+00 4.322778300022555698e+00 5.894294268129011805e+00
7.491057073126070520e+01 7.944884548808937019e-01 3.989850577946387311e+00 4.320125662585229342e+00 5.895535284081468319e+00
7.507593622956370893e+01 7.966596240286383246e-01 3.988960663201540857e+00 4.317863262337348296e+00 5.896516430001558007e+00
7.524130172786671267e+01 7.985780582880912526e-01 3.988165093681931506e+00 4.316043024069443845e+00 5.897213803633602147e+00
7.540666722616971640e+01 8.002538558909372268e-01 3.987488774894108357e+00 4.314619433920441338e+00 5.897637915090572669e+00
7.557203272447272013e+01 8.016553448989809372e-01 3.986971623227551831e+00 4.313584205439838115e+00 5.897788806371980996e+00
7.573739822277572387e+01 8.027589164578151637e-01 3.986669605650444481e+00 4.312914167255518016e+00 5.897657290737816638e+00
7.590276372107872760e+01 8.035863853386426836e-01 3.986544519817113219e+00 4.312628645149249706e+00 5.897240429977456344e+00
7.606812921938173133e+01 8.041441547374896803e-01 3.986625698760555281e+00 4.312697397288310697e+00 5.896532729697111286e+00
7.623349471768473506e+01 8.044604276939633092e-01 3.986873182643419611e+00 4.313154239465303519e+00 5.895512130895370184e+00
7.639886021598773880e+01 8.045248469896499888e-01 3.987341284934839525e+00 4.313901333509142511e+00 5.894232515496939939e+00
7.656422571429074253e+01 8.043651096424138114e-01 3.988012886722736461e+00 4.314917399815534793e+00 5.892704584992969785e+00
7.672959121259374626e+01 8.039893281402585856e-01 3.988870925231326581e+00 4.316176761591103528e+00 5.890962966458468841e+00
7.689495671089675000e+01 8.034523261236095060e-01 3.989921261514104867e+00 4.317597879251954929e+00 5.889028514774943268e+00
7.706032220919975373e+01 8.027622186781645519e-01 3.991081395336511406e+00 4.319214712408308898e+00 5.886941655483640901e+00
7.722568770750275746e+01 8.019380049682600653e-01 3.992300666489414507e+00 4.321022491426325551e+00 5.884738819261499110e+00
7.739105320580576119e+01 8.010444001548640003e-01 3.993548310555257608e+00 4.322954476164376558e+00 5.882452795498322118e+00
7.755641870410876493e+01 8.001041415021639125e-01 3.994736241076132011e+00 4.325035949899879384e+00 5.880123650111149125e+00
7.772178420241176866e+01 7.991373348514390074e-01 3.995869466322213626e+00 4.327252266753270682e+00 5.877740914864155286e+00
7.788714970071477239e+01 7.981555248210838727e-01 3.996851910791093587e+00 4.329670920983917703e+00 5.875321626377142614e+00
7.805251519901777613e+01 7.971899469500867141e-01 3.997651595495453680e+00 4.332288852009938296e+00 5.872869588672182672e+00
7.821788069732077986e+01 7.962644526198824346e-01 3.998229102861377449e+00 4.335089014158021392e+00 5.870417413610015345e+00
7.838324619562378359e+01 7.953670169096787035e-01 3.998583094434527752e+00 4.338067752342141148e+00 5.867982119647487949e+00
7.854861169392678732e+01 7.945220715751439844e-01 3.998705776150692337e+00 4.341203096622001212e+00 5.865569039027747067e+00
7.871397719222979106e+01 7.937335438116496222e-01 3.998580234591913474e+00 4.344484459001440868e+00 5.863201745965448630e+00
7.887934269053279479e+01 7.929946939574108455e-01 3.998215093785130403e+00 4.347878942436889993e+00 5.860911253132512044e+00
7.904470818883579852e+01 7.923106165897705333e-01 3.997630906579487942e+00 4.351321650758610105e+00 5.858736809266874346e+00
7.921007368713880226e+01 7.916826110659543891e-01 3.996824081697115894e+00 4.354797666447510096e+00 5.856695623811342344e+00
7.937543918544180599e+01 7.910794401676212173e-01 3.995824072773627389e+00 4.358282112262102714e+00 5.854814357595289565e+00
7.954080468374480972e+01 7.905014407512982455e-01 3.994621597770578347e+00 4.361757960313086713e+00 5.853118983699078015e+00
7.970617018204781346e+01 7.899304279291174957e-01 3.993241901117971615e+00 4.365193590929960621e+00 5.851634062260850477e+00
7.987153568035081719e+01 7.893840384997716786e-01 3.991689330579311523e+00 4.368550056749880284e+00 5.850376556091076985e+00
8.003690117865382092e+01 7.888798998939958729e-01 3.989967404877164725e+00 4.371794218367623941e+00 5.849358458452329046e+00
8.020226667695682465e+01 7.884247748765301766e-01 3.988152832948955506e+00 4.374806159789199178e+00 5.848616213649048490e+00
8.036763217525982839e+01 7.880301019021038744e-01 3.986296042848036070e+00 4.377516428924427494e+00 5.848157407271868280e+00
8.053299767356283212e+01 7.876703337993308240e-01 3.984451655577610829e+00 4.379858846143632078e+00 5.848019145128053431e+00
8.069836317186583585e+01 7.873358605719269487e-01 3.982681452806493105e+00 4.381774715667172693e+00 5.848207951333912469e+00
8.086372867016883959e+01 7.870122486849376875e-01 3.981020103681041533e+00 4.383222639097469120e+00 5.848744988683661106e+00
8.102909416847184332e+01 7.866813927664677575e-01 3.979519047506147711e+00 4.384165308437786734e+00 5.849634231246794158e+00
8.119445966677484705e+01 7.863250307320719390e-01 3.978253026855614216e+00 4.384519295322594878e+00 5.850902626909361359e+00
8.135982516507785078e+01 7.859471450293968875e-01 3.977260761296930180e+00 4.384252729594561693e+00 5.852539343815825745e+00
8.152519066338085452e+01 7.855179172256545606e-01 3.976536743678395602e+00 4.383403113983295185e+00 5.854542204826064022e+00
8.169055616168385825e+01 7.850530826433208542e-01 3.976095329846047299e+00 4.381913719993701051e+00 5.856937847265806241e+00
8.185592165998686198e+01 7.845511223839962689e-01 3.975946962304933940e+00 4.379821953501114251e+00 5.859679941650773216e+00
8.202128715828986572e+01 7.840063069920479855e-01 3.976127369100418640e+00 4.377116442930359952e+00 5.862749860960164483e+00
8.218665265659286945e+01 7.834219622115750070e-01 3.976602332144384633e+00 4.373867201066396149e+00 5.866108484744326113e+00
8.235201815489587318e+01 7.828140871497215603e-01 3.977319184684194653e+00 4.370117005117604592e+00 5.869749703431466514e+00
8.251738365319887691e+01 7.821978423387372370e-01 3.978215176404439113e+00 4.365934690614686531e+00 5.873652271263201996e+00
8.268274915150188065e+01 7.815853869493442074e-01 3.979243630767927087e+00 4.361379312740925940e+00 5.877791650413698221e+00
8.284811464980488438e+01 7.809875593349986378e-01 3.980335177085088993e+00 4.356506839021411892e+00 5.882170405683765146e+00
8.301348014810788811e+01 7.804261903813789480e-01 3.981391080645915181e+00 4.351429305925798019e+00 5.886753404419080127e+00
8.317884564641089185e+01 7.799242930994680911e-01 3.982395456867287464e+00 4.346147901101810263e+00 5.891532330532440298e+00
8.334421114471389558e+01 7.795085580196823294e-01 3.983252840912455461e+00 4.340758567131512535e+00 5.896480015738062797e+00
8.350957664301689931e+01 7.792054932498982955e-01 3.983941621321249293e+00 4.335251515345447615e+00 5.901601352050907856e+00
8.367494214131990304e+01 7.790346488376982403e-01 3.984363828164660504e+00 4.329718149970140040e+00 5.906883355117666490e+00
8.384030763962290678e+01 7.790026400700932330e-01 3.984472772050682288e+00 4.324211811598788202e+00 5.912312758450185335e+00
8.400567313792591051e+01 7.791160752548542678e-01 3.984254682554163374e+00 4.318762144514261436e+00 5.917867079880617887e+00
8.417103863622891424e+01 7.794011606056661101e-01 3.983669580348515815e+00 4.313397816233902837e+00 5.923531425003274009e+00
8.433640413453191798e+01 7.798880661590121832e-01 3.982733659391826109e+00 4.308094179609870622e+00 5.929284076969775441e+00
8.450176963283492171e+01 7.805466997128599482e-01 3.981464838451887367e+00 4.302869595486727761e+00 5.935118848375344314e+00
8.466713513113792544e+01 7.813630293930725612e-01 3.979892303344625404e+00 4.297732903674550187e+00 5.941011745476835415e+00
8.483250062944092917e+01 7.823286302061369657e-01 3.978052845312877395e+00 4.292664329056361971e+00 5.946954177148701781e+00
8.499786612774393291e+01 7.834185746564891195e-01 3.975948544015101671e+00 4.287714901261530542e+00 5.952917961607492536e+00
8.516323162604693664e+01 7.846428026388230226e-01 3.973582864608666387e+00 4.282903407951302199e+00 5.958870906145187440e+00
8.532859712434994037e+01 7.859714677199479693e-01 3.971007364745685830e+00 4.278232828206949279e+00 5.964788320468964677e+00
8.549396262265294411e+01 7.873645316894013479e-01 3.968242213634590954e+00 4.273747803169930748e+00 5.970645432451687995e+00
8.565932812095594784e+01 7.887933814112247921e-01 3.965312219257330462e+00 4.269453417779423887e+00 5.976440962310907601e+00
8.582469361925895157e+01 7.902326208990898548e-01 3.962231413151943826e+00 4.265420059551865428e+00 5.982115886988870201e+00
8.599005911756195530e+01 7.916440350886382316e-01 3.959071853021727261e+00 4.261654295663586112e+00 5.987629796674677429e+00
8.615542461586495904e+01 7.929863555417893117e-01 3.955842202574367583e+00 4.258213614261581625e+00 5.992957807958983807e+00
8.632079011416796277e+01 7.941892121271114657e-01 3.952592029002792273e+00 4.255163562328950100e+00 5.998055176807281619e+00
8.648615561247096650e+01 7.952059686997473564e-01 3.949398346823334904e+00 4.252522454541320940e+00 6.002873210173333085e+00
8.665152111077397024e+01 7.960108290277314591e-01 3.946310017978572837e+00 4.250283361537324112e+00 6.007395771710909216e+00
8.681688660907697397e+01 7.965676516707145272e-01 3.943363392627762032e+00 4.248462734097325111e+00 6.011606201919864390e+00
8.698225210737997770e+01 7.968836000486625437e-01 3.940569403514279312e+00 4.247064537183208977e+00 6.015482439674855186e+00
8.714761760568298143e+01 7.969403905439444991e-01 3.937975177538086236e+00 4.246087318390254772e+00 6.018997094092927824e+00
8.731298310398598517e+01 7.967241581899732195e-01 3.935606112250721544e+00 4.245521728005739348e+00 6.022147982300778857e+00
8.747834860228898890e+01 7.962174197273469423e-01 3.933504674373074828e+00 4.245356254770529247e+00 6.024921632090020296e+00
8.764371410059199263e+01 7.954221108838352983e-01 3.931676161443866668e+00 4.245574850062582506e+00 6.027326858809050947e+00
8.780907959889499637e+01 7.943577339571297191e-01 3.930152111781497482e+00 4.246116288715690246e+00 6.029373846999028785e+00
8.797444509719800010e+01 7.930439573804231035e-01 3.928961869412457730e+00 4.246910542332825500e+00 6.031083612585626419e+00
8.813981059550100383e+01 7.915071212419402258e-01 3.928087126342091118e+00 4.247948680847245306e+00 6.032457053531025792e+00
8.830517609380400756e+01 7.897736990852088912e-01 3.927552573345816089e+00 4.249147829706477530e+00 6.033525880060365054e+00
8.847054159210701130e+01 7.878731561968871366e-01 3.927357925871912236e+00 4.250474929136117019e+00 6.034293971201639906e+00
8.863590709041001503e+01 7.858231357091045588e-01 3.927513332646549671e+00 4.251868812355391825e+00 6.034794701869472533e+00
8.880127258871301876e+01 7.836621063501147955e-01 3.927987416630307038e+00 4.253286421588780897e+00 6.035064038141861431e+00
8.896663808701602250e+01 7.814651723216334833e-01 3.928759250995583319e+00 4.254642178475191550e+00 6.035133380995957531e+00
8.913200358531902623e+01 7.792653411909226113e-01 3.929735668775326207e+00 4.255978600051106397e+00 6.035020372790738108e+00
8.929736908362202996e+01 7.770855535777883016e-01 3.930882539449783053e+00 4.257290094810618264e+00 6.034741794930446268e+00
8.946273458192503369e+01 7.749653713146442691e-01 3.932139605554397566e+00 4.258566699256863153e+00 6.034328306545026166e+00
8.962810008022803743e+01 7.729582190595428726e-01 3.933452146115413051e+00 4.259761384545438290e+00 6.033828232792919799e+00
8.979346557853104116e+01 7.711004060544137673e-01 3.934763252203850925e+00 4.260837486825558962e+00 6.033298837220591793e+00
8.995883107683404489e+01 7.694180063416904414e-01 3.936027126425249545e+00 4.261765289104802790e+00 6.032789560178493105e+00
9.012419657513704863e+01 7.679393910602022588e-01 3.937183790639545933e+00 4.262562036408372279e+00 6.032314763653937817e+00
9.028956207344005236e+01 7.666904722318199639e-01 3.938135476920451072e+00 4.263306200178355709e+00 6.031867832116915906e+00
9.045492757174305609e+01 7.656701828829357570e-01 3.938869625156919518e+00 4.263969843065073206e+00 6.031490330014062096e+00
9.062029307004605982e+01 7.649029783038338026e-01 3.939321704706428839e+00 4.264567591454738960e+00 6.031207706324158480e+00
9.078565856834906356e+01 7.643864278852517957e-01 3.939456114528388397e+00 4.265113350711897233e+00 6.031044087348167437e+00
9.095102406665206729e+01 7.641289239563433533e-01 3.939251563178942650e+00 4.265605127999653412e+00 6.031014365043491310e+00
9.111638956495507102e+01 7.641145004445184519e-01 3.938716731980016927e+00 4.265999199766028482e+00 6.031169547725554914e+00
9.128175506325807476e+01 7.643233003416629590e-01 3.937759383644950262e+00 4.266400665565514672e+00 6.031516630146529501e+00
9.144712056156107849e+01 7.647288629595866416e-01 3.936445940715501024e+00 4.266750704827941831e+00 6.032074471031237728e+00
9.161248605986408222e+01 7.652914950047187137e-01 3.934788702388729575e+00 4.267075532557726980e+00 6.032844249484305976e+00
9.177785155816708595e+01 7.660230429063102919e-01 3.932798915372547999e+00 4.267336752627365115e+00 6.033841268492178500e+00
9.194321705647008969e+01 7.668885118250218236e-01 3.930534939358335755e+00 4.267506203421972621e+00 6.035070324821799836e+00
9.210858255477309342e+01 7.678774376472626839e-01 3.927976607409178200e+00 4.267592519413986096e+00 6.036553415047459126e+00
9.227394805307609715e+01 7.689877909535178802e-01 3.925206678939741956e+00 4.267519749268373630e+00 6.038285760503947941e+00
9.243931355137910089e+01 7.701752634573419964e-01 3.922275684365628123e+00 4.267266460520483307e+00 6.040282571522198829e+00
9.260467904968210462e+01 7.714091822800355214e-01 3.919301267945597633e+00 4.266732729312894712e+00 6.042556800569809816e+00
9.277004454798510835e+01 7.726761569672739860e-01 3.916373203708520379e+00 4.265836233253896381e+00 6.045114386454467414e+00
9.293541004628811208e+01 7.739685130514002420e-01 3.913570563603148145e+00 4.264553984047212865e+00 6.047906919984143315e+00
9.310077554459111582e+01 7.752538842310117140e-01 3.910961817640966842e+00 4.262854265637114892e+00 6.050930013494731696e+00
9.326614104289411955e+01 7.765543047864871262e-01 3.908594167174507916e+00 4.260682300072249795e+00 6.054169209293188914e+00
9.343150654119712328e+01 7.778419898106612163e-01 3.906509175467556716e+00 4.258060772189707244e+00 6.057588044182479869e+00
9.359687203950012702e+01 7.791086829783819834e-01 3.904769111925888048e+00 4.254926917451227197e+00 6.061195269614105818e+00
9.376223753780313075e+01 7.803279900975892414e-01 3.903397123935945956e+00 4.251289494237401989e+00 6.064985374007479280e+00
9.392760303610613448e+01 7.814899503869521258e-01 3.902417440312085706e+00 4.247170077527261611e+00 6.068922514344141206e+00
9.409296853440913821e+01 7.825758753128551071e-01 3.901848166007332530e+00 4.242584737499395686e+00 6.072991204013083788e+00
9.425833403271214195e+01 7.835897700840241953e-01 3.901700236536393085e+00 4.237511079270982250e+00 6.077198897166407043e+00
9.442369953101514568e+01 7.845104048446986944e-01 3.901957916522571068e+00 4.232017832366052446e+00 6.081513829508610414e+00
9.458906502931814941e+01 7.853674520513469481e-01 3.902580521717457174e+00 4.226129574031212144e+00 6.085922435579405487e+00
9.475443052762115315e+01 7.861232044230344052e-01 3.903588976883705097e+00 4.219917583531901606e+00 6.090370218629722388e+00
9.491979602592415688e+01 7.867859193925661465e-01 3.904920128030332727e+00 4.213447462676611188e+00 6.094846473409496923e+00
9.508516152422716061e+01 7.873256021050756281e-01 3.906545297961563801e+00 4.206802575704058356e+00 6.099326507733925595e+00
9.525052702253016434e+01 7.877221658351312161e-01 3.908400310114273246e+00 4.200065519020188987e+00 6.103811988491559148e+00
9.541589252083316808e+01 7.879728000017898193e-01 3.910479461717295102e+00 4.193271245269104774e+00 6.108276476396894417e+00
9.558125801913617181e+01 7.880779908060929762e-01 3.912750449042770029e+00 4.186438113193931443e+00 6.112733430233907583e+00
9.574662351743917554e+01 7.880588774770316274e-01 3.915142811718722804e+00 4.179617331390073076e+00 6.117180962550682111e+00
9.591198901574217928e+01 7.878812145047688897e-01 3.917627104488320633e+00 4.172882132571256619e+00 6.121609531406967619e+00
9.607735451404518301e+01 7.875139562129387372e-01 3.920189405067461053e+00 4.166288276195157181e+00 6.126008345311117154e+00
9.624272001234818674e+01 7.869447770814896881e-01 3.922778144747268048e+00 4.159899258586990278e+00 6.130377802172716883e+00
9.640808551065119048e+01 7.861767117761013779e-01 3.925321188392273175e+00 4.153802365455899093e+00 6.134699716758516885e+00
9.657345100895419421e+01 7.852008269934956930e-01 3.927770805046076674e+00 4.148045462801825067e+00 6.138982887330011629e+00
9.673881650725719794e+01 7.840233781853902517e-01 3.930080460324485880e+00 4.142662366877291724e+00 6.143233776571086935e+00
9.690418200556020167e+01 7.826625425499471600e-01 3.932194700257155340e+00 4.137688165169429944e+00 6.147454573771550912e+00
9.706954750386320541e+01 7.811424683884399256e-01 3.934057238702993953e+00 4.133132976443778972e+00 6.151667298009343199e+00
9.723491300216620914e+01 7.794691846248814615e-01 3.935634250296028203e+00 4.129048262951110715e+00 6.155848283479121719e+00
9.740027850046921287e+01 7.776830622400632276e-01 3.936864458575338066e+00 4.125465359429818513e+00 6.159987100922460712e+00
9.756564399877221661e+01 7.757935387702876717e-01 3.937738239399089402e+00 4.122372325465031295e+00 6.164095877360353803e+00
9.773100949707522034e+01 7.738195406071665117e-01 3.938243584025104660e+00 4.119775808139962692e+00 6.168161048058313334e+00
9.789637499537822407e+01 7.718024388259312474e-01 3.938329259526872406e+00 4.117659388126674536e+00 6.172208894194014306e+00
9.806174049368122780e+01 7.697640203084787913e-01 3.937994340481660860e+00 4.116034189613160699e+00 6.176207430124592612e+00
9.822710599198423154e+01 7.677435400016362488e-01 3.937213511356144835e+00 4.114869956602928092e+00 6.180172972429486045e+00
9.839247149028723527e+01 7.657830443850460744e-01 3.936056790217650203e+00 4.114067498229831088e+00 6.184092647429757506e+00
9.855783698859023900e+01 7.638961688236969305e-01 3.934561044282803621e+00 4.113616496074680384e+00 6.187926270967587961e+00
9.872320248689324274e+01 7.621131691255388363e-01 3.932788166233153859e+00 4.113428816890456474e+00 6.191669827803263360e+00
9.888856798519624647e+01 7.604472493964049562e-01 3.930723216935686271e+00 4.113482065543758281e+00 6.195347448101445664e+00
9.905393348349925020e+01 7.589207789125371750e-01 3.928405311752315221e+00 4.113729357984894364e+00 6.198944531276564973e+00
9.921929898180225393e+01 7.575377531623028737e-01 3.925863155292023343e+00 4.114160670748838733e+00 6.202438400696439480e+00
9.938466448010525767e+01 7.563117074927134809e-01 3.923085371530695475e+00 4.114770993158879620e+00 6.205831907716117257e+00
9.955002997840826140e+01 7.552610174556186884e-01 3.920131111247229683e+00 4.115529134680246059e+00 6.209078716537101528e+00
9.971539547671126513e+01 7.543961532167795525e-01 3.917021146017561239e+00 4.116383404275728353e+00 6.212199276455611319e+00
9.988076097501426887e+01 7.536775111914097991e-01 3.913755190658270156e+00 4.117409788133178594e+00 6.215157490055862155e+00
1.000461264733172726e+02 7.531337664596140513e-01 3.910359484294972710e+00 4.118543253371987234e+00 6.217963476011007629e+00
1.002114919716202763e+02 7.527549814247753712e-01 3.906815312400491180e+00 4.119813896144035148e+00 6.220615790287140179e+00
1.003768574699232801e+02 7.525604386919506616e-01 3.903085273867272775e+00 4.121268873601790617e+00 6.223085394230537304e+00
1.005422229682262838e+02 7.525466794872479603e-01 3.899184326218776420e+00 4.122892482217974219e+00 6.225376492614918433e+00
1.007075884665292875e+02 7.527103703196778017e-01 3.895121998785004536e+00 4.124716202335232396e+00 6.227451409253344394e+00
1.008729539648322913e+02 7.530397493778800966e-01 3.890905327624854415e+00 4.126751550483838571e+00 6.229303353367938278e+00
1.010383194631352950e+02 7.535106835449834062e-01 3.886547335984911200e+00 4.129021346667354209e+00 6.230920614824093207e+00
1.012036849614382987e+02 7.541139850612073037e-01 3.882042072857646353e+00 4.131499629750310376e+00 6.232344293516915990e+00
1.013690504597413025e+02 7.548447736692014409e-01 3.877399423489166885e+00 4.134156846798794582e+00 6.233598937383578509e+00
1.015344159580443062e+02 7.556779639306117069e-01 3.872573529721857533e+00 4.137021814643292217e+00 6.234726673190998270e+00
1.016997814563473099e+02 7.565952303672944801e-01 3.867610243658088365e+00 4.140068582771168515e+00 6.235725924823437794e+00
1.018651469546503137e+02 7.575782810261406652e-01 3.862562649597856002e+00 4.143257443141274088e+00 6.236601607972676042e+00
1.020305124529533174e+02 7.586361798390268696e-01 3.857407190504682060e+00 4.146561584628077668e+00 6.237395026865265812e+00
1.021958779512563211e+02 7.597456587688877772e-01 3.852215228997064589e+00 4.149912359106665782e+00 6.238126735042150983e+00
1.023612434495593249e+02 7.608981577542732744e-01 3.847008293347072616e+00 4.153229995080724990e+00 6.238863535791510095e+00
1.025266089478623286e+02 7.620853029179632809e-01 3.841856059460886375e+00 4.156401295570239185e+00 6.239657324062346078e+00
1.026919744461653323e+02 7.633040986265935413e-01 3.836862095225622049e+00 4.159290841553382911e+00 6.240542946622062104e+00
1.028573399444683361e+02 7.645349373953698180e-01 3.832123660583340641e+00 4.161798972760202275e+00 6.241542411287083425e+00
1.030227054427713398e+02 7.657486692443066234e-01 3.827719952174185813e+00 4.163835089266640033e+00 6.242696271325080204e+00
1.031880709410743435e+02 7.669050224812666849e-01 3.823769200570197313e+00 4.165346805687279996e+00 6.243978953249758490e+00
1.033534364393773473e+02 7.680075236997253585e-01 3.820319493194924032e+00 4.166252711494130345e+00 6.245420253572964597e+00
1.035188019376803510e+02 7.690077036109670416e-01 3.817430904630461530e+00 4.166527757817918953e+00 6.247033615878491375e+00
1.036841674359833547e+02 7.699084544145555764e-01 3.815111099090220392e+00 4.166162257847505046e+00 6.248818170568814168e+00
1.038495329342863585e+02 7.707068994150183538e-01 3.813402235461411660e+00 4.165118653156042683e+00 6.250772193881997119e+00
1.040148984325893622e+02 7.714016327061616884e-01 3.812336602342484060e+00 4.163365703259779060e+00 6.252896043612025778e+00
1.041802639308923659e+02 7.719449715142596702e-01 3.811988428158659126e+00 4.160883656745968828e+00 6.255182925523271820e+00
1.043456294291953697e+02 7.723484060404779417e-01 3.812268712865318765e+00 4.157749421845186255e+00 6.257633441227009818e+00
1.045109949274983734e+02 7.726341158802372266e-01 3.813109108645186041e+00 4.154004277635651832e+00 6.260252479862482566e+00
1.046763604258013771e+02 7.727809364532935987e-01 3.814500673483387505e+00 4.149702390287515641e+00 6.263015981853521374e+00
1.048417259241043809e+02 7.727915606498494405e-01 3.816391798444343841e+00 4.144914030351144696e+00 6.265902592691353412e+00
1.050070914224073846e+02 7.726702480554747954e-01 3.818706952910521757e+00 4.139728249120211423e+00 6.268894532110904194e+00
1.051724569207103883e+02 7.724369885087034593e-01 3.821360253439154420e+00 4.134242843926525524e+00 6.271959896377958366e+00
1.053378224190133921e+02 7.720678878483551166e-01 3.824356743260313607e+00 4.128481942986313769e+00 6.275093408201728451e+00
1.055031879173163958e+02 7.715335321002528834e-01 3.827657972860541769e+00 4.122530090879228837e+00 6.278278386489062335e+00
1.056685534156193995e+02 7.708727794649847809e-01 3.831262536236345717e+00 4.116357822807264810e+00 6.281506843835807707e+00
1.058339189139224032e+02 7.700947164380114174e-01 3.835102052767465075e+00 4.110033197698941265e+00 6.284770015436112800e+00
1.059992844122254070e+02 7.691921069253442322e-01 3.839160468586583885e+00 4.103617046957151793e+00 6.288030359848704620e+00
1.061646499105284107e+02 7.681677076182953368e-01 3.843359342307240301e+00 4.097228483314817815e+00 6.291244449036038411e+00
1.063300154088314144e+02 7.670407799451273156e-01 3.847670425952696149e+00 4.090908725075980357e+00 6.294380051244428564e+00
1.064953809071344182e+02 7.658441463401821636e-01 3.852062919399618757e+00 4.084686221224311353e+00 6.297406695183415337e+00
1.066607464054374219e+02 7.645822154156511896e-01 3.856545337368453286e+00 4.078591028518644634e+00 6.300281400764549566e+00
1.068261119037404256e+02 7.632892087177647333e-01 3.861064845997001171e+00 4.072661888771511585e+00 6.302984038490263785e+00
1.069914774020434294e+02 7.619988258600058906e-01 3.865539158829941258e+00 4.066943800036540324e+00 6.305518197152489179e+00
1.071568429003464331e+02 7.607156453511992877e-01 3.869940931968891107e+00 4.061502345186905671e+00 6.307841059277041751e+00
1.073222083986494368e+02 7.594649841995908535e-01 3.874215562036320115e+00 4.056363194161084706e+00 6.309956241296100998e+00
1.074875738969524406e+02 7.582584059940264964e-01 3.878353626122138742e+00 4.051555570936862694e+00 6.311832378553643430e+00
1.076529393952554443e+02 7.570910759992173222e-01 3.882321742818992227e+00 4.047103931039909952e+00 6.313483231672783802e+00
1.078183048935584480e+02 7.559758546469632634e-01 3.886085222863076893e+00 4.043031245909755711e+00 6.314907658048133143e+00
1.079836703918614518e+02 7.549472392153262490e-01 3.889616926538196573e+00 4.039309421468580297e+00 6.316126394195148208e+00
1.081490358901644555e+02 7.540084569617904187e-01 3.892880470237190416e+00 4.035980287231578423e+00 6.317130766950956655e+00
1.083144013884674592e+02 7.531620633922027075e-01 3.895893780324978906e+00 4.033008839149704094e+00 6.317935298496541563e+00
1.084797668867704630e+02 7.523799158014334854e-01 3.898653382580728355e+00 4.030431405354028662e+00 6.318535277624006241e+00
1.086451323850734667e+02 7.517138853596827541e-01 3.901172432239814025e+00 4.028147736169540138e+00 6.318965927599339949e+00
1.088104978833764704e+02 7.511578523022208742e-01 3.903418446057068447e+00 4.026186142166963577e+00 6.319237540864191871e+00
1.089758633816794742e+02 7.507102020317601987e-01 3.905371250065351685e+00 4.024535740038688303e+00 6.319382789286171587e+00
1.091412288799824779e+02 7.503610651851950752e-01 3.907070590531859011e+00 4.023162568241621884e+00 6.319405757500332399e+00
1.093065943782854816e+02 7.501096366128588988e-01 3.908477669749989225e+00 4.022072483957661149e+00 6.319340191180978117e+00
1.094719598765884854e+02 7.499599489728299151e-01 3.909579381296175882e+00 4.021286922603953151e+00 6.319173728676925172e+00
1.096373253748914891e+02 7.498901143239410372e-01 3.910358313006863540e+00 4.020803275481183547e+00 6.318948278792378304e+00
1.098026908731944928e+02 7.499205308774945511e-01 3.910788006156717955e+00 4.020596477559692516e+00 6.318694967069177437e+00
1.099680563714974966e+02 7.500453327511865664e-01 3.910841777456855350e+00 4.020668409423672429e+00 6.318444462089603419e+00
1.101334218698005003e+02 7.502869644371256141e-01 3.910484421300062685e+00 4.021047492563589287e+00 6.318181103476203653e+00
1.102987873681035040e+02 7.506544055194059872e-01 3.909679945657009270e+00 4.021713063342069461e+00 6.317952567306460487e+00
1.104641528664065078e+02 7.511407369352374186e-01 3.908426153594676933e+00 4.022663204883227372e+00 6.317769886448884264e+00
1.106295183647095115e+02 7.517383817063143514e-01 3.906697378132668597e+00 4.023894473267827898e+00 6.317669748787862360e+00
1.107948838630125152e+02 7.524633664086901597e-01 3.904461505033831603e+00 4.025391055584341515e+00 6.317684054893918599e+00
1.109602493613155190e+02 7.533499449454372776e-01 3.901713330621594089e+00 4.027119934964093595e+00 6.317816771407029464e+00
1.111256148596185227e+02 7.543947977292204676e-01 3.898466463560137818e+00 4.029047724834069477e+00 6.318090995828245404e+00
1.112909803579215264e+02 7.556261320782555746e-01 3.894729824488761594e+00 4.031143753902691529e+00 6.318500271485495645e+00
1.114563458562245302e+02 7.570155815633843321e-01 3.890561127210598436e+00 4.033391446930938429e+00 6.319031826246982675e+00
1.116217113545275339e+02 7.585539541033597954e-01 3.885940513380383265e+00 4.035830967199925290e+00 6.319674547259183761e+00
1.117870768528305376e+02 7.602424641593954480e-01 3.880903053564886296e+00 4.038428399668790192e+00 6.320426064535092259e+00
1.119524423511335414e+02 7.620353954434784249e-01 3.875532368129446681e+00 4.041154717188583767e+00 6.321277501148178324e+00
1.121178078494365451e+02 7.639249635953305750e-01 3.869876895380852222e+00 4.043991713291980261e+00 6.322206409617021627e+00
1.122831733477395488e+02 7.658817942508375776e-01 3.864001556347736788e+00 4.046868838178194316e+00 6.323247793075536194e+00
1.124485388460425526e+02 7.678703146233760712e-01 3.857983530164842634e+00 4.049766988750413965e+00 6.324379148274005047e+00
1.126139043443455563e+02 7.698369923580361540e-01 3.851926083473292906e+00 4.052669974458164681e+00 6.325566931478661559e+00
1.127792698426485600e+02 7.717364365808176974e-01 3.845856243984402401e+00 4.055629959503773918e+00 6.326777341653100351e+00
1.129446353409515638e+02 7.735125467683161560e-01 3.839818086626567428e+00 4.058676302370621158e+00 6.327993045909545700e+00
1.131100008392545675e+02 7.751266283049604855e-01 3.833852064511397817e+00 4.061846540175805487e+00 6.329174748634413206e+00
1.132753663375575712e+02 7.765141654299122509e-01 3.828040598508612113e+00 4.065158698192048448e+00 6.330286519449637161e+00
1.134407318358605750e+02 7.776508442099882012e-01 3.822448367724059271e+00 4.068583698072805177e+00 6.331317071530762064e+00
1.136060973341635787e+02 7.784815564814722144e-01 3.817176748524163443e+00 4.072111534972021829e+00 6.332230141526224543e+00
1.137714628324665824e+02 7.789944722634633001e-01 3.812263236835323976e+00 4.075719858414291075e+00 6.333022413964711994e+00
1.139368283307695862e+02 7.791599738020748012e-01 3.807750716612036790e+00 4.079432746624028105e+00 6.333656544426095714e+00
1.141021938290725899e+02 7.789557250837644276e-01 3.803707490058623186e+00 4.083216025981833752e+00 6.334120740337377597e+00
1.142675593273755936e+02 7.783786759501928332e-01 3.800177809382871530e+00 4.087056407170581274e+00 6.334387088964330559e+00
1.144329248256785974e+02 7.774217736521356059e-01 3.797215670183955449e+00 4.090936000423451624e+00 6.334426537225975373e+00
1.145982903239816011e+02 7.761003269551853823e-01 3.794848978701462094e+00 4.094839163253727321e+00 6.334211512604966288e+00
1.147636558222846048e+02 7.744096375044793312e-01 3.793110296983683405e+00 4.098732249945291173e+00 6.333747797125910850e+00
1.149290213205876086e+02 7.723805035322367507e-01 3.792027199587331587e+00 4.102554155635715460e+00 6.333038122863824171e+00
1.150943868188906123e+02 7.700568315888527415e-01 3.791607653968255054e+00 4.106240205260982101e+00 6.332095290871926352e+00
1.152597523171936160e+02 7.674523123362482213e-01 3.791856872288537517e+00 4.109783504162763279e+00 6.330907292988810831e+00
1.154251178154966198e+02 7.646002665319158176e-01 3.792730028938180453e+00 4.113138886491555013e+00 6.329530799914224737e+00
1.155904833137996235e+02 7.615394824754113667e-01 3.794212978594241115e+00 4.116276222160789366e+00 6.327971298754792251e+00
1.157558488121026272e+02 7.583269028498111908e-01 3.796271785228797491e+00 4.119135836039978571e+00 6.326265457981949503e+00
1.159212143104056310e+02 7.550287991718093172e-01 3.798870356661808945e+00 4.121665830450000456e+00 6.324434995929177461e+00
1.160865798087086347e+02 7.516831956225193956e-01 3.801999753890469513e+00 4.123820217447218717e+00 6.322496815360647560e+00
1.162519453070116384e+02 7.484033946506751800e-01 3.805609121296088304e+00 4.125478366960153132e+00 6.320509099508631934e+00
1.164173108053146422e+02 7.452489056148398072e-01 3.809607057688159770e+00 4.126688485565440878e+00 6.318455533626547549e+00
1.165826763036176459e+02 7.422488606637893671e-01 3.813901158762161181e+00 4.127511352270230027e+00 6.316338610862795022e+00
1.167480418019206496e+02 7.394778344660548619e-01 3.818431294748465987e+00 4.127921578527496749e+00 6.314169274857356129e+00
1.169134073002236534e+02 7.369745463811454567e-01 3.823110908448704937e+00 4.127965298081813117e+00 6.311949229700488218e+00
1.170787727985266571e+02 7.348411595926285234e-01 3.827850839645034142e+00 4.127628620122699488e+00 6.309679363230336513e+00
1.172441382968296608e+02 7.331047021832912680e-01 3.832568899832166309e+00 4.126942437763821303e+00 6.307383942759011042e+00
1.174095037951326645e+02 7.318024406054426390e-01 3.837265388411890576e+00 4.125868202436210552e+00 6.305063950996707689e+00
1.175748692934356683e+02 7.309661771607962599e-01 3.841807717899788255e+00 4.124501725311493949e+00 6.302724361957801946e+00
1.177402347917386720e+02 7.306113005752186140e-01 3.846142194044562146e+00 4.122871067850239157e+00 6.300375419709258296e+00
1.179056002900416757e+02 7.307717968546778575e-01 3.850195332388589353e+00 4.121025096624964412e+00 6.298007756131962509e+00
1.180709657883446795e+02 7.314427955877522702e-01 3.853936701825048772e+00 4.118981235864679569e+00 6.295639248525565890e+00
1.182363312866476832e+02 7.326208548790742459e-01 3.857377169327598665e+00 4.116707875681594686e+00 6.293294081701786169e+00
1.184016967849506869e+02 7.342902938524596967e-01 3.860469378160483522e+00 4.114273123238707974e+00 6.290967186115670629e+00
1.185670622832536907e+02 7.364356821517613616e-01 3.863252168169296841e+00 4.111649577106433640e+00 6.288662553713747272e+00
1.187324277815566944e+02 7.390273006303225145e-01 3.865737454949366825e+00 4.108857809827823004e+00 6.286377415509152300e+00
1.188977932798596981e+02 7.420285899403078478e-01 3.867925090501877605e+00 4.105886172211824281e+00 6.284160128049674832e+00
1.190631587781627019e+02 7.453783773674280688e-01 3.869886738631734158e+00 4.102729693014635082e+00 6.282005171497977436e+00
1.192285242764657056e+02 7.490255737027068372e-01 3.871649650832728717e+00 4.099414223760563303e+00 6.279910532055469119e+00
1.193938897747687093e+02 7.529040915823927982e-01 3.873233252020209072e+00 4.095986164942249985e+00 6.277876471679735282e+00
1.195592552730717131e+02 7.569571426085165422e-01 3.874706613655084730e+00 4.092450771624469574e+00 6.275885452247506713e+00
1.197246207713747168e+02 7.611118441567583659e-01 3.876067282926773494e+00 4.088938644879958062e+00 6.273882208123323423e+00
1.198899862696777205e+02 7.652860499575608877e-01 3.877422535803293435e+00 4.085417271568422493e+00 6.271874122753118286e+00
1.200553517679807243e+02 7.694404973151456328e-01 3.878800888766643418e+00 4.081894393236239260e+00 6.269864200800849829e+00
1.202207172662837280e+02 7.735142951990787719e-01 3.880253698329894974e+00 4.078407651674197609e+00 6.267824334990396373e+00
1.203860827645867317e+02 7.774296094352344255e-01 3.881871626924709773e+00 4.074949778862249516e+00 6.265748965080499389e+00
1.205514482628897355e+02 7.811158183913782249e-01 3.883666624100899689e+00 4.071612850662397420e+00 6.263604687291873141e+00
1.207168137611927392e+02 7.845131845580323171e-01 3.885701025584052282e+00 4.068421528683169974e+00 6.261364241788852425e+00
1.208821792594957429e+02 7.875778907203070389e-01 3.888027370519571146e+00 4.065367715482789635e+00 6.259027004076602729e+00
1.210475447577987467e+02 7.902348926721555200e-01 3.890680958260206435e+00 4.062514850789147758e+00 6.256569279276209983e+00
1.212129102561017504e+02 7.924765649309357674e-01 3.893634872008774561e+00 4.059904343360126511e+00 6.253984200900671198e+00
1.213782757544047541e+02 7.942579385099592937e-01 3.896960981573740046e+00 4.057511211402681006e+00 6.251269849914965704e+00
1.215436412527077579e+02 7.955502604101793995e-01 3.900592689279640091e+00 4.055455476033788642e+00 6.248401555874358415e+00
1.217090067510107616e+02 7.963523832834363825e-01 3.904521738172575418e+00 4.053738856267794510e+00 6.245387004060243719e+00
1.218743722493137653e+02 7.966321985573143749e-01 3.908741551151403648e+00 4.052397618004862423e+00 6.242228614242570472e+00
1.220397377476167691e+02 7.964061510335713745e-01 3.913196586341027849e+00 4.051413186322168514e+00 6.238984058412231803e+00
1.222051032459197728e+02 7.957134637712374170e-01 3.917784715558535691e+00 4.050866465648340409e+00 6.235635337254870514e+00
1.223704687442227765e+02 7.945602263349351713e-01 3.922427024405553908e+00 4.050806473182344547e+00 6.232206258407448907e+00
1.225358342425257803e+02 7.929865688870415541e-01 3.926977585652409175e+00 4.051352214111762606e+00 6.228683613751232251e+00
1.227011997408287840e+02 7.910246305170436365e-01 3.931352783822204877e+00 4.052554863886454584e+00 6.225067704221395992e+00
1.228665652391317877e+02 7.887204953005049202e-01 3.935513238761983779e+00 4.054402220395036061e+00 6.221364028009347180e+00
1.230319307374347915e+02 7.861169664571501237e-01 3.939385311416637947e+00 4.056890944456180037e+00 6.217606760133973509e+00
1.231972962357377952e+02 7.832972426284456890e-01 3.942898938959223276e+00 4.060026217122184811e+00 6.213777583726185938e+00
1.233626617340407989e+02 7.803073241925799763e-01 3.945991564183106703e+00 4.063804822440927111e+00 6.209896271568583259e+00
1.235280272323438027e+02 7.772074344452416517e-01 3.948621869654952654e+00 4.068196491713937490e+00 6.205974186499767953e+00
1.236933927306468064e+02 7.740082229108677936e-01 3.950738902751052883e+00 4.073214400919179745e+00 6.202038455649366178e+00
1.238587582289498101e+02 7.707597582095007116e-01 3.952315603484847006e+00 4.078818841717311905e+00 6.198105778726231918e+00
1.240241237272528139e+02 7.675339604787065895e-01 3.953275667933792370e+00 4.085003494249710876e+00 6.194186859374392284e+00
1.241894892255558176e+02 7.643717829299112587e-01 3.953610507859923739e+00 4.091660790400965197e+00 6.190356900742301605e+00
1.243548547238588213e+02 7.613363525106362495e-01 3.953337503349953153e+00 4.098716661070066714e+00 6.186609464897587785e+00
1.245202202221618251e+02 7.584592700509379393e-01 3.952456177657492020e+00 4.106111762534466081e+00 6.182972771483139951e+00
1.246855857204648288e+02 7.557893291362565158e-01 3.950968651283893074e+00 4.113789125286654524e+00 6.179452875920794952e+00
1.248509512187678325e+02 7.533559853453239974e-01 3.948897541122336374e+00 4.121679043607148429e+00 6.176067411463412427e+00


==> plots/c2hi_part-charge/part-charge_N_21_150.dat <==
0.0 0.9369658818179722
0.041341374575751 0.9369246308596515
0.082682749151502 0.936801078625112
0.12402412372725301 0.9365952061531209
0.165365498303004 0.9363068643240609
0.206706872878755 0.9359359038589864
0.248048247454506 0.9354820321778372
0.289389622030257 0.9349450065059545
0.33073099660600797 0.9343245481447447
0.37207237118175895 0.9336204813293526
0.41341374575750994 0.9328323627935545
0.45475512033326093 0.9319599453107856
0.4960964949090119 0.9310027265650798
0.5374378694847629 0.9299602957396008
0.578779244060514 0.9288324285098771
0.620120618636265 0.927618645168784
0.661461993212016 0.9263188378593091
0.7028033677877671 0.9249328735888712
0.7441447423635181 0.9234605319882262
0.7854861169392692 0.9219027618567053
0.8268274915150202 0.9202575507021875
0.8681688660907713 0.9185255845519406
0.9095102406665223 0.9167076257756824
0.9508516152422734 0.9148039481583239
0.9921929898180244 0.9128145902644663
1.0335343643937753 0.9107413331966875
1.0748757389695263 0.9085834610922814
1.1162171135452772 0.906342998112736
1.1575584881210281 0.9040201924577302
1.198899862696779 0.9016160919603751
1.24024123727253 0.8991321557586467
1.281582611848281 0.8965702721460227
1.3229239864240319 0.8939313750833225
1.3642653609997828 0.8912159226278183
1.4056067355755337 0.8884263548438027
1.4469481101512847 0.8855652922065815
1.4882894847270356 0.882634580140334
1.5296308593027865 0.8796371362848522
1.5709722338785375 0.8765739493843466
1.6123136084542884 0.8734483049271232
1.6536549830300393 0.8702634067301219
1.6949963576057903 0.867019495200069
1.7363377321815412 0.8637217525368377
1.7776791067572921 0.8603719554890081
1.819020481333043 0.856973873502991
1.860361855908794 0.8535301120934744
1.901703230484545 0.8500438581377978
1.9430446050602959 0.8465224212864936
1.9843859796360468 0.8429619938425814
10.00461264733173 0.7462324016860087
10.04595402190748 0.7468353773212356
10.087295396483231 0.7474137588935399
10.128636771058982 0.7479638355241853
10.169978145634733 0.7484886925447704
10.211319520210484 0.7489892926561235
10.252660894786235 0.7494647465606737
10.294002269361986 0.7499084549318695
10.335343643937737 0.7503247120049923
10.376685018513488 0.7507100937152336
10.418026393089239 0.7510675210637328
10.45936776766499 0.7513968268453299
10.50070914224074 0.7516990012025299
10.542050516816492 0.7519668985822072
10.583391891392242 0.7522018133874686
10.624733265967993 0.7524041145898342
10.666074640543744 0.7525736596976486
10.707416015119495 0.7527079880606915
10.748757389695246 0.7528053186329208
10.790098764270997 0.7528647675619482
10.831440138846748 0.7528901794402775
10.872781513422499 0.7528764439059081
10.91412288799825 0.7528205786332293
10.955464262574 0.7527221222011408
10.996805637149752 0.7525849637506422
100.00478509874152 0.38992481878937957
100.04612647331727 0.3892158617603133
100.08746784789302 0.3885414556540015
100.12880922246877 0.3879042665951993
100.17015059704453 0.38730123983118464
100.21149197162028 0.3867385547676969
100.25283334619603 0.3862030977618647
100.29417472077178 0.3857096814133249
100.33551609534753 0.38524749925671836
100.37685746992328 0.3848282839027133
100.41819884449903 0.3844365994536927
100.45954021907478 0.3840809488494346
100.50088159365053 0.3837560021209869
100.54222296822628 0.38346256162423864
100.58356434280203 0.38320634970630274
100.62490571737779 0.3829789298118089
100.66624709195354 0.3827870960582269
100.70758846652929 0.38262818365518814
100.74892984110504 0.3825011611665527
100.79027121568079 0.3824027547153156
100.83161259025654 0.38233298319034764
100.87295396483229 0.38230297981578015
100.91429533940804 0.3823000147148332
100.9556367139838 0.382330753202313
100.99697808855954 0.3823851045799536
101.0383194631353 0.3824679116406278
101.07966083771105 0.38257656554100405
101.1210022122868 0.3827096727952677
101.16234358686255 0.3828664282446263
101.2036849614383 0.3830490106767169
101.24502633601405 0.383255925062499
101.2863677105898 0.38348402423990663
101.32770908516555 0.38373098409577366
101.3690504597413 0.38399799578754423
101.41039183431705 0.38428166093521
101.4517332088928 0.3845846042945124
101.49307458346856 0.3849012326402743
101.5344159580443 0.3852347139723009
101.57575733262006 0.3855793509540843
101.61709870719581 0.3859397520015236
101.65844008177156 0.3863159814913064
101.69978145634731 0.3867030531254304
101.74112283092306 0.38710338725594173
101.78246420549881 0.38750860360785727
101.82380558007456 0.38792484299950014
101.86514695465031 0.38835177442558405
101.90648832922606 0.3887766596162541
101.94782970380182 0.38920817398153695
101.98917107837757 0.38964508303034917
102.03051245295332 0.39008701985402894
102.07185382752907 0.39053113900218456
102.11319520210482 0.39097510871910046
102.15453657668057 0.3914210721095826
102.19587795125632 0.39185568823302597
102.23721932583207 0.3922863173666029
102.27856070040782 0.3927153894707723
102.31990207498357 0.3931465020147378
102.36124344955932 0.3935622302022693
102.40258482413508 0.3939774570065746
102.44392619871083 0.3943828670268359
102.48526757328658 0.3947817947923863
102.52660894786233 0.39516338133180773
102.56795032243808 0.39553282992890754
102.60929169701383 0.39588947804441377
102.65063307158958 0.396232295228756
102.69197444616533 0.3965671321446207
102.73331582074108 0.3968833937568191
102.77465719531683 0.39718341096037596
102.81599856989259 0.3974675661123948
102.85733994446834 0.3977319414244356
102.89868131904409 0.3979812400323869
102.94002269361984 0.3982080942080538
102.98136406819559 0.3984171833963567
103.02270544277134 0.39860647748128974
103.06404681734709 0.3987807847669343
103.10538819192284 0.39893677832543695
103.14672956649859 0.39906815656737704
103.18807094107434 0.39917766292245094
103.2294123156501 0.3992668358516265
103.27075369022585 0.39932824042107323
103.3120950648016 0.3993684125614536
103.35343643937735 0.39938031185085787
103.3947778139531 0.3993698764126188
103.43611918852885 0.39933111479210287
103.4774605631046 0.39927471511445145
103.51880193768035 0.399190595445055
103.5601433122561 0.3990811047108258
103.60148468683185 0.3989443103179693
103.6428260614076 0.39878669590802535
103.68416743598335 0.39859931957437145
103.7255088105591 0.3983888427333088
103.76685018513486 0.3981506950415999
103.80819155971061 0.3978830944187997
103.84953293428636 0.3975884289373349
103.89087430886211 0.3972694551137105
103.93221568343786 0.396921929431588
103.97355705801361 0.39654183818955435
104.01489843258936 0.3961367044347391
104.05623980716511 0.39570813120594783
104.09758118174086 0.3952522343835806
104.13892255631661 0.39476386348586806
104.18026393089237 0.3942454752569879
104.22160530546812 0.3937011490463136
104.26294668004387 0.39313070392905747
104.30428805461962 0.3925285820268633
104.34562942919537 0.3919076417659417
104.38697080377112 0.39125697688203154
104.42831217834687 0.39058386080597435
104.46965355292262 0.3898805641897184
104.51099492749837 0.3891520706741052
104.55233630207412 0.38839941143088796
104.59367767664988 0.38762531025462577
104.63501905122563 0.38683148407390555
104.67636042580138 0.38600843805337237
104.71770180037713 0.3851618462035217
104.75904317495288 0.3842938840691668
104.80038454952863 0.3834063365127063
104.84172592410438 0.3824977035433792
104.88306729868013 0.38156867967152847
104.92440867325588 0.3806183225449647
104.96575004783163 0.3796452985923251
105.00709142240738 0.37865336600300215
105.04843279698314 0.37764659265626843
105.08977417155889 0.3766187526235103
105.13111554613464 0.375575422520058
105.17245692071039 0.37451445611668993
105.21379829528614 0.3734369955987174
105.25513966986189 0.3723462492466417
105.29648104443764 0.37124025018992374
105.33782241901339 0.3701194160694655
105.37916379358914 0.3689849099702144
105.4205051681649 0.367833344431633
105.46184654274064 0.36667428627769755
105.5031879173164 0.36549979935692983
105.54452929189215 0.3643159554078497
105.5858706664679 0.3631206319852314
105.62721204104365 0.3619137183600176
105.6685534156194 0.3607014712867342
105.70989479019515 0.35947838064841736
105.7512361647709 0.3582569155136081
105.79257753934665 0.3570222811194545
105.8339189139224 0.3557858066848774
105.87526028849815 0.3545404259545724
105.9166016630739 0.3532966756345055
105.95794303764966 0.35204342535781435
105.9992844122254 0.3507849912193881
106.04062578680116 0.3495263228923823
106.08196716137691 0.34826499549897094
106.12330853595266 0.34700398856001
106.16464991052841 0.3457447921992291
106.20599128510416 0.3444849603989766
106.24733265967991 0.34323141064728446
106.28867403425566 0.34197089101682654
106.33001540883141 0.34072137109895745
106.37135678340717 0.3394693331440218
106.41269815798292 0.3382205176526034
106.45403953255867 0.33697661023423253
106.49538090713442 0.3357370828586272
106.53672228171017 0.3345003561306316
106.57806365628592 0.3332684614182786
106.61940503086167 0.3320460341570717
106.66074640543742 0.33082857997594356
106.70208778001317 0.3296157228770282
106.74342915458892 0.3284151757961383
106.78477052916467 0.3272230202787561
106.82611190374043 0.3260344836531761
106.86745327831618 0.3248599990125783
106.90879465289193 0.323688874586018
106.95013602746768 0.3225303742694822
106.99147740204343 0.32138230496272335
107.03281877661918 0.3202441457354345
107.07416015119493 0.3191218585262887
107.11550152577068 0.3180080795570345
107.15684290034643 0.3169070111422218
107.19818427492218 0.31581884571376084
107.23952564949793 0.3147413422277705
107.28086702407369 0.3136757160603912
107.32220839864944 0.3126262172487471
107.36354977322519 0.3115932575294599
107.40489114780094 0.3105713933442828
107.44623252237669 0.3095691215259857
107.48757389695244 0.30857580597474
107.52891527152819 0.30759694502312324
107.57025664610394 0.3066341934926413
107.6115980206797 0.30568706906967036
107.65293939525544 0.3047531340385592
107.6942807698312 0.3038370607716856
107.73562214440695 0.30293468506526405
107.7769635189827 0.30204976875217926
107.81830489355845 0.3011821819887719
107.8596462681342 0.30032899658806433
107.90098764270995 0.2994894545176558
107.9423290172857 0.29866880988300637
107.98367039186145 0.2978601584570661
108.0250117664372 0.29706936279407803
108.06635314101295 0.2962971102703708
108.1076945155887 0.2955421414418026
108.14903589016446 0.29480457412137456
108.1903772647402 0.2940830485908243
108.23171863931596 0.2933760098767445
108.27306001389171 0.29268636003117215
108.31440138846746 0.29201433028470625
108.35574276304321 0.29135862232456705
108.39708413761896 0.2907239520444923
108.43842551219471 0.2901046456713211
108.47976688677046 0.28949932585223837
108.52110826134621 0.28891073480835594
108.56244963592196 0.2883389515020981
108.60379101049772 0.2877812358794867
108.64513238507347 0.2872454153663925
108.68647375964922 0.28672213869332913
108.72781513422497 0.28621157323547486
108.76915650880072 0.2857164959723053
108.81049788337647 0.2852345829482099
108.85183925795222 0.2847678740461696
108.89318063252797 0.2843112321121614
108.93452200710372 0.28387034152023854
108.97586338167947 0.2834440278734039
109.01720475625523 0.28303058359615485
109.05854613083098 0.2826297187084425
109.09988750540673 0.2822412384552692
109.14122887998248 0.28186931881661476
109.18257025455823 0.28150952210692265
109.22391162913398 0.2811635027049916
109.26525300370973 0.2808321597240635
109.30659437828548 0.2805133937002742
109.34793575286123 0.28020297243924935
109.38927712743698 0.27991013218179367
109.43061850201273 0.279626344763969
109.47195987658849 0.27935352108102424
109.51330125116424 0.279092907988993
109.55464262573999 0.2788475155952818
109.59598400031574 0.2786135704225003
109.63732537489149 0.2783923431715674
109.67866674946724 0.2781780613354398
109.72000812404299 0.2779768336088692
109.76134949861874 0.27778695815964644
109.80269087319449 0.2776073269013731
109.84403224777024 0.2774402990956568
109.885373622346 0.27727926829710897
109.92671499692175 0.2771290256623933
109.9680563714975 0.2769904742708607
11.038147011725503 0.7524107266546656
11.079488386301254 0.7521866310368829
11.120829760877005 0.7519227309061409
11.162171135452756 0.7516153056660922
11.203512510028506 0.7512575814697566
11.244853884604257 0.7508575953641916
11.286195259180008 0.7504130219961342
11.32753663375576 0.7499224817767592
11.36887800833151 0.7493841377255618
11.410219382907261 0.7488012086869237
11.451560757483012 0.748163157924088
11.492902132058763 0.7474834659637508
11.534243506634514 0.7467570961918727
11.575584881210265 0.7459861660008195
11.616926255786016 0.745160549655334
11.658267630361767 0.7442992540374771
11.699609004937518 0.7433923130692913
11.740950379513269 0.7424383701074162
11.78229175408902 0.7414374593737358
11.82363312866477 0.7403963939758988
11.864974503240521 0.7393094036765314
11.906315877816272 0.738163060350617
11.947657252392023 0.7369921313918678
11.988998626967774 0.7357713903244779
110.00939774607325 0.2768605525791507
110.050739120649 0.2767378175811241
110.09208049522475 0.27662227277347545
110.1334218698005 0.2765214808851894
110.17476324437625 0.2764246603656741
110.216104618952 0.27634135323681586
110.25744599352775 0.27626365213307963
110.2987873681035 0.2761947562365694
110.34012874267925 0.27613230701873676
110.381470117255 0.2760787370233441
110.42281149183076 0.2760319706028488
110.46415286640651 0.27599458180747266
110.50549424098226 0.2759640907466121
110.54683561555801 0.2759449331286432
110.58817699013376 0.27592927971367626
110.62951836470951 0.2759228212157436
110.67085973928526 0.2759278158250131
110.71220111386101 0.27593989663332014
110.75354248843676 0.27595438273382966
110.79488386301252 0.2759800138993224
110.83622523758827 0.2760129953432271
110.87756661216402 0.276052032020174
110.91890798673977 0.2760988135245814
110.96024936131552 0.2761524993599821
111.00159073589127 0.2762044068034583
111.04293211046702 0.2762671092600823
111.08427348504277 0.27633907466350877
111.12561485961852 0.27641391842324764
111.16695623419427 0.2764932040190921
111.20829760877002 0.2765824892767493
111.24963898334578 0.2766803692363184
111.29098035792153 0.27678153566871627
111.33232173249728 0.2768948188531914
111.37366310707303 0.27700933773702285
111.41500448164878 0.2771308424469261
111.45634585622453 0.27726386927062474
111.49768723080028 0.2774030778118773
111.53902860537603 0.2775457336857741
111.58036997995178 0.27769668567061234
111.62171135452753 0.27785490870281787
111.66305272910328 0.27802372954154425
111.70439410367904 0.27819505748771844
111.74573547825479 0.2783728087549313
111.78707685283054 0.2785572692503453
111.82841822740629 0.27875234480133115
111.86975960198204 0.27895208782322406
111.91110097655779 0.27916234793492534
111.95244235113354 0.27937851368094313
111.99378372570929 0.2796012571552358
112.03512510028504 0.27982930530610217
112.0764664748608 0.2800625274259674
112.11780784943655 0.2803106917391319
112.1591492240123 0.28056218097523516
112.20049059858805 0.2808247668759535
112.2418319731638 0.2810948825561175
112.28317334773955 0.2813759379502758
112.3245147223153 0.281661098413222
112.36585609689105 0.2819548074155717
112.4071974714668 0.28225368585729077
112.44853884604255 0.28256272654664216
112.4898802206183 0.28288159210619973
112.53122159519405 0.28320522614695515
112.5725629697698 0.28353771075346546
112.61390434434556 0.28387405327985576
112.65524571892131 0.28421682454691766
112.69658709349706 0.2845723771191248
112.73792846807281 0.28492862789061596
112.77926984264856 0.28529506845228725
112.82061121722431 0.28567422520163305
112.86195259180006 0.2860550319310218
112.90329396637581 0.2864438896742798
112.94463534095156 0.2868352395096297
112.98597671552731 0.2872357412751454
113.02731809010307 0.2876440939396285
113.06865946467882 0.28805921766282117
113.11000083925457 0.2884801656165918
113.15134221383032 0.2889120798460802
113.19268358840607 0.2893505599953997
113.23402496298182 0.28979384441932043
113.27536633755757 0.29024449790008383
113.31670771213332 0.29070361996954497
113.35804908670907 0.291168914932197
113.39939046128482 0.2916428066139135
113.44073183586057 0.29211979639981195
113.48207321043633 0.2926061341480445
113.52341458501208 0.29309111651095193
113.56475595958783 0.29358188671653135
113.60609733416358 0.29408380695208564
113.64743870873933 0.2945916466987301
113.68878008331508 0.29510289345848967
113.73012145789083 0.2956174590289539
113.77146283246658 0.29613663639596693
113.81280420704233 0.2966592566115664
113.85414558161808 0.29718751111212854
113.89548695619384 0.29771638113333176
113.93682833076959 0.29825296780871147
113.97816970534534 0.2987902186014505
114.01951107992109 0.29932721291715547
114.06085245449684 0.2998662774678393
114.10219382907259 0.30040694617217883
114.14353520364834 0.300946974753596
114.18487657822409 0.30148971182375833
114.22621795279984 0.30203132580906195
114.2675593273756 0.30257309843589525
114.30890070195134 0.30311663739021655
114.3502420765271 0.30365446906364774
114.39158345110285 0.30419556016825466
114.4329248256786 0.3047340304862407
114.47426620025435 0.30527232965298895
114.5156075748301 0.30580332126079024
114.55694894940585 0.3063269079868141
114.5982903239816 0.30685298246704157
114.63963169855735 0.30737792603416614
114.6809730731331 0.30789935074414454
114.72231444770885 0.30841392405414897
114.7636558222846 0.3089258994187407
114.80499719686036 0.30943088385122275
114.8463385714361 0.30993165493205654
114.88767994601186 0.31042088251448596
114.92902132058761 0.3109013848049113
114.97036269516336 0.3113774392713606
115.01170406973911 0.3118419458647975
115.05304544431486 0.31229902541936116
115.09438681889061 0.31274528412835223
115.13572819346636 0.31318655874420287
115.17706956804211 0.31361788626027953
115.21841094261787 0.31403830649883546
115.25975231719362 0.31445357181802536
115.30109369176937 0.3148573848685188
115.34243506634512 0.31524745752149347
115.38377644092087 0.31562918723182243
115.42511781549662 0.3159975832632258
115.46645919007237 0.31635272829021366
115.50780056464812 0.3166967545721399
115.54914193922387 0.31702787668231563
115.59048331379962 0.3173443957233024
115.63182468837537 0.31765204253758517
115.67316606295113 0.3179444086461009
115.71450743752688 0.31822143579104145
115.75584881210263 0.3184863263674941
115.79719018667838 0.3187432022993827
115.83853156125413 0.318983128492349
115.87987293582988 0.31920792128440745
115.92121431040563 0.3194160462278285
115.96255568498138 0.319611738786749
116.00389705955713 0.31979180192767465
116.04523843413288 0.3199598962455047
116.08657980870863 0.32011257639703355
116.12792118328439 0.3202462563699923
116.16926255786014 0.3203637950814623
116.21060393243589 0.32046951691372527
116.25194530701164 0.32055704820860226
116.29328668158739 0.32062778326908015
116.33462805616314 0.3206858836650845
116.37596943073889 0.32072577511793754
116.41731080531464 0.3207541581525673
116.4586521798904 0.3207619153639868
116.49999355446614 0.32075677390612434
116.5413349290419 0.3207396618498819
116.58267630361765 0.32070798366824205
116.6240176781934 0.32066298937298054
116.66535905276915 0.32060570488743456
116.7067004273449 0.320537260449842
116.74804180192065 0.32045257188269427
116.7893831764964 0.3203550336760481
116.83072455107215 0.32024609369178547
116.8720659256479 0.32012403879026174
116.91340730022365 0.31999386588024437
116.9547486747994 0.31984706222534376
116.99609004937516 0.3196933578098768
117.0374314239509 0.31952773842987026
117.07877279852666 0.3193516698112788
117.12011417310241 0.3191676265226436
117.16145554767816 0.31897295318943186
117.20279692225391 0.3187662304677207
117.24413829682966 0.3185517169206874
117.28547967140541 0.31833409956313036
117.32682104598116 0.31810483436825004
117.36816242055691 0.3178692321812533
117.40950379513266 0.3176270307093123
117.45084516970842 0.3173797061246397
117.49218654428417 0.31712673586914697
117.53352791885992 0.31687130772714434
117.57486929343567 0.3166128375794897
117.61621066801142 0.3163453218760557
117.65755204258717 0.31607637513162906
117.69889341716292 0.315808555191874
117.74023479173867 0.31554109342953685
117.78157616631442 0.31526609014881385
117.82291754089017 0.31499340241254004
117.86425891546592 0.31472664452337845
117.90560029004168 0.3144599177130823
117.94694166461743 0.31419270166601426
117.98828303919318 0.31393167188029275
118.02962441376893 0.3136695825434295
118.07096578834468 0.31341742594458366
118.11230716292043 0.31317596027667427
118.15364853749618 0.3129356737274521
118.19498991207193 0.3127028647166312
118.23633128664768 0.3124723690682951
118.27767266122343 0.31225320580089583
118.31901403579919 0.31204502309535725
118.36035541037494 0.3118462996162459
118.40169678495069 0.31166427394728935
118.44303815952644 0.31149198474951323
118.48437953410219 0.3113339310556753
118.52572090867794 0.31118961686706936
118.56706228325369 0.31105348635209046
118.60840365782944 0.31093102281647234
118.64974503240519 0.31082729417283916
118.69108640698094 0.31073860099775846
118.7324277815567 0.31066942800667496
118.77376915613245 0.3106152061916174
118.8151105307082 0.3105797407840416
118.85645190528395 0.31056346693524717
118.8977932798597 0.3105678349964347
118.93913465443545 0.310594079243073
118.9804760290112 0.3106338350081117
119.02181740358695 0.31070215069426865
119.0631587781627 0.310785561333663
119.10450015273845 0.3108915871662335
119.1458415273142 0.3110259502307284
119.18718290188995 0.31118029217588644
119.2285242764657 0.31136082921449293
119.26986565104146 0.31156174968498634
119.31120702561721 0.3117868890231796
119.35254840019296 0.3120405425274396
119.39388977476871 0.31231598009937106
119.43523114934446 0.31261655658320886
119.47657252392021 0.3129450322123831
119.51791389849596 0.3133023340436969
119.55925527307171 0.31369080573861785
119.60059664764746 0.31410437317951434
119.64193802222321 0.31454821041349157
119.68327939679897 0.31501840730562203
119.72462077137472 0.31551609765708394
119.76596214595047 0.3160443035398055
119.80730352052622 0.3165996992300331
119.84864489510197 0.3171834181407691
119.88998626967772 0.31780128474351527
119.93132764425347 0.3184448622656142
119.97266901882922 0.31912014235668845
12.030340001543525 0.7345090167966362
12.071681376119276 0.7332055766787529
12.113022750695027 0.7318673934581708
12.154364125270778 0.7304843823913219
12.195705499846529 0.7290638829136793
12.23704687442228 0.7276027344746074
12.27838824899803 0.726111300872073
12.319729623573782 0.724595190996183
12.361070998149533 0.7230386237551253
12.402412372725284 0.7214623548814363
12.443753747301034 0.7198451609960062
12.485095121876785 0.7182039937910576
12.526436496452536 0.7165367425587981
12.567777871028287 0.7148430798754242
12.609119245604038 0.7131348297218842
12.65046062017979 0.7113941736215476
12.69180199475554 0.7096237144382211
12.733143369331291 0.7078425271041275
12.774484743907042 0.7060380573548074
12.815826118482793 0.7042206025459177
12.857167493058544 0.7023872773170886
12.898508867634295 0.7005394093840072
12.939850242210046 0.6986734204485284
12.981191616785797 0.6967945239371969
120.01401039340497 0.3198250738698185
120.05535176798072 0.3205615338487515
120.09669314255648 0.3213259081417166
120.13803451713223 0.32212341998509864
120.17937589170798 0.32295303554483146
120.22071726628373 0.3238133601084788
120.26205864085948 0.32470095763665396
120.30340001543523 0.3256174928925965
120.34474139001098 0.3265645709386942
120.38608276458673 0.32754153664933466
120.42742413916248 0.3285433260989958
120.46876551373823 0.32957865834076694
120.51010688831398 0.3306402490482474
120.55144826288974 0.3317289705909797
120.59278963746549 0.3328513297620885
120.63413101204124 0.3340002720329295
120.67547238661699 0.3351758409868331
120.71681376119274 0.33638010965097986
120.75815513576849 0.3376061184048016
120.79949651034424 0.33885724896430675
120.84083788491999 0.3401393534676329
120.88217925949574 0.34144034867449446
120.9235206340715 0.3427650480562286
120.96486200864724 0.3441167015704829
121.006203383223 0.3454923831695339
121.04754475779875 0.3468909906493837
121.0888861323745 0.34831123592047714
121.13022750695025 0.3497494176419398
121.171568881526 0.3512082996393051
121.21291025610175 0.35268298208255566
121.2542516306775 0.3541783967425644
121.29559300525325 0.3556945826284665
121.336934379829 0.35722513184801774
121.37827575440475 0.3587704509213854
121.4196171289805 0.3603373469872707
121.46095850355626 0.36191825881780115
121.502299878132 0.36351207203260877
121.54364125270776 0.3651276894485691
121.58498262728351 0.3667495172933398
121.62632400185926 0.36838087236121037
121.66766537643501 0.3700295116070893
121.70900675101076 0.37168514640182065
121.75034812558651 0.3733530880575878
121.79168950016226 0.3750238584387193
121.83303087473801 0.37670322545042095
121.87437224931377 0.3783905722273352
121.91571362388952 0.3800833881956999
121.95705499846527 0.381782207201758
121.99839637304102 0.3834829648436844
122.03973774761677 0.38517973676457407
122.08107912219252 0.3868800913860298
122.12242049676827 0.38858047799977646
122.16376187134402 0.39028165358476274
122.20510324591977 0.3919750266956367
122.24644462049552 0.39366945792047237
122.28778599507127 0.39536382810325854
122.32912736964703 0.397054242175177
122.37046874422278 0.39874082085105655
122.41181011879853 0.400424283410739
122.45315149337428 0.40209707741701267
122.49449286795003 0.40376205284956335
122.53583424252578 0.4054168791474908
122.57717561710153 0.40706769658088926
122.61851699167728 0.40871062785844137
122.65985836625303 0.41033937567796785
122.70119974082878 0.4119606713513217
122.74254111540453 0.41357195848621303
122.78388248998029 0.41516935415715095
122.82522386455604 0.41675378123945706
122.86656523913179 0.4183252143844649
122.90790661370754 0.4198802385705809
122.94924798828329 0.4214291639341705
122.99058936285904 0.42295910233512163
123.03193073743479 0.42447578017796356
123.07327211201054 0.42597196120717573
123.1146134865863 0.42744577023177305
123.15595486116204 0.4289057963556271
123.1972962357378 0.43034249296982496
123.23863761031355 0.43176385860700955
123.2799789848893 0.43316475135365834
123.32132035946505 0.4345445469832525
123.3626617340408 0.43590756219862636
123.40400310861655 0.4372503840107075
123.4453444831923 0.43856384818624217
123.48668585776805 0.4398542730030617
123.5280272323438 0.4411277354216779
123.56936860691955 0.4423794194891595
123.6107099814953 0.44360735432764
123.65205135607106 0.4448084561653106
123.6933927306468 0.44599498681187877
123.73473410522256 0.44714899701240035
123.77607547979831 0.4482747020920651
123.81741685437406 0.4493734194095505
123.85875822894981 0.450453084266457
123.90009960352556 0.4515049188195075
123.94144097810131 0.45253494609027567
123.98278235267706 0.45353529525549263
124.02412372725281 0.4545185675252797
124.06546510182856 0.4554702159823214
124.10680647640432 0.45639844744912034
124.14814785098007 0.457304825397179
124.18948922555582 0.45818598034134306
124.23083060013157 0.4590388066314339
124.27217197470732 0.45987324969711874
124.31351334928307 0.46067845400685786
124.35485472385882 0.4614590981778185
124.39619609843457 0.46221434642097226
124.43753747301032 0.4629421584448983
124.47887884758607 0.46364407201600955
124.52022022216183 0.46432478665831933
124.56156159673758 0.46498668176441316
124.60290297131333 0.465622254901533
124.64424434588908 0.4662336508516364
124.68558572046483 0.4668185189871335
124.72692709504058 0.4673875126749173
124.76826846961633 0.4679323448708117
124.80960984419208 0.46845623419211346
124.85095121876783 0.4689597471256085
124.89229259334358 0.46944715297203665
124.93363396791933 0.4699120290285825
124.97497534249509 0.4703556717088684
13.022532991361548 0.6949096668245829
13.063874365937298 0.6930209742931496
13.10521574051305 0.6911201276032898
13.1465571150888 0.6892179295036707
13.187898489664551 0.6872994751042842
13.229239864240302 0.6853783195644252
13.270581238816053 0.6834535527005494
13.311922613391804 0.6815259473168371
13.353263987967555 0.6796047218254488
13.394605362543306 0.6776882695505508
13.435946737119057 0.6757642954215299
13.477288111694808 0.6738554618078156
13.518629486270559 0.6719480190011773
13.55997086084631 0.6700556836373202
13.60131223542206 0.6681658887532067
13.642653609997812 0.6662773169487872
13.683994984573562 0.6643955889535967
13.725336359149313 0.6625289805281205
13.766677733725064 0.6606780233395073
13.808019108300815 0.6588353925767034
13.849360482876566 0.6570118779620281
13.890701857452317 0.6552004823139185
13.932043232028068 0.6534007455956695
13.973384606603819 0.6516254098018104
14.01472598117957 0.6498583632638023
14.05606735575532 0.6481054367196136
14.097408730331072 0.6463770762306427
14.138750104906823 0.6446674573919973
14.180091479482574 0.6429787993383184
14.221432854058325 0.6413161617299425
14.262774228634076 0.6396660693355883
14.304115603209826 0.6380358078749565
14.345456977785577 0.6364197892924115
14.386798352361328 0.634832999455623
14.42813972693708 0.6332683153541909
14.46948110151283 0.6317225355129532
14.510822476088581 0.6302007564264428
14.552163850664332 0.6286937245435378
14.593505225240083 0.6272116573568506
14.634846599815834 0.6257679750454831
14.676187974391585 0.624340252196927
14.717529348967336 0.622944223294502
14.758870723543087 0.6215746936067488
14.800212098118838 0.6202231903266009
14.841553472694589 0.6188988398668503
14.88289484727034 0.6176004842647811
14.92423622184609 0.6163272903597843
14.965577596421841 0.6150795176982093
15.006918970997592 0.613860350470792
15.048260345573343 0.6126632756450088
15.089601720149094 0.6114986811389613
15.130943094724845 0.6103516331132448
15.172284469300596 0.6092298466265529
15.213625843876347 0.6081330121739954
15.254967218452098 0.6070630670620315
15.296308593027849 0.6060097163721484
15.3376499676036 0.604988646100074
15.37899134217935 0.6039879945102523
15.420332716755102 0.6030156145266813
15.461674091330853 0.6020645849753049
15.503015465906604 0.6011365276101233
15.544356840482354 0.6002305326044027
15.585698215058105 0.599346229225084
15.627039589633856 0.5984868193721737
15.668380964209607 0.597647211640263
15.709722338785358 0.5968276957438858
15.751063713361109 0.5960308593244441
15.79240508793686 0.5952498316994304
15.833746462512611 0.5944924548366192
15.875087837088362 0.5937514601649699
15.916429211664113 0.5930264790994635
15.957770586239864 0.5923114145886722
15.999111960815615 0.5916136021949138
16.040453335391366 0.5909385879284103
16.081794709967117 0.590269953888857
16.123136084542868 0.5896232745028732
16.16447745911862 0.5889881014101389
16.20581883369437 0.5883643901885233
16.24716020827012 0.5877566875474876
16.28850158284587 0.5871544161165371
16.329842957421622 0.5865627177598113
16.371184331997373 0.5859735611341085
16.412525706573124 0.5853913160356533
16.453867081148875 0.5848150680383872
16.495208455724626 0.5842582950423045
16.536549830300377 0.5837024295513821
16.577891204876128 0.583149398757493
16.61923257945188 0.5826052844031196
16.66057395402763 0.5820620334837385
16.70191532860338 0.5815130809454951
16.74325670317913 0.5809699298606609
16.784598077754882 0.5804277492234422
16.825939452330633 0.5798730150263456
16.867280826906384 0.5793155992751702
16.908622201482135 0.5787533085953438
16.949963576057886 0.5781826892606967
16.991304950633637 0.5776131942989101
17.032646325209388 0.5770402658190744
17.07398769978514 0.5764525161340085
17.11532907436089 0.575858385926042
17.15667044893664 0.5752520922711092
17.19801182351239 0.5746422944799344
17.239353198088143 0.5740245570050224
17.280694572663894 0.5734001370225247
17.322035947239645 0.572759746720207
17.363377321815396 0.572101594735513
17.404718696391146 0.5714247679553116
17.446060070966897 0.5707419211860579
17.48740144554265 0.5700450314938873
17.5287428201184 0.5693118760677208
17.57008419469415 0.5685651285050801
17.6114255692699 0.5678096537099435
17.652766943845652 0.567030950576739
17.694108318421403 0.5662396644912135
17.735449692997154 0.5654187349393062
17.776791067572905 0.5645776427571315
17.818132442148656 0.5637079944707244
17.859473816724407 0.5628307090541899
17.900815191300158 0.5619339125702524
17.94215656587591 0.5609991391794786
17.98349794045166 0.5600511427430126
18.02483931502741 0.5590785275175559
18.06618068960316 0.5580931018014426
18.107522064178912 0.5570852230539091
18.148863438754663 0.5560561588205192
18.190204813330414 0.5550060885620202
18.231546187906165 0.5539180485180996
18.272887562481916 0.552801055101102
18.314228937057667 0.5516801759386071
18.355570311633418 0.5505414879090527
18.39691168620917 0.5493773120471763
18.43825306078492 0.548197118759682
18.47959443536067 0.5470018506102406
18.52093580993642 0.5457841649893922
18.562277184512173 0.5445483943227428
18.603618559087924 0.5432954842818195
18.644959933663674 0.5420283622242964
18.686301308239425 0.5407347764484105
18.727642682815176 0.5394363887389017
18.768984057390927 0.5381208698287894
18.810325431966678 0.536790642404429
18.85166680654243 0.535450312479885
18.89300818111818 0.5340917066455572
18.93434955569393 0.5327207661352251
18.975690930269682 0.5313354280266799
19.017032304845433 0.5299331948682692
19.058373679421184 0.5285246069224624
19.099715053996935 0.5270985384652812
19.141056428572686 0.5256701368106456
19.182397803148437 0.5242270664036066
19.223739177724187 0.5227755967772508
19.26508055229994 0.5213050404987775
19.30642192687569 0.5198326630170726
19.34776330145144 0.5183522995728009
19.38910467602719 0.516863983331306
19.430446050602942 0.5153523950380713
19.471787425178693 0.5138412702539631
19.513128799754444 0.5123234707917844
19.554470174330195 0.5108000968055155
19.595811548905946 0.5092665080086253
19.637152923481697 0.5077269373093161
19.678494298057448 0.5061830220233129
19.7198356726332 0.5046275431834969
19.76117704720895 0.5030700141439785
19.8025184217847 0.5015150174347268
19.84385979636045 0.49994371736687904
19.885201170936202 0.49837480530605743
19.926542545511953 0.49679559401921686
19.967883920087704 0.4952198050485345
2.025727354211798 0.8393680638418162
2.067068728787549 0.8357451028238734
2.1084101033633 0.832096522438283
2.1497514779390507 0.8284259001595488
2.1910928525148017 0.8247343619122018
2.2324342270905526 0.8210278028140577
2.2737756016663035 0.8173075398826379
2.3151169762420545 0.8135771764908576
2.3564583508178054 0.8098407770612218
2.3977997253935563 0.8061001369998417
2.4391410999693073 0.8023603984715377
2.480482474545058 0.7986221364147719
2.521823849120809 0.7948907351944019
2.56316522369656 0.7911668101997504
2.604506598272311 0.7874552497694445
2.645847972848062 0.7837586311998366
2.687189347423813 0.780088088250705
2.728530721999564 0.7764273076566786
2.7698720965753147 0.7727901165789524
2.8112134711510657 0.7691870039804491
2.8525548457268166 0.7656099817228466
2.8938962203025675 0.762062484397305
2.9352375948783185 0.7585477978024838
2.9765789694540694 0.7550630547595574
20.009225294663455 0.49364238892824486
20.050566669239206 0.4920526897615986
20.091908043814957 0.49047090362976553
20.133249418390708 0.4888830795331416
20.17459079296646 0.48729395403510756
20.21593216754221 0.4857012943993553
20.25727354211796 0.48411160778945367
20.29861491669371 0.4825279882572449
20.339956291269463 0.4809500084260762
20.381297665845214 0.47937028857439534
20.422639040420965 0.47780513475571296
20.463980414996715 0.47624130736252107
20.505321789572466 0.47469673441558036
20.546663164148217 0.47315777697473954
20.58800453872397 0.4716319335521415
20.62934591329972 0.47012593796031465
20.67068728787547 0.46862561338581865
20.71202866245122 0.46714286957281664
20.753370037026972 0.46566608309105223
20.794711411602723 0.4642185014829287
20.836052786178474 0.46277990539475833
20.877394160754225 0.461366121138245
20.918735535329976 0.45997524969753134
20.960076909905727 0.45860663145842556
21.001418284481478 0.4572605432994392
21.04275965905723 0.45593965649373835
21.08410103363298 0.4546419669459125
21.12544240820873 0.4533716295229021
21.16678378278448 0.45213658608528534
21.208125157360232 0.4509289284130418
21.249466531935983 0.4497531204544225
21.290807906511734 0.4486131336603064
21.332149281087485 0.44750222755279395
21.373490655663236 0.4464335118207763
21.414832030238987 0.44539648819083405
21.456173404814738 0.4443868133394495
21.49751477939049 0.44342017573382003
21.53885615396624 0.44249075747261035
21.58019752854199 0.4415991697443762
21.62153890311774 0.44075445533370355
21.662880277693493 0.4399521606274015
21.704221652269243 0.4391830072489312
21.745563026844994 0.4384634097027557
21.786904401420745 0.4377842543572669
21.828245775996496 0.43715023392521113
21.869587150572247 0.43657062370189437
21.910928525147998 0.4360349058657767
21.95226989972375 0.43554891852439515
21.9936112742995 0.43511382070179566
22.03495264887525 0.4347304736022646
22.076294023451002 0.43439906655373195
22.117635398026753 0.43411625571974916
22.158976772602504 0.4338911036611885
22.200318147178255 0.4337106011600156
22.241659521754006 0.4335829589344329
22.283000896329757 0.43350577681892305
22.324342270905507 0.4334822426630541
22.36568364548126 0.4335073309928172
22.40702502005701 0.4335847252578325
22.44836639463276 0.4337092317929922
22.48970776920851 0.4338825088886731
22.531049143784262 0.43410902664986406
22.572390518360013 0.4343761189718291
22.613731892935764 0.43469378893388894
22.655073267511515 0.4350567065682371
22.696414642087266 0.43547206047193543
22.737756016663017 0.4359358444580386
22.779097391238768 0.4364317233213888
22.82043876581452 0.43697158324206664
22.86178014039027 0.43755153292962295
22.90312151496602 0.43817341422394585
22.94446288954177 0.43883865444660897
22.985804264117522 0.4395352627922544
23.027145638693273 0.4402713564699796
23.068487013269024 0.44104486962680023
23.109828387844775 0.44184809841782835
23.151169762420526 0.4426857338043765
23.192511136996277 0.44355717920826215
23.233852511572028 0.44443695597646127
23.27519388614778 0.4453436880427455
23.31653526072353 0.4462762257623875
23.35787663529928 0.44723537113635486
23.39921800987503 0.44821344146727315
23.440559384450783 0.44922367242592537
23.481900759026534 0.45024711210995605
23.523242133602285 0.4512787734202255
23.564583508178035 0.45232833666168865
23.605924882753786 0.45338626849718483
23.647266257329537 0.4544571011467056
23.68860763190529 0.45553647513925094
23.72994900648104 0.4566230265226011
23.77129038105679 0.45771566729341295
23.81263175563254 0.45880918225278355
23.853973130208292 0.459907071403564
23.895314504784043 0.46099703915838774
23.936655879359794 0.4620861526146756
23.977997253935545 0.46315824619145857
24.019338628511296 0.4642382289941906
24.060680003087047 0.46530521220522303
24.102021377662798 0.4663582232593757
24.14336275223855 0.4673988103556155
24.1847041268143 0.46843712589385644
24.22604550139005 0.4694570625391741
24.2673868759658 0.4704541815327521
24.308728250541552 0.47142962727545834
24.350069625117303 0.47239160522642587
24.391410999693054 0.4733311438384539
24.432752374268805 0.4742444620565192
24.474093748844556 0.47512828868893514
24.515435123420307 0.47599402199727936
24.556776497996058 0.4768320592094395
24.59811787257181 0.47764284150823627
24.63945924714756 0.4784212100392381
24.68080062172331 0.4791729797449043
24.72214199629906 0.47989452502809726
24.763483370874813 0.48058018126279856
24.804824745450563 0.48123130171545436
24.846166120026314 0.4818496288322397
24.887507494602065 0.48243007202765154
24.928848869177816 0.48297378945315794
24.970190243753567 0.4834824652754366
25.011531618329318 0.4839429746102205
25.05287299290507 0.48436918176465116
25.09421436748082 0.4847625549648138
25.13555574205657 0.48511109820537385
25.176897116632322 0.48542170095413195
25.218238491208073 0.48568954731076297
25.259579865783824 0.48590741167338947
25.300921240359575 0.48609675576414113
25.342262614935326 0.486240406717958
25.383603989511077 0.48634509127601266
25.424945364086827 0.4864064511366857
25.46628673866258 0.4864229141374133
25.50762811323833 0.48639036283816
25.54896948781408 0.48631494568726696
25.59031086238983 0.48619545222164595
25.631652236965582 0.4860334391808519
25.672993611541333 0.4858235656577648
25.714334986117084 0.4855753282982028
25.755676360692835 0.485280873002394
25.797017735268586 0.4849464994709771
25.838359109844337 0.48456856977132506
25.879700484420088 0.48413797570110434
25.92104185899584 0.48366161747775466
25.96238323357159 0.4831484045406391
26.00372460814734 0.48258902270841175
26.04506598272309 0.48198457044240134
26.086407357298842 0.48133729673257747
26.127748731874593 0.4806493037794659
26.169090106450344 0.479913109904126
26.210431481026095 0.479138885742731
26.251772855601846 0.4783242141841309
26.293114230177597 0.4774811134823342
26.334455604753348 0.47660611713416356
26.3757969793291 0.47567308980137657
26.41713835390485 0.4747143191571797
26.4584797284806 0.4737066309528184
26.49982110305635 0.47266925575324736
26.541162477632103 0.471595930069689
26.582503852207854 0.4704910977148791
26.623845226783605 0.469333993979097
26.665186601359355 0.4681563428843524
26.706527975935106 0.46692664792657057
26.747869350510857 0.465673879883843
26.78921072508661 0.46440279103318904
26.83055209966236 0.4630912231921516
26.87189347423811 0.46174821355031553
26.91323484881386 0.4603825773610492
26.954576223389612 0.45897719889644195
26.995917597965363 0.45755253238272736
27.037258972541114 0.456085806210983
27.078600347116865 0.454616133979433
27.119941721692616 0.45311635485031077
27.161283096268367 0.4515926359435872
27.202624470844118 0.45003249164664827
27.24396584541987 0.4484597259601333
27.28530721999562 0.44685596569945246
27.32664859457137 0.44522710943425736
27.36798996914712 0.44358919939103025
27.409331343722872 0.4419245416336008
27.450672718298623 0.4402478202422856
27.492014092874374 0.43854802967816914
27.533355467450125 0.4368470993408304
27.574696842025876 0.43512402612606593
27.616038216601627 0.4334054933523647
27.657379591177378 0.43166856107007334
27.69872096575313 0.4299185153539575
27.74006234032888 0.4281606041266387
27.78140371490463 0.4263954217494457
27.82274508948038 0.42462202658109505
27.864086464056133 0.4228446626711018
27.905427838631883 0.4210608820612556
27.946769213207634 0.41928047778082
27.988110587783385 0.41749692486765444
28.029451962359136 0.41571462135333603
28.070793336934887 0.41393079658819093
28.112134711510638 0.41215044310028803
28.15347608608639 0.4103732850498558
28.19481746066214 0.40859650397384206
28.23615883523789 0.4068276776848033
28.277500209813642 0.40505896206967845
28.318841584389393 0.4032962237762112
28.360182958965144 0.4015380355142483
28.401524333540895 0.3997893848770042
28.442865708116646 0.3980425362033294
28.484207082692397 0.3963090967374049
28.525548457268147 0.39458603776151013
28.5668898318439 0.3928581799728845
28.60823120641965 0.39113780466109516
28.6495725809954 0.3894402200728603
28.69091395557115 0.3877414083183942
28.732255330146902 0.3860483720437449
28.773596704722653 0.38437187122202826
28.814938079298404 0.3827117849392799
28.856279453874155 0.3810528877645236
28.897620828449906 0.3794080569997049
28.938962203025657 0.3777738603006787
28.980303577601408 0.37615414301802996
29.02164495217716 0.37454237420426323
29.06298632675291 0.3729381141007445
29.10432770132866 0.37135738775018545
29.14566907590441 0.36978703630033205
29.187010450480162 0.3682236366133198
29.228351825055913 0.3666802186654395
29.269693199631664 0.3651466689740928
29.311034574207415 0.36362216069361514
29.352375948783166 0.3620979273121924
29.393717323358917 0.36059484425344857
29.435058697934668 0.3591118649654047
29.47640007251042 0.357648269683672
29.51774144708617 0.356187236222016
29.55908282166192 0.3547387373155557
29.60042419623767 0.35330935303407346
29.641765570813423 0.35189414804472274
29.683106945389174 0.35048280447329305
29.724448319964925 0.3490884035167166
29.765789694540675 0.34770632491277526
29.807131069116426 0.3463464982655199
29.848472443692177 0.3449948521532257
29.88981381826793 0.3436456701148497
29.93115519284368 0.3423145601443226
29.97249656741943 0.34099492049405367
3.0179203440298203 0.751605126598525
3.0592617186055713 0.7481928462349141
3.100603093181322 0.7448201660934202
3.141944467757073 0.7414869335299962
3.183285842332824 0.7381962359960004
3.224627216908575 0.7349486321660649
3.265968591484326 0.7317501455531894
3.307309966060077 0.7285897009574036
3.348651340635828 0.725477824540697
3.3899927152115787 0.7224110569765188
3.4313340897873297 0.7193937491334338
3.4726754643630806 0.7164215443326517
3.5140168389388315 0.7134892754334622
3.5553582135145825 0.7106122129369242
3.5966995880903334 0.7077820515284463
3.6380409626660843 0.7049989532839367
3.6793823372418353 0.7022698912025792
3.720723711817586 0.6995959679138501
3.762065086393337 0.6969745689782717
3.803406460969088 0.6944045371215537
3.844747835544839 0.6918903930313797
3.88608921012059 0.6894317599529899
3.927430584696341 0.6870278659411604
3.968771959272092 0.6846751842902127
30.01383794199518 0.3396788991859739
30.055179316570932 0.33837026480833654
30.096520691146683 0.3370785975234457
30.137862065722434 0.33579566997808075
30.179203440298185 0.3345302062825286
30.220544814873936 0.3332691458159158
30.261886189449687 0.3320116630844822
30.303227564025438 0.33076875054200383
30.34456893860119 0.3295364469808799
30.38591031317694 0.3283083884070106
30.42725168775269 0.32708626105220323
30.46859306232844 0.3258780381116073
30.509934436904192 0.3246841236749107
30.551275811479943 0.3235007864409655
30.592617186055694 0.32232217887019615
30.633958560631445 0.3211491177606709
30.675299935207196 0.3199758459282573
30.716641309782947 0.3188212928364349
30.757982684358698 0.31767941855748083
30.79932405893445 0.3165417729245769
30.8406654335102 0.31541888905284143
30.88200680808595 0.3142901000136642
30.9233481826617 0.3131732042361306
30.964689557237453 0.31207364078381916
31.006030931813203 0.31096854018538483
31.047372306388954 0.3098630852855006
31.088713680964705 0.3087675120859519
31.130055055540456 0.30768155773508105
31.171396430116207 0.306606127007038
31.212737804691958 0.30553629339480526
31.25407917926771 0.3044687608008464
31.29542055384346 0.3034145872746849
31.33676192841921 0.30236127382892497
31.378103302994962 0.3013158720602226
31.419444677570713 0.3002733159911839
31.460786052146464 0.2992335328409168
31.502127426722215 0.2982033007933338
31.543468801297966 0.2971833065377692
31.584810175873717 0.29616425650448347
31.626151550449467 0.295159122420303
31.66749292502522 0.29415946051058717
31.70883429960097 0.29316656534098856
31.75017567417672 0.29216600356247807
31.79151704875247 0.2911796236593075
31.832858423328222 0.2901875521273775
31.874199797903973 0.2892037444134467
31.915541172479724 0.28822884603889093
31.956882547055475 0.28725953231938023
31.998223921631226 0.28629591360250867
32.03956529620698 0.28534752355937454
32.08090667078273 0.28439970021255884
32.12224804535848 0.283455065717961
32.16358941993423 0.28252671666503515
32.204930794509984 0.2816046683010299
32.246272169085735 0.28069404045323504
32.287613543661486 0.27979853140784827
32.32895491823724 0.2789195649016624
32.37029629281299 0.2780460470852289
32.41163766738874 0.2771872164443966
32.45297904196449 0.2763509853044086
32.49432041654024 0.2755348593458023
32.53566179111599 0.27472340249040206
32.57700316569174 0.2739273166073158
32.61834454026749 0.27316027208467614
32.659685914843244 0.2723962423152395
32.701027289418995 0.2716639216415899
32.742368663994746 0.2709680621360544
32.7837100385705 0.27027085994839695
32.82505141314625 0.26959249344066033
32.866392787722 0.2689544853479218
32.90773416229775 0.2683396570387928
32.9490755368735 0.26774823367852607
32.99041691144925 0.267171470540319
33.031758286025 0.2666060100660445
33.073099660600754 0.2660932450132862
33.114441035176505 0.26560436368350937
33.155782409752256 0.2651523735505925
33.19712378432801 0.26472435961315965
33.23846515890376 0.2643293495757359
33.27980653347951 0.2639605655012525
33.32114790805526 0.2636256765615019
33.36248928263101 0.26332412297772684
33.40383065720676 0.2630537380295272
33.44517203178251 0.26282326985871596
33.48651340635826 0.26263649182085724
33.527854780934014 0.2624766481386749
33.569196155509765 0.2623635956828042
33.610537530085516 0.2622859075766845
33.65187890466127 0.2622513697744295
33.69322027923702 0.2622574880818751
33.73456165381277 0.26229493750974486
33.77590302838852 0.26240111932100785
33.81724440296427 0.2625287948384088
33.85858577754002 0.2627209533329696
33.89992715211577 0.2629348746070938
33.94126852669152 0.2632071060504083
33.982609901267274 0.26351770958205645
34.023951275843025 0.2638856180781916
34.065292650418776 0.2642912394175933
34.10663402499453 0.264747250122031
34.14797539957028 0.265258008785696
34.18931677414603 0.2658122874036167
34.23065814872178 0.2664101490369783
34.27199952329753 0.26705950749117874
34.31334089787328 0.26775042458975545
34.35468227244903 0.2684969171866575
34.39602364702478 0.2692853794660539
34.437365021600534 0.2701249162731214
34.478706396176285 0.2710089375362598
34.520047770752036 0.2719550466215916
34.56138914532779 0.27293753937903437
34.60273051990354 0.2739765705798709
34.64407189447929 0.2750611853551091
34.68541326905504 0.27620132816397297
34.72675464363079 0.27738498438745834
34.76809601820654 0.2786142782025868
34.80943739278229 0.2798935736883179
34.850778767358044 0.28121848345999706
34.892120141933795 0.2825789983850177
34.933461516509546 0.28398688314231885
34.9748028910853 0.2854372456216537
35.01614426566105 0.2869383796327756
35.0574856402368 0.2884708505197869
35.09882701481255 0.29003997398239817
35.1401683893883 0.2916443627090762
35.18150976396405 0.29328700472227687
35.2228511385398 0.29495571832390094
35.26419251311555 0.2966523469141448
35.305533887691304 0.2983850270228559
35.346875262267055 0.30013622369817755
35.388216636842806 0.3019151487604665
35.42955801141856 0.3037125960396958
35.47089938599431 0.30554126004694715
35.51224076057006 0.30737891629146963
35.55358213514581 0.30923856915800574
35.59492350972156 0.3111288959214078
35.63626488429731 0.3130270143978935
35.67760625887306 0.31494666591205933
35.71894763344881 0.3168562222162362
35.760289008024564 0.31877683045822147
35.801630382600315 0.32070867194529656
35.842971757176066 0.32264441156365287
35.88431313175182 0.32458507481207494
35.92565450632757 0.3265492663536571
35.96699588090332 0.32849627235183054
36.00833725547907 0.3304293955537596
36.04967863005482 0.3323779738473267
36.09102000463057 0.33430617714416483
36.13236137920632 0.3362315973756996
36.173702753782074 0.33817208853482567
36.215044128357825 0.34008889455236213
36.256385502933576 0.3419916570602788
36.29772687750933 0.34388608523787456
36.33906825208508 0.3457641540971359
36.38040962666083 0.34762723187870165
36.42175100123658 0.34948129943306083
36.46309237581233 0.35131007717018364
36.50443375038808 0.35311863866855475
36.54577512496383 0.3549222458184007
36.58711649953958 0.3566969142355833
36.628457874115334 0.3584476630745459
36.669799248691085 0.3601606677091404
36.711140623266836 0.36186479489400025
36.75248199784259 0.36352824552001656
36.79382337241834 0.3651621248479311
36.83516474699409 0.36676643822827076
36.87650612156984 0.3683344054980704
36.91784749614559 0.3698652808744123
36.95918887072134 0.3713647595241834
37.00053024529709 0.3728055477227059
37.04187161987284 0.3742147764369927
37.083212994448594 0.3755587284479442
37.124554369024345 0.37687796027174014
37.165895743600096 0.37815642972999153
37.20723711817585 0.3793994812388567
37.2485784927516 0.38059711233511107
37.28991986732735 0.38175111892651614
37.3312612419031 0.38286813809408504
37.37260261647885 0.38393720520676156
37.4139439910546 0.3849481520857124
37.45528536563035 0.38593521518615953
37.4966267402061 0.38687634348028244
37.537968114781854 0.3877690888784946
37.579309489357605 0.3886298932356491
37.620650863933356 0.3894366316214911
37.66199223850911 0.39020286621397415
37.70333361308486 0.39091555550086937
37.74467498766061 0.3915815393428756
37.78601636223636 0.39221341583984826
37.82735773681211 0.39280063334146104
37.86869911138786 0.39335427094228226
37.91004048596361 0.3938578702803844
37.951381860539364 0.3943131973933647
37.992723235115115 0.39472452492217963
38.034064609690866 0.3951108040004431
38.07540598426662 0.3954384962489995
38.11674735884237 0.3957279456847542
38.15808873341812 0.39597736335420575
38.19943010799387 0.39617650512463487
38.24077148256962 0.3963446718043435
38.28211285714537 0.39646856756690074
38.32345423172112 0.3965512044353481
38.36479560629687 0.3965938191057502
38.406136980872624 0.39659733784044027
38.447478355448375 0.39657104269595855
38.488819730024126 0.39649356895479093
38.53016110459988 0.39637749664385813
38.57150247917563 0.39621804124745735
38.61284385375138 0.39601047918880883
38.65418522832713 0.39577294183554423
38.69552660290288 0.3954987172652873
38.73686797747863 0.395188023579874
38.77820935205438 0.3948233660260925
38.81955072663013 0.3944192399216533
38.860892101205884 0.3940183931838468
38.902233475781635 0.39357247629020026
38.943574850357386 0.3930809522053366
38.98491622493314 0.3925704185189579
39.02625759950889 0.39201610373842355
39.06759897408464 0.39144611970568044
39.10894034866039 0.3908579287967879
39.15028172323614 0.3902396057950852
39.19162309781189 0.3895795685027499
39.23296447238764 0.3889105041223402
39.274305846963394 0.3882015889388152
39.315647221539145 0.38749266666843585
39.356988596114896 0.3867529244404613
39.39832997069065 0.3859923861422455
39.4396713452664 0.38521786492837795
39.48101271984215 0.38442838686337044
39.5223540944179 0.38360500261608843
39.56369546899365 0.38276338027894624
39.6050368435694 0.3819047176643478
39.64637821814515 0.38103777177218845
39.6877195927209 0.38014563963921494
39.729060967296654 0.3792303515072678
39.770402341872405 0.37829832991028667
39.811743716448156 0.3773662627980441
39.85308509102391 0.3764247127449137
39.89442646559966 0.3754701982282674
39.93576784017541 0.3745052037572392
39.97710921475116 0.3735277705401092
4.010113333847843 0.6823805852220836
4.051454708423594 0.6801401143711217
4.092796082999345 0.6779556297335305
4.134137457575096 0.6758251221393635
4.175478832150847 0.673746637613862
4.216820206726598 0.6717256205752619
4.258161581302349 0.669758275106159
4.2995029558781 0.6678462946907097
4.340844330453851 0.6659873824644051
4.382185705029602 0.6641847910434023
4.4235270796053525 0.6624348627320737
4.4648684541811035 0.6607389003972653
4.506209828756854 0.6590972775977566
4.547551203332605 0.6575091833493834
4.588892577908356 0.6559695508393448
4.630233952484107 0.6544855616521343
4.671575327059858 0.6530554688602344
4.712916701635609 0.6516763097047216
4.75425807621136 0.6503482260508208
4.795599450787111 0.6490747381322163
4.836940825362862 0.647851533685859
4.878282199938613 0.646675752140495
4.919623574514364 0.6455513990152086
4.960964949090115 0.6444746512583814
40.01845058932691 0.37253690971521497
40.05979196390266 0.37154162760741444
40.10113333847841 0.37053595526393757
40.14247471305416 0.3695215563326972
40.183816087629914 0.3685007731712431
40.225157462205665 0.367484640169685
40.266498836781416 0.3664638050063005
40.30784021135717 0.3654322742229952
40.34918158593292 0.3644043984908697
40.39052296050867 0.36337446240119675
40.43186433508442 0.3623500038230809
40.47320570966017 0.36132204892674036
40.51454708423592 0.360294918483757
40.55588845881167 0.35927469309284243
40.59722983338742 0.35826488795292893
40.638571207963174 0.35726087942316376
40.679912582538925 0.35626347328929775
40.721253957114676 0.355277035420293
40.76259533169043 0.3543015910501211
40.80393670626618 0.353332403695988
40.84527808084193 0.3523677948537517
40.88661945541768 0.35142221091546705
40.92796082999343 0.350488913770788
40.96930220456918 0.34955808150158846
41.01064357914493 0.34865206773077856
41.051984953720684 0.347758672085126
41.093326328296435 0.34688012457460976
41.134667702872186 0.34603575190521296
41.17600907744794 0.34520135286178283
41.21735045202369 0.3443851657739556
41.25869182659944 0.3435753198310142
41.30003320117519 0.3428028854244752
41.34137457575094 0.3420402004891167
41.38271595032669 0.3413058036837662
41.42405732490244 0.3405886144174419
41.46539869947819 0.3398958176637159
41.506740074053944 0.33923201752780696
41.548081448629695 0.3385800040684588
41.589422823205446 0.3379576157781805
41.6307641977812 0.337355761760672
41.67210557235695 0.3367954079668923
41.7134469469327 0.33623866604811176
41.75478832150845 0.33571588644715433
41.7961296960842 0.33522112577657953
41.83747107065995 0.33475634334102233
41.8788124452357 0.33430773815057835
41.92015381981145 0.3338773580302963
41.961495194387204 0.3334836853482275
42.002836568962955 0.3331066574788919
42.044177943538706 0.3327650555143893
42.08551931811446 0.3324634034974391
42.12686069269021 0.3321780591439712
42.16820206726596 0.3319285176171993
42.20954344184171 0.33168924579382825
42.25088481641746 0.33147552597356017
42.29222619099321 0.3313091605659899
42.33356756556896 0.3311600173156209
42.374908940144714 0.3310275764696369
42.416250314720465 0.3309255610597486
42.457591689296216 0.330862574709995
42.49893306387197 0.33081587015767494
42.54027443844772 0.33078470103576374
42.58161581302347 0.3307866263249981
42.62295718759922 0.33081594135913184
42.66429856217497 0.33087038081653924
42.70563993675072 0.3309352744670559
42.74698131132647 0.33101848617864293
42.78832268590222 0.3311209752379662
42.829664060477974 0.3312379809854337
42.871005435053725 0.3313824936632771
42.912346809629476 0.33154638438761846
42.95368818420523 0.33172744280864525
42.99502955878098 0.3319264667466322
43.03637093335673 0.3321332268308129
43.07771230793248 0.33236971231718493
43.11905368250823 0.33260532586765934
43.16039505708398 0.3328683351346464
43.20173643165973 0.333141507260631
43.24307780623548 0.3334347624060629
43.284419180811234 0.33372446285364493
43.325760555386985 0.33404777389079865
43.367101929962736 0.3343815588573419
43.40844330453849 0.33471971205485823
43.44978467911424 0.33507079261047523
43.49112605368999 0.3354396046681418
43.53246742826574 0.3358194333391825
43.57380880284149 0.3362127573480722
43.61515017741724 0.33661192346386254
43.65649155199299 0.33703905724731253
43.69783292656874 0.3374613020846693
43.739174301144494 0.33789777672115484
43.780515675720245 0.3383465364245045
43.821857050295996 0.3387747336444468
43.86319842487175 0.33921579950188946
43.9045397994475 0.3396728795423047
43.94588117402325 0.34012338823000543
43.987222548599 0.3405881735009834
44.02856392317475 0.3410721579062192
44.0699052977505 0.3415472299262081
44.11124667232625 0.3420233426267269
44.152588046902004 0.3425241679717569
44.193929421477755 0.34300067486673796
44.235270796053506 0.34350674797494796
44.27661217062926 0.3439802324015915
44.31795354520501 0.3444743419276101
44.35929491978076 0.3449780161194371
44.40063629435651 0.345469275272527
44.44197766893226 0.34596212486602673
44.48331904350801 0.3464684220681642
44.52466041808376 0.34696162191386404
44.56600179265951 0.34746032587675785
44.607343167235264 0.34795881629078695
44.648684541811015 0.3484432809964524
44.690025916386766 0.3489170243139899
44.73136729096252 0.34938946624526085
44.77270866553827 0.34985787363221266
44.81405004011402 0.3503322759032164
44.85539141468977 0.3508015724439962
44.89673278926552 0.3512408215125816
44.93807416384127 0.3516929979995498
44.97941553841702 0.3521229721892708
45.02075691299277 0.3525421733911154
45.062098287568524 0.35296779148300444
45.103439662144275 0.3533875407751308
45.144781036720026 0.3537953537481732
45.18612241129578 0.35420744721446423
45.22746378587153 0.35460655627617943
45.26880516044728 0.35499879115560184
45.31014653502303 0.3553668534125631
45.35148790959878 0.3557442120643177
45.39282928417453 0.356115352678019
45.43417065875028 0.3564830413621215
45.475512033326034 0.3568402594537706
45.516853407901785 0.3571855012370724
45.558194782477536 0.3575359319260669
45.599536157053286 0.35788216903377923
45.64087753162904 0.3582135200787672
45.68221890620479 0.35854309969536247
45.72356028078054 0.3588751322583872
45.76490165535629 0.3591913109324512
45.80624302993204 0.3595161975070362
45.84758440450779 0.3598593248647431
45.88892577908354 0.3601670860528144
45.930267153659294 0.3604895401183075
45.971608528235045 0.36080701361643835
46.012949902810796 0.36109789075511206
46.05429127738655 0.36141480533084047
46.0956326519623 0.36171707933208086
46.13697402653805 0.36204286663382773
46.1783154011138 0.3623556230744131
46.21965677568955 0.3626797247304995
46.2609981502653 0.36297857607470974
46.30233952484105 0.36330923957343764
46.3436808994168 0.3636373374837676
46.385022273992554 0.36397617486499895
46.426363648568305 0.36433354339741325
46.467705023144056 0.3646787698050205
46.50904639771981 0.36501222060399835
46.55038777229556 0.3653705472154758
46.59172914687131 0.36573622962387003
46.63307052144706 0.3660949092022758
46.67441189602281 0.3664678508240746
46.71575327059856 0.3668463158404198
46.75709464517431 0.3672199581839464
46.79843601975006 0.3676284086241832
46.839777394325814 0.36805184082451026
46.881118768901565 0.36847980206008146
46.922460143477316 0.3689360433707043
46.96380151805307 0.36939172264012765
47.00514289262882 0.369867541334858
47.04648426720457 0.3703478908645652
47.08782564178032 0.3708560358727274
47.12916701635607 0.37137394394266093
47.17050839093182 0.3719169410472807
47.21184976550757 0.372474554714674
47.253191140083324 0.3730441222681154
47.294532514659075 0.3736379177828777
47.335873889234826 0.37424105682739595
47.37721526381058 0.37485928089358717
47.41855663838633 0.37550400499160086
47.45989801296208 0.3761659323112224
47.50123938753783 0.3768602203975577
47.54258076211358 0.3775588838992718
47.58392213668933 0.37827390841413605
47.62526351126508 0.3790082985008885
47.66660488584083 0.3797669361414688
47.707946260416584 0.38054478455188917
47.749287634992335 0.38132690890876714
47.790629009568086 0.3821177940120952
47.83197038414384 0.38293770143367956
47.87331175871959 0.38378141023848794
47.91465313329534 0.38464462689325246
47.95599450787109 0.3855181737690117
47.99733588244684 0.38642054457091657
48.03867725702259 0.38731928926438486
48.08001863159834 0.3882403272865602
48.12136000617409 0.3891928458856597
48.162701380749844 0.39013963864993945
48.204042755325595 0.3911025266757995
48.245384129901346 0.3920902673859024
48.2867255044771 0.3930808049711974
48.32806687905285 0.39410875871577045
48.3694082536286 0.395145947847429
48.41074962820435 0.3961934016596976
48.4520910027801 0.3972495207178993
48.49343237735585 0.39830243099391915
48.5347737519316 0.3993738233455677
48.576115126507354 0.40045361528435874
48.617456501083105 0.40153912360989996
48.658797875658856 0.4026244374152578
48.700139250234606 0.40371605538935146
48.74148062481036 0.4048173359578681
48.78282199938611 0.40591405857837615
48.82416337396186 0.4070370244284533
48.86550474853761 0.40816625229402165
48.90684612311336 0.4093102112660396
48.94818749768911 0.4104623381942026
48.98952887226486 0.41160741834096193
49.030870246840614 0.412775527680041
49.072211621416365 0.4139461662766233
49.113552995992116 0.41511374084656727
49.15489437056787 0.4162909978996224
49.19623574514362 0.41747149463134675
49.23757711971937 0.41864623739757995
49.27891849429512 0.41984704637518233
49.32025986887087 0.4210421997100944
49.36160124344662 0.4222208529119782
49.40294261802237 0.42340980238431
49.44428399259812 0.4245784108171094
49.485625367173874 0.4257521771846398
49.526966741749625 0.42692716916613915
49.568308116325376 0.4281070224828314
49.60964949090113 0.42928366461007483
49.65099086547688 0.4304530753230738
49.69233224005263 0.4316191271702019
49.73367361462838 0.4327643825320151
49.77501498920413 0.43391712569033536
49.81635636377988 0.4350487445868358
49.85769773835563 0.4361693274345217
49.89903911293138 0.43729492062859693
49.940380487507134 0.43840917633972815
49.981721862082885 0.4394831206093109
5.002306323665866 0.6434514756225702
5.0436476982416165 0.6424760200054055
5.0849890728173675 0.6415500498071616
5.126330447393118 0.6406750218472197
5.167671821968869 0.6398475253847412
5.20901319654462 0.6390676845980261
5.250354571120371 0.6383333435631043
5.291695945696122 0.637649609862518
5.333037320271873 0.6370126247327681
5.374378694847624 0.6364240253547164
5.415720069423375 0.6358822931360784
5.457061443999126 0.6353880851972206
5.498402818574877 0.6349397352946475
5.539744193150628 0.6345402773695603
5.581085567726379 0.6341856769782087
5.62242694230213 0.6338791072298435
5.6637683168778805 0.6336190144620588
5.7051096914536314 0.6334052077182925
5.746451066029382 0.6332359281871366
5.787792440605133 0.6331130860929659
5.829133815180884 0.6330373041711356
5.870475189756635 0.6330075690616283
5.911816564332386 0.6330265401341846
5.953157938908137 0.633092445001865
5.994499313483888 0.6332042053995444
50.023063236658636 0.44058274453925317
50.06440461123439 0.4416306003280954
50.10574598581014 0.4426920600504864
50.14708736038589 0.443744761493285
50.18842873496164 0.4447825805981344
50.22977010953739 0.44581188560523277
50.27111148411314 0.44681878108649586
50.31245285868889 0.4478187783837105
50.353794233264644 0.44880597031683467
50.395135607840395 0.4497710945514206
50.436476982416146 0.45071485440427583
50.4778183569919 0.4516535622531701
50.51915973156765 0.4525801228923612
50.5605011061434 0.453492108216641
50.60184248071915 0.4543883528995449
50.6431838552949 0.45527451956307297
50.68452522987065 0.45615039408509217
50.7258666044464 0.4570077816345913
50.76720797902215 0.45785406884790847
50.808549353597904 0.4586943429712818
50.849890728173655 0.4595282365459218
50.891232102749406 0.4603468170960816
50.93257347732516 0.4611399192187029
50.97391485190091 0.46193856785820747
51.01525622647666 0.4627324842738705
51.05659760105241 0.46352037645038924
51.09793897562816 0.4643044654988092
51.13928035020391 0.46507586953013913
51.18062172477966 0.465827013387931
51.22196309935541 0.466580827811969
51.263304473931164 0.46732541696409335
51.304645848506915 0.46806117219175497
51.345987223082666 0.4688032141887226
51.38732859765842 0.4695310713245525
51.42866997223417 0.4702524920062608
51.47001134680992 0.4709612678707591
51.51135272138567 0.4716702706756434
51.55269409596142 0.47237504251202544
51.59403547053717 0.4730985749061318
51.63537684511292 0.47381729076207507
51.676718219688674 0.4745371566838363
51.718059594264425 0.47525828188452296
51.759400968840175 0.4759934073462486
51.800742343415926 0.4767162034697421
51.84208371799168 0.4774387614556617
51.88342509256743 0.47817340241274436
51.92476646714318 0.4789074398011008
51.96610784171893 0.4796586311591382
52.00744921629468 0.4804090020898517
52.04879059087043 0.4811713234185724
52.09013196544618 0.4819431099391469
52.131473340021934 0.4827327657828846
52.172814714597685 0.48352582091103324
52.214156089173436 0.4843363875497615
52.25549746374919 0.4851501844525683
52.29683883832494 0.4859800475224031
52.33818021290069 0.48681080627443124
52.37952158747644 0.4876630521949634
52.42086296205219 0.488510462686497
52.46220433662794 0.48937555361228535
52.50354571120369 0.49024100258923453
52.54488708577944 0.49111751086085476
52.586228460355194 0.49200385967486704
52.627569834930945 0.4929121661315808
52.668911209506696 0.4938148609228897
52.71025258408245 0.4947357480428812
52.7515939586582 0.49566235210492926
52.79293533323395 0.49662088324148157
52.8342767078097 0.49756582793539805
52.87561808238545 0.4985139952302645
52.9169594569612 0.49947780906035466
52.95830083153695 0.5004707011187791
52.9996422061127 0.5014490650066601
53.040983580688454 0.5024443814840814
53.082324955264205 0.5034544179160302
53.123666329839956 0.504481531562789
53.16500770441571 0.505513154283533
53.20634907899146 0.5065512856358623
53.24769045356721 0.5076069228358916
53.28903182814296 0.5086619506842697
53.33037320271871 0.5097495617171663
53.37171457729446 0.5108401507391435
53.41305595187021 0.5119237505955722
53.454397326445964 0.513032259189706
53.495738701021715 0.5141518612059344
53.537080075597466 0.5152729816723397
53.57842145017322 0.516410124463856
53.61976282474897 0.5175474168396186
53.66110419932472 0.5187120764063893
53.70244557390047 0.5198812198327939
53.74378694847622 0.5210578034055544
53.78512832305197 0.5222411140050385
53.82646969762772 0.5234349070313059
53.86781107220347 0.5246438781295728
53.909152446779224 0.5258468387112196
53.950493821354975 0.5270525043870254
53.991835195930726 0.5282745505062189
54.03317657050648 0.5294849301203807
54.07451794508223 0.5307056031493754
54.11585931965798 0.5319200985134899
54.15720069423373 0.533145253466777
54.19854206880948 0.5343790252149349
54.23988344338523 0.5355983811670446
54.28122481796098 0.5368071436143204
54.32256619253673 0.5380239758265977
54.363907567112484 0.5392449536879169
54.405248941688235 0.5404543657632483
54.446590316263986 0.5416656429041418
54.48793169083974 0.5428811324498942
54.52927306541549 0.5440778739912145
54.57061443999124 0.5452760527706438
54.61195581456699 0.5464601443154525
54.65329718914274 0.5476371045026024
54.69463856371849 0.5488053931503624
54.73597993829424 0.5499801631311596
54.777321312869994 0.5511427905433878
54.818662687445745 0.552289617876073
54.860004062021495 0.5534305776264515
54.901345436597246 0.5545618772037829
54.942686811173 0.5556861722442452
54.98402818574875 0.55678857873548
55.0253695603245 0.5578758543463483
55.06671093490025 0.5589587615241597
55.108052309476 0.5600195220105134
55.14939368405175 0.5610643324795536
55.1907350586275 0.562087199810322
55.232076433203254 0.5631004303466492
55.273417807779005 0.5640953853215221
55.314759182354756 0.5650770394803399
55.35610055693051 0.5660314087533763
55.39744193150626 0.5669576418232641
55.43878330608201 0.5678586238152724
55.48012468065776 0.5687358544926572
55.52146605523351 0.5695982282571004
55.56280742980926 0.5704272947847129
55.60414880438501 0.5712333069842458
55.64549017896076 0.5720231616825451
55.686831553536514 0.572770026246327
55.728172928112265 0.573498847310224
55.769514302688016 0.574209763931392
55.81085567726377 0.5748880616591142
55.85219705183952 0.5755295041357468
55.89353842641527 0.5761512513154602
55.93487980099102 0.5767336597041975
55.97622117556677 0.5773022994068164
56.01756255014252 0.5778725521804979
56.05890392471827 0.5783962515585722
56.10024529929402 0.5788940592047738
56.141586673869774 0.5793580821024942
56.182928048445525 0.5798002389203678
56.224269423021276 0.5802185632223228
56.26561079759703 0.5806056105316617
56.30695217217278 0.5809622617555444
56.34829354674853 0.5813193720284712
56.38963492132428 0.5816466261350818
56.43097629590003 0.581941525003204
56.47231767047578 0.5822054828015081
56.51365904505153 0.5824440078586524
56.555000419627284 0.582682961219773
56.596341794203035 0.5828885080956625
56.637683168778786 0.5830655578149057
56.67902454335454 0.583248886377486
56.72036591793029 0.5833973075516535
56.76170729250604 0.5835343595087857
56.80304866708179 0.5836535424626607
56.84439004165754 0.583766972833859
56.88573141623329 0.5838544141852706
56.92707279080904 0.5839271084079183
56.96841416538479 0.5839947749386045
57.009755539960544 0.5840361247807397
57.051096914536295 0.584069868938307
57.092438289112046 0.5840763420572213
57.1337796636878 0.5840678479402462
57.17512103826355 0.584048423907597
57.2164624128393 0.5840128448365466
57.25780378741505 0.5839629071760846
57.2991451619908 0.5838999112211445
57.34048653656655 0.5838250359896403
57.3818279111423 0.5837414901748986
57.42316928571805 0.583658900581628
57.464510660293804 0.5835603498061173
57.505852034869555 0.5834437857185979
57.547193409445306 0.5833300350551065
57.58853478402106 0.5832090760027246
57.62987615859681 0.5830824003153433
57.67121753317256 0.5829567616055347
57.71255890774831 0.5828008940586835
57.75390028232406 0.5826527025360417
57.79524165689981 0.5825182147646296
57.83658303147556 0.5823715612372791
57.877924406051314 0.5822169138921398
57.919265780627065 0.5820671290611584
57.960607155202815 0.5819215827429837
58.001948529778566 0.58176833857076
58.04328990435432 0.5816304874780098
58.08463127893007 0.5814685658527768
58.12597265350582 0.5813222645609194
58.16731402808157 0.5811752414632586
58.20865540265732 0.5810214737377571
58.24999677723307 0.580870694437003
58.29133815180882 0.5807280037186693
58.332679526384574 0.5805893717537831
58.374020900960325 0.580460061832801
58.415362275536076 0.5803389791680593
58.45670365011183 0.580223076902565
58.49804502468758 0.5801100496141257
58.53938639926333 0.5800115561063528
58.58072777383908 0.5799170921526592
58.62206914841483 0.5798290432753287
58.66341052299058 0.5797616466503686
58.70475189756633 0.5797010068271888
58.74609327214208 0.5796489258069617
58.787434646717834 0.5796178498214698
58.828776021293585 0.5795925056250083
58.870117395869336 0.5795875493147574
58.91145877044509 0.5795922323891493
58.95280014502084 0.5796042767344808
58.99414151959659 0.5796190247309384
59.03548289417234 0.5796636932499888
59.07682426874809 0.5797144913963712
59.11816564332384 0.5797860291066577
59.15950701789959 0.579876203432986
59.20084839247534 0.5799654326058686
59.242189767051094 0.5800757715356286
59.283531141626845 0.5801940708580533
59.324872516202596 0.5803462386566814
59.36621389077835 0.5805128628557914
59.4075552653541 0.5806947087099413
59.44889663992985 0.5808893894490123
59.4902380145056 0.5811109635064567
59.53157938908135 0.5813357118437341
59.5729207636571 0.5815895945003039
59.61426213823285 0.5818561431104924
59.655603512808604 0.5821565479481184
59.696944887384355 0.5824636866508638
59.738286261960106 0.5827984866026125
59.77962763653586 0.5831519426481532
59.82096901111161 0.5835217980842111
59.86231038568736 0.5839210587919412
59.90365176026311 0.5843481623337325
59.94499313483886 0.5847895745868282
59.98633450941461 0.5852489551450124
6.035840688059639 0.6333630842052527
6.07718206263539 0.6335710028807761
6.118523437211141 0.6338236488570287
6.159864811786892 0.634123301809421
6.201206186362643 0.6344700049342924
6.242547560938394 0.6348619882162162
6.2838889355141445 0.635299437059766
6.3252303100898954 0.635787148009541
6.366571684665646 0.6363217502523165
6.407913059241397 0.6369008149001892
6.449254433817148 0.6375253275744815
6.490595808392899 0.6381973549599782
6.53193718296865 0.6389167692403814
6.573278557544401 0.6396793352879985
6.614619932120152 0.6404876075890034
6.655961306695903 0.6413413363982078
6.697302681271654 0.6422378356474687
6.738644055847405 0.6431785438215698
6.779985430423156 0.6441674528172858
6.821326804998907 0.6451937484904884
6.862668179574658 0.6462651788079774
6.9040095541504085 0.6473776950209253
6.9453509287261594 0.6485339801458644
6.98669230330191 0.6497252279013549
60.02767588399036 0.5857297302500308
60.06901725856611 0.5862218897543341
60.110358633141864 0.5867361954317585
60.151700007717615 0.5872780288094288
60.193041382293366 0.587842492040604
60.23438275686912 0.5884277570359001
60.27572413144487 0.5890423131974261
60.31706550602062 0.58968097242351
60.35840688059637 0.5903381624804875
60.39974825517212 0.5910134387370718
60.44108962974787 0.5917120770406369
60.48243100432362 0.592427973765376
60.52377237889937 0.5931642968692555
60.565113753475124 0.5939226403121671
60.606455128050875 0.5946998758980933
60.647796502626626 0.595491437813959
60.68913787720238 0.5963156635759156
60.73047925177813 0.5971482404725822
60.77182062635388 0.59799477432348
60.81316200092963 0.5988661904329257
60.85450337550538 0.599754374610507
60.89584475008113 0.6006697294183578
60.93718612465688 0.6015962467972675
60.978527499232634 0.6025391271867394
61.019868873808385 0.6035029533765995
61.061210248384135 0.6044646142651953
61.102551622959886 0.6054535739532612
61.14389299753564 0.6064596589784585
61.18523437211139 0.607476631194698
61.22657574668714 0.608503662789509
61.26791712126289 0.6095513725825129
61.30925849583864 0.6106086463514164
61.35059987041439 0.6116950572726467
61.39194124499014 0.6127869240388701
61.433282619565894 0.6138876935371523
61.474623994141645 0.6149832239040223
61.515965368717396 0.6160994162436122
61.55730674329315 0.6172176749890955
61.5986481178689 0.618352391303672
61.63998949244465 0.6194950020275508
61.6813308670204 0.6206417683015715
61.72267224159615 0.6218065991616777
61.7640136161719 0.6229748059409423
61.80535499074765 0.6241571574340434
61.8466963653234 0.6253592187495045
61.888037739899154 0.6265608397179862
61.929379114474905 0.6277816973336353
61.970720489050656 0.629004593289811
62.01206186362641 0.6302499152318495
62.05340323820216 0.6314954432654462
62.09474461277791 0.6327543133486828
62.13608598735366 0.634029741761081
62.17742736192941 0.6353011037849129
62.21876873650516 0.6365860965358148
62.26011011108091 0.6378885279694121
62.30145148565666 0.6391951521552475
62.342792860232414 0.640504594750092
62.384134234808165 0.6418186632071607
62.425475609383916 0.6431459424816908
62.46681698395967 0.6444735213694437
62.50815835853542 0.6458065354943714
62.54949973311117 0.6471614413358705
62.59084110768692 0.6485083707460904
62.63218248226267 0.6498684307430355
62.67352385683842 0.6512421262365149
62.71486523141417 0.6526094205801573
62.756206605989924 0.653986602944006
62.797547980565675 0.6553704253689155
62.838889355141426 0.6567668711068279
62.88023072971718 0.6581617052674331
62.92157210429293 0.6595633042944183
62.96291347886868 0.6609652047835844
63.00425485344443 0.6623724767117061
63.04559622802018 0.663784991923208
63.08693760259593 0.6651909800140328
63.12827897717168 0.6666114742565594
63.16962035174743 0.6680337349203256
63.210961726323184 0.6694579267544135
63.252303100898935 0.670886592051791
63.293644475474686 0.6723369520834301
63.33498585005044 0.6737894116991077
63.37632722462619 0.6752441398509605
63.41766859920194 0.6766983570076154
63.45900997377769 0.6781560036297503
63.50035134835344 0.6796106284696833
63.54169272292919 0.6810689570705191
63.58303409750494 0.6825361298908745
63.62437547208069 0.6840187617379759
63.665716846656444 0.6855060542496002
63.707058221232195 0.6869886348484661
63.748399595807946 0.6884759468062887
63.7897409703837 0.689955800517946
63.83108234495945 0.6914466918948039
63.8724237195352 0.6929335096955787
63.91376509411095 0.6944242780900652
63.9551064686867 0.6959186526944845
63.99644784326245 0.6974174603993304
64.03778921783821 0.6989211311491857
64.07913059241396 0.7004170617491712
64.12047196698971 0.7019043286193446
64.16181334156546 0.7033939990798037
64.20315471614121 0.7048712403658147
64.24449609071696 0.7063450468129863
64.28583746529272 0.7078279531500176
64.32717883986847 0.7093073487734277
64.36852021444422 0.7107733166579276
64.40986158901997 0.7122324855656257
64.45120296359572 0.7136865385612293
64.49254433817147 0.7151311846574742
64.53388571274722 0.7165630597318248
64.57522708732297 0.7180052988879192
64.61656846189872 0.7194306907086757
64.65790983647447 0.7208457786409384
64.69925121105022 0.7222640697168148
64.74059258562598 0.723674851303839
64.78193396020173 0.725060877971277
64.82327533477748 0.7264291445128468
64.86461670935323 0.7277750612877227
64.90595808392898 0.7291196967964941
64.94729945850473 0.730451483428696
64.98864083308048 0.7317624919945314
65.02998220765623 0.7330659717062195
65.07132358223198 0.7343523253947564
65.11266495680773 0.7356156902861507
65.15400633138348 0.7368598080833721
65.19534770595924 0.7380861987466841
65.23668908053499 0.7392949969657594
65.27803045511074 0.7404824700377912
65.31937182968649 0.7416423352296908
65.36071320426224 0.7427875054874584
65.40205457883799 0.743903852453041
65.44339595341374 0.7449982073977938
65.48473732798949 0.7460658369607517
65.52607870256524 0.7471125452247127
65.567420077141 0.748138262591874
65.60876145171675 0.7491424083798317
65.6501028262925 0.7501184357929787
65.69144420086825 0.751073776418614
65.732785575444 0.7520004150143705
65.77412695001975 0.7528974073558112
65.8154683245955 0.7537705611719254
65.85680969917125 0.7546199051708037
65.898151073747 0.7554432321361373
65.93949244832275 0.7562402822309431
65.9808338228985 0.7570097497390613
66.02217519747425 0.7577484622535273
66.06351657205 0.7584644425055352
66.10485794662576 0.7591478807114435
66.14619932120151 0.7598049310005407
66.18754069577726 0.7604285163780085
66.22888207035301 0.7610328842702494
66.27022344492876 0.7615992283177184
66.31156481950451 0.7621286524927569
66.35290619408026 0.7626355148766836
66.39424756865601 0.7631083753448366
66.43558894323176 0.7635465923550374
66.47693031780751 0.7639645768881183
66.51827169238327 0.7643491269339258
66.55961306695902 0.7647102130607237
66.60095444153477 0.7650374511538836
66.64229581611052 0.7653383301080207
66.68363719068627 0.765602053944581
66.72497856526202 0.7658428322587071
66.76631993983777 0.766055184100127
66.80766131441352 0.7662369060768832
66.84900268898927 0.7663999375660903
66.89034406356502 0.7665352383822533
66.93168543814078 0.7666378107312135
66.97302681271653 0.7667103083723757
67.01436818729228 0.7667590256422755
67.05570956186803 0.7667829970534427
67.09705093644378 0.7667800368144992
67.13839231101953 0.7667575252619468
67.17973368559528 0.7667129828195706
67.22107506017103 0.7666340239469098
67.26241643474678 0.7665433877087816
67.30375780932253 0.7664217880505176
67.34509918389828 0.7662763779241158
67.38644055847404 0.7661183685542502
67.42778193304979 0.7659430490809108
67.46912330762554 0.7657460849219939
67.51046468220129 0.7655290598115037
67.55180605677704 0.7652933086335957
67.59314743135279 0.7650437226087736
67.63448880592854 0.7647727010556953
67.67583018050429 0.7644807284993772
67.71717155508004 0.7641746717286855
67.7585129296558 0.7638527751668089
67.79985430423154 0.7635202446946067
67.8411956788073 0.7631675584238906
67.88253705338305 0.7628087066617816
67.9238784279588 0.7624338888112956
67.96521980253455 0.762046251830245
68.0065611771103 0.7616454683890101
68.04790255168605 0.7612386399571255
68.0892439262618 0.7608154144909773
68.13058530083755 0.7603872945254482
68.1719266754133 0.7599503440469713
68.21326804998905 0.7594990117216144
68.2546094245648 0.7590512408043238
68.29595079914056 0.7585919329944357
68.3372921737163 0.7581243030121392
68.37863354829206 0.7576537247159175
68.41997492286781 0.7571791283896208
68.46131629744356 0.756699871674379
68.50265767201931 0.7562192702512691
68.54399904659506 0.755731759973735
68.58534042117081 0.7552470941540667
68.62668179574656 0.7547535527978726
68.66802317032231 0.7542668949993246
68.70936454489807 0.7537765288167195
68.75070591947382 0.7532909524944936
68.79204729404957 0.7528026149999014
68.83338866862532 0.7523090642240287
68.87473004320107 0.7518222623530597
68.91607141777682 0.7513355049238286
68.95741279235257 0.750854061972527
68.99875416692832 0.7503801185597626
69.04009554150407 0.7499036111898477
69.08143691607982 0.7494335070497633
69.12277829065557 0.7489611108408588
69.16411966523133 0.7484941852284348
69.20546103980708 0.7480369310518367
69.24680241438283 0.747583448326476
69.28814378895858 0.7471349906087525
69.32948516353433 0.7466956671651519
69.37082653811008 0.7462584270886424
69.41216791268583 0.7458261751954028
69.45350928726158 0.7453988466368071
69.49485066183733 0.7449797968638712
69.53619203641308 0.7445702882338214
69.57753341098883 0.7441621565642734
69.61887478556459 0.743763313587471
69.66021616014034 0.743365233145409
69.70155753471609 0.7429787513200317
69.74289890929184 0.7425984068878236
69.78424028386759 0.7422276006305009
69.82558165844334 0.7418642788785126
69.86692303301909 0.7415140617132766
69.90826440759484 0.7411660460098155
69.9496057821706 0.7408309641999324
69.99094715674634 0.7405029655973605
7.028033677877661 0.6509577809832026
7.069375052453412 0.6522276867708984
7.110716427029163 0.6535361057587722
7.152057801604914 0.6548764846990027
7.193399176180665 0.6562550735957344
7.234740550756416 0.6576674948156381
7.276081925332167 0.6591096643493017
7.317423299907918 0.6605815921252525
7.358764674483669 0.6620832752733465
7.40010604905942 0.6636120034199621
7.441447423635171 0.6651603621400795
7.482788798210922 0.6667322515373127
7.5241301727866725 0.6683238963117835
7.565471547362423 0.669936837741481
7.606812921938174 0.6715709739966091
7.648154296513925 0.6732162450225245
7.689495671089676 0.6748798200837013
7.730837045665427 0.6765565450336531
7.772178420241178 0.6782403429055064
7.813519794816929 0.6799308012932591
7.85486116939268 0.6816248204675615
7.896202543968431 0.6833242384253224
7.937543918544182 0.68502368078033
7.978885293119933 0.6867232872493555
70.0322885313221 0.7401819120665984
70.07362990589785 0.7398690533370389
70.1149712804736 0.7395702029228867
70.15631265504935 0.7392833408837176
70.1976540296251 0.7390025991641896
70.23899540420085 0.7387326591114554
70.2803367787766 0.7384717446909024
70.32167815335235 0.7382261678379449
70.3630195279281 0.7379867610593639
70.40436090250385 0.7377523888612421
70.4457022770796 0.7375324020850726
70.48704365165536 0.7373213287842681
70.5283850262311 0.7371175066862512
70.56972640080686 0.7369182498475798
70.61106777538261 0.7367358156496834
70.65240914995836 0.7365620452556626
70.69375052453411 0.736392546497485
70.73509189910986 0.7362322826762382
70.77643327368561 0.7360792501138675
70.81777464826136 0.7359361246619942
70.85911602283711 0.7357936142680797
70.90045739741286 0.7356627992703539
70.94179877198862 0.7355335961287395
70.98314014656437 0.7354099199821083
71.02448152114012 0.7352956625951637
71.06582289571587 0.7351879654683267
71.10716427029162 0.7350925298979867
71.14850564486737 0.734999097259351
71.18984701944312 0.7349102568110504
71.23118839401887 0.734828385416912
71.27252976859462 0.7347588206691205
71.31387114317037 0.7346908415068363
71.35521251774612 0.7346255623833596
71.39655389232188 0.7345685468625999
71.43789526689763 0.7345220914759413
71.47923664147338 0.7344744354456243
71.52057801604913 0.7344328481579481
71.56191939062488 0.7343990620988814
71.60326076520063 0.7343720294317211
71.64460213977638 0.7343457764092839
71.68594351435213 0.7343216447874127
71.72728488892788 0.7343036693774981
71.76862626350363 0.7342986831450666
71.80996763807939 0.7342983017630966
71.85130901265514 0.7343108644081991
71.89265038723089 0.734328627216518
71.93399176180664 0.7343531136334616
71.97533313638239 0.73438421689676
72.01667451095814 0.7344221905504532
72.05801588553389 0.7344686153914005
72.09935726010964 0.734521262181498
72.14069863468539 0.7345785497101166
72.18204000926114 0.7346512148249617
72.2233813838369 0.7347309494174403
72.26472275841265 0.7348190798709333
72.3060641329884 0.7349157298234069
72.34740550756415 0.7350160329613764
72.3887468821399 0.7351313525546787
72.43008825671565 0.7352502761266209
72.4714296312914 0.7353810190732727
72.51277100586715 0.7355178842643908
72.5541123804429 0.7356667814290461
72.59545375501865 0.7358240838898608
72.6367951295944 0.7359896445266259
72.67813650417015 0.7361596111173978
72.7194778787459 0.7363389951820596
72.76081925332166 0.7365287546370421
72.80216062789741 0.7367334304879609
72.84350200247316 0.7369501139640203
72.88484337704891 0.7371691792581025
72.92618475162466 0.7374010294414823
72.96752612620041 0.7376444134473978
73.00886750077616 0.7378955057656601
73.05020887535191 0.7381604695173296
73.09155024992766 0.7384370442585172
73.13289162450342 0.7387212880761103
73.17423299907917 0.7390095294547312
73.21557437365492 0.7393147050033375
73.25691574823067 0.7396253190177806
73.29825712280642 0.7399557376869604
73.33959849738217 0.7402904825933042
73.38093987195792 0.7406358486932891
73.42228124653367 0.7409967881796398
73.46362262110942 0.7413707454548594
73.50496399568517 0.7417477972132973
73.54630537026092 0.7421466338986706
73.58764674483668 0.7425516480282539
73.62898811941243 0.7429689660566532
73.67032949398818 0.7434001936079024
73.71167086856393 0.7438393866575569
73.75301224313968 0.7442945075575761
73.79435361771543 0.7447632211670568
73.83569499229118 0.7452506858530865
73.87703636686693 0.7457459206830774
73.91837774144268 0.7462640428885667
73.95971911601843 0.74679243515211
74.00106049059418 0.7473319873320405
74.04240186516994 0.7478925683191204
74.08374323974569 0.7484641650084971
74.12508461432144 0.7490496090041651
74.16642598889719 0.7496503112079523
74.20776736347294 0.7502680305543391
74.24910873804869 0.7508996642555368
74.29045011262444 0.7515492168292881
74.33179148720019 0.7522084781869216
74.37313286177594 0.7528826507318658
74.4144742363517 0.7535705521691426
74.45581561092744 0.7542719777883587
74.4971569855032 0.7549815877261299
74.53849836007895 0.7557008128850093
74.5798397346547 0.7564270730912014
74.62118110923045 0.7571623144223736
74.6625224838062 0.7579138538982908
74.70386385838195 0.7586803537049559
74.7452052329577 0.759449311430667
74.78654660753345 0.7602233220477892
74.8278879821092 0.7610053676703039
74.86922935668495 0.7618012593943612
74.9105707312607 0.762603677099203
74.95191210583646 0.7634145421733843
74.9932534804122 0.7642291690449025
75.03459485498796 0.7650509228032384
75.07593622956371 0.7658872701181644
75.11727760413946 0.7667238377003603
75.15861897871521 0.7675742929712472
75.19996035329096 0.7684189088742652
75.24130172786671 0.769274889842385
75.28264310244246 0.7701286645663856
75.32398447701821 0.7709842078102712
75.36532585159397 0.7718481777564756
75.40666722616972 0.7727047093327997
75.44800860074547 0.7735686895089725
75.48934997532122 0.7744283813776907
75.53069134989697 0.7752856754981117
75.57203272447272 0.776142611072939
75.61337409904847 0.7769944562830631
75.65471547362422 0.7778409040701088
75.69605684819997 0.7786772939846149
75.73739822277572 0.7795167929264233
75.77873959735147 0.7803557112415787
75.82008097192723 0.7811827296822362
75.86142234650298 0.7820009680114641
75.90276372107873 0.7828173422908641
75.94410509565448 0.7836235698440016
75.98544647023023 0.7844103993990572
76.02678784480598 0.7851878519892016
76.06812921938173 0.7859549570714441
76.10947059395748 0.7867102777661739
76.15081196853323 0.7874444339524814
76.19215334310898 0.7881623831949066
76.23349471768474 0.7888608819934868
76.27483609226049 0.7895438944199197
76.31617746683624 0.79020695939806
76.35751884141199 0.7908558274879035
76.39886021598774 0.791482570708635
76.44020159056349 0.7920909862915319
76.48154296513924 0.7926829813996711
76.52288433971499 0.7932489267683224
76.56422571429074 0.7937886670856482
76.6055670888665 0.7943114447941445
76.64690846344224 0.7948130904991733
76.688249838018 0.7952851576288961
76.72959121259375 0.7957324628141001
76.7709325871695 0.7961591055971707
76.81227396174525 0.7965570602680998
76.853615336321 0.7969275784972246
76.89495671089675 0.7972667441110703
76.9362980854725 0.797581208553991
76.97763946004825 0.797867322600672
77.018980834624 0.798130948456199
77.06032220919975 0.7983633183471276
77.1016635837755 0.7985662443471242
77.14300495835126 0.7987362247905481
77.184346332927 0.7988810676114732
77.22568770750276 0.7989961628424965
77.26702908207851 0.7990825547088609
77.30837045665426 0.7991340754431304
77.34971183123001 0.7991551433006072
77.39105320580576 0.7991406162794172
77.43239458038151 0.7990893326915693
77.47373595495726 0.7990129421678103
77.51507732953301 0.7989070978373563
77.55641870410876 0.7987673155600082
77.59776007868452 0.7985935222345404
77.63910145326027 0.798383913188809
77.68044282783602 0.7981449886089579
77.72178420241177 0.7978787757286279
77.76312557698752 0.797575907235138
77.80446695156327 0.7972417089462625
77.84580832613902 0.7968786983952367
77.88714970071477 0.7964807293126668
77.92849107529052 0.7960502409807105
77.96983244986627 0.7955941380254236
78.01117382444203 0.7951039891546472
78.05251519901778 0.7945827469636192
78.09385657359353 0.794033691539354
78.13519794816928 0.7934592409636193
78.17653932274503 0.7928521189639545
78.21788069732078 0.7922202051013769
78.25922207189653 0.7915644079176265
78.30056344647228 0.7908771645966204
78.34190482104803 0.7901639139837149
78.38324619562378 0.7894219129409841
78.42458757019953 0.7886564162803962
78.46592894477529 0.7878649423919772
78.50727031935104 0.7870486753301397
78.54861169392679 0.7862085913340474
78.58995306850254 0.7853423165439944
78.63129444307829 0.7844592894576907
78.67263581765404 0.7835502302940868
78.71397719222979 0.7826201641948178
78.75531856680554 0.7816717345823012
78.7966599413813 0.7807066930226625
78.83800131595704 0.7797274684722919
78.8793426905328 0.7787271360102856
78.92068406510855 0.7777071002888643
78.9620254396843 0.7766732743463514
79.00336681426005 0.7756285877534057
79.0447081888358 0.7745729253204496
79.08604956341155 0.7735039019067811
79.1273909379873 0.772422237747029
79.16873231256305 0.7713348720407266
79.2100736871388 0.7702401344591109
79.25141506171455 0.7691369267615438
79.2927564362903 0.7680211723232753
79.33409781086606 0.7669026648183087
79.3754391854418 0.7657797672752452
79.41678056001756 0.7646516601781932
79.45812193459331 0.7635186225562303
79.49946330916906 0.7623838910250869
79.54080468374481 0.7612464135239801
79.58214605832056 0.7601073442665415
79.62348743289631 0.7589685784948567
79.66482880747206 0.757829625660579
79.70617018204781 0.7566868371173631
79.74751155662356 0.7555533023802359
79.78885293119932 0.7544193394314853
79.83019430577507 0.7532944450834527
79.87153568035082 0.7521712805121664
79.91287705492657 0.7510524399178654
79.95421842950232 0.7499430762829168
79.99555980407807 0.7488389101786694
8.020226667695685 0.6884243615049694
8.061568042271436 0.6901143559600385
8.102909416847186 0.6918028114605073
8.144250791422937 0.69348133304344
8.185592165998688 0.695148185727593
8.22693354057444 0.6968029166366255
8.26827491515019 0.6984435916165367
8.309616289725941 0.7000721195763311
8.350957664301692 0.7016881778264888
8.392299038877443 0.7032855230084407
8.433640413453194 0.7048645786469471
8.474981788028945 0.7064181458320796
8.516323162604696 0.7079526764933064
8.557664537180447 0.7094681552627652
8.599005911756198 0.7109626417566834
8.640347286331949 0.7124307825063299
8.6816886609077 0.7138771905295762
8.72303003548345 0.715297658938536
8.764371410059201 0.7166905616541128
8.805712784634952 0.7180580080095701
8.847054159210703 0.7193968570762206
8.888395533786454 0.7207069944510174
8.929736908362205 0.7219947505464326
8.971078282937956 0.7232521324208034
80.03690117865382 0.7477372546408149
80.07824255322957 0.7466548575905375
80.11958392780532 0.7455786662007423
80.16092530238107 0.7445118794215814
80.20226667695682 0.743452880846471
80.24360805153258 0.7424070461309933
80.28494942610833 0.7413763129481383
80.32629080068408 0.7403538920773286
80.36763217525983 0.739341454774196
80.40897354983558 0.7383463285629404
80.45031492441133 0.7373675799910074
80.49165629898708 0.7364050630504217
80.53299767356283 0.735459895275806
80.57433904813858 0.7345283318268895
80.61568042271433 0.7336153934147508
80.65702179729008 0.7327232205279544
80.69836317186584 0.7318488957170876
80.73970454644159 0.7309933915027818
80.78104592101734 0.7301587052020762
80.82238729559309 0.7293437340123093
80.86372867016884 0.7285462897389664
80.90507004474459 0.7277735481645424
80.94641141932034 0.7270154096032851
80.98775279389609 0.7262819844219391
81.02909416847184 0.7255662354305747
81.0704355430476 0.7248771338298108
81.11177691762335 0.724206016928968
81.1531182921991 0.7235567476755685
81.19445966677485 0.7229310284296552
81.2358010413506 0.7223268814134303
81.27714241592635 0.7217414533229525
81.3184837905021 0.7211803836928499
81.35982516507785 0.7206348645291136
81.4011665396536 0.7201162281725125
81.44250791422935 0.7196135670897206
81.4838492888051 0.7191377353425947
81.52519066338085 0.7186845037233918
81.5665320379566 0.7182458704196266
81.60787341253236 0.7178234026935906
81.64921478710811 0.7174236421436885
81.69055616168386 0.7170430565904171
81.73189753625961 0.7166865490224189
81.77323891083536 0.7163461850696782
81.81458028541111 0.7160272636114854
81.85592165998686 0.715728546719145
81.89726303456261 0.7154446418124762
81.93860440913836 0.7151779079795434
81.97994578371411 0.7149288093948284
82.02128715828987 0.7146933330677808
82.06262853286562 0.7144700702973386
82.10396990744137 0.7142640988669338
82.14531128201712 0.7140609662102709
82.18665265659287 0.7138805720719333
82.22799403116862 0.7137067369810229
82.26933540574437 0.7135397759449936
82.31067678032012 0.7133832687489324
82.35201815489587 0.7132386491274261
82.39335952947162 0.7130968066374614
82.43470090404738 0.7129659758759641
82.47604227862313 0.7128419266373562
82.51738365319888 0.7127214153240586
82.55872502777463 0.7126093475928723
82.60006640235038 0.7125006375627094
82.64140777692613 0.7123906867915193
82.68274915150188 0.712289873247169
82.72409052607763 0.7121825025122026
82.76543190065338 0.7120821515787431
82.80677327522913 0.7119757997008453
82.84811464980488 0.7118723030581888
82.88945602438064 0.7117541393543712
82.93079739895639 0.711637592782628
82.97213877353214 0.7115217618898602
83.01348014810789 0.7114004359339494
83.05482152268364 0.7112649511558993
83.09616289725939 0.7111169118099796
83.13750427183514 0.7109713390723469
83.17884564641089 0.7108126845901724
83.22018702098664 0.710639813655739
83.2615283955624 0.7104549904202597
83.30286977013814 0.7102583237152549
83.3442111447139 0.7100464214817196
83.38555251928965 0.7098220289887143
83.4268938938654 0.7095853600168669
83.46823526844115 0.7093353817267709
83.5095766430169 0.709073685922332
83.55091801759265 0.7087941387145396
83.5922593921684 0.7085005699311477
83.63360076674415 0.7081912124506471
83.6749421413199 0.7078639695122502
83.71628351589565 0.707527943594263
83.7576248904714 0.7071717287185947
83.79896626504716 0.7067986388917835
83.8403076396229 0.7064109892377687
83.88164901419866 0.7060080726272657
83.92299038877441 0.7055883776035694
83.96433176335016 0.7051466141704968
84.00567313792591 0.7046929621353233
84.04701451250166 0.7042160980515307
84.08835588707741 0.7037206968493463
84.12969726165316 0.7032027059678944
84.17103863622891 0.702671800846349
84.21238001080467 0.7021191879145606
84.25372138538042 0.7015456859855407
84.29506275995617 0.7009568018509093
84.33640413453192 0.7003466879324627
84.37774550910767 0.6997173146266529
84.41908688368342 0.6990699783399865
84.46042825825917 0.6984034919419773
84.50176963283492 0.6977140890267765
84.54311100741067 0.6970019191496978
84.58445238198642 0.696269421061541
84.62579375656217 0.6955151409014783
84.66713513113793 0.6947444403111729
84.70847650571368 0.6939594280978357
84.74981788028943 0.6931548480009899
84.79115925486518 0.6923245869274701
84.83250062944093 0.6914832600588923
84.87384200401668 0.6906240578625396
84.91518337859243 0.6897484379038098
84.95652475316818 0.6888558449338533
84.99786612774393 0.6879470447209416
85.03920750231968 0.6870230174093099
85.08054887689543 0.6860854622909028
85.12189025147119 0.685133353977657
85.16323162604694 0.6841663762216432
85.20457300062269 0.6831890986102389
85.24591437519844 0.6821992756900266
85.28725574977419 0.6812005531749877
85.32859712434994 0.6801845925115626
85.36993849892569 0.6791606002155973
85.41127987350144 0.67812243789298
85.4526212480772 0.6770752682541432
85.49396262265294 0.6760138836011772
85.5353039972287 0.6749447801093731
85.57664537180445 0.6738731055911249
85.6179867463802 0.6727892953779324
85.65932812095595 0.67170455178699
85.7006694955317 0.6706078751982621
85.74201087010745 0.6695136900410231
85.7833522446832 0.6684127166367951
85.82469361925895 0.6673054897440821
85.8660349938347 0.6661932419643035
85.90737636841045 0.6650748427410581
85.9487177429862 0.6639588135907282
85.99005911756196 0.6628445896527311
86.0314004921377 0.6617263460674092
86.07274186671346 0.660608809415807
86.11408324128921 0.6594930064917698
86.15542461586496 0.6583827640187181
86.19676599044071 0.6572727642381335
86.23810736501646 0.6561653915000839
86.27944873959221 0.6550617490059241
86.32079011416796 0.6539626751447465
86.36213148874371 0.6528663687280472
86.40347286331946 0.6517745896357685
86.44481423789522 0.6506893906320925
86.48615561247097 0.6496074942628849
86.52749698704672 0.64853318711668
86.56883836162247 0.6474683504454886
86.61017973619822 0.6464158438646275
86.65152111077397 0.645368612124251
86.69286248534972 0.6443287965895612
86.73420385992547 0.6432988945874216
86.77554523450122 0.642276426059891
86.81688660907697 0.6412645610278787
86.85822798365272 0.6402612517839015
86.89956935822848 0.6392721977131715
86.94091073280423 0.6382921907370257
86.98225210737998 0.6373280943146317
87.02359348195573 0.6363736478269044
87.06493485653148 0.635432124322557
87.10627623110723 0.6344962218768575
87.14761760568298 0.6335760276871025
87.18895898025873 0.6326619978923826
87.23030035483448 0.6317613079305279
87.27164172941023 0.6308761668808714
87.31298310398599 0.6299991412563696
87.35432447856174 0.6291400156096966
87.39566585313749 0.6282887372084105
87.43700722771324 0.6274468413245992
87.47834860228899 0.6266222857611405
87.51968997686474 0.6258073005866454
87.56103135144049 0.6250068378823599
87.60237272601624 0.6242216639003442
87.64371410059199 0.6234473618724476
87.68505547516774 0.6226841556542348
87.7263968497435 0.6219295981469841
87.76773822431925 0.6211878198295946
87.809079598895 0.6204554547860197
87.85042097347075 0.6197323036878237
87.8917623480465 0.6190202680698081
87.93310372262225 0.6183192292434323
87.974445097198 0.6176240909104795
88.01578647177375 0.6169405277377028
88.0571278463495 0.6162648988154592
88.09846922092525 0.6155958408725746
88.139810595501 0.61494092244881
88.18115197007675 0.6142929694669461
88.2224933446525 0.6136478151983202
88.26383471922826 0.6130088266825777
88.30517609380401 0.6123733624986369
88.34651746837976 0.6117448666683898
88.38785884295551 0.6111243381076507
88.42920021753126 0.6105051835688652
88.47054159210701 0.6098954772085513
88.51188296668276 0.6092834654853108
88.55322434125851 0.6086819252327653
88.59456571583426 0.6080941858847854
88.63590709041002 0.607508130446959
88.67724846498577 0.6069309955902334
88.71858983956152 0.6063515173381573
88.75993121413727 0.6057738533422865
88.80127258871302 0.6052082255372405
88.84261396328877 0.6046361432824029
88.88395533786452 0.6040675230190682
88.92529671244027 0.6035018101752847
88.96663808701602 0.6029343549402867
89.00797946159177 0.6023640874355898
89.04932083616752 0.6017956771900965
89.09066221074328 0.601227348070841
89.13200358531903 0.6006622274877557
89.17334495989478 0.6000963263028365
89.21468633447053 0.599525196701847
89.25602770904628 0.5989488341509225
89.29736908362203 0.5983728021013955
89.33871045819778 0.5977914642067517
89.38005183277353 0.5972074201903664
89.42139320734928 0.596619168745545
89.46273458192503 0.5960263506333824
89.50407595650078 0.5954323108471428
89.54541733107654 0.5948365146733325
89.58675870565229 0.5942306299529131
89.62810008022804 0.5936187091200344
89.66944145480379 0.5930068292297037
89.71078282937954 0.5923837829894752
89.75212420395529 0.5917558019985961
89.79346557853104 0.5911351669509145
89.83480695310679 0.5904983335500846
89.87614832768254 0.5898533422359583
89.9174897022583 0.589204791717247
89.95883107683404 0.5885438268186829
9.012419657513707 0.7244823758443604
9.053761032089458 0.7256839826311852
9.095102406665209 0.7268572394398891
9.13644378124096 0.7280061129928839
9.17778515581671 0.7291254469934659
9.219126530392462 0.730221386996028
9.260467904968213 0.7312925711990336
9.301809279543964 0.7323341752596882
9.343150654119714 0.7333479135052354
9.384492028695465 0.7343396774984497
9.425833403271216 0.7353068214213391
9.467174777846967 0.736243036866275
9.508516152422718 0.7371507990532924
9.54985752699847 0.7380349132818175
9.59119890157422 0.7388956654291476
9.632540276149971 0.7397317058303209
9.673881650725722 0.740544681381593
9.715223025301473 0.7413391498578737
9.756564399877224 0.7421117208014718
9.797905774452975 0.7428563857332331
9.839247149028726 0.7435774253021463
9.880588523604477 0.7442769646240754
9.921929898180228 0.7449518554068757
9.963271272755978 0.7456027636937428
90.0001724514098 0.5878763305135141
90.04151382598555 0.587202448099682
90.0828552005613 0.5865261016879302
90.12419657513705 0.5858416688752713
90.1655379497128 0.585151395284526
90.20687932428855 0.5844536728960783
90.2482206988643 0.5837475867470017
90.28956207344005 0.5830357636343824
90.3309034480158 0.5823173413458171
90.37224482259155 0.581590158288009
90.4135861971673 0.5808527294420259
90.45492757174306 0.5801119685781753
90.4962689463188 0.5793757629393189
90.53761032089456 0.5786272648829466
90.57895169547031 0.5778734033729052
90.62029307004606 0.5771125778575843
90.66163444462181 0.5763429820463871
90.70297581919756 0.5755717501526919
90.74431719377331 0.5747947632163753
90.78565856834906 0.5740115488168461
90.82699994292481 0.5732258542717009
90.86834131750057 0.5724263174768934
90.90968269207632 0.5716243141742847
90.95102406665207 0.5708165745081696
90.99236544122782 0.5700027694167766
91.03370681580357 0.5691900918974165
91.07504819037932 0.5683693458905713
91.11638956495507 0.5675489136136425
91.15773093953082 0.5667251478969582
91.19907231410657 0.5658929951684922
91.24041368868232 0.5650571305636429
91.28175506325807 0.5642248941620913
91.32309643783383 0.563389180854482
91.36443781240958 0.5625459235306226
91.40577918698533 0.5617073512393299
91.44712056156108 0.5608714551484447
91.48846193613683 0.5600345793090774
91.52980331071258 0.5592047723631431
91.57114468528833 0.5583804903228312
91.61248605986408 0.5575575005985153
91.65382743443983 0.5567418946385202
91.69516880901558 0.5559337123805802
91.73651018359134 0.5551290250738944
91.77785155816709 0.5543341206448172
91.81919293274284 0.553545865980347
91.86053430731859 0.5527646356749037
91.90187568189434 0.5519953641714748
91.94321705647009 0.5512329163145839
91.98455843104584 0.5504782723582908
92.02589980562159 0.5497348948730835
92.06724118019734 0.5489987189809175
92.1085825547731 0.548275408580457
92.14992392934884 0.5475634052471257
92.1912653039246 0.5468598247727351
92.23260667850035 0.5461679872393009
92.2739480530761 0.5454833408911137
92.31528942765185 0.5448154539033746
92.3566308022276 0.5441670276956146
92.39797217680335 0.543525083880063
92.4393135513791 0.54290029920849
92.48065492595485 0.5422841703473772
92.5219963005306 0.5416837882879488
92.56333767510635 0.5410975308373787
92.6046790496821 0.5405263893380579
92.64602042425786 0.5399674718408941
92.6873617988336 0.5394206843604729
92.72870317340936 0.5388916921039799
92.77004454798511 0.5383846863620795
92.81138592256086 0.5378856741742731
92.85272729713661 0.5374054181697518
92.89406867171236 0.5369393857897654
92.93541004628811 0.5364922325766435
92.97675142086386 0.536059654498242
93.01809279543961 0.5356363922986532
93.05943417001536 0.5352342233915434
93.10077554459112 0.53484390364941
93.14211691916687 0.5344735400154893
93.18345829374262 0.5341120559447939
93.22479966831837 0.5337676393549583
93.26614104289412 0.5334364498767392
93.30748241746987 0.5331198638628502
93.34882379204562 0.5328215226782723
93.39016516662137 0.5325320762197635
93.43150654119712 0.5322599563454311
93.47284791577287 0.5320046928125409
93.51418929034863 0.5317586314053598
93.55553066492438 0.5315268903060617
93.59687203950013 0.5313028643542997
93.63821341407588 0.531092137722803
93.67955478865163 0.5308915616506756
93.72089616322738 0.5307011985733964
93.76223753780313 0.5305256663126537
93.80357891237888 0.530356282704872
93.84492028695463 0.5301975093310294
93.88626166153038 0.5300462947104684
93.92760303610613 0.5299017400476136
93.96894441068189 0.5297685809396564
94.01028578525764 0.5296444622702293
94.05162715983339 0.5295268746435164
94.09296853440914 0.5294113075807417
94.13430990898489 0.5292999172477711
94.17565128356064 0.5291948138073794
94.21699265813639 0.5290917526232413
94.25833403271214 0.5289916985853976
94.29967540728789 0.5288933163041254
94.34101678186364 0.5287963980582469
94.3823581564394 0.5287040396903583
94.42369953101515 0.5286064268370122
94.4650409055909 0.5285122531459935
94.50638228016665 0.5284071401939394
94.5477236547424 0.5283046352939264
94.58906502931815 0.5282038378271992
94.6304064038939 0.5280956510126406
94.67174777846965 0.5279882324079631
94.7130891530454 0.5278679673703198
94.75443052762115 0.527735987982715
94.7957719021969 0.5276003489650439
94.83711327677266 0.5274587027095475
94.8784546513484 0.527305743602845
94.91979602592416 0.5271454899169569
94.96113740049991 0.5269754065908661
95.00247877507566 0.5267875536806492
95.04382014965141 0.5265910202763159
95.08516152422716 0.5263764923633051
95.12650289880291 0.5261481653561614
95.16784427337866 0.5259054147451011
95.20918564795441 0.5256515385484708
95.25052702253016 0.5253777789691687
95.29186839710592 0.5250895396623324
95.33320977168167 0.5247900842685906
95.37455114625742 0.5244717180715569
95.41589252083317 0.5241298432704689
95.45723389540892 0.523776675511589
95.49857526998467 0.5234012536101827
95.53991664456042 0.5230040937913777
95.58125801913617 0.5225916654392186
95.62259939371192 0.5221567341129583
95.66394076828767 0.5216971765856602
95.70528214286342 0.5212232725406561
95.74662351743918 0.5207226760106086
95.78796489201493 0.5201986344424392
95.82930626659068 0.519646704838079
95.87064764116643 0.5190724763900357
95.91198901574218 0.5184817693651941
95.95333039031793 0.5178653273411853
95.99467176489368 0.5172245188225183
96.03601313946943 0.5165582286179902
96.07735451404518 0.5158702451689375
96.11869588862093 0.5151497851478187
96.16003726319668 0.514404953025667
96.20137863777244 0.5136256448139901
96.24272001234819 0.5128217367926277
96.28406138692394 0.5119948833395459
96.32540276149969 0.511139520923464
96.36674413607544 0.5102565264089873
96.40808551065119 0.5093435951130828
96.44942688522694 0.5084023167366795
96.49076825980269 0.5074293325430056
96.53210963437844 0.506430248894954
96.5734510089542 0.505403216178695
96.61479238352995 0.5043506115241714
96.6561337581057 0.5032674541458733
96.69747513268145 0.5021612952267976
96.7388165072572 0.5010279296114931
96.78015788183295 0.499869785306489
96.8214992564087 0.4986800271393856
96.86284063098445 0.4974642673718962
96.9041820055602 0.496221506944017
96.94552338013595 0.494959832851651
96.9868647547117 0.49366925358813535
97.02820612928745 0.4923554985135254
97.0695475038632 0.49101894198994817
97.11088887843896 0.4896625299666803
97.15223025301471 0.48828427351095666
97.19357162759046 0.48688187875517425
97.23491300216621 0.4854617906812211
97.27625437674196 0.48402235057857457
97.31759575131771 0.48256468435484834
97.35893712589346 0.4810840319164779
97.40027850046921 0.47958750584108545
97.44161987504496 0.478075026466306
97.48296124962071 0.47654433531996576
97.52430262419647 0.4749990872174317
97.56564399877222 0.4734307466715051
97.60698537334797 0.47185472859942784
97.64832674792372 0.4702589917489669
97.68966812249947 0.4686508978522758
97.73100949707522 0.4670327893064154
97.77235087165097 0.46540435425006277
97.81369224622672 0.46376687939079997
97.85503362080247 0.46211463565043076
97.89637499537822 0.46045860778979836
97.93771636995398 0.4587932897045434
97.97905774452973 0.45712754095657876
98.02039911910548 0.45545428720480896
98.06174049368123 0.4537756865137573
98.10308186825698 0.45209910432468603
98.14442324283273 0.45041649166564757
98.18576461740848 0.4487344601636902
98.22710599198423 0.4470509050292078
98.26844736655998 0.44536930572527633
98.30978874113573 0.4436972383698985
98.35113011571148 0.44203172585524586
98.39247149028724 0.44036696106010914
98.43381286486299 0.4387080351431283
98.47515423943874 0.437063873831789
98.51649561401449 0.4354210174494519
98.55783698859024 0.43378978417395475
98.59917836316599 0.4321658187274617
98.64051973774174 0.4305539155815149
98.68186111231749 0.42895571130703564
98.72320248689324 0.4273668953107752
98.764543861469 0.42578913220279224
98.80588523604474 0.42423242356863977
98.8472266106205 0.42268811070628165
98.88856798519625 0.4211690380182213
98.929909359772 0.41966587040122705
98.97125073434775 0.4181828116268917
99.0125921089235 0.4167201374950156
99.05393348349925 0.41528266728288427
99.095274858075 0.41386591442746923
99.13661623265075 0.41246989685964897
99.1779576072265 0.4111053444535004
99.21929898180225 0.4097638400312537
99.260640356378 0.40844267400601403
99.30198173095376 0.40714860028047906
99.3433231055295 0.40588180441078947
99.38466448010526 0.4046437589920168
99.42600585468101 0.40343693797111274
99.46734722925676 0.4022571420933296
99.50868860383251 0.40111410765557043
99.55002997840826 0.3999995870192427
99.59137135298401 0.3989156288493786
99.63271272755976 0.39786738049223347
99.67405410213551 0.3968495676190449
99.71539547671127 0.3958635248503905
99.75673685128702 0.39490985785082305
99.79807822586277 0.393991804268905
99.83941960043852 0.39310671002230113
99.88076097501427 0.3922601834436079
99.92210234959002 0.3914498505021871
99.96344372416577 0.3906681670797891

==> plots/c2hi_part-charge/part-charge_N_21_200.dat <==
0.0 0.9369658818179692
0.041341374575751 0.9369246499635809
0.082682749151502 0.9368010524469009
0.12402412372725301 0.9365950808072525
0.165365498303004 0.9363066051467798
0.206706872878755 0.9359354424135571
0.248048247454506 0.9354813664323429
0.289389622030257 0.9349441112791473
0.33073099660600797 0.9343233470253969
0.37207237118175895 0.933618761620137
0.41341374575750994 0.9328299337034713
0.45475512033326093 0.9319565663860101
0.4960964949090119 0.9309982144329978
0.5374378694847629 0.929954568348371
0.578779244060514 0.9288252075226885
0.620120618636265 0.9276098768371179
0.661461993212016 0.9263084181380489
0.7028033677877671 0.9249205036768093
0.7441447423635181 0.9234462947685742
0.7854861169392692 0.9218856745628182
0.8268274915150202 0.920238567617187
0.8681688660907713 0.9185048130824459
0.9095102406665223 0.9166846849138666
0.9508516152422734 0.9147786475617825
0.9921929898180244 0.912786878873281
1.0335343643937753 0.9107102646293344
1.0748757389695263 0.9085492982681661
1.1162171135452772 0.9063043908438386
1.1575584881210281 0.9039770074594898
1.198899862696779 0.9015684252091694
1.24024123727253 0.8990792899361613
1.281582611848281 0.8965107931479483
1.3229239864240319 0.8938651965782507
1.3642653609997828 0.8911437601090422
1.4056067355755337 0.8883488013856967
1.4469481101512847 0.8854826309295281
1.4882894847270356 0.8825464309504861
1.5296308593027865 0.8795432763831781
1.5709722338785375 0.8764752151207008
1.6123136084542884 0.8733449383534669
1.6536549830300393 0.8701548589090434
1.6949963576057903 0.8669077498970763
1.7363377321815412 0.8636064867342492
1.7776791067572921 0.8602536079055956
1.819020481333043 0.8568535343545132
1.860361855908794 0.8534074334921414
1.901703230484545 0.8499189208454108
1.9430446050602959 0.8463921780816238
1.9843859796360468 0.8428283427143829
10.00461264733173 0.7473950887812918
10.04595402190748 0.7479394587468737
10.087295396483231 0.7484577533634722
10.128636771058982 0.7489483476877395
10.169978145634733 0.7494146053587945
10.211319520210484 0.7498514890984848
10.252660894786235 0.7502622536878274
10.294002269361986 0.7506444532862403
10.335343643937737 0.7510001880330992
10.376685018513488 0.7513260844318229
10.418026393089239 0.751626446211413
10.45936776766499 0.7518956570417776
10.50070914224074 0.7521341509587958
10.542050516816492 0.752342720286829
10.583391891392242 0.752519922156321
10.624733265967993 0.7526650685941796
10.666074640543744 0.7527799906364874
10.707416015119495 0.7528644457132313
10.748757389695246 0.7529117509175343
10.790098764270997 0.7529256400931998
10.831440138846748 0.7529044497919455
10.872781513422499 0.7528465040584742
10.91412288799825 0.75275376551682
10.955464262574 0.7526248185756358
10.996805637149752 0.7524581819282838
100.00478509874152 0.40593472377007234
100.04612647331727 0.40434007682526013
100.08746784789302 0.4027688476694504
100.12880922246877 0.4012187439648829
100.17015059704453 0.3996918095450496
100.21149197162028 0.39819098162548744
100.25283334619603 0.39671707663258987
100.29417472077178 0.3952686141578137
100.33551609534753 0.39384934008573713
100.37685746992328 0.39245665394245055
100.41819884449903 0.3910936411886412
100.45954021907478 0.38975804957597465
100.50088159365053 0.3884542162525823
100.54222296822628 0.38718320535288603
100.58356434280203 0.38594468817276917
100.62490571737779 0.384738929840042
100.66624709195354 0.38356430593395835
100.70758846652929 0.3824252585974824
100.74892984110504 0.38132334090947984
100.79027121568079 0.3802561361033854
100.83161259025654 0.3792254266731489
100.87295396483229 0.37822665936780153
100.91429533940804 0.3772679634711171
100.9556367139838 0.3763411350283308
100.99697808855954 0.37545521734147314
101.0383194631353 0.3746053277639773
101.07966083771105 0.3737926594181791
101.1210022122868 0.37302056141519957
101.16234358686255 0.37228706283680624
101.2036849614383 0.3715902597097738
101.24502633601405 0.3709350512185736
101.2863677105898 0.370318494614145
101.32770908516555 0.36974046059293225
101.3690504597413 0.3692005612708287
101.41039183431705 0.3686997269239841
101.4517332088928 0.36823769206699186
101.49307458346856 0.36781826642910265
101.5344159580443 0.367434038510018
101.57575733262006 0.367085295217324
101.61709870719581 0.3667770812398274
101.65844008177156 0.366507389961617
101.69978145634731 0.36627394775227917
101.74112283092306 0.36607954134331233
101.78246420549881 0.3659231307755372
101.82380558007456 0.3658004040501698
101.86514695465031 0.3657146755724261
101.90648832922606 0.3656635031496474
101.94782970380182 0.3656475170913943
101.98917107837757 0.36566623562637324
102.03051245295332 0.3657232479720223
102.07185382752907 0.3658096997203831
102.11319520210482 0.36593233657362245
102.15453657668057 0.3660841412429337
102.19587795125632 0.366272392223555
102.23721932583207 0.36649242538273585
102.27856070040782 0.3667454390031571
102.31990207498357 0.36702146930087154
102.36124344955932 0.36732872943915706
102.40258482413508 0.36766592679764637
102.44392619871083 0.36802674013190506
102.48526757328658 0.36841619773054707
102.52660894786233 0.3688254188356311
102.56795032243808 0.3692590791534087
102.60929169701383 0.36971552300992666
102.65063307158958 0.3701948871664194
102.69197444616533 0.3706947240932956
102.73331582074108 0.37122156770337944
102.77465719531683 0.3717607734041818
102.81599856989259 0.37232037944361995
102.85733994446834 0.37289763289861283
102.89868131904409 0.37348561489320753
102.94002269361984 0.3740894724090634
102.98136406819559 0.37470967522449083
103.02270544277134 0.37534312059764713
103.06404681734709 0.37599102483491575
103.10538819192284 0.37664970345776916
103.14672956649859 0.3773203747727449
103.18807094107434 0.3779984816398347
103.2294123156501 0.3786899143662245
103.27075369022585 0.3793832821452438
103.3120950648016 0.3800864484180066
103.35343643937735 0.38079627124454873
103.3947778139531 0.38151031709670724
103.43611918852885 0.38222725567043236
103.4774605631046 0.3829473082754279
103.51880193768035 0.3836697857330442
103.5601433122561 0.38439067233148
103.60148468683185 0.38511275487034086
103.6428260614076 0.3858329810279811
103.68416743598335 0.38654909961095474
103.7255088105591 0.38726126170928193
103.76685018513486 0.387969949032714
103.80819155971061 0.3886738960821136
103.84953293428636 0.3893704511238841
103.89087430886211 0.39006212458726236
103.93221568343786 0.3907464989838639
103.97355705801361 0.3914186719959982
104.01489843258936 0.3920792063828158
104.05623980716511 0.3927278650759645
104.09758118174086 0.39336919622262223
104.13892255631661 0.39399672515870976
104.18026393089237 0.3946075884629432
104.22160530546812 0.39520533128982965
104.26294668004387 0.39578691081838774
104.30428805461962 0.3963536749751248
104.34562942919537 0.3969019432147089
104.38697080377112 0.397434951489809
104.42831217834687 0.3979486142411401
104.46965355292262 0.39843967515665146
104.51099492749837 0.39891243196756837
104.55233630207412 0.3993649709451461
104.59367767664988 0.39979526600111265
104.63501905122563 0.4002006952855303
104.67636042580138 0.40058494935389527
104.71770180037713 0.40094330433772
104.75904317495288 0.40128073326835234
104.80038454952863 0.4015911271097193
104.84172592410438 0.4018774691488126
104.88306729868013 0.4021406478596042
104.92440867325588 0.40237512824103566
104.96575004783163 0.40258445401005916
105.00709142240738 0.4027667879213411
105.04843279698314 0.40292294002628215
105.08977417155889 0.403050558561161
105.13111554613464 0.4031538715221696
105.17245692071039 0.4032333044475589
105.21379829528614 0.40328417388698395
105.25513966986189 0.40330920775347634
105.29648104443764 0.40330800259275335
105.33782241901339 0.4032795151274072
105.37916379358914 0.40322710119005456
105.4205051681649 0.4031406831805671
105.46184654274064 0.4030281226917802
105.5031879173164 0.40288847156925583
105.54452929189215 0.4027235478799618
105.5858706664679 0.4025298063877733
105.62721204104365 0.4023082921764032
105.6685534156194 0.4020609545535558
105.70989479019515 0.40178552046364974
105.7512361647709 0.40148401854484955
105.79257753934665 0.4011552406503112
105.8339189139224 0.4007958977761848
105.87526028849815 0.40041117002443305
105.9166016630739 0.4000004970016948
105.95794303764966 0.3995630664234888
105.9992844122254 0.3990986780171586
106.04062578680116 0.3986077071288997
106.08196716137691 0.39808557006838174
106.12330853595266 0.3975390326486512
106.16464991052841 0.3969709491551241
106.20599128510416 0.396378680108114
106.24733265967991 0.3957582491262701
106.28867403425566 0.3951100481658186
106.33001540883141 0.3944385176882818
106.37135678340717 0.393743189322022
106.41269815798292 0.3930238011052031
106.45403953255867 0.392288409754729
106.49538090713442 0.39152332147298485
106.53672228171017 0.3907361965080245
106.57806365628592 0.3899275041160573
106.61940503086167 0.3890989845826592
106.66074640543742 0.38825097472944786
106.70208778001317 0.3873800882367809
106.74342915458892 0.3864913819447246
106.78477052916467 0.3855816949574827
106.82611190374043 0.3846523814796656
106.86745327831618 0.38370138826766054
106.90879465289193 0.382735700806555
106.95013602746768 0.3817511488243927
106.99147740204343 0.3807524535555418
107.03281877661918 0.37973660781380797
107.07416015119493 0.37870270245115134
107.11550152577068 0.37764780827706845
107.15684290034643 0.3765817653421552
107.19818427492218 0.37550337805691925
107.23952564949793 0.37440968099628985
107.28086702407369 0.3733073501504546
107.32220839864944 0.37218982095956826
107.36354977322519 0.37105727964653507
107.40489114780094 0.3699130984360297
107.44623252237669 0.36875940982609934
107.48757389695244 0.3675978884426796
107.52891527152819 0.3664265133520805
107.57025664610394 0.36524567133859187
107.6115980206797 0.364058015328917
107.65293939525544 0.3628578952140261
107.6942807698312 0.36165509857066436
107.73562214440695 0.36044655756636995
107.7769635189827 0.35922995425682275
107.81830489355845 0.35800838780261834
107.8596462681342 0.35678206492721576
107.90098764270995 0.35554885503235795
107.9423290172857 0.3543115720982324
107.98367039186145 0.35306733110520805
108.0250117664372 0.3518219982187563
108.06635314101295 0.35057520359714145
108.1076945155887 0.3493244650560405
108.14903589016446 0.34807182213253063
108.1903772647402 0.3468184408552055
108.23171863931596 0.3455637886917985
108.27306001389171 0.3443100122649824
108.31440138846746 0.34305866419534253
108.35574276304321 0.34180627299651667
108.39708413761896 0.34055662579334234
108.43842551219471 0.33930669147440645
108.47976688677046 0.33805937043966117
108.52110826134621 0.3368178568549942
108.56244963592196 0.3355838204410085
108.60379101049772 0.33435274293173534
108.64513238507347 0.33312725420300526
108.68647375964922 0.33190749539886266
108.72781513422497 0.33069310075599306
108.76915650880072 0.3294837876877317
108.81049788337647 0.3282852461441637
108.85183925795222 0.327091827838436
108.89318063252797 0.3259087222430914
108.93452200710372 0.32473397059263637
108.97586338167947 0.32356948438437194
109.01720475625523 0.32241482230533147
109.05854613083098 0.32127030136974777
109.09988750540673 0.32013431097621886
109.14122887998248 0.31900791305666626
109.18257025455823 0.31789386085612736
109.22391162913398 0.31678856182060683
109.26525300370973 0.3156982636552835
109.30659437828548 0.3146218026337468
109.34793575286123 0.31355509480397264
109.38927712743698 0.3124997339440873
109.43061850201273 0.3114594911647894
109.47195987658849 0.31043038916099136
109.51330125116424 0.3094132449847273
109.55464262573999 0.30840754832572176
109.59598400031574 0.3074128294596037
109.63732537489149 0.306435093302437
109.67866674946724 0.30547407436866275
109.72000812404299 0.3045275530008127
109.76134949861874 0.3035935558291472
109.80269087319449 0.3026771303325504
109.84403224777024 0.3017749055759762
109.885373622346 0.3008873348004408
109.92671499692175 0.3000172826348117
109.9680563714975 0.2991623332395483
11.038147011725503 0.7522496709775822
11.079488386301254 0.7520014811517712
11.120829760877005 0.7517139239625903
11.162171135452756 0.7513855320414211
11.203512510028506 0.751015401274482
11.244853884604257 0.7506022342855193
11.286195259180008 0.7501469414099631
11.32753663375576 0.7496535192370524
11.36887800833151 0.7491115469896038
11.410219382907261 0.7485269541537017
11.451560757483012 0.7478972675085424
11.492902132058763 0.7472227907933615
11.534243506634514 0.7465021170783747
11.575584881210265 0.745734580288132
11.616926255786016 0.7449221725725077
11.658267630361767 0.7440620693403087
11.699609004937518 0.7431574774316378
11.740950379513269 0.7422090194365054
11.78229175408902 0.7412120420774668
11.82363312866477 0.7401704849647021
11.864974503240521 0.7390863964712406
11.906315877816272 0.7379577840989219
11.947657252392023 0.7367859768168057
11.988998626967774 0.7355697013310646
110.00939774607325 0.2983238664580527
110.050739120649 0.2975026570432085
110.09208049522475 0.29669742567155427
110.1334218698005 0.2959115090924847
110.17476324437625 0.2951387712145925
110.216104618952 0.2943858150325391
110.25744599352775 0.2936484470077266
110.2987873681035 0.2929267197706932
110.34012874267925 0.2922217520657897
110.381470117255 0.2915324180131215
110.42281149183076 0.2908626380745242
110.46415286640651 0.29020874522220935
110.50549424098226 0.28957258274264613
110.54683561555801 0.2889570125009044
110.58817699013376 0.2883524094472866
110.62951836470951 0.2877683861784688
110.67085973928526 0.2872054934092218
110.71220111386101 0.2866585647098744
110.75354248843676 0.2861326708136521
110.79488386301252 0.28561848098917464
110.83622523758827 0.28511725746228456
110.87756661216402 0.28463536357990393
110.91890798673977 0.28417331387123873
110.96024936131552 0.28372510431637277
111.00159073589127 0.283299273491339
111.04293211046702 0.2828904834300868
111.08427348504277 0.28249778584850266
111.12561485961852 0.28211946254476494
111.16695623419427 0.28176153794764286
111.20829760877002 0.28141736522988753
111.24963898334578 0.2810925000859612
111.29098035792153 0.2807863597743413
111.33232173249728 0.28049455120195055
111.37366310707303 0.2802191147016244
111.41500448164878 0.2799623666384019
111.45634585622453 0.27972124178355295
111.49768723080028 0.27949696822574993
111.53902860537603 0.27928803999351015
111.58036997995178 0.27909777156435495
111.62171135452753 0.2789284382557606
111.66305272910328 0.27877007352840516
111.70439410367904 0.2786295016387904
111.74573547825479 0.27850819792318504
111.78707685283054 0.27840228400983924
111.82841822740629 0.278312700019433
111.86975960198204 0.27823714262894417
111.91110097655779 0.27817896322386937
111.95244235113354 0.2781328702431562
111.99378372570929 0.2781021439893898
112.03512510028504 0.278088635905179
112.0764664748608 0.278092086430371
112.11780784943655 0.2781091284754324
112.1591492240123 0.2781380988390565
112.20049059858805 0.2781794742820862
112.2418319731638 0.2782389091927615
112.28317334773955 0.27830894081375723
112.3245147223153 0.27839190019376436
112.36585609689105 0.27848822917792315
112.4071974714668 0.27859965531798725
112.44853884604255 0.2787184504134468
112.4898802206183 0.27885120479725817
112.53122159519405 0.2790005509678878
112.5725629697698 0.2791566539103181
112.61390434434556 0.2793287981403027
112.65524571892131 0.2795084695036323
112.69658709349706 0.27969885068733996
112.73792846807281 0.2798995359569565
112.77926984264856 0.2801107658401799
112.82061121722431 0.28033175582061287
112.86195259180006 0.2805668465743567
112.90329396637581 0.28081087362877205
112.94463534095156 0.2810611908628087
112.98597671552731 0.2813208747772729
113.02731809010307 0.28159058313620533
113.06865946467882 0.28187248284287614
113.11000083925457 0.2821614517773809
113.15134221383032 0.28246203947621423
113.19268358840607 0.28277086677572555
113.23402496298182 0.28308605327501263
113.27536633755757 0.28340688437186334
113.31670771213332 0.2837332273900045
113.35804908670907 0.2840694695173419
113.39939046128482 0.28440548441063457
113.44073183586057 0.2847516362014966
113.48207321043633 0.28510190439228855
113.52341458501208 0.28545733560181474
113.56475595958783 0.2858182244615255
113.60609733416358 0.28618637578789546
113.64743870873933 0.2865573015728036
113.68878008331508 0.28693570140601643
113.73012145789083 0.28731492985368695
113.77146283246658 0.2876996091864831
113.81280420704233 0.28808629847548456
113.85414558161808 0.2884766056814443
113.89548695619384 0.28886991131590617
113.93682833076959 0.2892643706295644
113.97816970534534 0.2896626932882906
114.01951107992109 0.290063399722431
114.06085245449684 0.29046673781964993
114.10219382907259 0.29087104621951315
114.14353520364834 0.2912765360928269
114.18487657822409 0.291686057211393
114.22621795279984 0.2920971708520679
114.2675593273756 0.2925079000041914
114.30890070195134 0.29291969249726685
114.3502420765271 0.29333206959059577
114.39158345110285 0.29374457209125654
114.4329248256786 0.29415794684256413
114.47426620025435 0.2945715157649984
114.5156075748301 0.2949895294175437
114.55694894940585 0.2954035354160611
114.5982903239816 0.29581676013323455
114.63963169855735 0.2962291906538238
114.6809730731331 0.29664396354062283
114.72231444770885 0.297056555475534
114.7636558222846 0.29746708236568775
114.80499719686036 0.297875812404662
114.8463385714361 0.2982835105524017
114.88767994601186 0.2986894453975082
114.92902132058761 0.2990940651286595
114.97036269516336 0.29949526541234406
115.01170406973911 0.29989762138032194
115.05304544431486 0.3002972490853371
115.09438681889061 0.3006944814406222
115.13572819346636 0.3010862194032246
115.17706956804211 0.3014758082710798
115.21841094261787 0.30186497492399256
115.25975231719362 0.30224695674194596
115.30109369176937 0.3026251962687038
115.34243506634512 0.3030017330707855
115.38377644092087 0.303371539472346
115.42511781549662 0.3037370143055958
115.46645919007237 0.30410034433985234
115.50780056464812 0.30445643961429625
115.54914193922387 0.3048126988163386
115.59048331379962 0.30516383708800404
115.63182468837537 0.30550925890544584
115.67316606295113 0.30584696100348235
115.71450743752688 0.3061823677615225
115.75584881210263 0.30651252041702837
115.79719018667838 0.30683964984860723
115.83853156125413 0.3071593405560538
115.87987293582988 0.3074725108537038
115.92121431040563 0.3077808282757809
115.96255568498138 0.3080846542169272
116.00389705955713 0.30838419475149015
116.04523843413288 0.3086770628407629
116.08657980870863 0.308966528640906
116.12792118328439 0.3092504316568782
116.16926255786014 0.309527571987013
116.21060393243589 0.3098008891217303
116.25194530701164 0.3100700805670318
116.29328668158739 0.3103343888067233
116.33462805616314 0.31059202849959766
116.37596943073889 0.31084451679052383
116.41731080531464 0.3110893041288078
116.4586521798904 0.31133359636923635
116.49999355446614 0.3115722739398703
116.5413349290419 0.3118041658283942
116.58267630361765 0.31202925866134046
116.6240176781934 0.31225012182116707
116.66535905276915 0.31246611250335943
116.7067004273449 0.31267445592882914
116.74804180192065 0.31287769289638234
116.7893831764964 0.3130775863722684
116.83072455107215 0.31327164032938115
116.8720659256479 0.31345785316214664
116.91340730022365 0.3136424346386843
116.9547486747994 0.3138183578708891
116.99609004937516 0.3139932570678149
117.0374314239509 0.3141588072682118
117.07877279852666 0.3143222580298396
117.12011417310241 0.31447654274937265
117.16145554767816 0.3146308661844113
117.20279692225391 0.31478054294736735
117.24413829682966 0.3149225279869052
117.28547967140541 0.3150617045581301
117.32682104598116 0.3151944950956074
117.36816242055691 0.3153242077644345
117.40950379513266 0.31544736915542226
117.45084516970842 0.31556748794659106
117.49218654428417 0.315688645749228
117.53352791885992 0.3158028803409852
117.57486929343567 0.31591707023477905
117.61621066801142 0.3160283805462884
117.65755204258717 0.3161368431758478
117.69889341716292 0.31624365730095794
117.74023479173867 0.3163456401702194
117.78157616631442 0.31644602784359643
117.82291754089017 0.316543390341041
117.86425891546592 0.3166423991814156
117.90560029004168 0.3167399984729967
117.94694166461743 0.31683535025501297
117.98828303919318 0.3169266257947778
118.02962441376893 0.31701859702108515
118.07096578834468 0.3171115917004413
118.11230716292043 0.3172030424844087
118.15364853749618 0.31729271003206727
118.19498991207193 0.3173821551131406
118.23633128664768 0.31747154268621436
118.27767266122343 0.31756246668557014
118.31901403579919 0.3176548258280041
118.36035541037494 0.3177466135873794
118.40169678495069 0.31784310074779226
118.44303815952644 0.31793728959866646
118.48437953410219 0.3180332720450698
118.52572090867794 0.3181339264992122
118.56706228325369 0.318234894479812
118.60840365782944 0.3183392876235443
118.64974503240519 0.31844443733364614
118.69108640698094 0.3185581865426814
118.7324277815567 0.31867890194112825
118.77376915613245 0.31879895535095615
118.8151105307082 0.31892471099531133
118.85645190528395 0.31905813292148805
118.8977932798597 0.319193886336809
118.93913465443545 0.3193306847131996
118.9804760290112 0.3194748363721738
119.02181740358695 0.3196250678449324
119.0631587781627 0.319786018835696
119.10450015273845 0.319951802152663
119.1458415273142 0.3201243662375969
119.18718290188995 0.3203035664198328
119.2285242764657 0.3204896904447496
119.26986565104146 0.3206832736191366
119.31120702561721 0.3208841064656468
119.35254840019296 0.3210943706402327
119.39388977476871 0.3213103575540925
119.43523114934446 0.32153632397936854
119.47657252392021 0.32177012368609526
119.51791389849596 0.32201204706970155
119.55925527307171 0.3222593080400653
119.60059664764746 0.3225232678190392
119.64193802222321 0.32279315900892525
119.68327939679897 0.3230695987076802
119.72462077137472 0.3233584723466836
119.76596214595047 0.32365757493724745
119.80730352052622 0.3239671075279566
119.84864489510197 0.3242867437804677
119.88998626967772 0.32461849404893894
119.93132764425347 0.3249630296780744
119.97266901882922 0.32531863247304665
12.030340001543525 0.7343156070216491
12.071681376119276 0.733017473973843
12.113022750695027 0.731681791652647
12.154364125270778 0.7302997390424331
12.195705499846529 0.7288823276639853
12.23704687442228 0.7274305517435004
12.27838824899803 0.7259399633161554
12.319729623573782 0.7244148960830525
12.361070998149533 0.722854762997927
12.402412372725284 0.7212631234170428
12.443753747301034 0.7196383823270406
12.485095121876785 0.7179892283632259
12.526436496452536 0.7163124033645587
12.567777871028287 0.7146094092323753
12.609119245604038 0.712878346726814
12.65046062017979 0.711129117073072
12.69180199475554 0.7093521588229321
12.733143369331291 0.7075545442925336
12.774484743907042 0.7057376286172667
12.815826118482793 0.7039134476752701
12.857167493058544 0.7020606816646598
12.898508867634295 0.7001944916305852
12.939850242210046 0.6983207102013473
12.981191616785797 0.696425755203967
120.01401039340497 0.32568889508030263
120.05535176798072 0.32607255272293667
120.09669314255648 0.32646547390439534
120.13803451713223 0.3268763675032549
120.17937589170798 0.32730181151694604
120.22071726628373 0.3277375411985025
120.26205864085948 0.3281894650879548
120.30340001543523 0.32865598026015325
120.34474139001098 0.329138521185632
120.38608276458673 0.32963480528580325
120.42742413916248 0.3301455821060272
120.46876551373823 0.3306707473475016
120.51010688831398 0.33121243663723837
120.55144826288974 0.33177167895790627
120.59278963746549 0.33234527617812015
120.63413101204124 0.33293745034271777
120.67547238661699 0.33354860611563164
120.71681376119274 0.33417323598105386
120.75815513576849 0.3348165643226761
120.79949651034424 0.335478552086575
120.84083788491999 0.3361603899423804
120.88217925949574 0.3368623799032921
120.9235206340715 0.3375782036280395
120.96486200864724 0.3383151096759243
121.006203383223 0.33907341451026657
121.04754475779875 0.3398450434152957
121.0888861323745 0.3406353290272604
121.13022750695025 0.34144727481099973
121.171568881526 0.34227736101551554
121.21291025610175 0.34312686829568856
121.2542516306775 0.3439921900314404
121.29559300525325 0.3448778565387528
121.336934379829 0.3457792673280572
121.37827575440475 0.34670104028030874
121.4196171289805 0.3476391406485362
121.46095850355626 0.34859517289506103
121.502299878132 0.3495704165980387
121.54364125270776 0.35056227827603004
121.58498262728351 0.35157124440420423
121.62632400185926 0.3525933821929108
121.66766537643501 0.3536352743458835
121.70900675101076 0.354694733492728
121.75034812558651 0.3557693939149168
121.79168950016226 0.3568586454500102
121.83303087473801 0.35796442466493766
121.87437224931377 0.35908873387097867
121.91571362388952 0.3602255480767816
121.95705499846527 0.3613778427540165
121.99839637304102 0.36254489927588446
122.03973774761677 0.36372585114196937
122.08107912219252 0.3649217240672961
122.12242049676827 0.3661335844742215
122.16376187134402 0.3673589387947425
122.20510324591977 0.36860017740566475
122.24644462049552 0.36985373330294774
122.28778599507127 0.3711204689190347
122.32912736964703 0.3723997204926621
122.37046874422278 0.3736906185497298
122.41181011879853 0.3749938338272318
122.45315149337428 0.37630715333558873
122.49449286795003 0.37762980161644616
122.53583424252578 0.37896229454569696
122.57717561710153 0.38030385785405396
122.61851699167728 0.38166055393464626
122.65985836625303 0.38302319429255444
122.70119974082878 0.38439381141663237
122.74254111540453 0.3857734227814692
122.78388248998029 0.3871594180913301
122.82522386455604 0.3885519505117244
122.86656523913179 0.3899525653775877
122.90790661370754 0.3913593925582652
122.94924798828329 0.39277323737791703
122.99058936285904 0.3941884853735414
123.03193073743479 0.3956096288570382
123.07327211201054 0.39703267172102863
123.1146134865863 0.39845781094464433
123.15595486116204 0.3998848452535086
123.1972962357378 0.40131295901251723
123.23863761031355 0.40273896473159054
123.2799789848893 0.40416808691236955
123.32132035946505 0.405596635324488
123.3626617340408 0.4070249689473257
123.40400310861655 0.4084495646684406
123.4453444831923 0.40986983612012323
123.48668585776805 0.4112857059472285
123.5280272323438 0.41270117073913126
123.56936860691955 0.4141107320467538
123.6107099814953 0.4155158940753643
123.65205135607106 0.4169115752471516
123.6933927306468 0.41830281631261984
123.73473410522256 0.41968446894807765
123.77607547979831 0.42106152946400954
123.81741685437406 0.42242562470717193
123.85875822894981 0.42378293897831476
123.90009960352556 0.42513238722414637
123.94144097810131 0.42647356711073936
123.98278235267706 0.4278010840906456
124.02412372725281 0.42912342601065606
124.06546510182856 0.43043349910254486
124.10680647640432 0.43173184092377437
124.14814785098007 0.43301716381323047
124.18948922555582 0.43429169449255006
124.23083060013157 0.43555420141879386
124.27217197470732 0.4368065784129027
124.31351334928307 0.438041857444758
124.35485472385882 0.439263950233379
124.39619609843457 0.4404761159184367
124.43753747301032 0.44166796875272873
124.47887884758607 0.4428443156885571
124.52022022216183 0.4440080836957787
124.56156159673758 0.4451526755170518
124.60290297131333 0.44628252757171344
124.64424434588908 0.4474001060497054
124.68558572046483 0.4484926865242268
124.72692709504058 0.449568497104473
124.76826846961633 0.45062713592935844
124.80960984419208 0.45166567051211265
124.85095121876783 0.45268434232781635
124.89229259334358 0.45368429916359165
124.93363396791933 0.45466326145724145
124.97497534249509 0.45562346118862634
13.022532991361548 0.6945221768867045
13.063874365937298 0.6926094519005841
13.10521574051305 0.6906862686322363
13.1465571150888 0.6887645572142571
13.187898489664551 0.6868297398737118
13.229239864240302 0.6848910822286562
13.270581238816053 0.6829476354120733
13.311922613391804 0.6810027605934021
13.353263987967555 0.6790553327309508
13.394605362543306 0.6771100811036522
13.435946737119057 0.6751671525989991
13.477288111694808 0.6732322671627853
13.518629486270559 0.6712999547351259
13.55997086084631 0.6693720828591807
13.60131223542206 0.667459312260304
13.642653609997812 0.6655481463227394
13.683994984573562 0.6636436379089304
13.725336359149313 0.6617548424513477
13.766677733725064 0.659876893197123
13.808019108300815 0.6580129321760062
13.849360482876566 0.6561588527244346
13.890701857452317 0.6543194539125641
13.932043232028068 0.6524926733182753
13.973384606603819 0.6506840037942169
14.01472598117957 0.6489012755345271
14.05606735575532 0.6471268639255794
14.097408730331072 0.6453789458940927
14.138750104906823 0.6436532325859732
14.180091479482574 0.6419368698659885
14.221432854058325 0.6402380972480595
14.262774228634076 0.6385727840322777
14.304115603209826 0.6369202389071326
14.345456977785577 0.6352920974072696
14.386798352361328 0.6336808906825931
14.42813972693708 0.632083508202014
14.46948110151283 0.6305134104090695
14.510822476088581 0.6289723199128346
14.552163850664332 0.6274612456744403
14.593505225240083 0.6259623608854951
14.634846599815834 0.6244978088876879
14.676187974391585 0.6230503144130359
14.717529348967336 0.621637396056859
14.758870723543087 0.6202493349196072
14.800212098118838 0.6188745649849642
14.841553472694589 0.6175326081931661
14.88289484727034 0.6162176277470468
14.92423622184609 0.6149233412330837
14.965577596421841 0.6136506874863429
15.006918970997592 0.6124053585638137
15.048260345573343 0.6111848278318173
15.089601720149094 0.6099981247592208
15.130943094724845 0.6088298355384251
15.172284469300596 0.6076878721345641
15.213625843876347 0.6065756944043375
15.254967218452098 0.605486153579091
15.296308593027849 0.6044218841296559
15.3376499676036 0.6033854697361057
15.37899134217935 0.6023628701801496
15.420332716755102 0.6013677593385132
15.461674091330853 0.6003878840069214
15.503015465906604 0.5994335116432093
15.544356840482354 0.5985119665980697
15.585698215058105 0.5976122336241305
15.627039589633856 0.5967394382767436
15.668380964209607 0.5958828335111139
15.709722338785358 0.5950514184237199
15.751063713361109 0.5942381858281167
15.79240508793686 0.59344073243912
15.833746462512611 0.5926680352766169
15.875087837088362 0.5919045179110295
15.916429211664113 0.5911569008657396
15.957770586239864 0.5904250590560775
15.999111960815615 0.5897299342817732
16.040453335391366 0.5890532832618184
16.081794709967117 0.588390226585695
16.123136084542868 0.5877422487809286
16.16447745911862 0.5871090513518531
16.20581883369437 0.5864878059421692
16.24716020827012 0.585878226149145
16.28850158284587 0.5852700158201881
16.329842957421622 0.5846861324703453
16.371184331997373 0.5841044412988751
16.412525706573124 0.583532730756044
16.453867081148875 0.5829671181573562
16.495208455724626 0.5824214461775926
16.536549830300377 0.5818603085314417
16.577891204876128 0.5813234158493092
16.61923257945188 0.5807883221785027
16.66057395402763 0.5802533243789774
16.70191532860338 0.5797188888399231
16.74325670317913 0.5791890862416444
16.784598077754882 0.5786525752073909
16.825939452330633 0.5781269316379501
16.867280826906384 0.5775971955542718
16.908622201482135 0.5770671052650567
16.949963576057886 0.5765296092034283
16.991304950633637 0.575985564374334
17.032646325209388 0.5754367594879286
17.07398769978514 0.5748798470710226
17.11532907436089 0.5743171927428891
17.15667044893664 0.5737473009183741
17.19801182351239 0.5731535262311142
17.239353198088143 0.5725605464039114
17.280694572663894 0.5719478866983647
17.322035947239645 0.5713304515698496
17.363377321815396 0.570701108780263
17.404718696391146 0.5700527715178598
17.446060070966897 0.569392651051482
17.48740144554265 0.5687162149392835
17.5287428201184 0.5680254287771229
17.57008419469415 0.5673155946787264
17.6114255692699 0.5665947629398655
17.652766943845652 0.5658503558806243
17.694108318421403 0.5650913853019308
17.735449692997154 0.5643201355348443
17.776791067572905 0.5635192687159765
17.818132442148656 0.5627056548859116
17.859473816724407 0.5618761897308847
17.900815191300158 0.5610163455053515
17.94215656587591 0.5601393712651402
17.98349794045166 0.5592370906289432
18.02483931502741 0.5583298910756073
18.06618068960316 0.557403584636733
18.107522064178912 0.5564480911622269
18.148863438754663 0.5554785792562694
18.190204813330414 0.5544915291847555
18.231546187906165 0.5534702752457488
18.272887562481916 0.552441530859698
18.314228937057667 0.5513870661387958
18.355570311633418 0.5503236082689054
18.39691168620917 0.5492319742057797
18.43825306078492 0.5481283848437392
18.47959443536067 0.5470111992186997
18.52093580993642 0.5458725457929385
18.562277184512173 0.5447229091541825
18.603618559087924 0.5435538137786547
18.644959933663674 0.5423667040048515
18.686301308239425 0.5411558404976616
18.727642682815176 0.539933984368638
18.768984057390927 0.5386967150990006
18.810325431966678 0.5374387084901284
18.85166680654243 0.5361768927859768
18.89300818111818 0.5348977390758518
18.93434955569393 0.5335843648158031
18.975690930269682 0.5322777213165704
19.017032304845433 0.530957332377464
19.058373679421184 0.5296175621053294
19.099715053996935 0.5282695993454971
19.141056428572686 0.5269113921115731
19.182397803148437 0.5255358521718688
19.223739177724187 0.5241559731810649
19.26508055229994 0.5227671258531
19.30642192687569 0.5213498329122487
19.34776330145144 0.5199272482961218
19.38910467602719 0.518499004170977
19.430446050602942 0.517070652859178
19.471787425178693 0.5156361599645527
19.513128799754444 0.5141835466182152
19.554470174330195 0.5127288681169248
19.595811548905946 0.5112643796760493
19.637152923481697 0.5097868161990945
19.678494298057448 0.5083028010580761
19.7198356726332 0.5068253888421328
19.76117704720895 0.5053345924166752
19.8025184217847 0.5038460090239276
19.84385979636045 0.5023581378871348
19.885201170936202 0.5008664282449875
19.926542545511953 0.4993680747618225
19.967883920087704 0.49786554342043265
2.025727354211798 0.8392335826414854
2.067068728787549 0.8356082589264983
2.1084101033633 0.8319561905054981
2.1497514779390507 0.8282832564130429
2.1910928525148017 0.824590540238165
2.2324342270905526 0.8208819357383215
2.2737756016663035 0.8171583908561001
2.3151169762420545 0.8134258300995013
2.3564583508178054 0.8096871119588279
2.3977997253935563 0.805945264120393
2.4391410999693073 0.8022034322648995
2.480482474545058 0.7984621069625033
2.521823849120809 0.7947262806268196
2.56316522369656 0.7909997725699787
2.604506598272311 0.7872847041995499
2.645847972848062 0.7835830937103037
2.687189347423813 0.7798964518202531
2.728530721999564 0.7762307663187421
2.7698720965753147 0.772584727725003
2.8112134711510657 0.768963585354246
2.8525548457268166 0.7653691193058476
2.8938962203025675 0.7618039446986531
2.9352375948783185 0.758269718090304
2.9765789694540694 0.7547660404444388
20.009225294663455 0.4963643194097781
20.050566669239206 0.4948461061142056
20.091908043814957 0.49334022875660744
20.133249418390708 0.4918363111538936
20.17459079296646 0.49032638353720764
20.21593216754221 0.488821766180147
20.25727354211796 0.48731792552404096
20.29861491669371 0.48581036656721066
20.339956291269463 0.4842990827318377
20.381297665845214 0.48278914084770036
20.422639040420965 0.4813062374063794
20.463980414996715 0.4798241325679124
20.505321789572466 0.47833651371505514
20.546663164148217 0.47686666455331256
20.58800453872397 0.47539108995749113
20.62934591329972 0.4739360928324823
20.67068728787547 0.4724991423759309
20.71202866245122 0.47106072309918245
20.753370037026972 0.469637702199746
20.794711411602723 0.46823165973995984
20.836052786178474 0.4668448882722287
20.877394160754225 0.46547207004101293
20.918735535329976 0.4641044402938732
20.960076909905727 0.46275535505491283
21.001418284481478 0.4614261205045984
21.04275965905723 0.46013153031853915
21.08410103363298 0.4588522895782383
21.12544240820873 0.45759952862333964
21.16678378278448 0.45637156364775944
21.208125157360232 0.455175944199722
21.249466531935983 0.45400837619493023
21.290807906511734 0.45286383484310416
21.332149281087485 0.451750587046768
21.373490655663236 0.4506728662044064
21.414832030238987 0.4496298125338176
21.456173404814738 0.4486211808626121
21.49751477939049 0.4476497265519286
21.53885615396624 0.44670737675627586
21.58019752854199 0.4458090252648482
21.62153890311774 0.4449477268094413
21.662880277693493 0.44412131070792454
21.704221652269243 0.4433368391603293
21.745563026844994 0.4425874129481966
21.786904401420745 0.4418853396027185
21.828245775996496 0.4412246578882747
21.869587150572247 0.44061186860851587
21.910928525147998 0.44004293037797765
21.95226989972375 0.4395073840621647
21.9936112742995 0.439034377193717
22.03495264887525 0.4386030470659832
22.076294023451002 0.43822338477356343
22.117635398026753 0.4378879153554611
22.158976772602504 0.4375994374421149
22.200318147178255 0.4373566417144641
22.241659521754006 0.4371623375344911
22.283000896329757 0.43701503828485566
22.324342270905507 0.43691896740328656
22.36568364548126 0.436868430226927
22.40702502005701 0.43686373673691775
22.44836639463276 0.43690617246232677
22.48970776920851 0.43699448488828874
22.531049143784262 0.43712555763877914
22.572390518360013 0.4373087101333661
22.613731892935764 0.437530687316655
22.655073267511515 0.43779312723602165
22.696414642087266 0.4381001084148225
22.737756016663017 0.43845305205782337
22.779097391238768 0.43884528356435343
22.82043876581452 0.4392829211830834
22.86178014039027 0.43975479806638085
22.90312151496602 0.4402623239588926
22.94446288954177 0.4408043142571745
22.985804264117522 0.4413857146821605
23.027145638693273 0.4420009573422415
23.068487013269024 0.4426441561962192
23.109828387844775 0.4433231141365414
23.151169762420526 0.44403217480608514
23.192511136996277 0.4447710295117226
23.233852511572028 0.4455351320337232
23.27519388614778 0.44632864124709387
23.31653526072353 0.4471459625063278
23.35787663529928 0.4479839077397266
23.39921800987503 0.44884157146925174
23.440559384450783 0.44972387413400594
23.481900759026534 0.4506282170355955
23.523242133602285 0.45155046924853837
23.564583508178035 0.4524816795068972
23.605924882753786 0.4534318594914967
23.647266257329537 0.4543973275520625
23.68860763190529 0.45537417778852457
23.72994900648104 0.4563579653847086
23.77129038105679 0.45734721455706506
23.81263175563254 0.45834126044354484
23.853973130208292 0.45934813634838917
23.895314504784043 0.46035316344317856
23.936655879359794 0.4613634638944916
23.977997253935545 0.4623706846191274
24.019338628511296 0.46337745382330997
24.060680003087047 0.46438140223875807
24.102021377662798 0.4653785797311454
24.14336275223855 0.46636901746054743
24.1847041268143 0.46735551689898314
24.22604550139005 0.46832930726509414
24.2673868759658 0.46929099166610966
24.308728250541552 0.47024140458563235
24.350069625117303 0.47117258407492985
24.391410999693054 0.4720879675489795
24.432752374268805 0.47298856669006595
24.474093748844556 0.47386665567579894
24.515435123420307 0.47472510744946084
24.556776497996058 0.4755635376667326
24.59811787257181 0.4763795378657147
24.63945924714756 0.4771691268610598
24.68080062172331 0.47793326683869736
24.72214199629906 0.4786717341942046
24.763483370874813 0.47938368425443595
24.804824745450563 0.4800545839667402
24.846166120026314 0.48070692341831545
24.887507494602065 0.48133057216648756
24.928848869177816 0.48192024135777295
24.970190243753567 0.48247345290025073
25.011531618329318 0.4829918660663413
25.05287299290507 0.48347296473741824
25.09421436748082 0.4839215453492103
25.13555574205657 0.4843251230867182
25.176897116632322 0.4846938916436019
25.218238491208073 0.48502611309080224
25.259579865783824 0.4853127552180058
25.300921240359575 0.48556274678143674
25.342262614935326 0.4857715106176606
25.383603989511077 0.4859395424592222
25.424945364086827 0.48606375842251137
25.46628673866258 0.48614765372704094
25.50762811323833 0.48618870760327937
25.54896948781408 0.4861887244944962
25.59031086238983 0.48614646439481146
25.631652236965582 0.4860612274299044
25.672993611541333 0.4859353404427278
25.714334986117084 0.48576534347218686
25.755676360692835 0.48555399191365023
25.797017735268586 0.4852992051120819
25.838359109844337 0.4850002676567424
25.879700484420088 0.48465714957743966
25.92104185899584 0.48426989782896845
25.96238323357159 0.48383652527214527
26.00372460814734 0.4833633962348361
26.04506598272309 0.4828455531380204
26.086407357298842 0.48228669040891053
26.127748731874593 0.4816835390245398
26.169090106450344 0.4810381590802191
26.210431481026095 0.4803538429668459
26.251772855601846 0.47962703132970913
26.293114230177597 0.47885920622073996
26.334455604753348 0.4780526219439696
26.3757969793291 0.4772084345305433
26.41713835390485 0.47632235181659077
26.4584797284806 0.4753986394141196
26.49982110305635 0.4744400591967064
26.541162477632103 0.47344443899319205
26.582503852207854 0.47241519052358233
26.623845226783605 0.4713498304091708
26.665186601359355 0.47025095290785396
26.706527975935106 0.4691244658194581
26.747869350510857 0.46796131280937914
26.78921072508661 0.46676882999293173
26.83055209966236 0.46554228235402023
26.87189347423811 0.46428858914455823
26.91323484881386 0.4630052983638649
26.954576223389612 0.4616938240551884
26.995917597965363 0.4603579979246301
27.037258972541114 0.4589945209545452
27.078600347116865 0.45760498386029785
27.119941721692616 0.45619329408993475
27.161283096268367 0.45475887710218066
27.202624470844118 0.4532990399457828
27.24396584541987 0.4518148894975431
27.28530721999562 0.45031763007523457
27.32664859457137 0.4487930822683711
27.36798996914712 0.44725092739412386
27.409331343722872 0.445688039702075
27.450672718298623 0.4441126504357783
27.492014092874374 0.44251392315586124
27.533355467450125 0.44090278812901734
27.574696842025876 0.4392756704660471
27.616038216601627 0.4376361950873993
27.657379591177378 0.43597585737836053
27.69872096575313 0.43430843738011443
27.74006234032888 0.43262480925176033
27.78140371490463 0.4309392095979576
27.82274508948038 0.42923741772219276
27.864086464056133 0.42752947902901073
27.905427838631883 0.42580640437813416
27.946769213207634 0.424079492379608
27.988110587783385 0.422350031244977
28.029451962359136 0.42060574051951055
28.070793336934887 0.4188641097913144
28.112134711510638 0.41711791829305156
28.15347608608639 0.4153654588044683
28.19481746066214 0.41360947829708944
28.23615883523789 0.4118514921696349
28.277500209813642 0.41009245707533987
28.318841584389393 0.4083405653451664
28.360182958965144 0.40658057297753514
28.401524333540895 0.40482152254679254
28.442865708116646 0.40307151285861975
28.484207082692397 0.4013153271718287
28.525548457268147 0.39956380076156167
28.5668898318439 0.3978175052470574
28.60823120641965 0.3960751403497382
28.6495725809954 0.39434074161325294
28.69091395557115 0.3926120206069372
28.732255330146902 0.39089607816188643
28.773596704722653 0.3891807725852465
28.814938079298404 0.3874774759967508
28.856279453874155 0.38578211736046447
28.897620828449906 0.38409758561429075
28.938962203025657 0.38242121290136605
28.980303577601408 0.38075467984622346
29.02164495217716 0.3790974400240854
29.06298632675291 0.37745150347608675
29.10432770132866 0.3758153889780868
29.14566907590441 0.37418243627033104
29.187010450480162 0.37256974995766595
29.228351825055913 0.37096566549024446
29.269693199631664 0.3693747479902859
29.311034574207415 0.36779620159626547
29.352375948783166 0.36622734725166833
29.393717323358917 0.3646657416639107
29.435058697934668 0.36311654764101203
29.47640007251042 0.3615754949676057
29.51774144708617 0.36004981856761326
29.55908282166192 0.3585422215352795
29.60042419623767 0.35705078819073616
29.641765570813423 0.35556204544459347
29.683106945389174 0.35409113296151484
29.724448319964925 0.3526351421408819
29.765789694540675 0.35119291692444166
29.807131069116426 0.3497645343927992
29.848472443692177 0.34835315888119023
29.88981381826793 0.3469483684024342
29.93115519284368 0.34555823169617095
29.97249656741943 0.3441793717138541
3.0179203440298203 0.7512980422357721
3.0592617186055713 0.7478653443725567
3.100603093181322 0.7444745171964025
3.141944467757073 0.7411233764563093
3.183285842332824 0.7378103729227788
3.224627216908575 0.7345379768698109
3.265968591484326 0.7313107939966634
3.307309966060077 0.7281273547027225
3.348651340635828 0.7249914043683346
3.3899927152115787 0.7219001187801365
3.4313340897873297 0.7188569921304032
3.4726754643630806 0.7158621581732596
3.5140168389388315 0.7129179222486982
3.5553582135145825 0.710023757135604
3.5966995880903334 0.7071792312006558
3.6380409626660843 0.7043874814539246
3.6793823372418353 0.7016463264693394
3.720723711817586 0.6989576712715331
3.762065086393337 0.6963236432923301
3.803406460969088 0.6937423537087682
3.844747835544839 0.6912167571938508
3.88608921012059 0.6887464468231277
3.927430584696341 0.6863299734986509
3.968771959272092 0.6839684530569788
30.01383794199518 0.34281183024342055
30.055179316570932 0.3414589519344599
30.096520691146683 0.34011827901788105
30.137862065722434 0.338780462621357
30.179203440298185 0.33745647161872167
30.220544814873936 0.33614195075452574
30.261886189449687 0.3348457025697803
30.303227564025438 0.333555743725487
30.34456893860119 0.33228242540767294
30.38591031317694 0.33101984139457086
30.42725168775269 0.32976038754947495
30.46859306232844 0.3285128277405587
30.509934436904192 0.32727732241397367
30.551275811479943 0.3260540714017657
30.592617186055694 0.324839907432146
30.633958560631445 0.32363070844301123
30.675299935207196 0.32243000567943914
30.716641309782947 0.321240627259445
30.757982684358698 0.3200558359134944
30.79932405893445 0.3188774255684136
30.8406654335102 0.31770905500647334
30.88200680808595 0.3165473597646824
30.9233481826617 0.31539183728231374
30.964689557237453 0.3142428535703854
31.006030931813203 0.31310313667440165
31.047372306388954 0.3119670370011138
31.088713680964705 0.31083588096318937
31.130055055540456 0.30970916234209334
31.171396430116207 0.3085911703322154
31.212737804691958 0.3074864128328356
31.25407917926771 0.30638263681752387
31.29542055384346 0.30529047683326455
31.33676192841921 0.3041950345867471
31.378103302994962 0.3031151410647319
31.419444677570713 0.30203122463515086
31.460786052146464 0.3009580490816998
31.502127426722215 0.29989361930214326
31.543468801297966 0.2988426016947257
31.584810175873717 0.2977908021912051
31.626151550449467 0.2967474215808204
31.66749292502522 0.29570357995362684
31.70883429960097 0.29466878036566996
31.75017567417672 0.2936412545836948
31.79151704875247 0.29262531526755436
31.832858423328222 0.2916205084002787
31.874199797903973 0.2906225838200561
31.915541172479724 0.28962708442331747
31.956882547055475 0.28864617087550837
31.998223921631226 0.2876738271959157
32.03956529620698 0.2867081806942795
32.08090667078273 0.28575614057960347
32.12224804535848 0.2848121531584957
32.16358941993423 0.28387973779036857
32.204930794509984 0.2829592864021043
32.246272169085735 0.28205063314605827
32.287613543661486 0.2811558267032024
32.32895491823724 0.28027179613306763
32.37029629281299 0.2793998893444456
32.41163766738874 0.2785425128547307
32.45297904196449 0.27769680583984097
32.49432041654024 0.2768681361109927
32.53566179111599 0.27605571023745273
32.57700316569174 0.2752546793015581
32.61834454026749 0.2744723557798619
32.659685914843244 0.27370713135156777
32.701027289418995 0.27295828813144685
32.742368663994746 0.27222571535186496
32.7837100385705 0.27151275390686624
32.82505141314625 0.2708164806575431
32.866392787722 0.27013754027770875
32.90773416229775 0.26948623779197084
32.9490755368735 0.268848750553483
32.99041691144925 0.2682363413913194
33.031758286025 0.26764535024899455
33.073099660600754 0.2670813253896204
33.114441035176505 0.26653848067288083
33.155782409752256 0.26602323276988277
33.19712378432801 0.26553263269606264
33.23846515890376 0.2650701351759939
33.27980653347951 0.26464041335143224
33.32114790805526 0.26423741460574934
33.36248928263101 0.26386719388498553
33.40383065720676 0.2635273215367194
33.44517203178251 0.2632190900712336
33.48651340635826 0.262946164755973
33.527854780934014 0.2627085064727203
33.569196155509765 0.2625053516501687
33.610537530085516 0.2623375112839074
33.65187890466127 0.2622082163874947
33.69322027923702 0.26211618245748375
33.73456165381277 0.26206487483275626
33.77590302838852 0.2620482414545993
33.81724440296427 0.2620757387679939
33.85858577754002 0.2621469951309693
33.89992715211577 0.26226350016060923
33.94126852669152 0.262424292443514
33.982609901267274 0.26262354592511133
34.023951275843025 0.2628742348907018
34.065292650418776 0.2631679432273496
34.10663402499453 0.26350903766253087
34.14797539957028 0.26389468381800335
34.18931677414603 0.2643334585195119
34.23065814872178 0.26481862425828184
34.27199952329753 0.2653528022244996
34.31334089787328 0.26593346728675676
34.35468227244903 0.2665582763361726
34.39602364702478 0.2672277295710715
34.437365021600534 0.2679570977724699
34.478706396176285 0.26873288534699835
34.520047770752036 0.2695521565970053
34.56138914532779 0.2704105227269776
34.60273051990354 0.2713176022102621
34.64407189447929 0.2722836417398422
34.68541326905504 0.2732965448483586
34.72675464363079 0.2743484752565297
34.76809601820654 0.27544072330296804
34.80943739278229 0.27657920255669144
34.850778767358044 0.2777729118185514
34.892120141933795 0.2790050526547924
34.933461516509546 0.2802943900095432
34.9748028910853 0.28162894288404416
35.01614426566105 0.2830094155816775
35.0574856402368 0.2844274253171708
35.09882701481255 0.2858925785166021
35.1401683893883 0.28739725971775243
35.18150976396405 0.28894447481318103
35.2228511385398 0.29052469240102435
35.26419251311555 0.2921436925126823
35.305533887691304 0.29380674468342644
35.346875262267055 0.29549593811157693
35.388216636842806 0.2972207705121869
35.42955801141856 0.29897615059872285
35.47089938599431 0.30076405696982517
35.51224076057006 0.3025792125202635
35.55358213514581 0.3044258949053733
35.59492350972156 0.3062938248840552
35.63626488429731 0.3081857343722598
35.67760625887306 0.3100997832911544
35.71894763344881 0.3120329854273708
35.760289008024564 0.3139833918557093
35.801630382600315 0.3159569684127894
35.842971757176066 0.31794177437826576
35.88431313175182 0.3199412431125362
35.92565450632757 0.32195047119136777
35.96699588090332 0.32396270686835466
36.00833725547907 0.3259890078465889
36.04967863005482 0.3280155502307043
36.09102000463057 0.3300458277310283
36.13236137920632 0.3320699550169428
36.173702753782074 0.3340997325024932
36.215044128357825 0.33612875900367206
36.256385502933576 0.3381491344862289
36.29772687750933 0.3401645894614469
36.33906825208508 0.34216797365756735
36.38040962666083 0.3441613885971968
36.42175100123658 0.3461413215618297
36.46309237581233 0.34810824870743756
36.50443375038808 0.35006244419940935
36.54577512496383 0.3519966850864955
36.58711649953958 0.3539171714428577
36.628457874115334 0.3558159702195478
36.669799248691085 0.3576846754114339
36.711140623266836 0.35952928639745485
36.75248199784259 0.36134944521501905
36.79382337241834 0.3631558581973189
36.83516474699409 0.36493092401016536
36.87650612156984 0.366677719180843
36.91784749614559 0.36839600043709037
36.95918887072134 0.37007165632368416
37.00053024529709 0.37172424407686716
37.04187161987284 0.37334457369936436
37.083212994448594 0.37492426262592926
37.124554369024345 0.37647514552670164
37.165895743600096 0.37798912675104834
37.20723711817585 0.37946514616709803
37.2485784927516 0.38089784896928763
37.28991986732735 0.38229841900345596
37.3312612419031 0.38365436079932824
37.37260261647885 0.384973919045004
37.4139439910546 0.3862487587716668
37.45528536563035 0.38748086136594
37.4966267402061 0.3886645598402195
37.537968114781854 0.38981097396410597
37.579309489357605 0.39090073796714564
37.620650863933356 0.39194988690924587
37.66199223850911 0.3929516209173139
37.70333361308486 0.39390401912411
37.74467498766061 0.39482149988327986
37.78601636223636 0.39567130633943076
37.82735773681211 0.3964839830072054
37.86869911138786 0.39723786973023784
37.91004048596361 0.3979471768824954
37.951381860539364 0.39861012706271937
37.992723235115115 0.3992209227167952
38.034064609690866 0.3997785319130291
38.07540598426662 0.4002857194075216
38.11674735884237 0.4007435015100709
38.15808873341812 0.4011594377202715
38.19943010799387 0.40152320085589566
38.24077148256962 0.4018328588962546
38.28211285714537 0.4020934754429454
38.32345423172112 0.40230387116397054
38.36479560629687 0.4024712808631108
38.406136980872624 0.40259432371513465
38.447478355448375 0.4026640729632158
38.488819730024126 0.4026954459406528
38.53016110459988 0.4026757705099304
38.57150247917563 0.4026145328642963
38.61284385375138 0.4025119782696949
38.65418522832713 0.40235521940417374
38.69552660290288 0.4021554707399034
38.73686797747863 0.40190962598949254
38.77820935205438 0.40162203738271923
38.81955072663013 0.4012883163637046
38.860892101205884 0.4009173256756876
38.902233475781635 0.4004990378671802
38.943574850357386 0.40004521278471544
38.98491622493314 0.39956553004261486
39.02625759950889 0.3990350398796963
39.06759897408464 0.39846096618485494
39.10894034866039 0.39785216885010954
39.15028172323614 0.39720310915150964
39.19162309781189 0.3965140905958911
39.23296447238764 0.39580915202189915
39.274305846963394 0.39506117328257756
39.315647221539145 0.39428080750536065
39.356988596114896 0.39347172526976343
39.39832997069065 0.39264802819807076
39.4396713452664 0.39179073926256675
39.48101271984215 0.39090634829826354
39.5223540944179 0.3899974704437832
39.56369546899365 0.38906684685352105
39.6050368435694 0.38811099624902423
39.64637821814515 0.38713401559894334
39.6877195927209 0.3861343832097958
39.729060967296654 0.38511578952977427
39.770402341872405 0.3840764888451334
39.811743716448156 0.3830235796552732
39.85308509102391 0.38194812275193496
39.89442646559966 0.38086045372240085
39.93576784017541 0.3797536752322228
39.97710921475116 0.378626801991083
4.010113333847843 0.6816613231270239
4.051454708423594 0.6794089144390135
4.092796082999345 0.6772118075482565
4.134137457575096 0.675069639087372
4.175478832150847 0.672986366049673
4.216820206726598 0.6709574447472789
4.258161581302349 0.6689839014941008
4.2995029558781 0.6670646611182254
4.340844330453851 0.6652014329437633
4.382185705029602 0.6633957208704839
4.4235270796053525 0.6616423830208492
4.4648684541811035 0.6599444192777292
4.506209828756854 0.6583017362672949
4.547551203332605 0.6567131343962425
4.588892577908356 0.6551809919365064
4.630233952484107 0.6537026627387957
4.671575327059858 0.6522776975584065
4.712916701635609 0.6509059783817943
4.75425807621136 0.6495862400835357
4.795599450787111 0.6483198494182303
4.836940825362862 0.6471078490160562
4.878282199938613 0.6459426973041864
4.919623574514364 0.6448317020142742
4.960964949090115 0.6437715622844378
40.01845058932691 0.3774934618974708
40.05979196390266 0.3763463899523409
40.10113333847841 0.37518685498131615
40.14247471305416 0.3740249735370028
40.183816087629914 0.3728520491842793
40.225157462205665 0.37166900547432624
40.266498836781416 0.37048358192254205
40.30784021135717 0.3692927135445191
40.34918158593292 0.36810684558263074
40.39052296050867 0.36691646763834623
40.43186433508442 0.3657209721794762
40.47320570966017 0.36452930801872513
40.51454708423592 0.36334805252126495
40.55588845881167 0.36216318182148693
40.59722983338742 0.3609816911017424
40.638571207963174 0.3598051717852407
40.679912582538925 0.3586419980501863
40.721253957114676 0.3574841971221736
40.76259533169043 0.35632930698279236
40.80393670626618 0.355186453903428
40.84527808084193 0.3540427795549515
40.88661945541768 0.3529048289925827
40.92796082999343 0.351789515815264
40.96930220456918 0.350687498618748
41.01064357914493 0.34958176476597597
41.051984953720684 0.3485066271273993
41.093326328296435 0.3474448840914056
41.134667702872186 0.346385777096665
41.17600907744794 0.3453445141273399
41.21735045202369 0.34432193226990315
41.25869182659944 0.3433151952340949
41.30003320117519 0.34233460318301545
41.34137457575094 0.34137812747549073
41.38271595032669 0.3404338855978164
41.42405732490244 0.33950916318450397
41.46539869947819 0.3386192570781125
41.506740074053944 0.3377489440123836
41.548081448629695 0.3369073273256117
41.589422823205446 0.3360945934256261
41.6307641977812 0.33529954265649425
41.67210557235695 0.334531299852189
41.7134469469327 0.33379602380707746
41.75478832150845 0.3330799918164884
41.7961296960842 0.3323840948213289
41.83747107065995 0.33171274879021295
41.8788124452357 0.3310694835249314
41.92015381981145 0.3304561945048089
41.961495194387204 0.32987153139480835
42.002836568962955 0.3292997260477689
42.044177943538706 0.32874952614555825
42.08551931811446 0.32823226671969796
42.12686069269021 0.32775770338407173
42.16820206726596 0.3273061832951072
42.20954344184171 0.32687969084276225
42.25088481641746 0.32648054565241746
42.29222619099321 0.3261096730313792
42.33356756556896 0.32577555853316215
42.374908940144714 0.325463002305743
42.416250314720465 0.32518222418204346
42.457591689296216 0.3249301920471132
42.49893306387197 0.32470178873899297
42.54027443844772 0.32449964920098023
42.58161581302347 0.3243254367694055
42.62295718759922 0.324186126554158
42.66429856217497 0.32408423667696734
42.70563993675072 0.3240064878970059
42.74698131132647 0.32395005588592624
42.78832268590222 0.3239236273639339
42.829664060477974 0.3239206312946713
42.871005435053725 0.32395299383052706
42.912346809629476 0.32400865704476633
42.95368818420523 0.3241025229026611
42.99502955878098 0.32421764269286724
43.03637093335673 0.3243566989002235
43.07771230793248 0.3245300674152827
43.11905368250823 0.3247253058020725
43.16039505708398 0.32493904552423486
43.20173643165973 0.32518785721148086
43.24307780623548 0.32546293216341693
43.284419180811234 0.3257608013072415
43.325760555386985 0.32606218747297566
43.367101929962736 0.32638837441392154
43.40844330453849 0.32674304947784616
43.44978467911424 0.32711517665185436
43.49112605368999 0.3275087711002026
43.53246742826574 0.32791806838537263
43.57380880284149 0.328341338760481
43.61515017741724 0.32878524100558093
43.65649155199299 0.3292531375893779
43.69783292656874 0.32972158917794814
43.739174301144494 0.3302078134357469
43.780515675720245 0.33071136258446976
43.821857050295996 0.3312167094030105
43.86319842487175 0.33174105121165265
43.9045397994475 0.332277742434139
43.94588117402325 0.3328255517279044
43.987222548599 0.333376893542009
44.02856392317475 0.3339440908132405
44.0699052977505 0.3345140700484083
44.11124667232625 0.3350864040463061
44.152588046902004 0.33566615828334
44.193929421477755 0.33626025951901894
44.235270796053506 0.33686024522885405
44.27661217062926 0.3374663998948972
44.31795354520501 0.3380747992119256
44.35929491978076 0.3386900780710246
44.40063629435651 0.3393083383810726
44.44197766893226 0.33992998335684915
44.48331904350801 0.3405587949855023
44.52466041808376 0.34119014390213376
44.56600179265951 0.34181653517483196
44.607343167235264 0.3424433814583687
44.648684541811015 0.3430669478157041
44.690025916386766 0.3436871556647161
44.73136729096252 0.3443085228745131
44.77270866553827 0.34493253548762737
44.81405004011402 0.34554776018247735
44.85539141468977 0.3461589156453774
44.89673278926552 0.3467668242291887
44.93807416384127 0.3473762183246822
44.97941553841702 0.3479706855974728
45.02075691299277 0.34855887974698985
45.062098287568524 0.349142705387475
45.103439662144275 0.34972254471139586
45.144781036720026 0.35030498898439855
45.18612241129578 0.350878411134938
45.22746378587153 0.35144395080453233
45.26880516044728 0.35200904239656916
45.31014653502303 0.35256089399043183
45.35148790959878 0.3531070099676419
45.39282928417453 0.35363912158992294
45.43417065875028 0.354165940410198
45.475512033326034 0.35468809879134966
45.516853407901785 0.35520094567353305
45.558194782477536 0.35571296422554133
45.599536157053286 0.35621013487396835
45.64087753162904 0.35668400036393894
45.68221890620479 0.35716948641066476
45.72356028078054 0.3576454332717327
45.76490165535629 0.3581061015267346
45.80624302993204 0.3585552261253724
45.84758440450779 0.35900942279588005
45.88892577908354 0.3594392746421202
45.930267153659294 0.3598842315720682
45.971608528235045 0.3603040250486944
46.012949902810796 0.36072955320801586
46.05429127738655 0.3611421216948946
46.0956326519623 0.36155459435550097
46.13697402653805 0.36195573301159695
46.1783154011138 0.36236708667042916
46.21965677568955 0.3627736463803461
46.2609981502653 0.3631733919736606
46.30233952484105 0.3635768256031337
46.3436808994168 0.3639766018788966
46.385022273992554 0.36437431992206054
46.426363648568305 0.36476656551106595
46.467705023144056 0.3651586819575472
46.50904639771981 0.36554714976205493
46.55038777229556 0.36594978374762244
46.59172914687131 0.36635786863846564
46.63307052144706 0.3667638243486573
46.67441189602281 0.3671743857152965
46.71575327059856 0.3675723438957945
46.75709464517431 0.36798101392681926
46.79843601975006 0.3683965868592492
46.839777394325814 0.368817736530541
46.881118768901565 0.3692379653921285
46.922460143477316 0.3696604344856232
46.96380151805307 0.37009543296186703
47.00514289262882 0.37053858131137984
47.04648426720457 0.37099256738960573
47.08782564178032 0.37145077133116616
47.12916701635607 0.37192589676908056
47.17050839093182 0.37240923218734634
47.21184976550757 0.3728999843552852
47.253191140083324 0.3734046169951418
47.294532514659075 0.37392681954232915
47.335873889234826 0.37445682117808543
47.37721526381058 0.37499331124470525
47.41855663838633 0.37554705045952336
47.45989801296208 0.3761116024450051
47.50123938753783 0.3766891471317146
47.54258076211358 0.3772729427308532
47.58392213668933 0.37788480954025466
47.62526351126508 0.37850306381512944
47.66660488584083 0.3791278470822931
47.707946260416584 0.3797734011031837
47.749287634992335 0.38043418544334084
47.790629009568086 0.38111549812187406
47.83197038414384 0.3818144897851255
47.87331175871959 0.3825299686921826
47.91465313329534 0.3832549543333516
47.95599450787109 0.383997696442973
47.99733588244684 0.3847578861330126
48.03867725702259 0.3855264066045302
48.08001863159834 0.3863045193154614
48.12136000617409 0.3871074415924918
48.162701380749844 0.3879218395122147
48.204042755325595 0.38874704469861004
48.245384129901346 0.38958643083426736
48.2867255044771 0.39044429323868235
48.32806687905285 0.3913150275765731
48.3694082536286 0.39219538569904533
48.41074962820435 0.3930763995174493
48.4520910027801 0.3939833020232523
48.49343237735585 0.3948969381110641
48.5347737519316 0.3958262688823814
48.576115126507354 0.3967578869217554
48.617456501083105 0.39769479336607755
48.658797875658856 0.3986429377631301
48.700139250234606 0.39959435410582106
48.74148062481036 0.40055610562723765
48.78282199938611 0.4015200409529496
48.82416337396186 0.4025002758797072
48.86550474853761 0.4034820023669132
48.90684612311336 0.4044697342303681
48.94818749768911 0.40545992823904337
48.98952887226486 0.40645279605994367
49.030870246840614 0.40746361116307245
49.072211621416365 0.40847070041398725
49.113552995992116 0.4094841327981004
49.15489437056787 0.4104887409626633
49.19623574514362 0.41149937154194616
49.23757711971937 0.41251209697432945
49.27891849429512 0.4135305239203718
49.32025986887087 0.414555115609496
49.36160124344662 0.41556793905288514
49.40294261802237 0.4165849804047517
49.44428399259812 0.4175914199230693
49.485625367173874 0.4186065204224687
49.526966741749625 0.4196154318678727
49.568308116325376 0.4206228182781637
49.60964949090113 0.42162668137865955
49.65099086547688 0.42263366963102833
49.69233224005263 0.42362738884796425
49.73367361462838 0.4246240468189064
49.77501498920413 0.42561275930947046
49.81635636377988 0.42658679687162054
49.85769773835563 0.4275715775322961
49.89903911293138 0.42854282417536044
49.940380487507134 0.42951052114589294
49.981721862082885 0.4304689947136533
5.002306323665866 0.642763988108513
5.0436476982416165 0.641806381469456
5.0849890728173675 0.640898731314722
5.126330447393118 0.6400412641091281
5.167671821968869 0.6392340019459795
5.20901319654462 0.6384765721483721
5.250354571120371 0.6377665503915796
5.291695945696122 0.6371055667921182
5.333037320271873 0.636491666300387
5.374378694847624 0.6359252791671903
5.415720069423375 0.6354078322183625
5.457061443999126 0.6349372761318077
5.498402818574877 0.6345144040471582
5.539744193150628 0.6341386417233112
5.581085567726379 0.6338106951927086
5.62242694230213 0.6335277776424091
5.6637683168778805 0.6332923039686655
5.7051096914536314 0.6331037117010235
5.746451066029382 0.632961373389274
5.787792440605133 0.6328653374652125
5.829133815180884 0.632814422774178
5.870475189756635 0.6328106557792486
5.911816564332386 0.6328547231053954
5.953157938908137 0.6329447340321699
5.994499313483888 0.633080276579524
50.023063236658636 0.43141304356625726
50.06440461123439 0.4323487785011604
50.10574598581014 0.43327513348653607
50.14708736038589 0.43420365761882096
50.18842873496164 0.43511353654040646
50.22977010953739 0.43601882237376577
50.27111148411314 0.43690549520746835
50.31245285868889 0.43778232250149673
50.353794233264644 0.438641809703882
50.395135607840395 0.4394903398750272
50.436476982416146 0.4403335030078025
50.4778183569919 0.4411658124953186
50.51915973156765 0.44199348472980865
50.5605011061434 0.4427991751066066
50.60184248071915 0.44359751345159754
50.6431838552949 0.4443877654727481
50.68452522987065 0.4451619419449695
50.7258666044464 0.4459211266018023
50.76720797902215 0.44667407103041656
50.808549353597904 0.4474064624496843
50.849890728173655 0.44812844634123883
50.891232102749406 0.44885000837656197
50.93257347732516 0.4495474578985994
50.97391485190091 0.45024013440540034
51.01525622647666 0.45093051265063444
51.05659760105241 0.45160647911534824
51.09793897562816 0.4522717494571473
51.13928035020391 0.45292556627132585
51.18062172477966 0.4535702237988182
51.22196309935541 0.4542198602190102
51.263304473931164 0.4548426598782327
51.304645848506915 0.45547397567814896
51.345987223082666 0.4560824874870142
51.38732859765842 0.45668223666316987
51.42866997223417 0.4572827330630637
51.47001134680992 0.4578695729588733
51.51135272138567 0.45845067515111837
51.55269409596142 0.4590265478950835
51.59403547053717 0.45959697703476393
51.63537684511292 0.46016191159957204
51.676718219688674 0.4607252119831986
51.718059594264425 0.4612897123571942
51.759400968840175 0.46184791799667124
51.800742343415926 0.462405665861436
51.84208371799168 0.4629636311890337
51.88342509256743 0.4635201238280473
51.92476646714318 0.46407670548811586
51.96610784171893 0.4646323707555328
52.00744921629468 0.4651907217952655
52.04879059087043 0.4657570194710484
52.09013196544618 0.46632965466040677
52.131473340021934 0.4669034825946483
52.172814714597685 0.467481391990217
52.214156089173436 0.46805949328476076
52.25549746374919 0.4686285366645649
52.29683883832494 0.46920766313602186
52.33818021290069 0.4697906681156783
52.37952158747644 0.4703726266652609
52.42086296205219 0.4709659978523478
52.46220433662794 0.4715768318663
52.50354571120369 0.47218027886137287
52.54488708577944 0.4727897906218413
52.586228460355194 0.47342411528045836
52.627569834930945 0.47406367740804706
52.668911209506696 0.4747202830391601
52.71025258408245 0.47538333040557784
52.7515939586582 0.47606335236662123
52.79293533323395 0.4767470353347849
52.8342767078097 0.47743369387784446
52.87561808238545 0.47812658432695354
52.9169594569612 0.4788502748236441
52.95830083153695 0.4795754473079683
52.9996422061127 0.4803257982137552
53.040983580688454 0.48108922909106044
53.082324955264205 0.48185587855171835
53.123666329839956 0.48263260059496055
53.16500770441571 0.4834328207662962
53.20634907899146 0.48424482171729377
53.24769045356721 0.48506220057827004
53.28903182814296 0.4859099617282766
53.33037320271871 0.4867671463391938
53.37171457729446 0.48764017033832907
53.41305595187021 0.48853679276567735
53.454397326445964 0.4894429832328954
53.495738701021715 0.4903735878357318
53.537080075597466 0.49131653997547864
53.57842145017322 0.49227986112655153
53.61976282474897 0.4932540920416287
53.66110419932472 0.494253139379591
53.70244557390047 0.495271016439234
53.74378694847622 0.4962996124071209
53.78512832305197 0.4973512747636486
53.82646969762772 0.4984055046932249
53.86781107220347 0.49948639257734473
53.909152446779224 0.5005644022862817
53.950493821354975 0.501663543331703
53.991835195930726 0.502766132569035
54.03317657050648 0.5038883606277484
54.07451794508223 0.5050205190380676
54.11585931965798 0.5061700593346229
54.15720069423373 0.5073286762605256
54.19854206880948 0.5085093379553183
54.23988344338523 0.5097006310674875
54.28122481796098 0.5109005687541018
54.32256619253673 0.5121039675972389
54.363907567112484 0.5133254253087555
54.405248941688235 0.5145532360025813
54.446590316263986 0.5157976566961876
54.48793169083974 0.5170503806527927
54.52927306541549 0.5183172753116203
54.57061443999124 0.5195757052615196
54.61195581456699 0.5208499048337751
54.65329718914274 0.5221278868170718
54.69463856371849 0.5234053365597834
54.73597993829424 0.5246874910874564
54.777321312869994 0.5259707330391813
54.818662687445745 0.5272611792080839
54.860004062021495 0.528551515243191
54.901345436597246 0.5298378240341267
54.942686811173 0.531136495627649
54.98402818574875 0.5324173508587159
55.0253695603245 0.533709120278129
55.06671093490025 0.5349971890980038
55.108052309476 0.5362840505563421
55.14939368405175 0.5375720319216797
55.1907350586275 0.5388500144963536
55.232076433203254 0.5401222912841184
55.273417807779005 0.5413845564051947
55.314759182354756 0.542635976358759
55.35610055693051 0.5438819034326366
55.39744193150626 0.5451024596396274
55.43878330608201 0.5463159342355802
55.48012468065776 0.5475133336939443
55.52146605523351 0.548691580228632
55.56280742980926 0.5498663457425033
55.60414880438501 0.5510201680246337
55.64549017896076 0.5521633012728872
55.686831553536514 0.5532878521802141
55.728172928112265 0.5543969030543068
55.769514302688016 0.5554902811094256
55.81085567726377 0.556569298969428
55.85219705183952 0.5576290223158672
55.89353842641527 0.5586546717142558
55.93487980099102 0.5596617221956613
55.97622117556677 0.5606528329774484
56.01756255014252 0.561620881625774
56.05890392471827 0.5625560454161097
56.10024529929402 0.563473738644869
56.141586673869774 0.5643751037706763
56.182928048445525 0.5652421776437436
56.224269423021276 0.5660883584938624
56.26561079759703 0.5669156937228749
56.30695217217278 0.5677123956937685
56.34829354674853 0.5684908828333668
56.38963492132428 0.5692425963211296
56.43097629590003 0.5699708141633931
56.47231767047578 0.5706680163255257
56.51365904505153 0.5713380919451297
56.555000419627284 0.5719836674176472
56.596341794203035 0.5726003323334535
56.637683168778786 0.573192909335246
56.67902454335454 0.5737566567968105
56.72036591793029 0.5742985865378106
56.76170729250604 0.5748119254850559
56.80304866708179 0.5752932174968104
56.84439004165754 0.5757513526302248
56.88573141623329 0.576186472064987
56.92707279080904 0.5766000547235467
56.96841416538479 0.5769856360335062
57.009755539960544 0.5773471583049002
57.051096914536295 0.5776835382838822
57.092438289112046 0.5779998508417084
57.1337796636878 0.5782904435917872
57.17512103826355 0.5785518573709965
57.2164624128393 0.5787891700335809
57.25780378741505 0.579010394285952
57.2991451619908 0.5792029109249718
57.34048653656655 0.5793804557369651
57.3818279111423 0.5795358521536792
57.42316928571805 0.579680995920993
57.464510660293804 0.5797924065130263
57.505852034869555 0.5799015699656798
57.547193409445306 0.5799823172549564
57.58853478402106 0.5800506013133525
57.62987615859681 0.5800914343592618
57.67121753317256 0.5801203421284843
57.71255890774831 0.5801338451226165
57.75390028232406 0.5801288986905707
57.79524165689981 0.5801102382718185
57.83658303147556 0.580082447371458
57.877924406051314 0.580050079001957
57.919265780627065 0.5799950296152047
57.960607155202815 0.5799303597454104
58.001948529778566 0.5798594760070664
58.04328990435432 0.579786331897875
58.08463127893007 0.5796963593924279
58.12597265350582 0.5796111620048896
58.16731402808157 0.5795212914595014
58.20865540265732 0.5794274094612181
58.24999677723307 0.5793289527800043
58.29133815180882 0.5792329242321053
58.332679526384574 0.5791341211117871
58.374020900960325 0.579030598634382
58.415362275536076 0.5789335408648889
58.45670365011183 0.5788350221772938
58.49804502468758 0.5787380789617338
58.53938639926333 0.5786479224504281
58.58072777383908 0.5785581402440702
58.62206914841483 0.5784673052927358
58.66341052299058 0.5783827685408147
58.70475189756633 0.5783015896238013
58.74609327214208 0.5782290002079489
58.787434646717834 0.5781558767582826
58.828776021293585 0.5780851913726159
58.870117395869336 0.5780247569595972
58.91145877044509 0.5779605740362449
58.95280014502084 0.577909726522866
58.99414151959659 0.577861512058596
59.03548289417234 0.5778328223288843
59.07682426874809 0.577810423781742
59.11816564332384 0.5777934431508245
59.15950701789959 0.5777910511828721
59.20084839247534 0.5778004396990857
59.242189767051094 0.577824317515855
59.283531141626845 0.5778642035574943
59.324872516202596 0.5779194740440484
59.36621389077835 0.5779884535798271
59.4075552653541 0.578077714814939
59.44889663992985 0.5781818256590825
59.4902380145056 0.5782991143617807
59.53157938908135 0.578436117151423
59.5729207636571 0.5785950695031187
59.61426213823285 0.5787734318363542
59.655603512808604 0.5789609457250475
59.696944887384355 0.5791743469352412
59.738286261960106 0.5793991340502453
59.77962763653586 0.579652266084539
59.82096901111161 0.5799245356499151
59.86231038568736 0.5802159074764931
59.90365176026311 0.580522238894499
59.94499313483886 0.5808477155636852
59.98633450941461 0.5811971511941113
6.035840688059639 0.633261851280408
6.07718206263539 0.6334914232820634
6.118523437211141 0.6337694097960113
6.159864811786892 0.6340914116840685
6.201206186362643 0.6344598938115195
6.242547560938394 0.6348740918332084
6.2838889355141445 0.6353360216142889
6.3252303100898954 0.6358434080964066
6.366571684665646 0.6363964900396719
6.407913059241397 0.6369966680969706
6.449254433817148 0.6376434678087008
6.490595808392899 0.6383369306627413
6.53193718296865 0.6390762127990723
6.573278557544401 0.6398600964425445
6.614619932120152 0.6406895778440259
6.655961306695903 0.6415629250835476
6.697302681271654 0.6424812516093334
6.738644055847405 0.6434437116995289
6.779985430423156 0.6444498912324246
6.821326804998907 0.6455000727065687
6.862668179574658 0.6465930785804678
6.9040095541504085 0.6477281573016916
6.9453509287261594 0.6489029251620702
6.98669230330191 0.6501191886179015
60.02767588399036 0.5815690381792502
60.06901725856611 0.58196444340007
60.110358633141864 0.5823755050527516
60.151700007717615 0.5828078759251939
60.193041382293366 0.5832690938539662
60.23438275686912 0.5837516649632892
60.27572413144487 0.5842530264877788
60.31706550602062 0.5847729190593437
60.35840688059637 0.5853187723064189
60.39974825517212 0.5858843919991763
60.44108962974787 0.5864651152402905
60.48243100432362 0.5870656544340627
60.52377237889937 0.5876929614479623
60.565113753475124 0.5883360179720803
60.606455128050875 0.5890040831292843
60.647796502626626 0.5896878834427027
60.68913787720238 0.5903860618860538
60.73047925177813 0.5910975618948678
60.77182062635388 0.5918265302848726
60.81316200092963 0.5925730951169231
60.85450337550538 0.5933394892725122
60.89584475008113 0.5941236883192532
60.93718612465688 0.5949230707089883
60.978527499232634 0.5957420266220292
61.019868873808385 0.5965774222037497
61.061210248384135 0.5974319622253359
61.102551622959886 0.5983039689012486
61.14389299753564 0.5991862133798975
61.18523437211139 0.6000866969190775
61.22657574668714 0.6010014791839148
61.26791712126289 0.601927356216278
61.30925849583864 0.6028617732303716
61.35059987041439 0.6038139186886227
61.39194124499014 0.6047788753664728
61.433282619565894 0.6057515651761818
61.474623994141645 0.606738470364954
61.515965368717396 0.6077378974275587
61.55730674329315 0.6087407541671888
61.5986481178689 0.609755998166674
61.63998949244465 0.6107789886998053
61.6813308670204 0.6118200882443461
61.72267224159615 0.6128680811174858
61.7640136161719 0.6139247207772852
61.80535499074765 0.6149941272307916
61.8466963653234 0.6160670542143798
61.888037739899154 0.6171565061519237
61.929379114474905 0.618245881559042
61.970720489050656 0.619346607279454
62.01206186362641 0.6204552301135227
62.05340323820216 0.621572575867775
62.09474461277791 0.622693400318979
62.13608598735366 0.6238089217803562
62.17742736192941 0.6249312619595788
62.21876873650516 0.626053538585524
62.26011011108091 0.6271849260253731
62.30145148565666 0.6283149528778813
62.342792860232414 0.6294533176011105
62.384134234808165 0.6305881296668776
62.425475609383916 0.631729522525503
62.46681698395967 0.6328725677333669
62.50815835853542 0.6340119511039817
62.54949973311117 0.6351610623792318
62.59084110768692 0.6363079643598497
62.63218248226267 0.637460959564553
62.67352385683842 0.6386090309091492
62.71486523141417 0.6397639080528382
62.756206605989924 0.6409222118131161
62.797547980565675 0.6420860497699112
62.838889355141426 0.6432498245840861
62.88023072971718 0.6444124430171659
62.92157210429293 0.645569834690821
62.96291347886868 0.6467317283284665
63.00425485344443 0.6478955355342642
63.04559622802018 0.6490663093326067
63.08693760259593 0.6502266730894833
63.12827897717168 0.6513893354236235
63.16962035174743 0.6525522622560593
63.210961726323184 0.6537174182147012
63.252303100898935 0.6548816133108026
63.293644475474686 0.6560393154798021
63.33498585005044 0.6571929061106561
63.37632722462619 0.658349175677837
63.41766859920194 0.6595081263526578
63.45900997377769 0.6606647142519086
63.50035134835344 0.6618271348475041
63.54169272292919 0.6629812979863559
63.58303409750494 0.6641341205406104
63.62437547208069 0.6652937014993343
63.665716846656444 0.6664480199750036
63.707058221232195 0.6676023756899263
63.748399595807946 0.6687635793665141
63.7897409703837 0.6699254719779318
63.83108234495945 0.6710924945172172
63.8724237195352 0.6722549248762085
63.91376509411095 0.6734179190941014
63.9551064686867 0.6745775885490576
63.99644784326245 0.67574085102243
64.03778921783821 0.6769049445195335
64.07913059241396 0.6780676847921853
64.12047196698971 0.6792285278112076
64.16181334156546 0.6803939501462608
64.20315471614121 0.6815561136104359
64.24449609071696 0.6827172442776425
64.28583746529272 0.6838788647106924
64.32717883986847 0.6850436755103453
64.36852021444422 0.6862078811275898
64.40986158901997 0.6873702428235356
64.45120296359572 0.6885384172834056
64.49254433817147 0.6897009321545755
64.53388571274722 0.6908616169912016
64.57522708732297 0.6920291523895719
64.61656846189872 0.6931954815429866
64.65790983647447 0.6943544876325056
64.69925121105022 0.6955138489683335
64.74059258562598 0.6966735825203053
64.78193396020173 0.6978307949071665
64.82327533477748 0.6989855100027964
64.86461670935323 0.700150754158543
64.90595808392898 0.7013146568333002
64.94729945850473 0.7024731373715556
64.98864083308048 0.7036359412229167
65.02998220765623 0.7047970726543457
65.07132358223198 0.7059537627581844
65.11266495680773 0.7071130235925598
65.15400633138348 0.7082713645946506
65.19534770595924 0.7094214921987048
65.23668908053499 0.7105694251108705
65.27803045511074 0.7117170842774048
65.31937182968649 0.7128665078854853
65.36071320426224 0.7140096640460944
65.40205457883799 0.715151909013346
65.44339595341374 0.7162904531259496
65.48473732798949 0.7174228325237517
65.52607870256524 0.718552587725165
65.567420077141 0.7196778782329659
65.60876145171675 0.7207982566074315
65.6501028262925 0.7219131978848865
65.69144420086825 0.723019913144793
65.732785575444 0.7241240345266952
65.77412695001975 0.7252163404977097
65.8154683245955 0.7263026430616347
65.85680969917125 0.7273780858363217
65.898151073747 0.7284514223071445
65.93949244832275 0.7295130662257165
65.9808338228985 0.7305642735122785
66.02217519747425 0.7316091501348665
66.06351657205 0.7326471876138059
66.10485794662576 0.7336739192708405
66.14619932120151 0.7346828110700971
66.18754069577726 0.7356864626518946
66.22888207035301 0.7366698521409845
66.27022344492876 0.7376476653771017
66.31156481950451 0.7386036732113486
66.35290619408026 0.7395489154064102
66.39424756865601 0.7404847760117922
66.43558894323176 0.7414069960115803
66.47693031780751 0.7423048806616608
66.51827169238327 0.7431859423737414
66.55961306695902 0.7440517965553686
66.60095444153477 0.7449025741600693
66.64229581611052 0.7457363167852618
66.68363719068627 0.7465454454028356
66.72497856526202 0.7473357710380747
66.76631993983777 0.7481134326158264
66.80766131441352 0.7488745716942065
66.84900268898927 0.749613919328367
66.89034406356502 0.7503348057455214
66.93168543814078 0.7510373782323492
66.97302681271653 0.751718698557504
67.01436818729228 0.7523796938723696
67.05570956186803 0.7530227153903688
67.09705093644378 0.7536385049395197
67.13839231101953 0.7542421731278568
67.17973368559528 0.7548235654975372
67.22107506017103 0.7553781527650574
67.26241643474678 0.7559115782647261
67.30375780932253 0.7564234469192227
67.34509918389828 0.7569118784318237
67.38644055847404 0.7573783375941142
67.42778193304979 0.7578227537659576
67.46912330762554 0.7582409111606525
67.51046468220129 0.7586352276599904
67.55180605677704 0.7590028706183898
67.59314743135279 0.7593532832377137
67.63448880592854 0.7596791765429025
67.67583018050429 0.759973617854909
67.71717155508004 0.7602441081850896
67.7585129296558 0.7604925622786078
67.79985430423154 0.7607134772192943
67.8411956788073 0.7609116673980401
67.88253705338305 0.7610878406622623
67.9238784279588 0.7612338804995901
67.96521980253455 0.7613663336446006
68.0065611771103 0.7614696255270665
68.04790255168605 0.7615512587357204
68.0892439262618 0.7616164572769182
68.13058530083755 0.7616558065548192
68.1719266754133 0.7616766350419423
68.21326804998905 0.7616730821915407
68.2546094245648 0.7616512307409334
68.29595079914056 0.7616097299192511
68.3372921737163 0.7615449140128419
68.37863354829206 0.7614576701904077
68.41997492286781 0.7613530085414515
68.46131629744356 0.7612200678033183
68.50265767201931 0.7610687442134216
68.54399904659506 0.7609063871477898
68.58534042117081 0.7607248279452963
68.62668179574656 0.7605266472962371
68.66802317032231 0.7603075223738522
68.70936454489807 0.7600720063219175
68.75070591947382 0.7598184303759535
68.79204729404957 0.7595482443459588
68.83338866862532 0.7592620445008462
68.87473004320107 0.7589545561094614
68.91607141777682 0.758632817472445
68.95741279235257 0.7582864186996479
68.99875416692832 0.7579263218426788
69.04009554150407 0.757554914311658
69.08143691607982 0.757171710737843
69.12277829065557 0.7567666927922367
69.16411966523133 0.7563607261510799
69.20546103980708 0.7559406712235268
69.24680241438283 0.7555097815737656
69.28814378895858 0.7550699776749719
69.32948516353433 0.7546249201947232
69.37082653811008 0.754169469960825
69.41216791268583 0.7537031878687926
69.45350928726158 0.7532261776485751
69.49485066183733 0.7527415743981315
69.53619203641308 0.7522576716054661
69.57753341098883 0.7517657910788631
69.61887478556459 0.7512761747492868
69.66021616014034 0.7507794608544612
69.70155753471609 0.750279433881579
69.74289890929184 0.7497751825308111
69.78424028386759 0.7492794396296093
69.82558165844334 0.7487765363129694
69.86692303301909 0.7482731337549563
69.90826440759484 0.7477646034198107
69.9496057821706 0.7472620329029316
69.99094715674634 0.746761838586085
7.028033677877661 0.6513762346172529
7.069375052453412 0.6526704488901905
7.110716427029163 0.6540024099838387
7.152057801604914 0.6553689338239354
7.193399176180665 0.656771693836343
7.234740550756416 0.6582066224126704
7.276081925332167 0.6596740121475824
7.317423299907918 0.6611705063777431
7.358764674483669 0.6626963102931112
7.40010604905942 0.664249220491314
7.441447423635171 0.6658297376781609
7.482788798210922 0.6674315642248705
7.5241301727866725 0.6690547838486904
7.565471547362423 0.6706990575199865
7.606812921938174 0.6723615300865685
7.648154296513925 0.6740396740137384
7.689495671089676 0.6757317879781105
7.730837045665427 0.6774361122890797
7.772178420241178 0.6791480820311465
7.813519794816929 0.6808707813705294
7.85486116939268 0.6825997682924357
7.896202543968431 0.6843315909252605
7.937543918544182 0.6860651826838423
7.978885293119933 0.6877994205629476
70.0322885313221 0.7462632722107885
70.07362990589785 0.7457644461860025
70.1149712804736 0.7452691552592148
70.15631265504935 0.7447704486633513
70.1976540296251 0.7442784256650535
70.23899540420085 0.7437872036722877
70.2803367787766 0.7432989658342779
70.32167815335235 0.7428156841444237
70.3630195279281 0.742338304214913
70.40436090250385 0.7418744954038887
70.4457022770796 0.7414134542716964
70.48704365165536 0.7409580040454782
70.5283850262311 0.7405132740632876
70.56972640080686 0.7400725653506153
70.61106777538261 0.7396418783914349
70.65240914995836 0.7392201354894875
70.69375052453411 0.7388056907519905
70.73509189910986 0.7384039307261597
70.77643327368561 0.7380134718375598
70.81777464826136 0.7376331908082516
70.85911602283711 0.7372618930353799
70.90045739741286 0.7369046158102553
70.94179877198862 0.7365577774088419
70.98314014656437 0.7362218019447715
71.02448152114012 0.7358976765063107
71.06582289571587 0.73558536301007
71.10716427029162 0.7352862504382943
71.14850564486737 0.7350005001488102
71.18984701944312 0.7347278338535355
71.23118839401887 0.7344652950892294
71.27252976859462 0.7342120237026759
71.31387114317037 0.7339711288532401
71.35521251774612 0.7337438020604222
71.39655389232188 0.7335297453605434
71.43789526689763 0.7333319830585964
71.47923664147338 0.7331455913365778
71.52057801604913 0.7329747137529874
71.56191939062488 0.732815207504363
71.60326076520063 0.7326683004978544
71.64460213977638 0.7325362587392683
71.68594351435213 0.732418325059399
71.72728488892788 0.7323168196543364
71.76862626350363 0.7322260940031491
71.80996763807939 0.7321493653082234
71.85130901265514 0.7320863051218887
71.89265038723089 0.7320372556109077
71.93399176180664 0.7320015676883189
71.97533313638239 0.7319732724533892
72.01667451095814 0.7319589293292327
72.05801588553389 0.731958192346943
72.09935726010964 0.7319691698495732
72.14069863468539 0.7319918433117022
72.18204000926114 0.7320289539559188
72.2233813838369 0.7320798583848109
72.26472275841265 0.7321375943625217
72.3060641329884 0.7322091414156646
72.34740550756415 0.7322914116528483
72.3887468821399 0.73238436839361
72.43008825671565 0.7324911175566309
72.4714296312914 0.7326141557950661
72.51277100586715 0.7327462764155006
72.5541123804429 0.732888403213233
72.59545375501865 0.7330421651131074
72.6367951295944 0.7332118106193339
72.67813650417015 0.7333903749413491
72.7194778787459 0.733580113748983
72.76081925332166 0.7337823921415312
72.80216062789741 0.7339975066759481
72.84350200247316 0.7342225959074078
72.88484337704891 0.7344593690660794
72.92618475162466 0.734703326276378
72.96752612620041 0.7349584573018086
73.00886750077616 0.7352262974808776
73.05020887535191 0.7355005412823113
73.09155024992766 0.735786114616927
73.13289162450342 0.7360832007459555
73.17423299907917 0.7363881248979728
73.21557437365492 0.7367032703660666
73.25691574823067 0.7370261991448461
73.29825712280642 0.7373596485860201
73.33959849738217 0.7377035804311951
73.38093987195792 0.7380551395976309
73.42228124653367 0.7384147462581365
73.46362262110942 0.7387841713787997
73.50496399568517 0.7391637062049592
73.54630537026092 0.7395551378952251
73.58764674483668 0.739950201446522
73.62898811941243 0.740359404189808
73.67032949398818 0.7407736513901857
73.71167086856393 0.7411952453530625
73.75301224313968 0.7416238975852757
73.79435361771543 0.7420630834887953
73.83569499229118 0.7425079360478188
73.87703636686693 0.7429600147010187
73.91837774144268 0.7434244429743256
73.95971911601843 0.7438927957781073
74.00106049059418 0.7443740657486377
74.04240186516994 0.7448612294089605
74.08374323974569 0.7453553185622968
74.12508461432144 0.7458624030632869
74.16642598889719 0.7463697620274302
74.20776736347294 0.7468870405784909
74.24910873804869 0.7474142536124797
74.29045011262444 0.7479480773567763
74.33179148720019 0.7484908445262097
74.37313286177594 0.7490401637721154
74.4144742363517 0.7495990751772951
74.45581561092744 0.750169445424229
74.4971569855032 0.7507475995823426
74.53849836007895 0.7513348653382792
74.5798397346547 0.7519257165774514
74.62118110923045 0.7525269021150286
74.6625224838062 0.7531305512441666
74.70386385838195 0.7537425170824299
74.7452052329577 0.7543621167432434
74.78654660753345 0.7549816020271282
74.8278879821092 0.7556096882911274
74.86922935668495 0.7562409791969142
74.9105707312607 0.7568776517147909
74.95191210583646 0.7575167105055645
74.9932534804122 0.7581609979997648
75.03459485498796 0.7588097101578195
75.07593622956371 0.759463471471318
75.11727760413946 0.7601170129584474
75.15861897871521 0.7607738500196324
75.19996035329096 0.7614336514565586
75.24130172786671 0.76209401868335
75.28264310244246 0.7627572111851907
75.32398447701821 0.763425331983023
75.36532585159397 0.7640950410076286
75.40666722616972 0.7647630227200619
75.44800860074547 0.765431973421308
75.48934997532122 0.7660989242026931
75.53069134989697 0.7667642566051112
75.57203272447272 0.7674325220472629
75.61337409904847 0.7680976666726117
75.65471547362422 0.7687612804485098
75.69605684819997 0.7694200235375512
75.73739822277572 0.7700776488544069
75.77873959735147 0.7707336361773476
75.82008097192723 0.7713890699842283
75.86142234650298 0.7720393859120009
75.90276372107873 0.7726837261862677
75.94410509565448 0.773327085671002
75.98544647023023 0.773962758078823
76.02678784480598 0.7745931372476189
76.06812921938173 0.7752187171231331
76.10947059395748 0.7758393161839491
76.15081196853323 0.7764539434881347
76.19215334310898 0.7770573033008749
76.23349471768474 0.7776561258533706
76.27483609226049 0.7782471492199998
76.31617746683624 0.7788314527923119
76.35751884141199 0.7794059960493911
76.39886021598774 0.7799733928123002
76.44020159056349 0.7805280715660963
76.48154296513924 0.7810755487465788
76.52288433971499 0.7816152427046806
76.56422571429074 0.782145166366174
76.6055670888665 0.7826629197448894
76.64690846344224 0.783171258662257
76.688249838018 0.7836705200045975
76.72959121259375 0.7841593061448482
76.7709325871695 0.7846359540434944
76.81227396174525 0.7850996330056771
76.853615336321 0.7855491577413471
76.89495671089675 0.7859868134524906
76.9362980854725 0.7864151130061406
76.97763946004825 0.7868292277231769
77.018980834624 0.7872278680492405
77.06032220919975 0.7876109458935003
77.1016635837755 0.7879817120984384
77.14300495835126 0.7883381527794426
77.184346332927 0.7886790478505754
77.22568770750276 0.7890057130804266
77.26702908207851 0.7893166057443409
77.30837045665426 0.7896135962675757
77.34971183123001 0.7898926088508574
77.39105320580576 0.7901542290943275
77.43239458038151 0.7903985448133857
77.47373595495726 0.7906273480228712
77.51507732953301 0.7908395625906266
77.55641870410876 0.7910339728830562
77.59776007868452 0.7912092242620208
77.63910145326027 0.7913664976861208
77.68044282783602 0.7915092286813871
77.72178420241177 0.7916292451220279
77.76312557698752 0.791728685661119
77.80446695156327 0.7918098971012677
77.84580832613902 0.7918725436604965
77.88714970071477 0.7919139123771108
77.92849107529052 0.7919332297638161
77.96983244986627 0.7919344480894587
78.01117382444203 0.7919124215485466
78.05251519901778 0.7918703590407984
78.09385657359353 0.7918053798167091
78.13519794816928 0.7917213580891553
78.17653932274503 0.7916173232600592
78.21788069732078 0.7914934671434072
78.25922207189653 0.7913492088876839
78.30056344647228 0.7911822575830487
78.34190482104803 0.7909947995122918
78.38324619562378 0.7907885952119159
78.42458757019953 0.7905627440296856
78.46592894477529 0.7903157840974138
78.50727031935104 0.7900467909850074
78.54861169392679 0.7897566498169697
78.58995306850254 0.7894489396392138
78.63129444307829 0.789118697698428
78.67263581765404 0.7887679390082032
78.71397719222979 0.7883976929629087
78.75531856680554 0.7880029932644217
78.7966599413813 0.7875837879253228
78.83800131595704 0.7871459445361487
78.8793426905328 0.7866864079857226
78.92068406510855 0.7862051345845917
78.9620254396843 0.7857042349041926
79.00336681426005 0.785181109594086
79.0447081888358 0.7846369380668512
79.08604956341155 0.7840737569379446
79.1273909379873 0.7834897096269043
79.16873231256305 0.7828837632482142
79.2100736871388 0.7822600535663002
79.25141506171455 0.781613195328827
79.2927564362903 0.7809468760426187
79.33409781086606 0.7802619017110882
79.3754391854418 0.7795569711381813
79.41678056001756 0.7788274336944249
79.45812193459331 0.7780851427738931
79.49946330916906 0.7773196269552699
79.54080468374481 0.7765393493100462
79.58214605832056 0.7757383107593422
79.62348743289631 0.7749207803320362
79.66482880747206 0.7740844895032144
79.70617018204781 0.77323240296372
79.74751155662356 0.772362836829307
79.78885293119932 0.7714745683348111
79.83019430577507 0.7705737513522053
79.87153568035082 0.7696572230938024
79.91287705492657 0.7687271399915365
79.95421842950232 0.7677803189580729
79.99555980407807 0.7668204861469377
8.020226667695685 0.6895293645295659
8.061568042271436 0.6912516119725052
8.102909416847186 0.692971485090142
8.144250791422937 0.6946815982824414
8.185592165998688 0.6963830320170201
8.22693354057444 0.6980706384680904
8.26827491515019 0.6997473403794515
8.309616289725941 0.7014101487164941
8.350957664301692 0.7030542668926655
8.392299038877443 0.704680664187983
8.433640413453194 0.7062860513999977
8.474981788028945 0.7078729735075548
8.516323162604696 0.7094364017669168
8.557664537180447 0.7109761257313658
8.599005911756198 0.7124917934576686
8.640347286331949 0.7139826525742686
8.6816886609077 0.7154511902303522
8.72303003548345 0.7168897981391318
8.764371410059201 0.7183033617770473
8.805712784634952 0.7196888771978066
8.847054159210703 0.7210460929717603
8.888395533786454 0.7223743863054042
8.929736908362205 0.723675036107038
8.971078282937956 0.7249433542607996
80.03690117865382 0.7658506543920935
80.07824255322957 0.764870114908075
80.11958392780532 0.7638773441183363
80.16092530238107 0.7628756177897696
80.20226667695682 0.7618630992127592
80.24360805153258 0.7608412111952436
80.28494942610833 0.7598118857330852
80.32629080068408 0.7587757148984036
80.36763217525983 0.7577307886916825
80.40897354983558 0.7566826659019583
80.45031492441133 0.7556265936323996
80.49165629898708 0.7545677928277258
80.53299767356283 0.7535035128524115
80.57433904813858 0.7524396938587853
80.61568042271433 0.7513707055878609
80.65702179729008 0.7503019558785942
80.69836317186584 0.7492337571532336
80.73970454644159 0.7481649429518857
80.78104592101734 0.7470999821917239
80.82238729559309 0.7460336555033455
80.86372867016884 0.7449728440039668
80.90507004474459 0.74391300300387
80.94641141932034 0.7428573360099673
80.98775279389609 0.7418062244673322
81.02909416847184 0.7407625912833756
81.0704355430476 0.7397256252041198
81.11177691762335 0.7386951187869042
81.1531182921991 0.7376751192741029
81.19445966677485 0.7366645952034154
81.2358010413506 0.7356654241024309
81.27714241592635 0.7346758074970416
81.3184837905021 0.7336986275975955
81.35982516507785 0.732734159470977
81.4011665396536 0.7317819659082921
81.44250791422935 0.7308428945120231
81.4838492888051 0.7299171522524273
81.52519066338085 0.7290069246872657
81.5665320379566 0.7281158559867726
81.60787341253236 0.7272378703407448
81.64921478710811 0.7263781957168871
81.69055616168386 0.7255395153153398
81.73189753625961 0.7247182614196553
81.77323891083536 0.7239141325257514
81.81458028541111 0.7231269969051416
81.85592165998686 0.7223564381478509
81.89726303456261 0.7216052386040936
81.93860440913836 0.7208750754267594
81.97994578371411 0.720164767882009
82.02128715828987 0.7194773696034955
82.06262853286562 0.7188100419918572
82.10396990744137 0.7181638991946679
82.14531128201712 0.7175386601514337
82.18665265659287 0.7169324368108639
82.22799403116862 0.7163484030181756
82.26933540574437 0.7157883241012364
82.31067678032012 0.7152483955564684
82.35201815489587 0.714729861604706
82.39335952947162 0.7142315288011041
82.43470090404738 0.7137568604096617
82.47604227862313 0.7133019806421773
82.51738365319888 0.712865138253368
82.55872502777463 0.7124486787857296
82.60006640235038 0.7120544415610354
82.64140777692613 0.7116780396694222
82.68274915150188 0.7113238781955495
82.72409052607763 0.7109885781908405
82.76543190065338 0.710673518489809
82.80677327522913 0.7103741603263881
82.84811464980488 0.7100892034327568
82.88945602438064 0.7098244646611769
82.93079739895639 0.7095776056091918
82.97213877353214 0.7093495887044647
83.01348014810789 0.7091378777527684
83.05482152268364 0.7089366415547865
83.09616289725939 0.7087508357657207
83.13750427183514 0.7085822570257705
83.17884564641089 0.7084260607385819
83.22018702098664 0.708283488399001
83.2615283955624 0.7081548516938104
83.30286977013814 0.7080368026715963
83.3442111447139 0.7079279629720643
83.38555251928965 0.7078304180298292
83.4268938938654 0.7077409860689787
83.46823526844115 0.7076602594100521
83.5095766430169 0.707588137590689
83.55091801759265 0.7075240654713054
83.5922593921684 0.7074679839437071
83.63360076674415 0.7074180997070938
83.6749421413199 0.7073678167781225
83.71628351589565 0.7073263860347024
83.7576248904714 0.7072854518578704
83.79896626504716 0.7072489254991972
83.8403076396229 0.7072121054638313
83.88164901419866 0.7071766559647736
83.92299038877441 0.7071427658276083
83.96433176335016 0.7071113779359955
84.00567313792591 0.7070786841168887
84.04701451250166 0.7070446144108962
84.08835588707741 0.7070085226139725
84.12969726165316 0.7069680649693588
84.17103863622891 0.7069237610298359
84.21238001080467 0.7068748541358282
84.25372138538042 0.7068217735283912
84.29506275995617 0.7067621096628351
84.33640413453192 0.7066931593142406
84.37774550910767 0.7066152494960759
84.41908688368342 0.7065302146841566
84.46042825825917 0.706432631169781
84.50176963283492 0.7063267562433894
84.54311100741067 0.7062098388598783
84.58445238198642 0.7060782047230305
84.62579375656217 0.7059357406850737
84.66713513113793 0.7057791678312133
84.70847650571368 0.7056068396723935
84.74981788028943 0.705422044515114
84.79115925486518 0.7052205900669575
84.83250062944093 0.7049996851263067
84.87384200401668 0.7047665989703704
84.91518337859243 0.7045137667652783
84.95652475316818 0.7042452317672308
84.99786612774393 0.703960792459565
85.03920750231968 0.7036577174101992
85.08054887689543 0.7033377729333615
85.12189025147119 0.7030025093848292
85.16323162604694 0.7026470335596584
85.20457300062269 0.7022706956335792
85.24591437519844 0.7018735579368154
85.28725574977419 0.701460728282059
85.32859712434994 0.7010272389289973
85.36993849892569 0.7005729352605331
85.41127987350144 0.7001002367766901
85.4526212480772 0.6996064867295241
85.49396262265294 0.6990917043550946
85.5353039972287 0.6985580278061883
85.57664537180445 0.6980064348810724
85.6179867463802 0.697434556262673
85.65932812095595 0.6968412148787098
85.7006694955317 0.6962306525360286
85.74201087010745 0.6955984554383411
85.7833522446832 0.6949465580392051
85.82469361925895 0.6942773184381994
85.8660349938347 0.6935847529099071
85.90737636841045 0.6928718517257302
85.9487177429862 0.6921411624185808
85.99005911756196 0.6913921061230581
86.0314004921377 0.6906243075393066
86.07274186671346 0.6898382540272927
86.11408324128921 0.6890346889859341
86.15542461586496 0.688211954342331
86.19676599044071 0.6873756017370267
86.23810736501646 0.6865231564184325
86.27944873959221 0.6856518556553778
86.32079011416796 0.6847649081925326
86.36213148874371 0.683863086212491
86.40347286331946 0.6829444226908968
86.44481423789522 0.6820148947517759
86.48615561247097 0.6810720186476049
86.52749698704672 0.6801143297469854
86.56883836162247 0.6791413784015753
86.61017973619822 0.6781537316456998
86.65152111077397 0.6771586904248555
86.69286248534972 0.6761524350515785
86.73420385992547 0.6751371551371466
86.77554523450122 0.6741086613614998
86.81688660907697 0.6730707918048713
86.85822798365272 0.6720201074474311
86.89956935822848 0.6709589198197332
86.94091073280423 0.6698864198429052
86.98225210737998 0.6688062250592716
87.02359348195573 0.6677213856801893
87.06493485653148 0.6666270093953529
87.10627623110723 0.6655257960529809
87.14761760568298 0.6644181209922209
87.18895898025873 0.6633017833114528
87.23030035483448 0.662181433509483
87.27164172941023 0.6610529174448748
87.31298310398599 0.6599233655471615
87.35432447856174 0.658786434982517
87.39566585313749 0.6576443693127184
87.43700722771324 0.6565005729267153
87.47834860228899 0.6553523683565328
87.51968997686474 0.6542027157657946
87.56103135144049 0.6530466687603578
87.60237272601624 0.6518883722610581
87.64371410059199 0.650729587249165
87.68505547516774 0.6495685975966712
87.7263968497435 0.6484040518096233
87.76773822431925 0.6472439992674727
87.809079598895 0.6460834539679485
87.85042097347075 0.6449165383149714
87.8917623480465 0.643750199900177
87.93310372262225 0.6425897746398724
87.974445097198 0.6414259564232315
88.01578647177375 0.640264121614909
88.0571278463495 0.6391048102356678
88.09846922092525 0.6379500827633265
88.139810595501 0.6367952841159642
88.18115197007675 0.6356447555052753
88.2224933446525 0.6344962246936264
88.26383471922826 0.6333540215916428
88.30517609380401 0.6322167148583515
88.34651746837976 0.6310833046388157
88.38785884295551 0.629951754268436
88.42920021753126 0.6288271829002929
88.47054159210701 0.6277035540767179
88.51188296668276 0.6265863498353226
88.55322434125851 0.625473912881607
88.59456571583426 0.6243657713204825
88.63590709041002 0.6232606276427246
88.67724846498577 0.622162072076408
88.71858983956152 0.6210670165551868
88.75993121413727 0.619978271598029
88.80127258871302 0.6188971497639706
88.84261396328877 0.6178223388634306
88.88395533786452 0.6167532964453625
88.92529671244027 0.6156913573665967
88.96663808701602 0.6146369158599629
89.00797946159177 0.6135902151058237
89.04932083616752 0.6125473051748164
89.09066221074328 0.6115135954485105
89.13200358531903 0.6104880488868543
89.17334495989478 0.6094673622036414
89.21468633447053 0.6084599574077263
89.25602770904628 0.6074547312916793
89.29736908362203 0.6064589505661577
89.33871045819778 0.6054711721374734
89.38005183277353 0.6044903261877147
89.42139320734928 0.6035144304696366
89.46273458192503 0.6025500129134408
89.50407595650078 0.6015948100501997
89.54541733107654 0.6006478403074321
89.58675870565229 0.5997088701180534
89.62810008022804 0.5987782461074622
89.66944145480379 0.5978566933331351
89.71078282937954 0.5969459983384932
89.75212420395529 0.5960398379870646
89.79346557853104 0.5951473452156816
89.83480695310679 0.5942648147642388
89.87614832768254 0.5933895452580593
89.9174897022583 0.5925229520440499
89.95883107683404 0.5916646288379015
9.012419657513707 0.7261821806465598
9.053761032089458 0.727393586459891
9.095102406665209 0.7285764129556365
9.13644378124096 0.7297272219907633
9.17778515581671 0.7308523740156112
9.219126530392462 0.7319447592235342
9.260467904968213 0.7330085438907644
9.301809279543964 0.734042417357229
9.343150654119714 0.735045866463447
9.384492028695465 0.7360254033594025
9.425833403271216 0.7369749144482874
9.467174777846967 0.7378935712995992
9.508516152422718 0.7387873265449855
9.54985752699847 0.7396506555657076
9.59119890157422 0.7404881765843103
9.632540276149971 0.7412958885743938
9.673881650725722 0.7420807766579003
9.715223025301473 0.7428372920271574
9.756564399877224 0.743566813909539
9.797905774452975 0.7442700439900911
9.839247149028726 0.7449490864086952
9.880588523604477 0.745601551263405
9.921929898180228 0.7462253639764815
9.963271272755978 0.7468230066723831
90.0001724514098 0.5908179180625214
90.04151382598555 0.5899788103067722
90.0828552005613 0.5891519135036835
90.12419657513705 0.5883307116528521
90.1655379497128 0.5875187547524586
90.20687932428855 0.5867151381056124
90.2482206988643 0.5859189668491304
90.28956207344005 0.5851341511786986
90.3309034480158 0.5843610878657576
90.37224482259155 0.5835910796376068
90.4135861971673 0.5828308388564782
90.45492757174306 0.5820820666462826
90.4962689463188 0.5813369741173452
90.53761032089456 0.5806018587095462
90.57895169547031 0.5798766511548793
90.62029307004606 0.5791563375351757
90.66163444462181 0.5784466910545362
90.70297581919756 0.5777410175339232
90.74431719377331 0.5770445774946898
90.78565856834906 0.5763540007162152
90.82699994292481 0.575671021568949
90.86834131750057 0.574994107557285
90.90968269207632 0.5743221311306103
90.95102406665207 0.5736569364053009
90.99236544122782 0.5729927312747327
91.03370681580357 0.5723353112222573
91.07504819037932 0.5716814904141426
91.11638956495507 0.5710361175004164
91.15773093953082 0.5703922994423819
91.19907231410657 0.5697535787576825
91.24041368868232 0.5691217947196644
91.28175506325807 0.5684921642946044
91.32309643783383 0.5678650744335872
91.36443781240958 0.567239823540149
91.40577918698533 0.5666242514248091
91.44712056156108 0.5660156457122688
91.48846193613683 0.5654082980757906
91.52980331071258 0.5648055209093247
91.57114468528833 0.564201788250351
91.61248605986408 0.5635988881468142
91.65382743443983 0.5630024331834255
91.69516880901558 0.5624059741666615
91.73651018359134 0.5618174260836037
91.77785155816709 0.5612302186108654
91.81919293274284 0.5606448680392456
91.86053430731859 0.5600615242264947
91.90187568189434 0.559485510923165
91.94321705647009 0.5589125063370061
91.98455843104584 0.5583412737285045
92.02589980562159 0.5577721209499104
92.06724118019734 0.557210529454528
92.1085825547731 0.5566473559803402
92.14992392934884 0.5560895611631136
92.1912653039246 0.5555364011040801
92.23260667850035 0.5549870994531018
92.2739480530761 0.5544419558240155
92.31528942765185 0.5538978100203126
92.3566308022276 0.5533582477930906
92.39797217680335 0.5528210775336384
92.4393135513791 0.5522894472135054
92.48065492595485 0.5517614671052921
92.5219963005306 0.5512355531682464
92.56333767510635 0.550716635189912
92.6046790496821 0.5501990531890145
92.64602042425786 0.5496858571470561
92.6873617988336 0.5491751993364066
92.72870317340936 0.5486710688279843
92.77004454798511 0.5481692706418259
92.81138592256086 0.5476714021111733
92.85272729713661 0.5471803016013613
92.89406867171236 0.5466897334503867
92.93541004628811 0.5462074005414417
92.97675142086386 0.5457270099973112
93.01809279543961 0.5452523633479439
93.05943417001536 0.5447791757976601
93.10077554459112 0.5443089230838959
93.14211691916687 0.5438402519198354
93.18345829374262 0.543379370723913
93.22479966831837 0.5429253726319984
93.26614104289412 0.5424727630771891
93.30748241746987 0.5420338469340934
93.34882379204562 0.5415951107866888
93.39016516662137 0.541162948302986
93.43150654119712 0.5407376032982124
93.47284791577287 0.5403192630492782
93.51418929034863 0.5399036191785268
93.55553066492438 0.5394949547945368
93.59687203950013 0.5390896649758119
93.63821341407588 0.538693279313572
93.67955478865163 0.5383017841841458
93.72089616322738 0.5379164660492105
93.76223753780313 0.5375342365698484
93.80357891237888 0.537156109984694
93.84492028695463 0.5367872319255097
93.88626166153038 0.53642261435835
93.92760303610613 0.5360627686610412
93.96894441068189 0.5357073017731765
94.01028578525764 0.5353579359230264
94.05162715983339 0.5350190107180189
94.09296853440914 0.5346843188449367
94.13430990898489 0.5343578253127195
94.17565128356064 0.534037373221589
94.21699265813639 0.5337190964335463
94.25833403271214 0.5334078813029383
94.29967540728789 0.5331069672232286
94.34101678186364 0.5328086742621905
94.3823581564394 0.5325181282120355
94.42369953101515 0.5322312722762955
94.4650409055909 0.531953024996325
94.50638228016665 0.5316809416684368
94.5477236547424 0.5314149751004362
94.58906502931815 0.5311539995441882
94.6304064038939 0.5309025773380552
94.67174777846965 0.5306554187488901
94.7130891530454 0.53041252773871
94.75443052762115 0.5301780966048172
94.7957719021969 0.529945843306928
94.83711327677266 0.5297196985388778
94.8784546513484 0.529496135575282
94.91979602592416 0.5292772316008113
94.96113740049991 0.5290607260330792
95.00247877507566 0.5288511033237322
95.04382014965141 0.5286432472227397
95.08516152422716 0.5284358513404229
95.12650289880291 0.5282278350652686
95.16784427337866 0.528024097685082
95.20918564795441 0.5278233999014348
95.25052702253016 0.5276192208035138
95.29186839710592 0.5274126381689753
95.33320977168167 0.5272101840915199
95.37455114625742 0.5270089326303075
95.41589252083317 0.5268031662903403
95.45723389540892 0.5265987749558395
95.49857526998467 0.5263890007820745
95.53991664456042 0.5261782749828953
95.58125801913617 0.5259620167908828
95.62259939371192 0.5257422587435716
95.66394076828767 0.5255171409804672
95.70528214286342 0.5252847697278828
95.74662351743918 0.5250475031308891
95.78796489201493 0.5248019268398847
95.82930626659068 0.5245471025915496
95.87064764116643 0.5242875368316849
95.91198901574218 0.524020941501079
95.95333039031793 0.5237418306628988
95.99467176489368 0.5234524620617264
96.03601313946943 0.5231545071265968
96.07735451404518 0.5228476163129128
96.11869588862093 0.5225280832659273
96.16003726319668 0.522192039884991
96.20137863777244 0.5218459625626329
96.24272001234819 0.5214846592473809
96.28406138692394 0.5211078980922143
96.32540276149969 0.5207151415341877
96.36674413607544 0.5203087052479048
96.40808551065119 0.5198827068434454
96.44942688522694 0.5194410450145709
96.49076825980269 0.518983215646734
96.53210963437844 0.5185059337841195
96.5734510089542 0.5180073779340799
96.61479238352995 0.5174894004964912
96.6561337581057 0.5169515363432192
96.69747513268145 0.5163939585378129
96.7388165072572 0.5158143098165702
96.78015788183295 0.5152159667368362
96.8214992564087 0.5145971746802407
96.86284063098445 0.5139554282856376
96.9041820055602 0.5132886432372147
96.94552338013595 0.5125984481146938
96.9868647547117 0.5118816174894828
97.02820612928745 0.5111428041381937
97.0695475038632 0.5103796196715339
97.11088887843896 0.5095928426089605
97.15223025301471 0.5087813518100829
97.19357162759046 0.5079432559753454
97.23491300216621 0.5070847276876401
97.27625437674196 0.5061986996094237
97.31759575131771 0.505290198929944
97.35893712589346 0.5043550624200853
97.40027850046921 0.5033966091313024
97.44161987504496 0.5024126056025466
97.48296124962071 0.5014010955769598
97.52430262419647 0.5003678796855018
97.56564399877222 0.4993073739763215
97.60698537334797 0.4982165046612912
97.64832674792372 0.49710167239496506
97.68966812249947 0.49595951682431827
97.73100949707522 0.494791002785058
97.77235087165097 0.4935932020901206
97.81369224622672 0.49236952104936205
97.85503362080247 0.49112376224965604
97.89637499537822 0.48985342166057677
97.93771636995398 0.48855671079192664
97.97905774452973 0.4872344292373567
98.02039911910548 0.48588401667467934
98.06174049368123 0.4845109172144568
98.10308186825698 0.48311632392167225
98.14442324283273 0.4816955257596629
98.18576461740848 0.48025567368644845
98.22710599198423 0.4787922353620808
98.26844736655998 0.477306578368103
98.30978874113573 0.47580078259115005
98.35113011571148 0.47427244499945576
98.39247149028724 0.4727217286109664
98.43381286486299 0.47115186572455886
98.47515423943874 0.4695667081502111
98.51649561401449 0.4679580745445162
98.55783698859024 0.4663349126167775
98.59917836316599 0.4646978929920653
98.64051973774174 0.4630430294665437
98.68186111231749 0.4613717935869175
98.72320248689324 0.4596908533609642
98.764543861469 0.4579940880990594
98.80588523604474 0.45628604070873924
98.8472266106205 0.4545671074366109
98.88856798519625 0.4528354630631179
98.929909359772 0.45109678112933244
98.97125073434775 0.4493503632222402
99.0125921089235 0.4475958793635047
99.05393348349925 0.44583329443436537
99.095274858075 0.444066076645768
99.13661623265075 0.44229961738539675
99.1779576072265 0.4405216917445768
99.21929898180225 0.43874265689806285
99.260640356378 0.4369638304874004
99.30198173095376 0.4351812789207574
99.3433231055295 0.4333977802122741
99.38466448010526 0.43161936248207333
99.42600585468101 0.42984305531018924
99.46734722925676 0.4280726938357245
99.50868860383251 0.4263033394932646
99.55002997840826 0.42454198847948627
99.59137135298401 0.4227903616472588
99.63271272755976 0.4210484410953778
99.67405410213551 0.4193153379607859
99.71539547671127 0.4175936104456578
99.75673685128702 0.41588544461521293
99.79807822586277 0.41418646736266845
99.83941960043852 0.41250246311355765
99.88076097501427 0.41083633487384436
99.92210234959002 0.40918330020306853
99.96344372416577 0.4075499467429981

==> plots/c2hi_part-charge/part-charge_N_21_300.dat <==
0.0 0.9369658818179707
0.041341374575751 0.9369247389505612
0.082682749151502 0.9368012808193241
0.12402412372725301 0.9365954252600326
0.165365498303004 0.9363070384086121
0.206706872878755 0.9359359275932088
0.248048247454506 0.9354818462176718
0.289389622030257 0.9349445106505336
0.33073099660600797 0.9343235971623562
0.37207237118175895 0.9336187446448476
0.41341374575750994 0.9328295860830663
0.45475512033326093 0.9319557651394108
0.4960964949090119 0.9309968730977074
0.5374378694847629 0.9299525516710929
0.578779244060514 0.9288224755879688
0.620120618636265 0.9276063157586567
0.661461993212016 0.9263037959394318
0.7028033677877671 0.9249147280276134
0.7441447423635181 0.923438969815908
0.7854861169392692 0.9218765050017428
0.8268274915150202 0.9202272505011208
0.8681688660907713 0.9184912479859607
0.9095102406665223 0.9166688559529883
0.9508516152422734 0.9147602411121514
0.9921929898180244 0.9127657850168133
1.0335343643937753 0.9106862424409393
1.0748757389695263 0.9085222027869287
1.1162171135452772 0.906274455414656
1.1575584881210281 0.9039439852007093
1.198899862696779 0.9015320501175375
1.24024123727253 0.8990396599515971
1.281582611848281 0.8964684037464814
1.3229239864240319 0.8938199110206796
1.3642653609997828 0.8910954264412752
1.4056067355755337 0.8882974927455362
1.4469481101512847 0.8854280975486248
1.4882894847270356 0.8824892474968584
1.5296308593027865 0.8794830784079202
1.5709722338785375 0.8764116372277967
1.6123136084542884 0.8732777526261004
1.6536549830300393 0.8700844020272955
1.6949963576057903 0.8668337140155065
1.7363377321815412 0.8635286256706869
1.7776791067572921 0.8601717184339366
1.819020481333043 0.8567667154538668
1.860361855908794 0.8533163432190212
1.901703230484545 0.8498233881278635
1.9430446050602959 0.8462917812545303
1.9843859796360468 0.8427246128536302
10.00461264733173 0.7491275599835108
10.04595402190748 0.7496566487682541
10.087295396483231 0.7501582653972033
10.128636771058982 0.750631771762832
10.169978145634733 0.7510791387645104
10.211319520210484 0.7514985612691288
10.252660894786235 0.7518897947505229
10.294002269361986 0.7522538759200318
10.335343643937737 0.7525894580948443
10.376685018513488 0.7528978517277738
10.418026393089239 0.7531756331653124
10.45936776766499 0.7534245859402261
10.50070914224074 0.75364391560824
10.542050516816492 0.7538344150468697
10.583391891392242 0.7539937781030431
10.624733265967993 0.7541227912073817
10.666074640543744 0.7542205404765089
10.707416015119495 0.7542852147257113
10.748757389695246 0.7543165750641
10.790098764270997 0.7543140143911317
10.831440138846748 0.7542769230181003
10.872781513422499 0.7542051082625773
10.91412288799825 0.754097725924201
10.955464262574 0.753952798175207
10.996805637149752 0.7537712574725809
100.00478509874152 0.430755373124516
100.04612647331727 0.42930090688859535
100.08746784789302 0.42785030940789986
100.12880922246877 0.42639719306510565
100.17015059704453 0.42494694163685437
100.21149197162028 0.4234982073504603
100.25283334619603 0.42205076486911175
100.29417472077178 0.42060912936009826
100.33551609534753 0.419170647562824
100.37685746992328 0.41773714942025386
100.41819884449903 0.41631000172810834
100.45954021907478 0.41488616711588755
100.50088159365053 0.41346801088795443
100.54222296822628 0.41206020117824305
100.58356434280203 0.4106570008346081
100.62490571737779 0.4092622012090896
100.66624709195354 0.4078766465225534
100.70758846652929 0.40650042721547214
100.74892984110504 0.4051359351886464
100.79027121568079 0.40377884855840196
100.83161259025654 0.4024333088050409
100.87295396483229 0.4011004034077635
100.91429533940804 0.3997789047937329
100.9556367139838 0.3984718281511883
100.99697808855954 0.3971763394285037
101.0383194631353 0.3958972517980154
101.07966083771105 0.3946306385559467
101.1210022122868 0.3933790085528756
101.16234358686255 0.39214522231375387
101.2036849614383 0.39092896441506775
101.24502633601405 0.3897293882005094
101.2863677105898 0.3885464404450367
101.32770908516555 0.3873815781147527
101.3690504597413 0.38623555681668087
101.41039183431705 0.38510629015779235
101.4517332088928 0.3839975640956437
101.49307458346856 0.38290940679749375
101.5344159580443 0.38184146384235756
101.57575733262006 0.38079459326850496
101.61709870719581 0.379770836069415
101.65844008177156 0.3787690422308954
101.69978145634731 0.37779153369802093
101.74112283092306 0.3768364897089702
101.78246420549881 0.3759025320178358
101.82380558007456 0.3749930525669611
101.86514695465031 0.3741071950979267
101.90648832922606 0.37324408824512717
101.94782970380182 0.37240670573304824
101.98917107837757 0.3715925882918781
102.03051245295332 0.3708027764039843
102.07185382752907 0.37003917611501064
102.11319520210482 0.3693007387930346
102.15453657668057 0.3685871913367521
102.19587795125632 0.3679003411128795
102.23721932583207 0.3672388963977943
102.27856070040782 0.36660255939328246
102.31990207498357 0.3659932571041702
102.36124344955932 0.36541041164470855
102.40258482413508 0.3648529345703827
102.44392619871083 0.36432196162286995
102.48526757328658 0.36381788776463453
102.52660894786233 0.3633411146044802
102.56795032243808 0.36288974277353936
102.60929169701383 0.3624645072254907
102.65063307158958 0.3620662025222303
102.69197444616533 0.3616944251484844
102.73331582074108 0.3613475044013077
102.77465719531683 0.3610295985701358
102.81599856989259 0.3607346786774013
102.85733994446834 0.3604682667584069
102.89868131904409 0.36022745427015673
102.94002269361984 0.36001249163664245
102.98136406819559 0.3598231831551113
103.02270544277134 0.35966039435375036
103.06404681734709 0.3595239822600046
103.10538819192284 0.3594122666033189
103.14672956649859 0.35932645815669473
103.18807094107434 0.3592648201144437
103.2294123156501 0.35922677126766267
103.27075369022585 0.35921373179821003
103.3120950648016 0.3592245095864007
103.35343643937735 0.35926115029937783
103.3947778139531 0.35931978561685085
103.43611918852885 0.3594025701688024
103.4774605631046 0.35950660700118897
103.51880193768035 0.3596342396729226
103.5601433122561 0.3597832323596766
103.60148468683185 0.3599528528493934
103.6428260614076 0.36014642204405034
103.68416743598335 0.36035974501029044
103.7255088105591 0.36059205705322395
103.76685018513486 0.36084519702150775
103.80819155971061 0.3611185896459086
103.84953293428636 0.3614106286780841
103.89087430886211 0.36172098481253956
103.93221568343786 0.3620494531542842
103.97355705801361 0.3623954782179215
104.01489843258936 0.3627569620653804
104.05623980716511 0.36313308889339224
104.09758118174086 0.36352499177950426
104.13892255631661 0.36393037406851525
104.18026393089237 0.36434866592279463
104.22160530546812 0.36477993583005724
104.26294668004387 0.3652253296462142
104.30428805461962 0.365681992714225
104.34562942919537 0.36614822782133105
104.38697080377112 0.36662540341455474
104.42831217834687 0.36711039285210606
104.46965355292262 0.36760509092782595
104.51099492749837 0.36810536683773487
104.55233630207412 0.3686157177729632
104.59367767664988 0.3691303785216397
104.63501905122563 0.36965037744503326
104.67636042580138 0.370175032690166
104.71770180037713 0.3707032218907522
104.75904317495288 0.37123388641167887
104.80038454952863 0.3717661582624589
104.84172592410438 0.3723000778521939
104.88306729868013 0.3728341541824181
104.92440867325588 0.3733703811506449
104.96575004783163 0.3739045556866959
105.00709142240738 0.3744361287199208
105.04843279698314 0.37496502889969785
105.08977417155889 0.3754924067621496
105.13111554613464 0.37601625046468534
105.17245692071039 0.3765360760265924
105.21379829528614 0.377050487994783
105.25513966986189 0.377559806034421
105.29648104443764 0.37806422063634304
105.33782241901339 0.3785592483207702
105.37916379358914 0.3790475289466695
105.4205051681649 0.3795278556860748
105.46184654274064 0.3799992793941194
105.5031879173164 0.3804577858118543
105.54452929189215 0.38090891395715937
105.5858706664679 0.38134866792955174
105.62721204104365 0.3817752089130212
105.6685534156194 0.3821887208560748
105.70989479019515 0.38259016148297686
105.7512361647709 0.38297894504006
105.79257753934665 0.38335238104517394
105.8339189139224 0.38370945728339567
105.87526028849815 0.3840532540965669
105.9166016630739 0.3843799934167374
105.95794303764966 0.38469143418057794
105.9992844122254 0.38498636130608266
106.04062578680116 0.38526382893940503
106.08196716137691 0.3855223221731844
106.12330853595266 0.38576302534703866
106.16464991052841 0.38598399910139
106.20599128510416 0.3861879240264535
106.24733265967991 0.38637134532863354
106.28867403425566 0.38653535467253874
106.33001540883141 0.3866787577479496
106.37135678340717 0.38680133693386554
106.41269815798292 0.38690553462145894
106.45403953255867 0.3869881139160823
106.49538090713442 0.387048681194333
106.53672228171017 0.38708758073823973
106.57806365628592 0.38710681139817765
106.61940503086167 0.3871031913197531
106.66074640543742 0.38707792592306445
106.70208778001317 0.3870296249296465
106.74342915458892 0.38696050965281503
106.78477052916467 0.38686885093609275
106.82611190374043 0.3867564686174415
106.86745327831618 0.3866204062388976
106.90879465289193 0.3864614960016042
106.95013602746768 0.38628136403509666
106.99147740204343 0.38607777428297796
107.03281877661918 0.38585266432734544
107.07416015119493 0.38560380244697434
107.11550152577068 0.3853337717709613
107.15684290034643 0.3850394398149986
107.19818427492218 0.3847247153420907
107.23952564949793 0.3843865913924691
107.28086702407369 0.38402785013609486
107.32220839864944 0.3836465929943276
107.36354977322519 0.38324539197132285
107.40489114780094 0.3828228820235682
107.44623252237669 0.3823801367218557
107.48757389695244 0.38191589626846617
107.52891527152819 0.3814318228274516
107.57025664610394 0.38092879469843927
107.6115980206797 0.3804039741894207
107.65293939525544 0.37986059529445165
107.6942807698312 0.3792965451229879
107.73562214440695 0.3787129272804722
107.7769635189827 0.37810929100918284
107.81830489355845 0.3774893777314778
107.8596462681342 0.37685048131138754
107.90098764270995 0.37619318667239776
107.9423290172857 0.3755194205818665
107.98367039186145 0.3748276523532683
108.0250117664372 0.37411859170438033
108.06635314101295 0.3733926437936008
108.1076945155887 0.37265132794195177
108.14903589016446 0.37189318446794295
108.1903772647402 0.3711206404829434
108.23171863931596 0.3703320498403537
108.27306001389171 0.369526775343705
108.31440138846746 0.3687075142621654
108.35574276304321 0.36787533234736114
108.39708413761896 0.3670289447419525
108.43842551219471 0.366170740329805
108.47976688677046 0.3652982211164526
108.52110826134621 0.36441677141904605
108.56244963592196 0.36352203744098643
108.60379101049772 0.3626173189833159
108.64513238507347 0.36170003383522237
108.68647375964922 0.3607756080212596
108.72781513422497 0.35984003667463954
108.76915650880072 0.35889478041647177
108.81049788337647 0.3579410427301931
108.85183925795222 0.3569781624193896
108.89318063252797 0.35601030765931024
108.93452200710372 0.35503442622482073
108.97586338167947 0.3540530687091859
109.01720475625523 0.35306357870532235
109.05854613083098 0.35206904466810923
109.09988750540673 0.3510687023860291
109.14122887998248 0.35006160187061064
109.18257025455823 0.3490515955560447
109.22391162913398 0.34803712397321424
109.26525300370973 0.34701923206331053
109.30659437828548 0.34599887512344063
109.34793575286123 0.34497501980032946
109.38927712743698 0.3439491497397047
109.43061850201273 0.3429201839014684
109.47195987658849 0.34189005104369163
109.51330125116424 0.3408594644293756
109.55464262573999 0.3398296375562239
109.59598400031574 0.33879936990329224
109.63732537489149 0.3377676602273745
109.67866674946724 0.33673967183358766
109.72000812404299 0.3357117530864212
109.76134949861874 0.33468593363257915
109.80269087319449 0.33366146348749703
109.84403224777024 0.3326397175259518
109.885373622346 0.33162108035713467
109.92671499692175 0.3306021976004654
109.9680563714975 0.32958788350363993
11.038147011725503 0.7535507825214466
11.079488386301254 0.7532917042761498
11.120829760877005 0.7529929291143724
11.162171135452756 0.7526528857807676
11.203512510028506 0.7522726782460021
11.244853884604257 0.7518514447138304
11.286195259180008 0.7513875318424266
11.32753663375576 0.750881611762919
11.36887800833151 0.7503322195549038
11.410219382907261 0.7497402135988399
11.451560757483012 0.749105788570725
11.492902132058763 0.7484260833483276
11.534243506634514 0.7477030849493058
11.575584881210265 0.7469355516587631
11.616926255786016 0.7461262380936223
11.658267630361767 0.7452710894380135
11.699609004937518 0.7443725906755536
11.740950379513269 0.7434295530157363
11.78229175408902 0.7424419057568374
11.82363312866477 0.7414128478331397
11.864974503240521 0.740340325886155
11.906315877816272 0.7392253523222747
11.947657252392023 0.7380674232894009
11.988998626967774 0.7368680210700073
110.00939774607325 0.32857901392894484
110.050739120649 0.32757205115705657
110.09208049522475 0.3265694716534324
110.1334218698005 0.3255717229296901
110.17476324437625 0.3245783786902741
110.216104618952 0.32359217537862883
110.25744599352775 0.32260741296649
110.2987873681035 0.3216277162962524
110.34012874267925 0.3206538915841251
110.381470117255 0.3196872993895764
110.42281149183076 0.31872597996828606
110.46415286640651 0.31777022088897006
110.50549424098226 0.31682341676292786
110.54683561555801 0.31588129327755904
110.58817699013376 0.3149481183255562
110.62951836470951 0.31402198922749797
110.67085973928526 0.31310424394739844
110.71220111386101 0.312193622721108
110.75354248843676 0.3112927285074938
110.79488386301252 0.31040120783456426
110.83622523758827 0.3095183694768301
110.87756661216402 0.3086472984527202
110.91890798673977 0.30778436701003775
110.96024936131552 0.30693370863031166
111.00159073589127 0.30609436044262406
111.04293211046702 0.30526343494264285
111.08427348504277 0.3044434274575105
111.12561485961852 0.3036351016720378
111.16695623419427 0.3028358198930114
111.20829760877002 0.3020478751050413
111.24963898334578 0.30127430520672416
111.29098035792153 0.3005102430343485
111.33232173249728 0.2997590741616801
111.37366310707303 0.29902142384300107
111.41500448164878 0.2982951222618861
111.45634585622453 0.2975815774942495
111.49768723080028 0.2968794802412476
111.53902860537603 0.2961915546207971
111.58036997995178 0.2955156089152546
111.62171135452753 0.29485372216234074
111.66305272910328 0.2942042018113895
111.70439410367904 0.2935690223857142
111.74573547825479 0.29294849909875337
111.78707685283054 0.2923428237495335
111.82841822740629 0.29175049564589023
111.86975960198204 0.29117326371515734
111.91110097655779 0.29061162849911854
111.95244235113354 0.2900651809384253
111.99378372570929 0.2895338249359658
112.03512510028504 0.28901854762730683
112.0764664748608 0.2885179960837192
112.11780784943655 0.2880345766766884
112.1591492240123 0.28756671216630114
112.20049059858805 0.28711749976369577
112.2418319731638 0.2866830255900529
112.28317334773955 0.28626413926632305
112.3245147223153 0.28586258828684497
112.36585609689105 0.28547934891737414
112.4071974714668 0.2851138676368747
112.44853884604255 0.28476517352386094
112.4898802206183 0.284432452337198
112.53122159519405 0.2841193918207191
112.5725629697698 0.2838234605101719
112.61390434434556 0.2835453902647342
112.65524571892131 0.2832848102286217
112.69658709349706 0.2830423321879944
112.73792846807281 0.28281844842115994
112.77926984264856 0.2826138539634467
112.82061121722431 0.2824282919796187
112.86195259180006 0.28226186928405883
112.90329396637581 0.28211475468247993
112.94463534095156 0.28198657025143764
112.98597671552731 0.2818766806518161
113.02731809010307 0.28178609004683014
113.06865946467882 0.28171345074294507
113.11000083925457 0.2816599231832024
113.15134221383032 0.2816250421345018
113.19268358840607 0.28160756377441715
113.23402496298182 0.2816076571306983
113.27536633755757 0.28162777908357184
113.31670771213332 0.281665635346102
113.35804908670907 0.28172115699776407
113.39939046128482 0.28179364141199453
113.44073183586057 0.2818827361738386
113.48207321043633 0.28199052341699765
113.52341458501208 0.28211529897556853
113.56475595958783 0.28225646097508444
113.60609733416358 0.2824149758461056
113.64743870873933 0.282589912962005
113.68878008331508 0.28278283471088866
113.73012145789083 0.28299013796753436
113.77146283246658 0.2832145534845251
113.81280420704233 0.2834575240238688
113.85414558161808 0.28371623183813227
113.89548695619384 0.2839913446377221
113.93682833076959 0.284282205724443
113.97816970534534 0.2845900458621441
114.01951107992109 0.28491622153304813
114.06085245449684 0.28525740316820014
114.10219382907259 0.2856136811068385
114.14353520364834 0.28598664592041734
114.18487657822409 0.2863749649718752
114.22621795279984 0.28677652640291873
114.2675593273756 0.28719398750486846
114.30890070195134 0.2876263617030215
114.3502420765271 0.28807242549844536
114.39158345110285 0.2885321206410939
114.4329248256786 0.28900495179418967
114.47426620025435 0.2894904132996392
114.5156075748301 0.28998970365099613
114.55694894940585 0.29050209447904035
114.5982903239816 0.2910269879226876
114.63963169855735 0.2915634180967647
114.6809730731331 0.292112770812339
114.72231444770885 0.2926727971438358
114.7636558222846 0.29324446234253315
114.80499719686036 0.29382709682081887
114.8463385714361 0.29442159196303774
114.88767994601186 0.29502569468937606
114.92902132058761 0.2956400940752379
114.97036269516336 0.2962659521394439
115.01170406973911 0.29690082794810585
115.05304544431486 0.2975439786885638
115.09438681889061 0.2981982278817353
115.13572819346636 0.2988606275571087
115.17706956804211 0.2995309188691146
115.21841094261787 0.3002079963397375
115.25975231719362 0.30089645955356503
115.30109369176937 0.3015910057037467
115.34243506634512 0.30229170261539207
115.38377644092087 0.30299887148835536
115.42511781549662 0.30371290269721235
115.46645919007237 0.3044323131329357
115.50780056464812 0.3051587345949613
115.54914193922387 0.30588895998979193
115.59048331379962 0.30662583176766356
115.63182468837537 0.307367034789107
115.67316606295113 0.30811107224728557
115.71450743752688 0.3088624653449375
115.75584881210263 0.309616989197575
115.79719018667838 0.31037545734653815
115.83853156125413 0.31113623282757974
115.87987293582988 0.3119013169363781
115.92121431040563 0.31266780015268536
115.96255568498138 0.31343522976375343
116.00389705955713 0.3142037392085691
116.04523843413288 0.31497712223649077
116.08657980870863 0.31575018751352874
116.12792118328439 0.31652439270503907
116.16926255786014 0.3172991401325183
116.21060393243589 0.318075087695928
116.25194530701164 0.3188500875273501
116.29328668158739 0.31962396362719336
116.33462805616314 0.32039719340834405
116.37596943073889 0.3211708744307799
116.41731080531464 0.32194270846993533
116.4586521798904 0.3227118881778605
116.49999355446614 0.3234778582154249
116.5413349290419 0.32424236381934685
116.58267630361765 0.325004066348265
116.6240176781934 0.3257627388776159
116.66535905276915 0.32651752099453984
116.7067004273449 0.3272673797541959
116.74804180192065 0.3280133400647699
116.7893831764964 0.32875232394417253
116.83072455107215 0.3294882102886415
116.8720659256479 0.330218631910405
116.91340730022365 0.33094594298596347
116.9547486747994 0.33166500174495894
116.99609004937516 0.3323814771776624
117.0374314239509 0.3330880143066066
117.07877279852666 0.33378983375306
117.12011417310241 0.3344858545437309
117.16145554767816 0.3351763016010679
117.20279692225391 0.3358591107165103
117.24413829682966 0.3365350864107911
117.28547967140541 0.33720320365101186
117.32682104598116 0.3378667251252796
117.36816242055691 0.338521252396427
117.40950379513266 0.33916817860877535
117.45084516970842 0.3398071639422501
117.49218654428417 0.3404358253623943
117.53352791885992 0.34105722585661236
117.57486929343567 0.341669528095031
117.61621066801142 0.3422725005760876
117.65755204258717 0.3428656218813072
117.69889341716292 0.34344912526245025
117.74023479173867 0.34402347751451456
117.78157616631442 0.3445873413422711
117.82291754089017 0.34514168156066133
117.86425891546592 0.34568782569177525
117.90560029004168 0.3462227616881697
117.94694166461743 0.34674893582843397
117.98828303919318 0.34726496894575787
118.02962441376893 0.34776990841333
118.07096578834468 0.34826540398265693
118.11230716292043 0.3487521888630693
118.15364853749618 0.34922745072700395
118.19498991207193 0.3496949032420192
118.23633128664768 0.35015181464938616
118.27767266122343 0.3506013604817465
118.31901403579919 0.3510416448302374
118.36035541037494 0.3514719000952884
118.40169678495069 0.3518927600674935
118.44303815952644 0.3523069211769921
118.48437953410219 0.3527116927399794
118.52572090867794 0.3531073882708505
118.56706228325369 0.3534966217021677
118.60840365782944 0.35387704156148936
118.64974503240519 0.3542506136271258
118.69108640698094 0.3546155647360204
118.7324277815567 0.35497409125968826
118.77376915613245 0.3553243764352962
118.8151105307082 0.35566766295556607
118.85645190528395 0.35600277240172495
118.8977932798597 0.3563301103711112
118.93913465443545 0.356649513180584
118.9804760290112 0.35696374010186677
119.02181740358695 0.3572694528191138
119.0631587781627 0.3575719309698093
119.10450015273845 0.3578647284113547
119.1458415273142 0.35815384271398387
119.18718290188995 0.35843630576734853
119.2285242764657 0.35871391699302574
119.26986565104146 0.35898556832837497
119.31120702561721 0.359253024149605
119.35254840019296 0.3595149388012757
119.39388977476871 0.3597731198725344
119.43523114934446 0.3600288362140425
119.47657252392021 0.36028085786659997
119.51791389849596 0.36052969293452614
119.55925527307171 0.3607755101075122
119.60059664764746 0.36101762017101785
119.64193802222321 0.3612578270360018
119.68327939679897 0.36149747590236525
119.72462077137472 0.3617355927077299
119.76596214595047 0.36197069496500717
119.80730352052622 0.3622039743899131
119.84864489510197 0.3624363940509639
119.88998626967772 0.36266756715799753
119.93132764425347 0.3628998032323403
119.97266901882922 0.36313352295847945
12.030340001543525 0.7356266062892362
12.071681376119276 0.7343450524491623
12.113022750695027 0.7330233171382929
12.154364125270778 0.731661559237438
12.195705499846529 0.7302607916926848
12.23704687442228 0.7288224003512006
12.27838824899803 0.7273478095731638
12.319729623573782 0.7258405253531023
12.361070998149533 0.724296168726438
12.402412372725284 0.7227196371184634
12.443753747301034 0.7211112641217042
12.485095121876785 0.7194714224014461
12.526436496452536 0.7178034477942892
12.567777871028287 0.7161054275652119
12.609119245604038 0.7143805241409759
12.65046062017979 0.712630319345655
12.69180199475554 0.7108547882198915
12.733143369331291 0.7090587206293372
12.774484743907042 0.7072400664430929
12.815826118482793 0.7054021352120445
12.857167493058544 0.7035469315961528
12.898508867634295 0.7016756974632136
12.939850242210046 0.6997931910750258
12.981191616785797 0.6978912166643924
120.01401039340497 0.36336793317226607
120.05535176798072 0.363603121009595
120.09669314255648 0.3638406113350292
120.13803451713223 0.3640786766440073
120.17937589170798 0.364319259169195
120.22071726628373 0.36456270491446363
120.26205864085948 0.3648072746142705
120.30340001543523 0.3650544058814212
120.34474139001098 0.3653053265381308
120.38608276458673 0.3655592977004834
120.42742413916248 0.3658155883502705
120.46876551373823 0.36607578289415676
120.51010688831398 0.3663402133563747
120.55144826288974 0.36660774595911044
120.59278963746549 0.36688013202898706
120.63413101204124 0.3671578787763934
120.67547238661699 0.36743966135737194
120.71681376119274 0.3677262525646861
120.75815513576849 0.3680199175504597
120.79949651034424 0.3683200298955924
120.84083788491999 0.36862623718909465
120.88217925949574 0.36893996911378313
120.9235206340715 0.36926014872153456
120.96486200864724 0.3695881268512917
121.006203383223 0.36992505597663916
121.04754475779875 0.3702688776024967
121.0888861323745 0.3706214272915707
121.13022750695025 0.37098194395335704
121.171568881526 0.3713522645656257
121.21291025610175 0.3717302228753277
121.2542516306775 0.37211785926537383
121.29559300525325 0.3725152755222542
121.336934379829 0.37292111678156364
121.37827575440475 0.37333787323024586
121.4196171289805 0.3737639780403095
121.46095850355626 0.37420055761326376
121.502299878132 0.3746454204832014
121.54364125270776 0.3751006294378474
121.58498262728351 0.375567636288975
121.62632400185926 0.376046119612756
121.66766537643501 0.37653489220166275
121.70900675101076 0.3770350373202138
121.75034812558651 0.3775438589659194
121.79168950016226 0.37806622630031
121.83303087473801 0.37860163797832114
121.87437224931377 0.3791485194497195
121.91571362388952 0.379705677982966
121.95705499846527 0.3802755345078069
121.99839637304102 0.3808551970575324
122.03973774761677 0.3814471176112204
122.08107912219252 0.3820502491455017
122.12242049676827 0.3826652471752318
122.16376187134402 0.3832916251560546
122.20510324591977 0.3839313718860324
122.24644462049552 0.3845824870904366
122.28778599507127 0.38524525031161094
122.32912736964703 0.38591841042373365
122.37046874422278 0.3866039181682512
122.41181011879853 0.3873028347497797
122.45315149337428 0.38801236412487583
122.49449286795003 0.38873314462112596
122.53583424252578 0.38946429853245706
122.57717561710153 0.39020859988517503
122.61851699167728 0.3909645831758889
122.65985836625303 0.39173152918272425
122.70119974082878 0.39250770057609635
122.74254111540453 0.3932958557267734
122.78388248998029 0.39409629605729496
122.82522386455604 0.39490751619154785
122.86656523913179 0.39573089659170174
122.90790661370754 0.39656125004999043
122.94924798828329 0.3974009922285756
122.99058936285904 0.3982529472928067
123.03193073743479 0.3991136435968343
123.07327211201054 0.3999859076037677
123.1146134865863 0.4008657243210266
123.15595486116204 0.40175493798555584
123.1972962357378 0.40265360532328665
123.23863761031355 0.4035608539505846
123.2799789848893 0.4044749980760438
123.32132035946505 0.40539894865580534
123.3626617340408 0.4063318806393077
123.40400310861655 0.4072726695492261
123.4453444831923 0.4082221572119372
123.48668585776805 0.4091761899868928
123.5280272323438 0.41013899393542835
123.56936860691955 0.41110803896601766
123.6107099814953 0.4120811809425726
123.65205135607106 0.41305982321578166
123.6933927306468 0.4140469758734736
123.73473410522256 0.4150381718339894
123.77607547979831 0.4160344701903618
123.81741685437406 0.4170357956839877
123.85875822894981 0.4180393635991595
123.90009960352556 0.41904501839122404
123.94144097810131 0.42005678929461143
123.98278235267706 0.42107286757058876
124.02412372725281 0.4220930838793313
124.06546510182856 0.42311503270281814
124.10680647640432 0.4241405818385596
124.14814785098007 0.4251684251649084
124.18948922555582 0.42619776768850887
124.23083060013157 0.4272286144941445
124.27217197470732 0.4282630422349053
124.31351334928307 0.4292943663714369
124.35485472385882 0.43032933912407983
124.39619609843457 0.4313631446860809
124.43753747301032 0.43239741902117634
124.47887884758607 0.4334286286267309
124.52022022216183 0.4344600559676338
124.56156159673758 0.43548926595257176
124.60290297131333 0.43651578338155006
124.64424434588908 0.43753705704355816
124.68558572046483 0.43855578273444423
124.72692709504058 0.43957019612069603
124.76826846961633 0.44058143656580023
124.80960984419208 0.4415899233728152
124.85095121876783 0.44259113889014395
124.89229259334358 0.44358610141820654
124.93363396791933 0.4445760461342076
124.97497534249509 0.4455587608714246
13.022532991361548 0.6959757184828114
13.063874365937298 0.6940490926259071
13.10521574051305 0.6921128517489485
13.1465571150888 0.6901698540944454
13.187898489664551 0.6882192854708402
13.229239864240302 0.686262876153167
13.270581238816053 0.6843042743567489
13.311922613391804 0.6823402003025194
13.353263987967555 0.6803775147366455
13.394605362543306 0.6784141915908901
13.435946737119057 0.6764510253273682
13.477288111694808 0.6744893801689578
13.518629486270559 0.6725335057858479
13.55997086084631 0.670586547918075
13.60131223542206 0.6686400708530689
13.642653609997812 0.6667023590169286
13.683994984573562 0.664773787348182
13.725336359149313 0.6628532535156588
13.766677733725064 0.6609437743728456
13.808019108300815 0.6590470010092394
13.849360482876566 0.6571587048278886
13.890701857452317 0.6552831091901915
13.932043232028068 0.6534240649027763
13.973384606603819 0.6515833730807002
14.01472598117957 0.6497675859856549
14.05606735575532 0.6479568682702772
14.097408730331072 0.646167427190943
14.138750104906823 0.6443942010274815
14.180091479482574 0.6426380971339022
14.221432854058325 0.6409085229662584
14.262774228634076 0.6391934817185234
14.304115603209826 0.6375088986865721
14.345456977785577 0.6358432207882201
14.386798352361328 0.6341917371606801
14.42813972693708 0.6325652687254415
14.46948110151283 0.6309619244099014
14.510822476088581 0.6293878324960827
14.552163850664332 0.6278372302201715
14.593505225240083 0.626307340966466
14.634846599815834 0.6248097223906584
14.676187974391585 0.6233284571051634
14.717529348967336 0.6218704072353898
14.758870723543087 0.6204441530843724
14.800212098118838 0.6190413709877953
14.841553472694589 0.6176688541252129
14.88289484727034 0.6163197559519893
14.92423622184609 0.61499120512194
14.965577596421841 0.6136937574186743
15.006918970997592 0.6124250737902722
15.048260345573343 0.6111780612605199
15.089601720149094 0.6099585947950051
15.130943094724845 0.6087731619641611
15.172284469300596 0.607605175134443
15.213625843876347 0.6064649984128045
15.254967218452098 0.6053533687675096
15.296308593027849 0.6042573481382907
15.3376499676036 0.6031904209786245
15.37899134217935 0.6021544782261545
15.420332716755102 0.6011436873981859
15.461674091330853 0.6001540767697774
15.503015465906604 0.5991793053133239
15.544356840482354 0.5982429199285377
15.585698215058105 0.5973205518666741
15.627039589633856 0.5964274904744576
15.668380964209607 0.5955499661121862
15.709722338785358 0.5946980336728078
15.751063713361109 0.5938672259875825
15.79240508793686 0.5930635275145324
15.833746462512611 0.5922704301802364
15.875087837088362 0.591503518782611
15.916429211664113 0.5907513806616184
15.957770586239864 0.5900207372922214
15.999111960815615 0.5893068445099655
16.040453335391366 0.5886119013013875
16.081794709967117 0.5879355444730608
16.123136084542868 0.58727795913501
16.16447745911862 0.5866316736373259
16.20581883369437 0.5860008171104681
16.24716020827012 0.5853827958070861
16.28850158284587 0.5847796926153199
16.329842957421622 0.5841892153626662
16.371184331997373 0.5836043583799259
16.412525706573124 0.5830333794686727
16.453867081148875 0.5824702686113049
16.495208455724626 0.5819178533310803
16.536549830300377 0.5813665832666822
16.577891204876128 0.5808240296879461
16.61923257945188 0.5802932688977336
16.66057395402763 0.5797652985439771
16.70191532860338 0.5792347476755645
16.74325670317913 0.5787068167938293
16.784598077754882 0.5781823615125294
16.825939452330633 0.5776555014257944
16.867280826906384 0.5771404911413017
16.908622201482135 0.5766181217603056
16.949963576057886 0.5760991424639624
16.991304950633637 0.5755700148905917
17.032646325209388 0.5750400095808489
17.07398769978514 0.5745071342576177
17.11532907436089 0.5739641251931566
17.15667044893664 0.5734169162912082
17.19801182351239 0.5728599619013747
17.239353198088143 0.5722961703638121
17.280694572663894 0.5717195880133992
17.322035947239645 0.5711347476138665
17.363377321815396 0.5705424405483713
17.404718696391146 0.5699361957359663
17.446060070966897 0.5693113026451181
17.48740144554265 0.568679051628363
17.5287428201184 0.5680368829243717
17.57008419469415 0.567373754919583
17.6114255692699 0.5666999951790225
17.652766943845652 0.5660161685360968
17.694108318421403 0.5653135240394093
17.735449692997154 0.5645855829330888
17.776791067572905 0.5638451742095065
17.818132442148656 0.5630877332981439
17.859473816724407 0.5623141528980066
17.900815191300158 0.561525424243212
17.94215656587591 0.5607194623454582
17.98349794045166 0.5598839616484564
18.02483931502741 0.559035572461303
18.06618068960316 0.5581678895460815
18.107522064178912 0.5572832451280115
18.148863438754663 0.556383193131983
18.190204813330414 0.5554562521748172
18.231546187906165 0.5545123129922508
18.272887562481916 0.5535512940894805
18.314228937057667 0.5525722175928868
18.355570311633418 0.5515710348731365
18.39691168620917 0.5505426720289087
18.43825306078492 0.5495024500837155
18.47959443536067 0.5484454915092932
18.52093580993642 0.5473699330181987
18.562277184512173 0.546272952634672
18.603618559087924 0.545162473228991
18.644959933663674 0.5440369545050951
18.686301308239425 0.5428929893114198
18.727642682815176 0.5417310800320573
18.768984057390927 0.540544648428023
18.810325431966678 0.5393533533308749
18.85166680654243 0.5381397387530659
18.89300818111818 0.5369200451825435
18.93434955569393 0.5356849879640923
18.975690930269682 0.5344360475580457
19.017032304845433 0.533169777139464
19.058373679421184 0.5318915374849766
19.099715053996935 0.530602009631387
19.141056428572686 0.5293059174596626
19.182397803148437 0.5279974774433569
19.223739177724187 0.5266780963964475
19.26508055229994 0.5253446825133274
19.30642192687569 0.5240039487487151
19.34776330145144 0.5226552652213349
19.38910467602719 0.5212923894674123
19.430446050602942 0.5199221883092336
19.471787425178693 0.5185442766505006
19.513128799754444 0.5171606704542688
19.554470174330195 0.5157635286936807
19.595811548905946 0.5143621177967479
19.637152923481697 0.5129607930411456
19.678494298057448 0.5115485782615483
19.7198356726332 0.5101351271975617
19.76117704720895 0.5087193404108892
19.8025184217847 0.5072921381027179
19.84385979636045 0.5058654654967937
19.885201170936202 0.5044361440948822
19.926542545511953 0.5030060819578361
19.967883920087704 0.5015705941212367
2.025727354211798 0.8391247193888273
2.067068728787549 0.8354946526942713
2.1084101033633 0.8318388461637252
2.1497514779390507 0.8281603547762961
2.1910928525148017 0.8244619284198129
2.2324342270905526 0.82074660615401
2.2737756016663035 0.8170183944118797
2.3151169762420545 0.8132802686946511
2.3564583508178054 0.8095357093610063
2.3977997253935563 0.8057872791895746
2.4391410999693073 0.8020382817647465
2.480482474545058 0.7982915908981703
2.521823849120809 0.7945506570358671
2.56316522369656 0.7908176216152083
2.604506598272311 0.7870954900639254
2.645847972848062 0.7833875275742737
2.687189347423813 0.779695781288904
2.728530721999564 0.7760225430973925
2.7698720965753147 0.7723707595893498
2.8112134711510657 0.7687424858776156
2.8525548457268166 0.7651407499811033
2.8938962203025675 0.7615671224255914
2.9352375948783185 0.758023707974478
2.9765789694540694 0.7545124755367939
20.009225294663455 0.500137179447138
20.050566669239206 0.49870259097956726
20.091908043814957 0.49727050815341045
20.133249418390708 0.49583947292213576
20.17459079296646 0.49440961627230307
20.21593216754221 0.4929784928425213
20.25727354211796 0.49155113774485093
20.29861491669371 0.4901228904106333
20.339956291269463 0.48870055147924635
20.381297665845214 0.4872785331222466
20.422639040420965 0.48586739414838837
20.463980414996715 0.4844633072583167
20.505321789572466 0.48306228537108364
20.546663164148217 0.48166876286530463
20.58800453872397 0.48028722567070015
20.62934591329972 0.4789137221539041
20.67068728787547 0.47755004018293923
20.71202866245122 0.47620171312932114
20.753370037026972 0.47485776749542996
20.794711411602723 0.4735286733333617
20.836052786178474 0.4722117563573641
20.877394160754225 0.4709177198814586
20.918735535329976 0.46964339085648055
20.960076909905727 0.46838068984435727
21.001418284481478 0.4671356818684812
21.04275965905723 0.4659124829300774
21.08410103363298 0.4647114439680583
21.12544240820873 0.4635316816315535
21.16678378278448 0.46237326573419013
21.208125157360232 0.46123873464957
21.249466531935983 0.4601303143083996
21.290807906511734 0.45904843487471614
21.332149281087485 0.457988956420693
21.373490655663236 0.4569607972701626
21.414832030238987 0.45596868354611475
21.456173404814738 0.45500136568086635
21.49751477939049 0.45407140979516747
21.53885615396624 0.45316925012208964
21.58019752854199 0.4523039292286245
21.62153890311774 0.4514768711335183
21.662880277693493 0.45068488973439325
21.704221652269243 0.44992894715425447
21.745563026844994 0.4492095741850486
21.786904401420745 0.4485258836236839
21.828245775996496 0.4478862244730949
21.869587150572247 0.4472842156596116
21.910928525147998 0.4467236573302296
21.95226989972375 0.44620383188433116
21.9936112742995 0.44572792571073316
22.03495264887525 0.44529419947455606
22.076294023451002 0.44490354079055044
22.117635398026753 0.44455195963510646
22.158976772602504 0.44424549006477493
22.200318147178255 0.4439823215801461
22.241659521754006 0.4437605928563555
22.283000896329757 0.4435826642727281
22.324342270905507 0.44344856112978875
22.36568364548126 0.4433563052388503
22.40702502005701 0.4433077498777368
22.44836639463276 0.44330429328629634
22.48970776920851 0.44334433759393477
22.531049143784262 0.44342391052279945
22.572390518360013 0.4435451486863568
22.613731892935764 0.4437085493969266
22.655073267511515 0.44391028516147113
22.696414642087266 0.44415237135984287
22.737756016663017 0.44443519295555256
22.779097391238768 0.4447561679740584
22.82043876581452 0.44511220030883225
22.86178014039027 0.4455084440781484
22.90312151496602 0.44593842695122343
22.94446288954177 0.44640435932270367
22.985804264117522 0.4469009892471152
23.027145638693273 0.4474320081381027
23.068487013269024 0.44799286409804956
23.109828387844775 0.44858426388831385
23.151169762420526 0.44920281091372777
23.192511136996277 0.4498467028989544
23.233852511572028 0.45051877546242625
23.27519388614778 0.45121493117550265
23.31653526072353 0.4519378466898878
23.35787663529928 0.4526800086034281
23.39921800987503 0.4534425547220411
23.440559384450783 0.454228827429344
23.481900759026534 0.45502820085417073
23.523242133602285 0.4558475064798748
23.564583508178035 0.4566843033196015
23.605924882753786 0.45753377453988975
23.647266257329537 0.4583930491571594
23.68860763190529 0.4592662834670389
23.72994900648104 0.4601475980038823
23.77129038105679 0.46103723767323407
23.81263175563254 0.46193240971429717
23.853973130208292 0.4628307957578988
23.895314504784043 0.46372916210992127
23.936655879359794 0.4646275724922464
23.977997253935545 0.4655279827123369
24.019338628511296 0.46642534030732175
24.060680003087047 0.4673190863952189
24.102021377662798 0.4682052400330924
24.14336275223855 0.4690884534329258
24.1847041268143 0.4699613790287048
24.22604550139005 0.47082604493781954
24.2673868759658 0.4716817211931374
24.308728250541552 0.47252353825527343
24.350069625117303 0.4733459494549004
24.391410999693054 0.47415753004914435
24.432752374268805 0.4749528022577889
24.474093748844556 0.47572876642152684
24.515435123420307 0.47648632462838436
24.556776497996058 0.47721961412113506
24.59811787257181 0.4779360125985179
24.63945924714756 0.4786305507233364
24.68080062172331 0.4792988194302842
24.72214199629906 0.4799438576467143
24.763483370874813 0.4805621132193422
24.804824745450563 0.4811495338748339
24.846166120026314 0.48170635568087194
24.887507494602065 0.4822372669304514
24.928848869177816 0.48273592910224683
24.970190243753567 0.4831995976076077
25.011531618329318 0.48363137437172865
25.05287299290507 0.48402680576169566
25.09421436748082 0.4843884851289989
25.13555574205657 0.48471307913038625
25.176897116632322 0.4850033130656158
25.218238491208073 0.4852574337593333
25.259579865783824 0.48546822676495505
25.300921240359575 0.48564468593119825
25.342262614935326 0.4857781446036882
25.383603989511077 0.48587276482100433
25.424945364086827 0.48592880983095804
25.46628673866258 0.4859397488010103
25.50762811323833 0.4859132863371953
25.54896948781408 0.48584059866370777
25.59031086238983 0.48572776324566863
25.631652236965582 0.4855763870431467
25.672993611541333 0.48538254154373633
25.714334986117084 0.48514609660897046
25.755676360692835 0.4848659753451596
25.797017735268586 0.48453903520492114
25.838359109844337 0.4841765930080274
25.879700484420088 0.4837703305247974
25.92104185899584 0.48331441707070416
25.96238323357159 0.4828222404964822
26.00372460814734 0.4822886590088487
26.04506598272309 0.4817115956290022
26.086407357298842 0.4810953353294747
26.127748731874593 0.480432272575694
26.169090106450344 0.4797269896013516
26.210431481026095 0.4789854150586947
26.251772855601846 0.478201891564765
26.293114230177597 0.4773717456506523
26.334455604753348 0.47651305483248035
26.3757969793291 0.47561256799319296
26.41713835390485 0.4746734371704682
26.4584797284806 0.4736952840114193
26.49982110305635 0.4726788632914562
26.541162477632103 0.4716293922347598
26.582503852207854 0.47053906908816145
26.623845226783605 0.469416860372614
26.665186601359355 0.4682620521385137
26.706527975935106 0.46707348864922643
26.747869350510857 0.4658512621225362
26.78921072508661 0.4645958961846273
26.83055209966236 0.4633156051981435
26.87189347423811 0.46200258939350036
26.91323484881386 0.4606560637347918
26.954576223389612 0.4592829016660287
26.995917597965363 0.4578899001709693
27.037258972541114 0.4564649144660757
27.078600347116865 0.45502098162778043
27.119941721692616 0.45355248297177725
27.161283096268367 0.4520530805767027
27.202624470844118 0.45053453302137597
27.24396584541987 0.44899913080936243
27.28530721999562 0.4474359284449147
27.32664859457137 0.44585495866772507
27.36798996914712 0.44426303516951027
27.409331343722872 0.4426465917758635
27.450672718298623 0.44101395379438774
27.492014092874374 0.43936631318790803
27.533355467450125 0.4377028391558295
27.574696842025876 0.43602708933672885
27.616038216601627 0.43433245589074015
27.657379591177378 0.43263190090873604
27.69872096575313 0.4309192392121623
27.74006234032888 0.42919593948479495
27.78140371490463 0.4274636575283923
27.82274508948038 0.42572036825602055
27.864086464056133 0.4239693329984855
27.905427838631883 0.4222124221303456
27.946769213207634 0.4204475952248248
27.988110587783385 0.41868215594711056
28.029451962359136 0.41691412979531384
28.070793336934887 0.41514416226198875
28.112134711510638 0.41337324790192487
28.15347608608639 0.41159378125530427
28.19481746066214 0.4098222438505241
28.23615883523789 0.4080492073483143
28.277500209813642 0.4062782324809573
28.318841584389393 0.40450978759084477
28.360182958965144 0.40274638459527123
28.401524333540895 0.40097891923909146
28.442865708116646 0.3992169672202292
28.484207082692397 0.3974675299635737
28.525548457268147 0.39572330114309295
28.5668898318439 0.39398057059555786
28.60823120641965 0.39224831852005076
28.6495725809954 0.3905252217891506
28.69091395557115 0.3888101224066219
28.732255330146902 0.38710435137906196
28.773596704722653 0.3854063888964922
28.814938079298404 0.3837233159573492
28.856279453874155 0.38204917817995476
28.897620828449906 0.38038453457866006
28.938962203025657 0.37873357896501636
28.980303577601408 0.3770974154955605
29.02164495217716 0.3754729622985682
29.06298632675291 0.3738602708935444
29.10432770132866 0.3722632454986435
29.14566907590441 0.3706819749114878
29.187010450480162 0.369116535830582
29.228351825055913 0.36756324275758995
29.269693199631664 0.3660228581677174
29.311034574207415 0.36449562714239253
29.352375948783166 0.3629862853225123
29.393717323358917 0.36148782647644984
29.435058697934668 0.3600062932371737
29.47640007251042 0.35854401222276455
29.51774144708617 0.35709984190638694
29.55908282166192 0.3556740898263492
29.60042419623767 0.35425945181936247
29.641765570813423 0.3528633979565154
29.683106945389174 0.35148092239735435
29.724448319964925 0.3501143390693246
29.765789694540675 0.3487639992121856
29.807131069116426 0.34742904089270293
29.848472443692177 0.3461102497195141
29.88981381826793 0.3448112748811231
29.93115519284368 0.3435329276728467
29.97249656741943 0.3422703007952677
3.0179203440298203 0.7510358107441946
3.0592617186055713 0.7475951929845976
3.100603093181322 0.7441924558440545
3.141944467757073 0.7408294900456932
3.183285842332824 0.7375065284899259
3.224627216908575 0.7342266169411164
3.265968591484326 0.7309903129859345
3.307309966060077 0.7277989106003083
3.348651340635828 0.7246532752818109
3.3899927152115787 0.7215547471951111
3.4313340897873297 0.7185052443706923
3.4726754643630806 0.7155052868449205
3.5140168389388315 0.7125551739364316
3.5553582135145825 0.7096563902931088
3.5966995880903334 0.7068086541302584
3.6380409626660843 0.7040142039545839
3.6793823372418353 0.7012721460888411
3.720723711817586 0.6985841983879352
3.762065086393337 0.6959500934160672
3.803406460969088 0.693370189912454
3.844747835544839 0.690845213952174
3.88608921012059 0.6883753254731706
3.927430584696341 0.6859610996478813
3.968771959272092 0.6836020567246195
30.01383794199518 0.34102491302533444
30.055179316570932 0.3397994580349318
30.096520691146683 0.33859167857572636
30.137862065722434 0.33739446852677185
30.179203440298185 0.33621220956357956
30.220544814873936 0.33505007929959607
30.261886189449687 0.33390409587724346
30.303227564025438 0.3327714220590419
30.34456893860119 0.3316535542190363
30.38591031317694 0.33055050588355495
30.42725168775269 0.3294608012066855
30.46859306232844 0.32838161066339566
30.509934436904192 0.3273177305742575
30.551275811479943 0.3262679692165896
30.592617186055694 0.3252308412784597
30.633958560631445 0.32420529942412496
30.675299935207196 0.32318984379089555
30.716641309782947 0.322187166579758
30.757982684358698 0.3211967640891493
30.79932405893445 0.32021459049598205
30.8406654335102 0.3192443621568153
30.88200680808595 0.3182841022530463
30.9233481826617 0.31733155629322424
30.964689557237453 0.3163875503563184
31.006030931813203 0.3154550678086758
31.047372306388954 0.31452939393135804
31.088713680964705 0.313611465887222
31.130055055540456 0.3127028448758442
31.171396430116207 0.3118006115593803
31.212737804691958 0.310909131561266
31.25407917926771 0.3100226048320652
31.29542055384346 0.3091409291277464
31.33676192841921 0.3082693667739806
31.378103302994962 0.30740467503984414
31.419444677570713 0.3065429697393384
31.460786052146464 0.305687997459196
31.502127426722215 0.3048376762940014
31.543468801297966 0.30399346106156905
31.584810175873717 0.30315457010493746
31.626151550449467 0.3023202633730273
31.66749292502522 0.30149074541123233
31.70883429960097 0.30066469856969125
31.75017567417672 0.29984309349836585
31.79151704875247 0.299028314478338
31.832858423328222 0.2982136055987345
31.874199797903973 0.2974073883355362
31.915541172479724 0.29660623611702647
31.956882547055475 0.2958098781035605
31.998223921631226 0.29501652442474086
32.03956529620698 0.29422976924825206
32.08090667078273 0.2934484014628992
32.12224804535848 0.29266916878731386
32.16358941993423 0.2918957819963416
32.204930794509984 0.2911258904444386
32.246272169085735 0.29036460276437026
32.287613543661486 0.28960452710712714
32.32895491823724 0.28885716189634697
32.37029629281299 0.28811940430475586
32.41163766738874 0.28738620569523476
32.45297904196449 0.2866576652356086
32.49432041654024 0.28593662765170497
32.53566179111599 0.2852256243812445
32.57700316569174 0.2845228373833856
32.61834454026749 0.28383123668809745
32.659685914843244 0.28314814439475716
32.701027289418995 0.2824761214819143
32.742368663994746 0.281812787492877
32.7837100385705 0.2811607564912342
32.82505141314625 0.2805233855247035
32.866392787722 0.2798961822575694
32.90773416229775 0.27928276920157535
32.9490755368735 0.27868310913608724
32.99041691144925 0.27809640393115037
33.031758286025 0.27752666224144007
33.073099660600754 0.2769705935734527
33.114441035176505 0.276433434071321
33.155782409752256 0.2759146075624607
33.19712378432801 0.2754120571909624
33.23846515890376 0.2749288357161544
33.27980653347951 0.2744659998446702
33.32114790805526 0.27402143044130156
33.36248928263101 0.27360178299283006
33.40383065720676 0.27320110468859005
33.44517203178251 0.2728231324410856
33.48651340635826 0.27247271758313724
33.527854780934014 0.2721490976359566
33.569196155509765 0.2718550141794273
33.610537530085516 0.27159141366262135
33.65187890466127 0.27135815282896336
33.69322027923702 0.27115394763189177
33.73456165381277 0.27098006015233594
33.77590302838852 0.2708418003084691
33.81724440296427 0.2707336322248279
33.85858577754002 0.27066475437837056
33.89992715211577 0.2706323345978214
33.94126852669152 0.2706366365142007
33.982609901267274 0.2706800432048578
34.023951275843025 0.2707617167402446
34.065292650418776 0.2708846959645707
34.10663402499453 0.27104880143530957
34.14797539957028 0.2712539528422479
34.18931677414603 0.27150153352236545
34.23065814872178 0.27179266874645464
34.27199952329753 0.2721265354129889
34.31334089787328 0.2725019710031202
34.35468227244903 0.2729258701904952
34.39602364702478 0.2733915570077809
34.437365021600534 0.27390220905150015
34.478706396176285 0.27446035327043045
34.520047770752036 0.2750653152581606
34.56138914532779 0.27571627170711127
34.60273051990354 0.27641271841005105
34.64407189447929 0.27715686876525025
34.68541326905504 0.2779489460741701
34.72675464363079 0.27879023470619824
34.76809601820654 0.27967842929684245
34.80943739278229 0.2806146987162404
34.850778767358044 0.28160155179629387
34.892120141933795 0.2826350414301419
34.933461516509546 0.2837117702436304
34.9748028910853 0.2848401447533061
35.01614426566105 0.28601477188138313
35.0574856402368 0.2872350598969651
35.09882701481255 0.28850307993690905
35.1401683893883 0.2898143162899845
35.18150976396405 0.2911700939638516
35.2228511385398 0.292568720636867
35.26419251311555 0.29401227758653264
35.305533887691304 0.2954986037794633
35.346875262267055 0.2970243372975767
35.388216636842806 0.29859154500961316
35.42955801141856 0.3001969829439855
35.47089938599431 0.301844471360049
35.51224076057006 0.30352812367522564
35.55358213514581 0.3052479361925625
35.59492350972156 0.3070005400253096
35.63626488429731 0.30878825051855796
35.67760625887306 0.31060712851765393
35.71894763344881 0.3124578361751898
35.760289008024564 0.31433786701991506
35.801630382600315 0.31624637832758523
35.842971757176066 0.3181772784031425
35.88431313175182 0.320135024939868
35.92565450632757 0.3221121754309925
35.96699588090332 0.32411571995138005
36.00833725547907 0.3261345001308186
36.04967863005482 0.3281716174544519
36.09102000463057 0.3302265120361394
36.13236137920632 0.3322931617248423
36.173702753782074 0.33437141649158025
36.215044128357825 0.3364569923667047
36.256385502933576 0.3385522226948242
36.29772687750933 0.34065237345583044
36.33906825208508 0.34275849481709847
36.38040962666083 0.3448638536745355
36.42175100123658 0.3469675741945135
36.46309237581233 0.34907041116682946
36.50443375038808 0.3511694532080289
36.54577512496383 0.3532638013335067
36.58711649953958 0.3553495834706351
36.628457874115334 0.35742396205074994
36.669799248691085 0.3594886683997788
36.711140623266836 0.3615378874068329
36.75248199784259 0.3635698855981773
36.79382337241834 0.3655846775188312
36.83516474699409 0.36758063974372157
36.87650612156984 0.36955482241441495
36.91784749614559 0.37150229785036504
36.95918887072134 0.3734264226300468
37.00053024529709 0.3753219341290219
37.04187161987284 0.3771918392932567
37.083212994448594 0.3790260811938311
37.124554369024345 0.3808303512942383
37.165895743600096 0.3826033981415581
37.20723711817585 0.38434126753824277
37.2485784927516 0.3860412825982389
37.28991986732735 0.38770384822560533
37.3312612419031 0.3893247073007229
37.37260261647885 0.39090501937147965
37.4139439910546 0.3924424573174966
37.45528536563035 0.3939359991127837
37.4966267402061 0.3953830922513352
37.537968114781854 0.396785698435781
37.579309489357605 0.39813701063748685
37.620650863933356 0.3994447199872818
37.66199223850911 0.4007030228214052
37.70333361308486 0.4019148171039271
37.74467498766061 0.4030779702517456
37.78601636223636 0.4041888786161318
37.82735773681211 0.40524765662756357
37.86869911138786 0.40625549991586063
37.91004048596361 0.4072096560551396
37.951381860539364 0.4081151168285504
37.992723235115115 0.4089656814435969
38.034064609690866 0.40976317704553483
38.07540598426662 0.4105068789302726
38.11674735884237 0.4111958110896905
38.15808873341812 0.411831427728786
38.19943010799387 0.41241037385456586
38.24077148256962 0.4129349650834804
38.28211285714537 0.4134045850876862
38.32345423172112 0.4138195367569739
38.36479560629687 0.4141808917963272
38.406136980872624 0.41448579666397056
38.447478355448375 0.4147380450966181
38.488819730024126 0.4149341130149582
38.53016110459988 0.41507611654681675
38.57150247917563 0.4151621415597407
38.61284385375138 0.4151959926192175
38.65418522832713 0.4151783104074145
38.69552660290288 0.415105802300125
38.73686797747863 0.4149784417833095
38.77820935205438 0.41479843633731356
38.81955072663013 0.4145667592773987
38.860892101205884 0.4142881611701472
38.902233475781635 0.41395886374013235
38.943574850357386 0.4135769291365831
38.98491622493314 0.4131482179614781
39.02625759950889 0.4126701381136182
39.06759897408464 0.4121464581144658
39.10894034866039 0.41157585457875445
39.15028172323614 0.41095928095169
39.19162309781189 0.41029784831805377
39.23296447238764 0.40959265962921115
39.274305846963394 0.40884600371469526
39.315647221539145 0.4080592632334362
39.356988596114896 0.4072298986202796
39.39832997069065 0.40636324052183703
39.4396713452664 0.40545700564763715
39.48101271984215 0.40451512450234184
39.5223540944179 0.40353661818212716
39.56369546899365 0.4025243272179794
39.6050368435694 0.40148182678378386
39.64637821814515 0.4004091622298527
39.6877195927209 0.3993059066860083
39.729060967296654 0.39817343533330507
39.770402341872405 0.3970154706855567
39.811743716448156 0.3958297383380837
39.85308509102391 0.3946242539518281
39.89442646559966 0.393392640451077
39.93576784017541 0.39214163222650655
39.97710921475116 0.3908708868238515
4.010113333847843 0.6812987518508055
4.051454708423594 0.6790512311320964
4.092796082999345 0.6768610125111877
4.134137457575096 0.6747262933411187
4.175478832150847 0.6726474556325643
4.216820206726598 0.6706246357065191
4.258161581302349 0.6686580723105644
4.2995029558781 0.6667472017400368
4.340844330453851 0.6648927996616723
4.382185705029602 0.6630940649969306
4.4235270796053525 0.6613503756493571
4.4648684541811035 0.659662258636931
4.506209828756854 0.6580297635959971
4.547551203332605 0.6564515754239674
4.588892577908356 0.6549285610814949
4.630233952484107 0.6534607137639206
4.671575327059858 0.652046787829078
4.712916701635609 0.6506869650046416
4.75425807621136 0.6493801617871201
4.795599450787111 0.6481271190104392
4.836940825362862 0.6469265645106441
4.878282199938613 0.6457787061093762
4.919623574514364 0.6446824255198753
4.960964949090115 0.6436387118656242
40.01845058932691 0.38958410204313676
40.05979196390266 0.3882817252347917
40.10113333847841 0.38696286782949296
40.14247471305416 0.38563073696532374
40.183816087629914 0.3842870451347338
40.225157462205665 0.38293133365612986
40.266498836781416 0.38156474399039814
40.30784021135717 0.38019164143654277
40.34918158593292 0.37881316069480564
40.39052296050867 0.3774310383019602
40.43186433508442 0.37604078951750664
40.47320570966017 0.3746507838358043
40.51454708423592 0.3732610028565615
40.55588845881167 0.3718732173619736
40.59722983338742 0.3704875043298511
40.638571207963174 0.36910492706034487
40.679912582538925 0.36772691966286786
40.721253957114676 0.36635391515206406
40.76259533169043 0.364988122738429
40.80393670626618 0.36363352016215816
40.84527808084193 0.3622843112007834
40.88661945541768 0.36095091925445144
40.92796082999343 0.35962912941874403
40.96930220456918 0.35832258035166087
41.01064357914493 0.35703007121573027
41.051984953720684 0.3557577246028995
41.093326328296435 0.35449758778525786
41.134667702872186 0.3532563238348929
41.17600907744794 0.35203436313472214
41.21735045202369 0.3508284244258295
41.25869182659944 0.3496417680404029
41.30003320117519 0.34847658270260146
41.34137457575094 0.3473359428664349
41.38271595032669 0.34621654552205094
41.42405732490244 0.3451230193292443
41.46539869947819 0.3440517804470364
41.506740074053944 0.343009016988035
41.548081448629695 0.3419932403828677
41.589422823205446 0.3410030550517661
41.6307641977812 0.3400422585909125
41.67210557235695 0.3391071142120239
41.7134469469327 0.33819933423176907
41.75478832150845 0.33732564455892106
41.7961296960842 0.3364786533196124
41.83747107065995 0.3356605503672384
41.8788124452357 0.33487001265982425
41.92015381981145 0.3341087321933136
41.961495194387204 0.3333773736242609
42.002836568962955 0.3326762980636133
42.044177943538706 0.33200725598535463
42.08551931811446 0.3313715932103977
42.12686069269021 0.33076490668830605
42.16820206726596 0.3301919973888992
42.20954344184171 0.32964487035333295
42.25088481641746 0.32913389001406523
42.29222619099321 0.32865347073930934
42.33356756556896 0.3282048225430817
42.374908940144714 0.3277794517958783
42.416250314720465 0.32738943507757834
42.457591689296216 0.3270289966039471
42.49893306387197 0.32669897184380997
42.54027443844772 0.32640167773823825
42.58161581302347 0.3261320503011467
42.62295718759922 0.3258907599935345
42.66429856217497 0.32567641543630366
42.70563993675072 0.32549620282808134
42.74698131132647 0.3253468116739564
42.78832268590222 0.3252242258463073
42.829664060477974 0.32513354885936807
42.871005435053725 0.3250685113436108
42.912346809629476 0.32503493672202866
42.95368818420523 0.3250311250904566
42.99502955878098 0.32505154199581515
43.03637093335673 0.32510675060849903
43.07771230793248 0.32518518090651827
43.11905368250823 0.32529024179539906
43.16039505708398 0.3254240741866206
43.20173643165973 0.3255902018542155
43.24307780623548 0.3257805253442982
43.284419180811234 0.32599879402566345
43.325760555386985 0.32624662300739815
43.367101929962736 0.32652035348397046
43.40844330453849 0.3268153256580013
43.44978467911424 0.3271393513276406
43.49112605368999 0.32748900997590835
43.53246742826574 0.32786388925138166
43.57380880284149 0.3282608528928439
43.61515017741724 0.3286749156066828
43.65649155199299 0.32911806884310835
43.69783292656874 0.3295834688005173
43.739174301144494 0.33006967902717577
43.780515675720245 0.33056980315808854
43.821857050295996 0.3310920853161454
43.86319842487175 0.33163440925075394
43.9045397994475 0.3322037652224661
43.94588117402325 0.3327898815498701
43.987222548599 0.33338854562818004
44.02856392317475 0.33400926624665356
44.0699052977505 0.33464713202341917
44.11124667232625 0.33530580104115015
44.152588046902004 0.3359800765337669
44.193929421477755 0.33666736156010546
44.235270796053506 0.3373699803563402
44.27661217062926 0.338086636777198
44.31795354520501 0.338818100740385
44.35929491978076 0.33956256249599204
44.40063629435651 0.34032033673223056
44.44197766893226 0.3410871173316286
44.48331904350801 0.34186953804919873
44.52466041808376 0.3426621763036948
44.56600179265951 0.343466911658032
44.607343167235264 0.3442797148145189
44.648684541811015 0.3451026282063605
44.690025916386766 0.3459305623762271
44.73136729096252 0.3467697261056577
44.77270866553827 0.34761260101942437
44.81405004011402 0.3484609791953561
44.85539141468977 0.3493195149247139
44.89673278926552 0.350183513878358
44.93807416384127 0.351050549913036
44.97941553841702 0.3519239223898243
45.02075691299277 0.35280106224100377
45.062098287568524 0.35367864485764433
45.103439662144275 0.354558025437932
45.144781036720026 0.35543924748089517
45.18612241129578 0.35631906157245946
45.22746378587153 0.3572017043238367
45.26880516044728 0.3580799811050144
45.31014653502303 0.3589557140417355
45.35148790959878 0.35983649994031036
45.39282928417453 0.36071490443705145
45.43417065875028 0.3615888650354199
45.475512033326034 0.3624661688640271
45.516853407901785 0.3633361875872121
45.558194782477536 0.364201763709612
45.599536157053286 0.3650669168861828
45.64087753162904 0.3659241275949376
45.68221890620479 0.36677439793860916
45.72356028078054 0.367617902892834
45.76490165535629 0.36845678996974557
45.80624302993204 0.3692907233820888
45.84758440450779 0.3701215332781114
45.88892577908354 0.37094488705274276
45.930267153659294 0.3717589134429882
45.971608528235045 0.3725583043973657
46.012949902810796 0.3733506135284359
46.05429127738655 0.3741369334187026
46.0956326519623 0.3749140022154145
46.13697402653805 0.37568314690969823
46.1783154011138 0.3764482968517967
46.21965677568955 0.37720639088664965
46.2609981502653 0.3779573323272544
46.30233952484105 0.3787009653321828
46.3436808994168 0.3794350315720051
46.385022273992554 0.3801657844226732
46.426363648568305 0.38088871710580885
46.467705023144056 0.38160549935146665
46.50904639771981 0.3823133529168853
46.55038777229556 0.38301806347212963
46.59172914687131 0.38371821527891226
46.63307052144706 0.38441399298236045
46.67441189602281 0.3851056264939422
46.71575327059856 0.38579160269519924
46.75709464517431 0.3864747797149657
46.79843601975006 0.38715768039206444
46.839777394325814 0.38783424899994867
46.881118768901565 0.3885108201690831
46.922460143477316 0.389185127690613
46.96380151805307 0.38985963922437483
47.00514289262882 0.3905311616124897
47.04648426720457 0.3912006407372712
47.08782564178032 0.3918724753092633
47.12916701635607 0.39254087686751404
47.17050839093182 0.3932125568671091
47.21184976550757 0.39387763882715315
47.253191140083324 0.39454613124905635
47.294532514659075 0.3952165925951765
47.335873889234826 0.39588981894684605
47.37721526381058 0.39656560842181987
47.41855663838633 0.3972445422600146
47.45989801296208 0.397930155686696
47.50123938753783 0.3986128782749282
47.54258076211358 0.3993036118780928
47.58392213668933 0.3999940330347928
47.62526351126508 0.40068765233256753
47.66660488584083 0.4013979821780107
47.707946260416584 0.4021091986689436
47.749287634992335 0.4028222159194192
47.790629009568086 0.40354654894951053
47.83197038414384 0.40428248730200017
47.87331175871959 0.4050230083743265
47.91465313329534 0.4057677982320633
47.95599450787109 0.4065183195703929
47.99733588244684 0.4072806866673343
48.03867725702259 0.40805247402382305
48.08001863159834 0.40882903050711783
48.12136000617409 0.40961134542126976
48.162701380749844 0.41040806141939784
48.204042755325595 0.4112146731296418
48.245384129901346 0.41202472401092627
48.2867255044771 0.4128480742491271
48.32806687905285 0.41367917384412745
48.3694082536286 0.4145175717542481
48.41074962820435 0.4153641030752055
48.4520910027801 0.41622295084687577
48.49343237735585 0.4170843140050784
48.5347737519316 0.4179614096258643
48.576115126507354 0.418846930681511
48.617456501083105 0.4197408584253453
48.658797875658856 0.4206385267349534
48.700139250234606 0.4215415709711656
48.74148062481036 0.42245675589807696
48.78282199938611 0.4233787383987224
48.82416337396186 0.4243030396654982
48.86550474853761 0.4252347604333271
48.90684612311336 0.42616628007761204
48.94818749768911 0.4271094765788222
48.98952887226486 0.42805424111866347
49.030870246840614 0.4290068637749543
49.072211621416365 0.42995794709231394
49.113552995992116 0.43091902960941364
49.15489437056787 0.4318815951874192
49.19623574514362 0.4328411128484828
49.23757711971937 0.433805907602158
49.27891849429512 0.4347691477414585
49.32025986887087 0.43573191748374285
49.36160124344662 0.43669875393329827
49.40294261802237 0.43766562230211825
49.44428399259812 0.4386306588429074
49.485625367173874 0.43960297311261015
49.526966741749625 0.44057288817108103
49.568308116325376 0.441537182037386
49.60964949090113 0.44249817561204713
49.65099086547688 0.4434590031089122
49.69233224005263 0.4444112037006511
49.73367361462838 0.44536242576911883
49.77501498920413 0.44630193283127295
49.81635636377988 0.4472336642946417
49.85769773835563 0.4481517537586931
49.89903911293138 0.44906922771245905
49.940380487507134 0.4499757319966491
49.981721862082885 0.4508704769872752
5.002306323665866 0.6426461327628946
5.0436476982416165 0.6417047309187063
5.0849890728173675 0.6408139505444244
5.126330447393118 0.6399735475193976
5.167671821968869 0.6391833136756191
5.20901319654462 0.6384421718408385
5.250354571120371 0.6377508851437907
5.291695945696122 0.6371085247520633
5.333037320271873 0.6365147931523908
5.374378694847624 0.6359702674780803
5.415720069423375 0.6354731868002553
5.457061443999126 0.6350240503795259
5.498402818574877 0.6346226802976302
5.539744193150628 0.6342688943236474
5.581085567726379 0.6339620568628543
5.62242694230213 0.6337026049789376
5.6637683168778805 0.6334902198216917
5.7051096914536314 0.6333245764031283
5.746451066029382 0.6332051177784975
5.787792440605133 0.6331319496989668
5.829133815180884 0.6331048592128214
5.870475189756635 0.6331242891250604
5.911816564332386 0.6331907992245234
5.953157938908137 0.6333027466267415
5.994499313483888 0.6334614899493087
50.023063236658636 0.4517581892610551
50.06440461123439 0.45263541987596334
50.10574598581014 0.4535083403600715
50.14708736038589 0.45437433378611447
50.18842873496164 0.45522424203479706
50.22977010953739 0.45606644822105297
50.27111148411314 0.4568924204215363
50.31245285868889 0.45770513235246224
50.353794233264644 0.458505753854611
50.395135607840395 0.45929160147922476
50.436476982416146 0.4600642378214282
50.4778183569919 0.46082850399510095
50.51915973156765 0.46157258282540603
50.5605011061434 0.4623086625476243
50.60184248071915 0.4630345241248277
50.6431838552949 0.4637443428845085
50.68452522987065 0.46443943861697845
50.7258666044464 0.4651209916364811
50.76720797902215 0.4657908923563654
50.808549353597904 0.46644631586084195
50.849890728173655 0.4670866073470221
50.891232102749406 0.4677128792607088
50.93257347732516 0.46832178663727736
50.97391485190091 0.46891546591329547
51.01525622647666 0.46949602539747676
51.05659760105241 0.4700613787813184
51.09793897562816 0.4706242082047822
51.13928035020391 0.47116970532402136
51.18062172477966 0.4717013905699967
51.22196309935541 0.4722117305089586
51.263304473931164 0.4727160334867569
51.304645848506915 0.47320424999552096
51.345987223082666 0.47367909893049137
51.38732859765842 0.4741391706274529
51.42866997223417 0.4745860288794309
51.47001134680992 0.4750200799063744
51.51135272138567 0.47544194575808874
51.55269409596142 0.47585252994388727
51.59403547053717 0.47625622546491875
51.63537684511292 0.47664913577416174
51.676718219688674 0.4770311480357897
51.718059594264425 0.4774035006567534
51.759400968840175 0.4777673069698789
51.800742343415926 0.47812336721812704
51.84208371799168 0.47847783008393696
51.88342509256743 0.47882121185014237
51.92476646714318 0.4791597910745726
51.96610784171893 0.47948831968139527
52.00744921629468 0.4798140405777025
52.04879059087043 0.4801347501353028
52.09013196544618 0.48045338363493173
52.131473340021934 0.4807693799292578
52.172814714597685 0.48108175954969257
52.214156089173436 0.48139292838543324
52.25549746374919 0.48170049621945
52.29683883832494 0.4820100532279904
52.33818021290069 0.48231553983331
52.37952158747644 0.48262338946660466
52.42086296205219 0.48292993275040424
52.46220433662794 0.48323805149616056
52.50354571120369 0.48354877884365294
52.54488708577944 0.4838634493793964
52.586228460355194 0.48417992044020014
52.627569834930945 0.48449878893073167
52.668911209506696 0.48482519798737916
52.71025258408245 0.4851543243800287
52.7515939586582 0.48548844426660837
52.79293533323395 0.48582718140668313
52.8342767078097 0.4861726359235452
52.87561808238545 0.4865239760875256
52.9169594569612 0.48688571078275267
52.95830083153695 0.48725678555914986
52.9996422061127 0.487637402190477
53.040983580688454 0.4880261149599327
53.082324955264205 0.48842806207635725
53.123666329839956 0.4888408323459441
53.16500770441571 0.48926106441514006
53.20634907899146 0.48969842918122497
53.24769045356721 0.49014795942510925
53.28903182814296 0.49061289879309095
53.33037320271871 0.491096242680505
53.37171457729446 0.49159294837898493
53.41305595187021 0.49210097823519794
53.454397326445964 0.49263234118172294
53.495738701021715 0.49316766132451106
53.537080075597466 0.49372066637713613
53.57842145017322 0.4942967660449615
53.61976282474897 0.49488582443630413
53.66110419932472 0.49549773413658776
53.70244557390047 0.4961241237828879
53.74378694847622 0.49677557373267905
53.78512832305197 0.4974463957291307
53.82646969762772 0.4981362899412005
53.86781107220347 0.4988464656981645
53.909152446779224 0.49957900120507504
53.950493821354975 0.5003356003122906
53.991835195930726 0.5011152037647729
54.03317657050648 0.5019153108054736
54.07451794508223 0.5027379132151403
54.11585931965798 0.5035824955888986
54.15720069423373 0.5044487300269073
54.19854206880948 0.5053346587545692
54.23988344338523 0.5062449776859558
54.28122481796098 0.5071763358846582
54.32256619253673 0.5081283997081268
54.363907567112484 0.5091023708569035
54.405248941688235 0.5100904066021439
54.446590316263986 0.5110998701638468
54.48793169083974 0.5121312659431304
54.52927306541549 0.5131823419797246
54.57061443999124 0.5142492889046232
54.61195581456699 0.5153331270874416
54.65329718914274 0.5164380850745683
54.69463856371849 0.5175570506836622
54.73597993829424 0.5186990508711009
54.777321312869994 0.5198524652754666
54.818662687445745 0.5210269427169226
54.860004062021495 0.522215471726333
54.901345436597246 0.5234183901913975
54.942686811173 0.5246399676248598
54.98402818574875 0.5258711640035512
55.0253695603245 0.5271174388165466
55.06671093490025 0.5283827037668598
55.108052309476 0.5296536421719361
55.14939368405175 0.5309391617493425
55.1907350586275 0.5322348151772318
55.232076433203254 0.5335408916900934
55.273417807779005 0.5348609864656617
55.314759182354756 0.5361849771203191
55.35610055693051 0.5375195965967009
55.39744193150626 0.5388604354461995
55.43878330608201 0.5402062821105617
55.48012468065776 0.5415552663554277
55.52146605523351 0.542908998172188
55.56280742980926 0.5442698910501956
55.60414880438501 0.5456315826751598
55.64549017896076 0.5469921657389535
55.686831553536514 0.5483503712696539
55.728172928112265 0.5497038007281574
55.769514302688016 0.5510570063066327
55.81085567726377 0.55240509966795
55.85219705183952 0.5537477149495963
55.89353842641527 0.5550854243444573
55.93487980099102 0.5564162142229369
55.97622117556677 0.5577388565162531
56.01756255014252 0.5590527698158528
56.05890392471827 0.560354566026237
56.10024529929402 0.561645859828389
56.141586673869774 0.5629262791338436
56.182928048445525 0.5641865078741862
56.224269423021276 0.5654364379283695
56.26561079759703 0.5666730272471692
56.30695217217278 0.5678924166302396
56.34829354674853 0.5690960816113425
56.38963492132428 0.5702766677714363
56.43097629590003 0.5714472888610566
56.47231767047578 0.5725951934375798
56.51365904505153 0.5737254843287695
56.555000419627284 0.5748337191005923
56.596341794203035 0.5759233225194557
56.637683168778786 0.5769887441180821
56.67902454335454 0.5780325119345883
56.72036591793029 0.5790533418286831
56.76170729250604 0.5800496370768843
56.80304866708179 0.5810190888005237
56.84439004165754 0.5819651530667777
56.88573141623329 0.5828849653491426
56.92707279080904 0.5837837006558734
56.96841416538479 0.5846550774471496
57.009755539960544 0.5854987686993677
57.051096914536295 0.5863141096289769
57.092438289112046 0.5871065883507812
57.1337796636878 0.5878692860795145
57.17512103826355 0.5886056729389431
57.2164624128393 0.5893068880125367
57.25780378741505 0.5899850769501812
57.2991451619908 0.5906333130918563
57.34048653656655 0.5912520574009131
57.3818279111423 0.591840708388861
57.42316928571805 0.5923971626367214
57.464510660293804 0.5929272387476864
57.505852034869555 0.5934263705006181
57.547193409445306 0.593898596253775
57.58853478402106 0.5943420203962452
57.62987615859681 0.5947569184002425
57.67121753317256 0.5951440340439443
57.71255890774831 0.5955053420825028
57.75390028232406 0.5958407271781262
57.79524165689981 0.5961480731382404
57.83658303147556 0.5964308870253964
57.877924406051314 0.5966908838568656
57.919265780627065 0.5969237810288738
57.960607155202815 0.597133359486129
58.001948529778566 0.5973208065334011
58.04328990435432 0.5974862098189433
58.08463127893007 0.5976278099294341
58.12597265350582 0.5977483351320647
58.16731402808157 0.5978478336996432
58.20865540265732 0.5979255338684902
58.24999677723307 0.5979869405650856
58.29133815180882 0.5980281371991817
58.332679526384574 0.5980481379374553
58.374020900960325 0.5980533898013086
58.415362275536076 0.5980447869406593
58.45670365011183 0.5980192630772357
58.49804502468758 0.5979802710141907
58.53938639926333 0.5979266282131771
58.58072777383908 0.5978671951565544
58.62206914841483 0.5977959999162465
58.66341052299058 0.5977157051673648
58.70475189756633 0.5976242712464233
58.74609327214208 0.5975278400127948
58.787434646717834 0.5974184957236478
58.828776021293585 0.5973075437760534
58.870117395869336 0.5971936331476055
58.91145877044509 0.59707219451976
58.95280014502084 0.5969463407520433
58.99414151959659 0.5968169575081098
59.03548289417234 0.5966871050180912
59.07682426874809 0.596557631583842
59.11816564332384 0.5964272279493263
59.15950701789959 0.5962967032798093
59.20084839247534 0.596170844374695
59.242189767051094 0.5960493908398788
59.283531141626845 0.595926264833671
59.324872516202596 0.5958089057379885
59.36621389077835 0.5956954844346486
59.4075552653541 0.5955905564348817
59.44889663992985 0.5954934017082646
59.4902380145056 0.5954045741119689
59.53157938908135 0.5953277556630469
59.5729207636571 0.5952630363643426
59.61426213823285 0.5952103753521666
59.655603512808604 0.5951678214898204
59.696944887384355 0.5951427412562993
59.738286261960106 0.5951357380094183
59.77962763653586 0.5951452453389384
59.82096901111161 0.5951722723017546
59.86231038568736 0.5952173634198072
59.90365176026311 0.5952803858358244
59.94499313483886 0.5953658709317827
59.98633450941461 0.5954690337894738
6.035840688059639 0.6336662876749173
6.07718206263539 0.6339176790969332
6.118523437211141 0.6342153610073684
6.159864811786892 0.6345601765314858
6.201206186362643 0.6349508553588824
6.242547560938394 0.6353881925539179
6.2838889355141445 0.6358720108998879
6.3252303100898954 0.6364017906122532
6.366571684665646 0.6369781355733208
6.407913059241397 0.6376012854621949
6.449254433817148 0.638270332178681
6.490595808392899 0.6389859482372846
6.53193718296865 0.6397469384098078
6.573278557544401 0.6405536034412611
6.614619932120152 0.6414063562100178
6.655961306695903 0.6423029861407117
6.697302681271654 0.6432444029312845
6.738644055847405 0.6442297559274109
6.779985430423156 0.6452589140305723
6.821326804998907 0.6463313293809966
6.862668179574658 0.6474459640034036
6.9040095541504085 0.6486022016318304
6.9453509287261594 0.6497995970586509
6.98669230330191 0.6510369403873244
60.02767588399036 0.5955957797806704
60.06901725856611 0.5957411465076455
60.110358633141864 0.5959089975859174
60.151700007717615 0.5960990639850409
60.193041382293366 0.5963153506827216
60.23438275686912 0.5965516096713954
60.27572413144487 0.5968114090436022
60.31706550602062 0.5970969831539084
60.35840688059637 0.5974076852815439
60.39974825517212 0.5977412998583425
60.44108962974787 0.5981010202977655
60.48243100432362 0.5984881190298145
60.52377237889937 0.5988996364834731
60.565113753475124 0.5993373213860993
60.606455128050875 0.5998055788500307
60.647796502626626 0.6002998364558068
60.68913787720238 0.600822850674497
60.73047925177813 0.6013751604518041
60.77182062635388 0.6019572616443365
60.81316200092963 0.6025627355968517
60.85450337550538 0.6032021268709311
60.89584475008113 0.6038667307976838
60.93718612465688 0.6045606681212622
60.978527499232634 0.6052853376463492
61.019868873808385 0.6060350215212731
61.061210248384135 0.6068093218223141
61.102551622959886 0.6076170113189454
61.14389299753564 0.6084489137389415
61.18523437211139 0.6093079462919695
61.22657574668714 0.6101970396094051
61.26791712126289 0.6111095640634207
61.30925849583864 0.6120508147801943
61.35059987041439 0.6130153355180722
61.39194124499014 0.6140016659420235
61.433282619565894 0.6150164251996216
61.474623994141645 0.6160526177313626
61.515965368717396 0.6171148593678786
61.55730674329315 0.6181982645693567
61.5986481178689 0.6193030061290548
61.63998949244465 0.6204300319796794
61.6813308670204 0.6215772428181334
61.72267224159615 0.6227453891617052
61.7640136161719 0.6239322545429954
61.80535499074765 0.6251360830603027
61.8466963653234 0.6263604025608931
61.888037739899154 0.62760200644193
61.929379114474905 0.6288576526683812
61.970720489050656 0.6301277158056143
62.01206186362641 0.6314134840916904
62.05340323820216 0.6327143225679174
62.09474461277791 0.6340291787080314
62.13608598735366 0.6353559893884384
62.17742736192941 0.6366925212727318
62.21876873650516 0.6380401870926135
62.26011011108091 0.6393935841048632
62.30145148565666 0.6407610188809691
62.342792860232414 0.642132745820629
62.384134234808165 0.6435118981544337
62.425475609383916 0.6448960226125724
62.46681698395967 0.6462831490879664
62.50815835853542 0.6476728598563852
62.54949973311117 0.6490646640939474
62.59084110768692 0.6504587281861063
62.63218248226267 0.6518532007619569
62.67352385683842 0.6532500427480739
62.71486523141417 0.654648232795631
62.756206605989924 0.6560432078220538
62.797547980565675 0.6574357332486959
62.838889355141426 0.6588266196319602
62.88023072971718 0.6602163674424152
62.92157210429293 0.6615953451535548
62.96291347886868 0.6629736652999021
63.00425485344443 0.66434145621868
63.04559622802018 0.6657055123510249
63.08693760259593 0.6670632104188639
63.12827897717168 0.6684119772674486
63.16962035174743 0.6697530773202222
63.210961726323184 0.6710864150258038
63.252303100898935 0.6724117217098073
63.293644475474686 0.6737295463416023
63.33498585005044 0.6750341514929726
63.37632722462619 0.6763287567157006
63.41766859920194 0.677612559997249
63.45900997377769 0.6788842624457293
63.50035134835344 0.680147569297647
63.54169272292919 0.6813912940476877
63.58303409750494 0.6826227523132506
63.62437547208069 0.6838422017050836
63.665716846656444 0.6850466398733248
63.707058221232195 0.686235377729538
63.748399595807946 0.687411638788808
63.7897409703837 0.6885703029270047
63.83108234495945 0.6897143729386914
63.8724237195352 0.6908438738748804
63.91376509411095 0.6919611894118142
63.9551064686867 0.6930607610541261
63.99644784326245 0.6941491167720256
64.03778921783821 0.695219656836078
64.07913059241396 0.6962762615293606
64.12047196698971 0.6973173245571727
64.16181334156546 0.6983396966280406
64.20315471614121 0.6993509249633098
64.24449609071696 0.7003463610837116
64.28583746529272 0.7013292773977174
64.32717883986847 0.7022978872720905
64.36852021444422 0.7032478528949135
64.40986158901997 0.7041825844845513
64.45120296359572 0.7051049617056013
64.49254433817147 0.7060140036848999
64.53388571274722 0.7069071184880471
64.57522708732297 0.7077873331626224
64.61656846189872 0.7086525825684133
64.65790983647447 0.7095052475154011
64.69925121105022 0.7103476333695569
64.74059258562598 0.7111778779578543
64.78193396020173 0.7119956061277295
64.82327533477748 0.7128018806247319
64.86461670935323 0.7135969457096446
64.90595808392898 0.7143784248198213
64.94729945850473 0.7151531191265453
64.98864083308048 0.715914369586568
65.02998220765623 0.71666739743896
65.07132358223198 0.7174070541347629
65.11266495680773 0.7181360820093637
65.15400633138348 0.7188530128142706
65.19534770595924 0.7195576112449626
65.23668908053499 0.7202522060866393
65.27803045511074 0.7209332880186079
65.31937182968649 0.7216092277861087
65.36071320426224 0.7222708693550276
65.40205457883799 0.7229248855981283
65.44339595341374 0.7235700454975604
65.48473732798949 0.7242048289278619
65.52607870256524 0.7248309942125547
65.567420077141 0.7254473847088639
65.60876145171675 0.7260560627398526
65.6501028262925 0.7266551658741245
65.69144420086825 0.7272445673393304
65.732785575444 0.7278276410122521
65.77412695001975 0.7284053121722928
65.8154683245955 0.7289763062418358
65.85680969917125 0.7295338118542218
65.898151073747 0.7300832375077715
65.93949244832275 0.7306258372203535
65.9808338228985 0.7311602005590948
66.02217519747425 0.7316904402056098
66.06351657205 0.7322141159382337
66.10485794662576 0.7327295936748464
66.14619932120151 0.7332390362168268
66.18754069577726 0.7337408595533916
66.22888207035301 0.7342397258483724
66.27022344492876 0.7347276085888446
66.31156481950451 0.7352083469704581
66.35290619408026 0.7356832389238697
66.39424756865601 0.736152538706468
66.43558894323176 0.7366166974797771
66.47693031780751 0.7370715084892714
66.51827169238327 0.7375236286098776
66.55961306695902 0.7379728833184243
66.60095444153477 0.738413519583105
66.64229581611052 0.7388499685330129
66.68363719068627 0.7392804033766815
66.72497856526202 0.7397054699252578
66.76631993983777 0.7401255686311167
66.80766131441352 0.740537566212456
66.84900268898927 0.7409460704376505
66.89034406356502 0.7413469769952408
66.93168543814078 0.7417420449265378
66.97302681271653 0.742131848852565
67.01436818729228 0.7425144449765433
67.05570956186803 0.7428929605032882
67.09705093644378 0.7432636102390648
67.13839231101953 0.743626709412774
67.17973368559528 0.7439833346419928
67.22107506017103 0.7443323979083758
67.26241643474678 0.7446750339393785
67.30375780932253 0.7450123373735118
67.34509918389828 0.7453435589982237
67.38644055847404 0.7456668209011639
67.42778193304979 0.745980654980293
67.46912330762554 0.7462892081170858
67.51046468220129 0.746590089861001
67.55180605677704 0.7468827051936932
67.59314743135279 0.7471668090007004
67.63448880592854 0.7474440949730002
67.67583018050429 0.7477142523177218
67.71717155508004 0.7479784819118362
67.7585129296558 0.7482338473479151
67.79985430423154 0.748480879593405
67.8411956788073 0.748721512722971
67.88253705338305 0.748952352581604
67.9238784279588 0.7491747086297864
67.96521980253455 0.7493910918743125
68.0065611771103 0.7495990943289904
68.04790255168605 0.7497960971013758
68.0892439262618 0.7499825350590833
68.13058530083755 0.750160047202866
68.1719266754133 0.750326744532038
68.21326804998905 0.7504819103118114
68.2546094245648 0.7506277366303556
68.29595079914056 0.7507622705516129
68.3372921737163 0.750886677170746
68.37863354829206 0.7509990936612523
68.41997492286781 0.7511012547995191
68.46131629744356 0.7511922589830601
68.50265767201931 0.7512713149262045
68.54399904659506 0.751338202272974
68.58534042117081 0.7513941417342664
68.62668179574656 0.7514373492029798
68.66802317032231 0.7514671188851345
68.70936454489807 0.7514830116205433
68.75070591947382 0.7514870972864349
68.79204729404957 0.7514779628288708
68.83338866862532 0.7514532791614518
68.87473004320107 0.7514145617320303
68.91607141777682 0.7513634737026291
68.95741279235257 0.7512985672398195
68.99875416692832 0.7512204658827152
69.04009554150407 0.7511293056251361
69.08143691607982 0.7510234415194169
69.12277829065557 0.7509052429273185
69.16411966523133 0.750771958577153
69.20546103980708 0.7506264605887537
69.24680241438283 0.7504697260549771
69.28814378895858 0.7502984043738604
69.32948516353433 0.7501134371739558
69.37082653811008 0.7499155538948419
69.41216791268583 0.7497049307278663
69.45350928726158 0.7494808144309052
69.49485066183733 0.7492446408812276
69.53619203641308 0.7489977044914626
69.57753341098883 0.7487391571171923
69.61887478556459 0.7484685760306702
69.66021616014034 0.7481852850077229
69.70155753471609 0.7478909805161232
69.74289890929184 0.7475885387943144
69.78424028386759 0.7472764476695927
69.82558165844334 0.7469561522942889
69.86692303301909 0.7466287431784969
69.90826440759484 0.746289258694819
69.9496057821706 0.745945764561756
69.99094715674634 0.745590018486797
7.028033677877661 0.6523135770860454
7.069375052453412 0.6536277760758546
7.110716427029163 0.6549790269572144
7.152057801604914 0.6563654965714346
7.193399176180665 0.6577870436036893
7.234740550756416 0.6592415948309818
7.276081925332167 0.6607274537720975
7.317423299907918 0.6622438297188677
7.358764674483669 0.6637906164484328
7.40010604905942 0.6653629378368944
7.441447423635171 0.666960299870355
7.482788798210922 0.6685809547269863
7.5241301727866725 0.6702225870388662
7.565471547362423 0.6718848966397644
7.606812921938174 0.6735650804173785
7.648154296513925 0.675261717031225
7.689495671089676 0.6769715732766902
7.730837045665427 0.6786928884678108
7.772178420241178 0.6804244178377248
7.813519794816929 0.682163017462798
7.85486116939268 0.6839094154716371
7.896202543968431 0.6856588191490492
7.937543918544182 0.687408875799137
7.978885293119933 0.6891604725196735
70.0322885313221 0.7452310840732819
70.07362990589785 0.7448658701181299
70.1149712804736 0.744494811344368
70.15631265504935 0.7441172128663356
70.1976540296251 0.7437378306565477
70.23899540420085 0.7433515156900345
70.2803367787766 0.742962359500067
70.32167815335235 0.7425722045060508
70.3630195279281 0.7421791898571076
70.40436090250385 0.7417837659214307
70.4457022770796 0.7413904940759718
70.48704365165536 0.7409951949552243
70.5283850262311 0.7406005974144603
70.56972640080686 0.7402075442080729
70.61106777538261 0.7398149655507358
70.65240914995836 0.7394241844010824
70.69375052453411 0.7390362707197564
70.73509189910986 0.7386552527088863
70.77643327368561 0.7382784614650717
70.81777464826136 0.737907957765781
70.85911602283711 0.7375406524711208
70.90045739741286 0.7371817754124538
70.94179877198862 0.7368301486631126
70.98314014656437 0.7364851684008937
71.02448152114012 0.7361453862329633
71.06582289571587 0.7358167828026756
71.10716427029162 0.7354979920911477
71.14850564486737 0.735189515882833
71.18984701944312 0.7348916630266141
71.23118839401887 0.7346059397344082
71.27252976859462 0.7343331843852416
71.31387114317037 0.7340741602467259
71.35521251774612 0.7338260676462999
71.39655389232188 0.7335922480591514
71.43789526689763 0.7333742362433334
71.47923664147338 0.7331713201269161
71.52057801604913 0.7329835325058252
71.56191939062488 0.7328109299405755
71.60326076520063 0.7326527826048786
71.64460213977638 0.7325101297670145
71.68594351435213 0.7323824306229094
71.72728488892788 0.7322709666310523
71.76862626350363 0.7321753128241247
71.80996763807939 0.732096861324444
71.85130901265514 0.7320359597678026
71.89265038723089 0.7319902786846637
71.93399176180664 0.7319621703154429
71.97533313638239 0.7319520560509367
72.01667451095814 0.7319583685093263
72.05801588553389 0.7319826771177574
72.09935726010964 0.7320260276237125
72.14069863468539 0.7320864827288799
72.18204000926114 0.7321651003027149
72.2233813838369 0.732260987346582
72.26472275841265 0.7323767863556591
72.3060641329884 0.7325106348238898
72.34740550756415 0.7326608034086921
72.3887468821399 0.7328293253632011
72.43008825671565 0.7330137857056314
72.4714296312914 0.7332155729915619
72.51277100586715 0.7334321899460756
72.5541123804429 0.7336671735495468
72.59545375501865 0.7339193368423955
72.6367951295944 0.7341876215619639
72.67813650417015 0.7344713578788287
72.7194778787459 0.734772602857515
72.76081925332166 0.7350891913449039
72.80216062789741 0.7354234403423967
72.84350200247316 0.7357706421166818
72.88484337704891 0.7361358699745758
72.92618475162466 0.7365145651062027
72.96752612620041 0.7369087242256699
73.00886750077616 0.7373174240587176
73.05020887535191 0.737740203205364
73.09155024992766 0.7381767104309744
73.13289162450342 0.738626647476038
73.17423299907917 0.7390885875575949
73.21557437365492 0.7395643794426029
73.25691574823067 0.7400548694586303
73.29825712280642 0.7405561753202445
73.33959849738217 0.7410691175516865
73.38093987195792 0.7415936777040071
73.42228124653367 0.7421296507820117
73.46362262110942 0.742677390314002
73.50496399568517 0.7432343729779958
73.54630537026092 0.7438009651354354
73.58764674483668 0.7443787579720276
73.62898811941243 0.7449659296394213
73.67032949398818 0.7455621942916144
73.71167086856393 0.7461669538624062
73.75301224313968 0.7467796389810535
73.79435361771543 0.7473999345331684
73.83569499229118 0.7480283624196332
73.87703636686693 0.7486619372870159
73.91837774144268 0.7493039167687214
73.95971911601843 0.7499516351016922
74.00106049059418 0.7506074594073401
74.04240186516994 0.7512680245655564
74.08374323974569 0.7519335657067153
74.12508461432144 0.7526033262813835
74.16642598889719 0.7532799419162299
74.20776736347294 0.7539598136406179
74.24910873804869 0.7546430025091221
74.29045011262444 0.7553302148095281
74.33179148720019 0.7560212445785043
74.37313286177594 0.7567177588271833
74.4144742363517 0.7574176135051344
74.45581561092744 0.7581156378743583
74.4971569855032 0.7588189481808092
74.53849836007895 0.7595214276220613
74.5798397346547 0.760228206870243
74.62118110923045 0.7609347116334675
74.6625224838062 0.7616421387752443
74.70386385838195 0.7623489028543332
74.7452052329577 0.7630538610932813
74.78654660753345 0.763759118474528
74.8278879821092 0.764460919412258
74.86922935668495 0.7651615409098006
74.9105707312607 0.7658613805024146
74.95191210583646 0.7665556983040123
74.9932534804122 0.7672476456271693
75.03459485498796 0.7679354072449375
75.07593622956371 0.7686195648586036
75.11727760413946 0.7692987212498686
75.15861897871521 0.7699756226355681
75.19996035329096 0.7706449011568083
75.24130172786671 0.7713096324882308
75.28264310244246 0.7719693864097632
75.32398447701821 0.7726226205581828
75.36532585159397 0.773268918203469
75.40666722616972 0.7739080078480751
75.44800860074547 0.7745383604886548
75.48934997532122 0.7751614932908993
75.53069134989697 0.7757772333704547
75.57203272447272 0.7763824374087823
75.61337409904847 0.776977485212063
75.65471547362422 0.7775631017106504
75.69605684819997 0.7781393349632346
75.73739822277572 0.7787076028563713
75.77873959735147 0.7792634661973942
75.82008097192723 0.7798091079591644
75.86142234650298 0.7803460920092186
75.90276372107873 0.780866990016202
75.94410509565448 0.7813793968993923
75.98544647023023 0.7818776937780147
76.02678784480598 0.7823624777254757
76.06812921938173 0.7828365532490899
76.10947059395748 0.7832972848561579
76.15081196853323 0.7837421432357013
76.19215334310898 0.7841721979009568
76.23349471768474 0.7845889872534985
76.27483609226049 0.7849913043085299
76.31617746683624 0.7853808231909195
76.35751884141199 0.7857547234248616
76.39886021598774 0.7861125570181784
76.44020159056349 0.7864548995634943
76.48154296513924 0.7867806215692703
76.52288433971499 0.7870890076474251
76.56422571429074 0.787380150673094
76.6055670888665 0.7876560733217743
76.64690846344224 0.7879152098808166
76.688249838018 0.7881543229062508
76.72959121259375 0.788375658625821
76.7709325871695 0.7885802544564207
76.81227396174525 0.7887673116454885
76.853615336321 0.7889381274967072
76.89495671089675 0.789090408910729
76.9362980854725 0.7892239458387711
76.97763946004825 0.7893403539991304
77.018980834624 0.789435906274349
77.06032220919975 0.7895114848009701
77.1016635837755 0.7895703255093575
77.14300495835126 0.7896085129281664
77.184346332927 0.7896275921167848
77.22568770750276 0.7896278956261488
77.26702908207851 0.7896108866607279
77.30837045665426 0.7895751478015745
77.34971183123001 0.7895191691337141
77.39105320580576 0.7894446743404524
77.43239458038151 0.7893498007781006
77.47373595495726 0.789239122959952
77.51507732953301 0.7891105190505328
77.55641870410876 0.7889623727817647
77.59776007868452 0.7887951767852744
77.63910145326027 0.7886124793180068
77.68044282783602 0.7884129822312334
77.72178420241177 0.7881926388298197
77.76312557698752 0.7879563668251328
77.80446695156327 0.7877031397493267
77.84580832613902 0.7874323856570937
77.88714970071477 0.7871447117175497
77.92849107529052 0.7868406013471182
77.96983244986627 0.7865199686086789
78.01117382444203 0.7861818972531394
78.05251519901778 0.7858254930762778
78.09385657359353 0.7854546572003427
78.13519794816928 0.7850682654205997
78.17653932274503 0.7846669995461921
78.21788069732078 0.7842504371399093
78.25922207189653 0.7838175776315848
78.30056344647228 0.7833725665144402
78.34190482104803 0.7829107343231954
78.38324619562378 0.7824370995522156
78.42458757019953 0.7819499478586074
78.46592894477529 0.7814463101806073
78.50727031935104 0.7809307784719253
78.54861169392679 0.7804034415759901
78.58995306850254 0.7798623112813617
78.63129444307829 0.7793111564404791
78.67263581765404 0.7787493571985765
78.71397719222979 0.7781757691874414
78.75531856680554 0.7775906567505629
78.7966599413813 0.7769955065799569
78.83800131595704 0.7763905431768462
78.8793426905328 0.7757748342463238
78.92068406510855 0.7751494364335052
78.9620254396843 0.7745163850403292
79.00336681426005 0.7738720989583993
79.0447081888358 0.7732194243201509
79.08604956341155 0.7725585027172327
79.1273909379873 0.7718891048368262
79.16873231256305 0.7712098758042465
79.2100736871388 0.7705253119977932
79.25141506171455 0.769830820596735
79.2927564362903 0.7691298110066385
79.33409781086606 0.7684231784892825
79.3754391854418 0.7677064659056924
79.41678056001756 0.7669848766019168
79.45812193459331 0.7662547974021486
79.49946330916906 0.7655210810396306
79.54080468374481 0.764780794038794
79.58214605832056 0.7640369746240196
79.62348743289631 0.7632869360066886
79.66482880747206 0.7625306207231153
79.70617018204781 0.7617680166978231
79.74751155662356 0.7610051633524305
79.78885293119932 0.7602372833767017
79.83019430577507 0.7594637383352523
79.87153568035082 0.7586879095571089
79.91287705492657 0.7579076934533465
79.95421842950232 0.7571244759453157
79.99555980407807 0.7563377837425871
8.020226667695685 0.6909086441654579
8.061568042271436 0.6926525865040299
8.102909416847186 0.6943894048448309
8.144250791422937 0.696118968253104
8.185592165998688 0.6978386755152184
8.22693354057444 0.6995477645356845
8.26827491515019 0.7012434617203903
8.309616289725941 0.7029244257172685
8.350957664301692 0.7045889366020704
8.392299038877443 0.70623531362734
8.433640413453194 0.7078629940318599
8.474981788028945 0.7094698088265537
8.516323162604696 0.7110546142467705
8.557664537180447 0.7126165189181561
8.599005911756198 0.7141553996824598
8.640347286331949 0.7156688109164865
8.6816886609077 0.7171549774468036
8.72303003548345 0.7186151414535229
8.764371410059201 0.7200468334979502
8.805712784634952 0.7214494602055197
8.847054159210703 0.7228223843179341
8.888395533786454 0.7241661147678199
8.929736908362205 0.7254799305374926
8.971078282937956 0.7267620839790211
80.03690117865382 0.755551232778382
80.07824255322957 0.754759504703402
80.11958392780532 0.753967963929135
80.16092530238107 0.7531726181860682
80.20226667695682 0.7523741948585052
80.24360805153258 0.7515737557321984
80.28494942610833 0.7507698417961965
80.32629080068408 0.7499662269081668
80.36763217525983 0.7491604689960075
80.40897354983558 0.748353492009318
80.45031492441133 0.7475453443518364
80.49165629898708 0.746733975174342
80.53299767356283 0.7459206388572892
80.57433904813858 0.7451086710858874
80.61568042271433 0.7442939949201524
80.65702179729008 0.7434805256924026
80.69836317186584 0.7426628995714295
80.73970454644159 0.7418447948338525
80.78104592101734 0.7410260693555583
80.82238729559309 0.7402093898158392
80.86372867016884 0.7393893668152122
80.90507004474459 0.7385692972519441
80.94641141932034 0.737750322293302
80.98775279389609 0.7369312080543516
81.02909416847184 0.7361120273000247
81.0704355430476 0.7352947627033055
81.11177691762335 0.7344745851837307
81.1531182921991 0.7336583932182547
81.19445966677485 0.7328427051018025
81.2358010413506 0.732027735656298
81.27714241592635 0.7312139165322361
81.3184837905021 0.7304017010675942
81.35982516507785 0.729591083397421
81.4011665396536 0.7287815691460464
81.44250791422935 0.7279732139188229
81.4838492888051 0.7271669937090423
81.52519066338085 0.7263661524618629
81.5665320379566 0.7255654731557541
81.60787341253236 0.7247670747661838
81.64921478710811 0.72397506212352
81.69055616168386 0.7231860389671184
81.73189753625961 0.7224008754086819
81.77323891083536 0.7216195817128818
81.81458028541111 0.7208424119012626
81.85592165998686 0.7200699460791554
81.89726303456261 0.7193040426755083
81.93860440913836 0.7185410059411836
81.97994578371411 0.7177850989550895
82.02128715828987 0.7170320062841546
82.06262853286562 0.716286248268608
82.10396990744137 0.7155498756988936
82.14531128201712 0.7148185262118777
82.18665265659287 0.7140944531590897
82.22799403116862 0.7133754882098806
82.26933540574437 0.7126640589566492
82.31067678032012 0.7119611642930931
82.35201815489587 0.7112623651107935
82.39335952947162 0.7105718874926646
82.43470090404738 0.709889559356888
82.47604227862313 0.7092178537028992
82.51738365319888 0.7085581061893753
82.55872502777463 0.707906143180449
82.60006640235038 0.7072629565264077
82.64140777692613 0.7066297405666444
82.68274915150188 0.7060058997825944
82.72409052607763 0.7053912680980772
82.76543190065338 0.7047859582060644
82.80677327522913 0.7041915924023269
82.84811464980488 0.7036080462816279
82.88945602438064 0.7030365700294231
82.93079739895639 0.70247695425246
82.97213877353214 0.7019296551683776
83.01348014810789 0.7013935677850824
83.05482152268364 0.700870393804542
83.09616289725939 0.7003595142069401
83.13750427183514 0.6998607390503437
83.17884564641089 0.6993746903896095
83.22018702098664 0.6989011923369659
83.2615283955624 0.6984394254551851
83.30286977013814 0.6979887026146415
83.3442111447139 0.6975518823788732
83.38555251928965 0.697129775958549
83.4268938938654 0.6967202951593441
83.46823526844115 0.6963245169316159
83.5095766430169 0.6959412665376963
83.55091801759265 0.6955691396872425
83.5922593921684 0.6952103287790481
83.63360076674415 0.694864493240197
83.6749421413199 0.6945320392716794
83.71628351589565 0.6942101627976721
83.7576248904714 0.6939031345934801
83.79896626504716 0.6936094552901935
83.8403076396229 0.6933278014380436
83.88164901419866 0.6930592913936814
83.92299038877441 0.6928010921577572
83.96433176335016 0.6925533506920549
84.00567313792591 0.6923166448380137
84.04701451250166 0.6920904808481847
84.08835588707741 0.6918748323347583
84.12969726165316 0.6916702860715951
84.17103863622891 0.6914764676376083
84.21238001080467 0.6912884721266391
84.25372138538042 0.6911119739878776
84.29506275995617 0.6909424562302012
84.33640413453192 0.6907812622532951
84.37774550910767 0.6906269140634249
84.41908688368342 0.6904804770483071
84.46042825825917 0.6903413312378901
84.50176963283492 0.6902089748162552
84.54311100741067 0.6900805118749508
84.58445238198642 0.6899582906609306
84.62579375656217 0.6898406567244344
84.66713513113793 0.6897280889123754
84.70847650571368 0.6896204491108606
84.74981788028943 0.6895133874082044
84.79115925486518 0.6894076801803841
84.83250062944093 0.6893037812723878
84.87384200401668 0.6892038442489756
84.91518337859243 0.6891037336666935
84.95652475316818 0.6890051699424111
84.99786612774393 0.688904771206841
85.03920750231968 0.6888034845208769
85.08054887689543 0.6887037527982701
85.12189025147119 0.6886009868260756
85.16323162604694 0.6884957734950166
85.20457300062269 0.6883894578716666
85.24591437519844 0.6882784001463265
85.28725574977419 0.6881636355179463
85.32859712434994 0.6880443172328659
85.36993849892569 0.6879183787471816
85.41127987350144 0.6877854483405828
85.4526212480772 0.6876485175782285
85.49396262265294 0.6875012866208663
85.5353039972287 0.6873466651451778
85.57664537180445 0.6871845254250579
85.6179867463802 0.6870120542745815
85.65932812095595 0.6868297595725503
85.7006694955317 0.686635914434961
85.74201087010745 0.6864313411502434
85.7833522446832 0.6862149307285511
85.82469361925895 0.685985478193344
85.8660349938347 0.6857465193120685
85.90737636841045 0.6854943412739666
85.9487177429862 0.6852297478729469
85.99005911756196 0.6849505598957101
86.0314004921377 0.6846584954976059
86.07274186671346 0.6843522955261643
86.11408324128921 0.6840327600639815
86.15542461586496 0.6836984821930376
86.19676599044071 0.6833503048905429
86.23810736501646 0.682985558309356
86.27944873959221 0.6826050371496006
86.32079011416796 0.6822100310554929
86.36213148874371 0.6817967014565999
86.40347286331946 0.681365264603477
86.44481423789522 0.6809158932462054
86.48615561247097 0.680451302712676
86.52749698704672 0.679970646955862
86.56883836162247 0.6794709651072438
86.61017973619822 0.6789542573450447
86.65152111077397 0.6784212350534856
86.69286248534972 0.6778699707884055
86.73420385992547 0.6772998488876341
86.77554523450122 0.6767102895054009
86.81688660907697 0.6761028351836884
86.85822798365272 0.6754780013952051
86.89956935822848 0.6748331179375092
86.94091073280423 0.6741707539282347
86.98225210737998 0.6734882071854398
87.02359348195573 0.672788347432149
87.06493485653148 0.6720703573670488
87.10627623110723 0.6713353078335258
87.14761760568298 0.6705824067696987
87.18895898025873 0.6698113989417336
87.23030035483448 0.6690235323313192
87.27164172941023 0.6682165457365966
87.31298310398599 0.6673907552366678
87.35432447856174 0.6665483891147505
87.39566585313749 0.6656923845776149
87.43700722771324 0.6648166810720273
87.47834860228899 0.6639248069399303
87.51968997686474 0.6630180732370585
87.56103135144049 0.6620961750206111
87.60237272601624 0.6611579955866951
87.64371410059199 0.6602051764264761
87.68505547516774 0.6592374794513909
87.7263968497435 0.6582553981692437
87.76773822431925 0.6572603042201933
87.809079598895 0.6562532400468638
87.85042097347075 0.6552315173090839
87.8917623480465 0.6541979154780855
87.93310372262225 0.6531534428736748
87.974445097198 0.6520966689152293
88.01578647177375 0.6510314381133754
88.0571278463495 0.6499580855622507
88.09846922092525 0.648872478197141
88.139810595501 0.6477790580048051
88.18115197007675 0.6466748478137833
88.2224933446525 0.6455646223444461
88.26383471922826 0.6444460081066968
88.30517609380401 0.6433200671743639
88.34651746837976 0.6421858899989308
88.38785884295551 0.6410452116997715
88.42920021753126 0.6398990173475168
88.47054159210701 0.6387465242971235
88.51188296668276 0.6375903492222634
88.55322434125851 0.6364293564206176
88.59456571583426 0.6352664985728851
88.63590709041002 0.6340985303396671
88.67724846498577 0.6329286440674026
88.71858983956152 0.6317551720954895
88.75993121413727 0.6305806465809883
88.80127258871302 0.6294066478588288
88.84261396328877 0.6282329078804612
88.88395533786452 0.6270582239154648
88.92529671244027 0.6258833526251535
88.96663808701602 0.6247084064328737
89.00797946159177 0.6235327138676799
89.04932083616752 0.6223572035709011
89.09066221074328 0.6211843271652883
89.13200358531903 0.6200104059316215
89.17334495989478 0.6188399646391323
89.21468633447053 0.6176724326634534
89.25602770904628 0.6165069124916338
89.29736908362203 0.6153441742055814
89.33871045819778 0.6141836864635446
89.38005183277353 0.6130286610805354
89.42139320734928 0.6118759454092043
89.46273458192503 0.6107304086491872
89.50407595650078 0.6095891775199579
89.54541733107654 0.6084511395195267
89.58675870565229 0.6073207754226804
89.62810008022804 0.6061975857648697
89.66944145480379 0.6050793990273292
89.71078282937954 0.603968928564574
89.75212420395529 0.6028631452031525
89.79346557853104 0.6017653541827603
89.83480695310679 0.6006754720765537
89.87614832768254 0.5995928569360706
89.9174897022583 0.5985195611269439
89.95883107683404 0.597450841267308
9.012419657513707 0.7280145659378543
9.053761032089458 0.7292367445278989
9.095102406665209 0.7304279752091503
9.13644378124096 0.731588031101914
9.17778515581671 0.7327177303053761
9.219126530392462 0.7338160887894642
9.260467904968213 0.7348834874775099
9.301809279543964 0.7359215837153776
9.343150654119714 0.7369294640846231
9.384492028695465 0.7379059312732896
9.425833403271216 0.7388539480805435
9.467174777846967 0.7397728230120073
9.508516152422718 0.7406614098757749
9.54985752699847 0.7415205150174242
9.59119890157422 0.7423514565829485
9.632540276149971 0.7431535590796341
9.673881650725722 0.7439273646240032
9.715223025301473 0.7446739543637861
9.756564399877224 0.7453916026733274
9.797905774452975 0.7460820729830351
9.839247149028726 0.7467454650406566
9.880588523604477 0.7473810733219786
9.921929898180228 0.7479898323489151
9.963271272755978 0.7485717966834429
90.0001724514098 0.5963909009318556
90.04151382598555 0.5953404156950379
90.0828552005613 0.5942985829540685
90.12419657513705 0.5932656658514615
90.1655379497128 0.5922407674739513
90.20687932428855 0.5912258570434648
90.2482206988643 0.5902222892012977
90.28956207344005 0.589228847775237
90.3309034480158 0.5882439421647394
90.37224482259155 0.5872705611501589
90.4135861971673 0.586306998704603
90.45492757174306 0.5853547715707244
90.4962689463188 0.5844123480557215
90.53761032089456 0.5834801829554732
90.57895169547031 0.5825615154247102
90.62029307004606 0.5816535610953205
90.66163444462181 0.5807574299917914
90.70297581919756 0.5798722921488285
90.74431719377331 0.5790016582040697
90.78565856834906 0.5781402928636997
90.82699994292481 0.5772897808288991
90.86834131750057 0.5764506173270743
90.90968269207632 0.5756215479455581
90.95102406665207 0.5748054431728099
90.99236544122782 0.57400243929671
91.03370681580357 0.5732104764843745
91.07504819037932 0.5724281901183622
91.11638956495507 0.5716560977679619
91.15773093953082 0.5708943495400073
91.19907231410657 0.570144066351192
91.24041368868232 0.5694047923462321
91.28175506325807 0.5686723708261281
91.32309643783383 0.5679525121937433
91.36443781240958 0.5672432519759542
91.40577918698533 0.5665445877460271
91.44712056156108 0.5658565067755126
91.48846193613683 0.5651789804792634
91.52980331071258 0.5645118952142053
91.57114468528833 0.563853582392119
91.61248605986408 0.5632057673564836
91.65382743443983 0.5625685093489873
91.69516880901558 0.5619392328434727
91.73651018359134 0.5613183147754619
91.77785155816709 0.5607062379724325
91.81919293274284 0.5601069863964011
91.86053430731859 0.5595163570469647
91.90187568189434 0.5589345512890563
91.94321705647009 0.5583619820625648
91.98455843104584 0.5577991250797208
92.02589980562159 0.5572439569466398
92.06724118019734 0.5566987409153952
92.1085825547731 0.5561613662184561
92.14992392934884 0.5556344327069466
92.1912653039246 0.5551143869855131
92.23260667850035 0.5546058325163824
92.2739480530761 0.5541064643901072
92.31528942765185 0.5536143238033647
92.3566308022276 0.5531327815009004
92.39797217680335 0.5526602227843587
92.4393135513791 0.5521972115848326
92.48065492595485 0.5517402048222483
92.5219963005306 0.5512900263719007
92.56333767510635 0.5508504565463342
92.6046790496821 0.5504171657508312
92.64602042425786 0.5499922040138486
92.6873617988336 0.5495737490468643
92.72870317340936 0.5491610423498419
92.77004454798511 0.5487580576400769
92.81138592256086 0.5483606960300006
92.85272729713661 0.547969565854605
92.89406867171236 0.5475856343813007
92.93541004628811 0.5472094391950164
92.97675142086386 0.5468374320708309
93.01809279543961 0.5464743591234924
93.05943417001536 0.5461158061213691
93.10077554459112 0.5457624449952932
93.14211691916687 0.5454144784322366
93.18345829374262 0.5450749824731244
93.22479966831837 0.5447412228549332
93.26614104289412 0.5444115738517531
93.30748241746987 0.5440870657945667
93.34882379204562 0.5437657411521309
93.39016516662137 0.5434477355426013
93.43150654119712 0.5431372077201541
93.47284791577287 0.5428311331920209
93.51418929034863 0.5425263026553716
93.55553066492438 0.5422294061530708
93.59687203950013 0.5419347650038592
93.63821341407588 0.5416442486873778
93.67955478865163 0.5413584243442648
93.72089616322738 0.541076582049444
93.76223753780313 0.5407975111963231
93.80357891237888 0.5405220354711314
93.84492028695463 0.5402504557923086
93.88626166153038 0.5399804996994819
93.92760303610613 0.5397122005577678
93.96894441068189 0.5394453511699601
94.01028578525764 0.5391810996931174
94.05162715983339 0.5389192367206823
94.09296853440914 0.5386583532157259
94.13430990898489 0.5383991866285548
94.17565128356064 0.5381409427881924
94.21699265813639 0.5378833156550725
94.25833403271214 0.5376260067017082
94.29967540728789 0.537369890055066
94.34101678186364 0.5371143227011655
94.3823581564394 0.5368574272589446
94.42369953101515 0.5366016447235442
94.4650409055909 0.5363434038890127
94.50638228016665 0.5360867920231119
94.5477236547424 0.5358284833737966
94.58906502931815 0.5355701488490724
94.6304064038939 0.53531077989583
94.67174777846965 0.5350493664751906
94.7130891530454 0.534785879435628
94.75443052762115 0.5345176119934717
94.7957719021969 0.5342503231582371
94.83711327677266 0.5339795743262876
94.8784546513484 0.5337076430472278
94.91979602592416 0.5334312343869541
94.96113740049991 0.533149350938746
95.00247877507566 0.532864565622312
95.04382014965141 0.5325748886687637
95.08516152422716 0.5322831660337525
95.12650289880291 0.5319848093802085
95.16784427337866 0.5316821793597096
95.20918564795441 0.5313779546002265
95.25052702253016 0.5310687863492317
95.29186839710592 0.5307551615705572
95.33320977168167 0.5304358689089235
95.37455114625742 0.5301086057671537
95.41589252083317 0.5297752756374939
95.45723389540892 0.529439019585838
95.49857526998467 0.5290987393105971
95.53991664456042 0.5287513033365399
95.58125801913617 0.5283997540794111
95.62259939371192 0.5280429498289266
95.66394076828767 0.5276769031014659
95.70528214286342 0.5273044857831535
95.74662351743918 0.5269280272614484
95.78796489201493 0.5265450454728615
95.82930626659068 0.5261555191756376
95.87064764116643 0.5257587825400407
95.91198901574218 0.5253569014383451
95.95333039031793 0.5249463734416009
95.99467176489368 0.5245294680186112
96.03601313946943 0.5241054616575845
96.07735451404518 0.5236714351091596
96.11869588862093 0.5232303315272041
96.16003726319668 0.5227818447551894
96.20137863777244 0.5223228872880837
96.24272001234819 0.521857433595278
96.28406138692394 0.5213833778347435
96.32540276149969 0.5208996584739021
96.36674413607544 0.5204089145777008
96.40808551065119 0.5199089112402123
96.44942688522694 0.5193992033432714
96.49076825980269 0.5188807660680675
96.53210963437844 0.5183529837225216
96.5734510089542 0.5178164200510266
96.61479238352995 0.5172697733921325
96.6561337581057 0.5167153033831606
96.69747513268145 0.5161486202416595
96.7388165072572 0.51557224676112
96.78015788183295 0.5149857797668572
96.8214992564087 0.5143886728801209
96.86284063098445 0.5137802024281729
96.9041820055602 0.5131607074392706
96.94552338013595 0.5125318593494352
96.9868647547117 0.5118881856665037
97.02820612928745 0.511233206835132
97.0695475038632 0.5105678660123818
97.11088887843896 0.5098877974128164
97.15223025301471 0.5091976831308166
97.19357162759046 0.5084960989234226
97.23491300216621 0.5077828575142946
97.27625437674196 0.507055505618016
97.31759575131771 0.5063161091536722
97.35893712589346 0.5055640596987089
97.40027850046921 0.5047997980118261
97.44161987504496 0.5040219087816994
97.48296124962071 0.5032311341459262
97.52430262419647 0.5024258300616659
97.56564399877222 0.50160479609366
97.60698537334797 0.5007715130872398
97.64832674792372 0.4999254969640299
97.68966812249947 0.49906817395222625
97.73100949707522 0.49819509869966255
97.77235087165097 0.49730657416460833
97.81369224622672 0.49640703892479227
97.85503362080247 0.4954911582101124
97.89637499537822 0.4945624987972472
97.93771636995398 0.49362213368321284
97.97905774452973 0.49266555057071426
98.02039911910548 0.49169490326545917
98.06174049368123 0.4907104228729897
98.10308186825698 0.4897121446827242
98.14442324283273 0.4886976935491896
98.18576461740848 0.4876683013875897
98.22710599198423 0.48662545123153156
98.26844736655998 0.4855676357662573
98.30978874113573 0.4844979263154226
98.35113011571148 0.48341136815897223
98.39247149028724 0.482311457417244
98.43381286486299 0.4811966734853588
98.47515423943874 0.4800708984773566
98.51649561401449 0.47893194656880483
98.55783698859024 0.4777791667430756
98.59917836316599 0.4766130824935102
98.64051973774174 0.4754349898685997
98.68186111231749 0.4742413351705163
98.72320248689324 0.47303635691840973
98.764543861469 0.4718183878180955
98.80588523604474 0.47058789452199595
98.8472266106205 0.4693432187574675
98.88856798519625 0.4680870796856961
98.929909359772 0.46682117685657754
98.97125073434775 0.46554190786909855
99.0125921089235 0.46425156850347227
99.05393348349925 0.4629491779989695
99.095274858075 0.4616377301700548
99.13661623265075 0.46031765049246004
99.1779576072265 0.45898610251992267
99.21929898180225 0.45764490181007533
99.260640356378 0.4562935125829838
99.30198173095376 0.4549320696339558
99.3433231055295 0.45356388471282894
99.38466448010526 0.4521898318670905
99.42600585468101 0.4508021232654148
99.46734722925676 0.44940624097556353
99.50868860383251 0.44800561449901183
99.55002997840826 0.4465999684187657
99.59137135298401 0.44518363196693916
99.63271272755976 0.4437588564221643
99.67405410213551 0.44232988342924484
99.71539547671127 0.44089418856501883
99.75673685128702 0.43945629860217617
99.79807822586277 0.43801311210505567
99.83941960043852 0.43656571211941037
99.88076097501427 0.43511595359001015
99.92210234959002 0.43366316863712157
99.96344372416577 0.43221022832055384

==> plots/c2hi_part-charge/part-charge_N_26_150.dat <==

0.0 0.9369658818179705
0.041341374575751 0.9369182583968263
0.082682749151502 0.9367765430323699
0.12402412372725301 0.9365406667293237
0.165365498303004 0.9362108911413117
0.206706872878755 0.9357874917450512
0.248048247454506 0.9352702409714135
0.289389622030257 0.9346608073671807
0.33073099660600797 0.9339581547677427
0.37207237118175895 0.9331639485197635
0.41341374575750994 0.9322768754375345
0.45475512033326093 0.9312989028438388
0.4960964949090119 0.9302291392495171
0.5374378694847629 0.9290699527768402
0.578779244060514 0.927820108203818
0.620120618636265 0.9264795842327387
0.661461993212016 0.9250504036720092
0.7028033677877671 0.9235347119063922
0.7441447423635181 0.9219318634595641
0.7854861169392692 0.9202404076523575
0.8268274915150202 0.9184646573241292
0.8681688660907713 0.9166046500988296
0.9095102406665223 0.9146609313869677
0.9508516152422734 0.9126371346371137
0.9921929898180244 0.9105344338958702
1.0335343643937753 0.9083526081634843
1.0748757389695263 0.9060948320418065
1.1162171135452772 0.9037634270375974
1.1575584881210281 0.9013627442012155
1.198899862696779 0.8988887327719056
1.24024123727253 0.896351710049629
1.281582611848281 0.8937472018972988
1.3229239864240319 0.8910822715821025
1.3642653609997828 0.8883604928306966
1.4056067355755337 0.8855831812933386
1.4469481101512847 0.8827506133341418
1.4882894847270356 0.8798734884096998
1.5296308593027865 0.8769486600146528
1.5709722338785375 0.8739733152814808
1.6123136084542884 0.870953401520562
1.6536549830300393 0.8678985555726177
1.6949963576057903 0.8648148939025951
1.7363377321815412 0.8616933591363003
1.7776791067572921 0.8585422636679345
1.819020481333043 0.8553621139626897
1.860361855908794 0.8521541255122491
1.901703230484545 0.8489258652237143
1.9430446050602959 0.8456732075406264
1.9843859796360468 0.8424125652669618
10.00461264733173 0.7370670421290623
10.04595402190748 0.7375349453265643
10.087295396483231 0.7380123621539998
10.128636771058982 0.7384729883499187
10.169978145634733 0.7389296516901935
10.211319520210484 0.739364730544247
10.252660894786235 0.7398050651008764
10.294002269361986 0.7402342740558322
10.335343643937737 0.7406570013355811
10.376685018513488 0.7410737751993971
10.418026393089239 0.7414621223902514
10.45936776766499 0.7418536024752138
10.50070914224074 0.7422347480191024
10.542050516816492 0.742590901371932
10.583391891392242 0.7429403680317096
10.624733265967993 0.7432770085629699
10.666074640543744 0.7435870109478389
10.707416015119495 0.7438736551560926
10.748757389695246 0.744149096722105
10.790098764270997 0.7444177082520758
10.831440138846748 0.7446331589119168
10.872781513422499 0.7448386528096542
10.91412288799825 0.744992234670618
10.955464262574 0.7451328371365062
10.996805637149752 0.7452273974070022
100.00478509874152 0.46327538999325757
100.04612647331727 0.4626086591950214
100.08746784789302 0.46194724963946165
100.12880922246877 0.46125060556780567
100.17015059704453 0.4605753461139839
100.21149197162028 0.45988470635778295
100.25283334619603 0.4591606658646552
100.29417472077178 0.4584236381586149
100.33551609534753 0.45768122868750916
100.37685746992328 0.45693402901621943
100.41819884449903 0.45615730463857385
100.45954021907478 0.455398797655173
100.50088159365053 0.45460045965887685
100.54222296822628 0.45381644681910127
100.58356434280203 0.45299474855167915
100.62490571737779 0.45219290508567084
100.66624709195354 0.4513829024177818
100.70758846652929 0.4505664395194129
100.74892984110504 0.44973678501103853
100.79027121568079 0.4489080358564427
100.83161259025654 0.4480593730931663
100.87295396483229 0.44719882646933223
100.91429533940804 0.4463339388725609
100.9556367139838 0.4454365051793692
100.99697808855954 0.4445589677183914
101.0383194631353 0.4436554171336236
101.07966083771105 0.44275213524922097
101.1210022122868 0.4418310253851937
101.16234358686255 0.44090086423739117
101.2036849614383 0.439961300529058
101.24502633601405 0.43901354938943266
101.2863677105898 0.4380654188201926
101.32770908516555 0.43710781475685456
101.3690504597413 0.4361332936852879
101.41039183431705 0.4351552102301665
101.4517332088928 0.4341385288797297
101.49307458346856 0.4331240097663027
101.5344159580443 0.4321029380418209
101.57575733262006 0.43107334461414726
101.61709870719581 0.43003098277258944
101.65844008177156 0.42897158814426384
101.69978145634731 0.4279076842119355
101.74112283092306 0.42683990780402176
101.78246420549881 0.42574044573214564
101.82380558007456 0.42462972606974136
101.86514695465031 0.4235069410140013
101.90648832922606 0.42238004319494565
101.94782970380182 0.4212420620252057
101.98917107837757 0.42009395464846455
102.03051245295332 0.41895862166984293
102.07185382752907 0.41778573918764955
102.11319520210482 0.41661012130217145
102.15453657668057 0.4154336658246905
102.19587795125632 0.4142535450552234
102.23721932583207 0.4130628678399697
102.27856070040782 0.4118653392697602
102.31990207498357 0.4106754671878323
102.36124344955932 0.40947188279698415
102.40258482413508 0.40825522227568634
102.44392619871083 0.4070477401841457
102.48526757328658 0.40582308480217916
102.52660894786233 0.4046022839147921
102.56795032243808 0.4033705083986198
102.60929169701383 0.40213574592912577
102.65063307158958 0.40089873084502936
102.69197444616533 0.3996545398519571
102.73331582074108 0.39840998774681896
102.77465719531683 0.39717107810047864
102.81599856989259 0.3959281650056114
102.85733994446834 0.3946899086065539
102.89868131904409 0.3934361707664269
102.94002269361984 0.3921899965744493
102.98136406819559 0.39093977388200996
103.02270544277134 0.38970210697976615
103.06404681734709 0.38845988463643705
103.10538819192284 0.3872157022355734
103.14672956649859 0.3859804688766181
103.18807094107434 0.3847430728576126
103.2294123156501 0.3834944684286536
103.27075369022585 0.3822561535508038
103.3120950648016 0.3810264827466667
103.35343643937735 0.37981179029899703
103.3947778139531 0.37857349394787737
103.43611918852885 0.37736035403276286
103.4774605631046 0.37613455626284703
103.51880193768035 0.3749139105449206
103.5601433122561 0.3736952097854431
103.60148468683185 0.3724827048837792
103.6428260614076 0.3712533904957862
103.68416743598335 0.37005359534788623
103.7255088105591 0.3688719767502133
103.76685018513486 0.367687730911863
103.80819155971061 0.3665066719711852
103.84953293428636 0.3653363626334677
103.89087430886211 0.36415396684198287
103.93221568343786 0.36300074574212915
103.97355705801361 0.36186630493723426
104.01489843258936 0.36073568787841276
104.05623980716511 0.359628915215807
104.09758118174086 0.3585266445784708
104.13892255631661 0.35743385641955594
104.18026393089237 0.3563353018308524
104.22160530546812 0.35526322274870314
104.26294668004387 0.3542248695680513
104.30428805461962 0.35318538459720417
104.34562942919537 0.3521500480906809
104.38697080377112 0.35114186528842933
104.42831217834687 0.35015123405994925
104.46965355292262 0.34917697582219337
104.51099492749837 0.3482143020943476
104.55233630207412 0.3472922779205928
104.59367767664988 0.3463794278487937
104.63501905122563 0.34545452439923924
104.67636042580138 0.34456905890230505
104.71770180037713 0.3436830667949384
104.75904317495288 0.34283464070749287
104.80038454952863 0.3419984468197151
104.84172592410438 0.3411832116924182
104.88306729868013 0.3403698809964414
104.92440867325588 0.33957314904036445
104.96575004783163 0.33880318403702214
105.00709142240738 0.33804968061996
105.04843279698314 0.3372951861236217
105.08977417155889 0.33656718217312726
105.13111554613464 0.33585387429658375
105.17245692071039 0.3351492185193947
105.21379829528614 0.33448514429600107
105.25513966986189 0.3338259563133312
105.29648104443764 0.333194760337233
105.33782241901339 0.3325639432104425
105.37916379358914 0.33194323723303965
105.4205051681649 0.3313401045375406
105.46184654274064 0.33077305505884225
105.5031879173164 0.33021836290393464
105.54452929189215 0.329676813566309
105.5858706664679 0.329152261982727
105.62721204104365 0.32863147029128076
105.6685534156194 0.32811967751856486
105.70989479019515 0.32762806050698656
105.7512361647709 0.32716067604769916
105.79257753934665 0.3267082481248352
105.8339189139224 0.32626886098762786
105.87526028849815 0.3258325164437551
105.9166016630739 0.32541859539267376
105.95794303764966 0.3250199586896586
105.9992844122254 0.3246237050372804
106.04062578680116 0.32424742113538446
106.08196716137691 0.32388709706030405
106.12330853595266 0.3235465070232982
106.16464991052841 0.32322398588733225
106.20599128510416 0.3228904794731991
106.24733265967991 0.32256324353339505
106.28867403425566 0.32225518974704503
106.33001540883141 0.32195283380069906
106.37135678340717 0.32166692123641677
106.41269815798292 0.32138486104949887
106.45403953255867 0.3211284030527255
106.49538090713442 0.3208560143748021
106.53672228171017 0.320606603031743
106.57806365628592 0.32037869479943526
106.61940503086167 0.3201479227455078
106.66074640543742 0.3199362350784144
106.70208778001317 0.3197385033938629
106.74342915458892 0.31954134719229665
106.78477052916467 0.31935498508161797
106.82611190374043 0.31918880943311273
106.86745327831618 0.3190213601148361
106.90879465289193 0.31887343792230993
106.95013602746768 0.3187398684260624
106.99147740204343 0.31862188735943325
107.03281877661918 0.31851822730026946
107.07416015119493 0.31841372641468463
107.11550152577068 0.3183127658802338
107.15684290034643 0.3182308116459336
107.19818427492218 0.31814751324010154
107.23952564949793 0.3180671659076964
107.28086702407369 0.3180008132013509
107.32220839864944 0.3179537518707345
107.36354977322519 0.31788133866518076
107.40489114780094 0.31783237197897685
107.44623252237669 0.3177810063738347
107.48757389695244 0.3177329358316359
107.52891527152819 0.31768448535219695
107.57025664610394 0.3176600724339361
107.6115980206797 0.3176321180972157
107.65293939525544 0.31759676508218926
107.6942807698312 0.3175620624066025
107.73562214440695 0.31752876368087585
107.7769635189827 0.3175040934356591
107.81830489355845 0.31748314567529135
107.8596462681342 0.31746032824616216
107.90098764270995 0.3174389891393636
107.9423290172857 0.31743011012630196
107.98367039186145 0.3174196835818647
108.0250117664372 0.3173946082142276
108.06635314101295 0.3173826822391611
108.1076945155887 0.3173728106010092
108.14903589016446 0.3173730411182938
108.1903772647402 0.3173773601503955
108.23171863931596 0.31737109074908193
108.27306001389171 0.3173678921813542
108.31440138846746 0.31736995874400264
108.35574276304321 0.31736557342033866
108.39708413761896 0.317360697866393
108.43842551219471 0.31736288863478984
108.47976688677046 0.3173748315144433
108.52110826134621 0.3173883105912807
108.56244963592196 0.31739882186176627
108.60379101049772 0.31740040430039934
108.64513238507347 0.31740712504781016
108.68647375964922 0.31741831828003175
108.72781513422497 0.3174177577049117
108.76915650880072 0.3174130616697839
108.81049788337647 0.31740659127514426
108.85183925795222 0.3174028725100185
108.89318063252797 0.31739599408327956
108.93452200710372 0.3173839995578869
108.97586338167947 0.3173767142534245
109.01720475625523 0.31737436626440857
109.05854613083098 0.3173602619222262
109.09988750540673 0.31734689896265444
109.14122887998248 0.31730944305836073
109.18257025455823 0.31729050770217254
109.22391162913398 0.31725464952631866
109.26525300370973 0.31720635335280833
109.30659437828548 0.3171516572014308
109.34793575286123 0.3171011269931667
109.38927712743698 0.31705027370355565
109.43061850201273 0.31699916265878497
109.47195987658849 0.31694480895146704
109.51330125116424 0.31690150576644843
109.55464262573999 0.31684012066237105
109.59598400031574 0.3167835794661406
109.63732537489149 0.31671913750767094
109.67866674946724 0.3166652735885018
109.72000812404299 0.3166002905166041
109.76134949861874 0.31653295659341346
109.80269087319449 0.31644628078584236
109.84403224777024 0.3163650231340429
109.885373622346 0.31627563411913573
109.92671499692175 0.316186104975079
109.9680563714975 0.31608235637522863
11.038147011725503 0.745290449511003
11.079488386301254 0.7453329995818201
11.120829760877005 0.745324123900861
11.162171135452756 0.7452554298814389
11.203512510028506 0.7451874314768763
11.244853884604257 0.7450657781202592
11.286195259180008 0.7448948122463052
11.32753663375576 0.7447094557818872
11.36887800833151 0.744472681218272
11.410219382907261 0.7441994314049056
11.451560757483012 0.7438762713150968
11.492902132058763 0.7435017180401623
11.534243506634514 0.7431136013650542
11.575584881210265 0.7426556683282965
11.616926255786016 0.7421718546210547
11.658267630361767 0.7416527670249109
11.699609004937518 0.7410995435467218
11.740950379513269 0.74053277719791
11.78229175408902 0.7399242885296803
11.82363312866477 0.7392553164445916
11.864974503240521 0.7385478863999773
11.906315877816272 0.7378144663902049
11.947657252392023 0.737040633437535
11.988998626967774 0.7362212146110313
110.00939774607325 0.3159743346217728
110.050739120649 0.3158602173243676
110.09208049522475 0.3157475404048552
110.1334218698005 0.31562759231923954
110.17476324437625 0.31550313933101537
110.216104618952 0.3153875003334564
110.25744599352775 0.31526935126974753
110.2987873681035 0.31513266381270383
110.34012874267925 0.31497408392377746
110.381470117255 0.31482997754601133
110.42281149183076 0.3146647502194846
110.46415286640651 0.3145006460198279
110.50549424098226 0.31433314538039575
110.54683561555801 0.31414900145560587
110.58817699013376 0.3139640660882515
110.62951836470951 0.31377522677243497
110.67085973928526 0.3135743047877305
110.71220111386101 0.3133833612787944
110.75354248843676 0.3131717197018824
110.79488386301252 0.3129790315556603
110.83622523758827 0.31277790184952203
110.87756661216402 0.3125861926827
110.91890798673977 0.3123845198321837
110.96024936131552 0.3121674906741701
111.00159073589127 0.3119610286245659
111.04293211046702 0.31176534015642243
111.08427348504277 0.31156118036985125
111.12561485961852 0.3113716150733119
111.16695623419427 0.3111795075497947
111.20829760877002 0.31098621806972576
111.24963898334578 0.3108077730639724
111.29098035792153 0.3106060940706784
111.33232173249728 0.31040886998875333
111.37366310707303 0.3102170271686572
111.41500448164878 0.31002104798377816
111.45634585622453 0.3098487571136021
111.49768723080028 0.3096535796010169
111.53902860537603 0.30946559092388204
111.58036997995178 0.3092672236153473
111.62171135452753 0.3090669927374083
111.66305272910328 0.3088824792429566
111.70439410367904 0.30868958073573727
111.74573547825479 0.30850740255770703
111.78707685283054 0.30831649913520714
111.82841822740629 0.30813415322960463
111.86975960198204 0.3079468302311814
111.91110097655779 0.30775601143932185
111.95244235113354 0.30756959386714616
111.99378372570929 0.3073795076714684
112.03512510028504 0.30719394398007227
112.0764664748608 0.30700041077761764
112.11780784943655 0.30680915373087636
112.1591492240123 0.3066205561462485
112.20049059858805 0.30643971249357593
112.2418319731638 0.3062646009173409
112.28317334773955 0.3060957980869272
112.3245147223153 0.3059213421811892
112.36585609689105 0.3057491918643432
112.4071974714668 0.30557992825686714
112.44853884604255 0.30539787542054464
112.4898802206183 0.3052237641863616
112.53122159519405 0.3050591529438979
112.5725629697698 0.3049057400233179
112.61390434434556 0.3047426026893192
112.65524571892131 0.30459298124273937
112.69658709349706 0.30444126277378747
112.73792846807281 0.3042985181452522
112.77926984264856 0.30416464096445034
112.82061121722431 0.30403788188156416
112.86195259180006 0.3039113743512976
112.90329396637581 0.30378147312336
112.94463534095156 0.30364215830452523
112.98597671552731 0.3035229434938951
113.02731809010307 0.30339863394883687
113.06865946467882 0.30327770990113667
113.11000083925457 0.3031952775018885
113.15134221383032 0.30309414450193606
113.19268358840607 0.30298137762532634
113.23402496298182 0.30287237721045596
113.27536633755757 0.30277444020720606
113.31670771213332 0.3026611701100174
113.35804908670907 0.3025679899186861
113.39939046128482 0.30246572453009435
113.44073183586057 0.30237081195369475
113.48207321043633 0.3022910729465052
113.52341458501208 0.30219543087807355
113.56475595958783 0.3021099068247892
113.60609733416358 0.30201922654794283
113.64743870873933 0.30194582729733455
113.68878008331508 0.3018765197519479
113.73012145789083 0.30179247331182374
113.77146283246658 0.3016952307081192
113.81280420704233 0.3016300765637787
113.85414558161808 0.3015580533120711
113.89548695619384 0.30149325535588106
113.93682833076959 0.30142950442596084
113.97816970534534 0.3013695548739415
114.01951107992109 0.3012991023358554
114.06085245449684 0.30123717774612013
114.10219382907259 0.30119277918545184
114.14353520364834 0.30114890943132533
114.18487657822409 0.30108436494519264
114.22621795279984 0.3010226523801872
114.2675593273756 0.3009862043788819
114.30890070195134 0.3009360791778056
114.3502420765271 0.3008842984932611
114.39158345110285 0.3008401374634533
114.4329248256786 0.30078682339169593
114.47426620025435 0.30073615719794006
114.5156075748301 0.3006830830453625
114.55694894940585 0.30063843027930975
114.5982903239816 0.3005951859913346
114.63963169855735 0.30053302875825133
114.6809730731331 0.3004722497909262
114.72231444770885 0.30039900863137453
114.7636558222846 0.3003260384598466
114.80499719686036 0.30024371922903265
114.8463385714361 0.3001591438297871
114.88767994601186 0.3000842603068267
114.92902132058761 0.3000089545945994
114.97036269516336 0.2999166024130211
115.01170406973911 0.2998279959704658
115.05304544431486 0.299734799492725
115.09438681889061 0.2996426665098636
115.13572819346636 0.2995543627411656
115.17706956804211 0.2994638170214869
115.21841094261787 0.29935325687011866
115.25975231719362 0.2992491923153976
115.30109369176937 0.29913843088972714
115.34243506634512 0.2990285031352373
115.38377644092087 0.2989178860401119
115.42511781549662 0.29880339728915717
115.46645919007237 0.29867584472392994
115.50780056464812 0.2985502419392935
115.54914193922387 0.29843278067645795
115.59048331379962 0.29829408880544594
115.63182468837537 0.29815381609108554
115.67316606295113 0.29801114154198527
115.71450743752688 0.2978615913351847
115.75584881210263 0.2977182680581453
115.79719018667838 0.297567197325607
115.83853156125413 0.2973990542842415
115.87987293582988 0.29724449164124517
115.92121431040563 0.29707916006101753
115.96255568498138 0.2969285485436943
116.00389705955713 0.29675819432297135
116.04523843413288 0.2965870297939388
116.08657980870863 0.29641213120304144
116.12792118328439 0.29625560899898246
116.16926255786014 0.29608262514799577
116.21060393243589 0.2959298253297398
116.25194530701164 0.29575161073358414
116.29328668158739 0.29558163572361
116.33462805616314 0.29541820042771433
116.37596943073889 0.2952570873662321
116.41731080531464 0.295094865634091
116.4586521798904 0.2949461157121693
116.49999355446614 0.29478844512179603
116.5413349290419 0.2946331648969794
116.58267630361765 0.2944849381024118
116.6240176781934 0.2943394803170209
116.66535905276915 0.2942009242053632
116.7067004273449 0.2940673276993692
116.74804180192065 0.29394174030851306
116.7893831764964 0.29381662995923236
116.83072455107215 0.29369986192978265
116.8720659256479 0.29361910736961755
116.91340730022365 0.2935206711170319
116.9547486747994 0.29342127244535054
116.99609004937516 0.2933491106903602
117.0374314239509 0.29327498830185883
117.07877279852666 0.29319302931156593
117.12011417310241 0.2931241794981453
117.16145554767816 0.2930612327556246
117.20279692225391 0.29300304284844686
117.24413829682966 0.29293962827587067
117.28547967140541 0.29289041861446746
117.32682104598116 0.2928625404854204
117.36816242055691 0.2928326873579186
117.40950379513266 0.29281353112176456
117.45084516970842 0.29279577779454086
117.49218654428417 0.2927863781421582
117.53352791885992 0.2927944749812822
117.57486929343567 0.292801990402279
117.61621066801142 0.29281229061287634
117.65755204258717 0.29284224495128347
117.69889341716292 0.29287051379513895
117.74023479173867 0.2929134311929046
117.78157616631442 0.2929724222502706
117.82291754089017 0.293042841997984
117.86425891546592 0.29310997632134933
117.90560029004168 0.29317361122201807
117.94694166461743 0.2932751652539968
117.98828303919318 0.29338097841740013
118.02962441376893 0.29350091358455865
118.07096578834468 0.29361236252607353
118.11230716292043 0.29374297093149426
118.15364853749618 0.29388580905012496
118.19498991207193 0.2940371203812598
118.23633128664768 0.29419841479544007
118.27767266122343 0.2943614495268105
118.31901403579919 0.2945478741915883
118.36035541037494 0.294711514902697
118.40169678495069 0.29491832037274945
118.44303815952644 0.2951154706208044
118.48437953410219 0.2953148531647083
118.52572090867794 0.29553549246500616
118.56706228325369 0.295778412324052
118.60840365782944 0.29601678062544284
118.64974503240519 0.2962650560076498
118.69108640698094 0.29651638805273706
118.7324277815567 0.2967881709511932
118.77376915613245 0.29705806373935434
118.8151105307082 0.29732845069777614
118.85645190528395 0.29761986052087375
118.8977932798597 0.297927042089626
118.93913465443545 0.2982393150807834
118.9804760290112 0.29855426192724166
119.02181740358695 0.2988590756346272
119.0631587781627 0.29917565580206695
119.10450015273845 0.29949551803697894
119.1458415273142 0.2998117340701379
119.18718290188995 0.3001445761065003
119.2285242764657 0.30047845939745804
119.26986565104146 0.30084040118190525
119.31120702561721 0.3011870581829932
119.35254840019296 0.301550637989408
119.39388977476871 0.30190664020572855
119.43523114934446 0.30227710683429054
119.47657252392021 0.30264860053117676
119.51791389849596 0.3030378483336312
119.55925527307171 0.3034283761778789
119.60059664764746 0.30382556748812406
119.64193802222321 0.30423851178662287
119.68327939679897 0.3046554932912944
119.72462077137472 0.3050637332674526
119.76596214595047 0.30549692033651865
119.80730352052622 0.30590875224742736
119.84864489510197 0.3063233119711992
119.88998626967772 0.3067665685531258
119.93132764425347 0.3072191382761788
119.97266901882922 0.3076574197112375
12.030340001543525 0.7353834431567887
12.071681376119276 0.7345076854851231
12.113022750695027 0.7336033891991534
12.154364125270778 0.7326701760825929
12.195705499846529 0.7316977489600958
12.23704687442228 0.7307174862070366
12.27838824899803 0.7297066085355316
12.319729623573782 0.7286735923417043
12.361070998149533 0.7276147053968596
12.402412372725284 0.7265327786626918
12.443753747301034 0.7254480408521395
12.485095121876785 0.724340385679759
12.526436496452536 0.7232147815609644
12.567777871028287 0.7220523957237035
12.609119245604038 0.7208852379394308
12.65046062017979 0.7197086313806857
12.69180199475554 0.7184902470529396
12.733143369331291 0.717281344959546
12.774484743907042 0.7160662949507497
12.815826118482793 0.7148569070575612
12.857167493058544 0.7136375760875997
12.898508867634295 0.7124086264521822
12.939850242210046 0.711165530131513
12.981191616785797 0.7099016301983205
120.01401039340497 0.30808418542544214
120.05535176798072 0.3085160803570777
120.09669314255648 0.3089472850914095
120.13803451713223 0.3093931784637018
120.17937589170798 0.3098541947753338
120.22071726628373 0.31028863905528786
120.26205864085948 0.31075365703083113
120.30340001543523 0.31121292831617847
120.34474139001098 0.31166057061497776
120.38608276458673 0.31210574243252154
120.42742413916248 0.31257107093821257
120.46876551373823 0.3130432483073351
120.51010688831398 0.31350993952354855
120.55144826288974 0.313989858127072
120.59278963746549 0.31447359576223594
120.63413101204124 0.3149634747464145
120.67547238661699 0.3154403968326474
120.71681376119274 0.31593167417874657
120.75815513576849 0.3164233671247434
120.79949651034424 0.316924609966807
120.84083788491999 0.3174275257225301
120.88217925949574 0.3179371270724632
120.9235206340715 0.31843236930862306
120.96486200864724 0.31894236836849343
121.006203383223 0.3194474271506421
121.04754475779875 0.3199543307107264
121.0888861323745 0.3204717601613023
121.13022750695025 0.3209843335089257
121.171568881526 0.3215002238832909
121.21291025610175 0.32201600743870634
121.2542516306775 0.3225462652772564
121.29559300525325 0.32307734632375196
121.336934379829 0.32360318235297286
121.37827575440475 0.32412925777059187
121.4196171289805 0.3246455733423343
121.46095850355626 0.32516899002809
121.502299878132 0.3256921762532781
121.54364125270776 0.32621180880114464
121.58498262728351 0.326737620416411
121.62632400185926 0.3272732241449827
121.66766537643501 0.32779507963482185
121.70900675101076 0.32832782052807263
121.75034812558651 0.32885020996637226
121.79168950016226 0.32937707682592016
121.83303087473801 0.32991903268756784
121.87437224931377 0.3304571674092864
121.91571362388952 0.3310002561426721
121.95705499846527 0.33154587382609885
121.99839637304102 0.332073104664648
122.03973774761677 0.33261918713093186
122.08107912219252 0.3331538496495339
122.12242049676827 0.3336990859001528
122.16376187134402 0.33423431793809033
122.20510324591977 0.3347693622582936
122.24644462049552 0.3353319660631311
122.28778599507127 0.33585412502881457
122.32912736964703 0.3364020436870314
122.37046874422278 0.3369576319612285
122.41181011879853 0.3375101150058044
122.45315149337428 0.3380627604713309
122.49449286795003 0.33861360077836444
122.53583424252578 0.33916988301654105
122.57717561710153 0.3397374226390829
122.61851699167728 0.3403051408527857
122.65985836625303 0.3408892695116097
122.70119974082878 0.3414541345719596
122.74254111540453 0.3420246992654377
122.78388248998029 0.34260187262994796
122.82522386455604 0.34317877612521835
122.86656523913179 0.34375876738777955
122.90790661370754 0.3443569828475803
122.94924798828329 0.34495179927717246
122.99058936285904 0.34556062398381987
123.03193073743479 0.3461579192708591
123.07327211201054 0.34676290585529657
123.1146134865863 0.3473854599004639
123.15595486116204 0.34798851700792754
123.1972962357378 0.3485914640888122
123.23863761031355 0.34920796411504684
123.2799789848893 0.34980533516346046
123.32132035946505 0.35043088538896083
123.3626617340408 0.35104174987731035
123.40400310861655 0.351659123243954
123.4453444831923 0.35227654058174473
123.48668585776805 0.3529037676062668
123.5280272323438 0.3535120076727464
123.56936860691955 0.35413775227079314
123.6107099814953 0.3547624308131802
123.65205135607106 0.3553813363079428
123.6933927306468 0.3559980314420795
123.73473410522256 0.3566248794900245
123.77607547979831 0.357248673190683
123.81741685437406 0.3578897498698217
123.85875822894981 0.3585360099846028
123.90009960352556 0.3591821807129085
123.94144097810131 0.3598310977568904
123.98278235267706 0.3604581857474381
124.02412372725281 0.3610997330229272
124.06546510182856 0.36174980214967944
124.10680647640432 0.36241231208254754
124.14814785098007 0.36307254484244295
124.18948922555582 0.36374137457635636
124.23083060013157 0.36442284393447233
124.27217197470732 0.3651049044577003
124.31351334928307 0.3657714330155201
124.35485472385882 0.36646662889812537
124.39619609843457 0.36715455288488796
124.43753747301032 0.36784828350690973
124.47887884758607 0.3685332360156306
124.52022022216183 0.36922535283632707
124.56156159673758 0.3699115588922052
124.60290297131333 0.3705983132257201
124.64424434588908 0.3712989907944955
124.68558572046483 0.3720077091531852
124.72692709504058 0.3726968097676553
124.76826846961633 0.37339941270068966
124.80960984419208 0.37410818630900844
124.85095121876783 0.37481096119195634
124.89229259334358 0.37551653874851637
124.93363396791933 0.37621131851488543
124.97497534249509 0.37691318191545203
13.022532991361548 0.7086364638594143
13.063874365937298 0.7074084885483908
13.10521574051305 0.7061745802208373
13.1465571150888 0.7049213597329793
13.187898489664551 0.7036278440637379
13.229239864240302 0.7023381841019867
13.270581238816053 0.7010897159133241
13.311922613391804 0.6998267599758591
13.353263987967555 0.6985834191177371
13.394605362543306 0.6973004161396787
13.435946737119057 0.696043089424176
13.477288111694808 0.6947984281907362
13.518629486270559 0.6935756269874017
13.55997086084631 0.692308430698917
13.60131223542206 0.6910647655156954
13.642653609997812 0.6898415710223731
13.683994984573562 0.6885570509770078
13.725336359149313 0.687289943276769
13.766677733725064 0.6860271472706743
13.808019108300815 0.6847567104839001
13.849360482876566 0.6834939678191757
13.890701857452317 0.6822103079491528
13.932043232028068 0.6809210154012796
13.973384606603819 0.6796019016383172
14.01472598117957 0.6782834646174069
14.05606735575532 0.6769758032214718
14.097408730331072 0.6756415871983057
14.138750104906823 0.6743059007161918
14.180091479482574 0.6729955446306009
14.221432854058325 0.6716623892062574
14.262774228634076 0.6703161831347811
14.304115603209826 0.6689501231517458
14.345456977785577 0.6675541843372678
14.386798352361328 0.6661563628566559
14.42813972693708 0.6647187008794561
14.46948110151283 0.6632623692091454
14.510822476088581 0.6618183848427404
14.552163850664332 0.6603696693789572
14.593505225240083 0.6589206243098675
14.634846599815834 0.6574608049150648
14.676187974391585 0.6559627078867327
14.717529348967336 0.6544405215723287
14.758870723543087 0.6529500505064817
14.800212098118838 0.6514350989449492
14.841553472694589 0.6498929711827105
14.88289484727034 0.6483410801320123
14.92423622184609 0.646796939080675
14.965577596421841 0.6452393549584727
15.006918970997592 0.643662206180978
15.048260345573343 0.6420842977154232
15.089601720149094 0.6405064322046586
15.130943094724845 0.6389151865960296
15.172284469300596 0.6373745983757746
15.213625843876347 0.6357869453558781
15.254967218452098 0.6342021978691692
15.296308593027849 0.632671007532549
15.3376499676036 0.6310911895307315
15.37899134217935 0.6295213382139591
15.420332716755102 0.6279714514145656
15.461674091330853 0.626417449468965
15.503015465906604 0.6248746055774187
15.544356840482354 0.6233307654181512
15.585698215058105 0.6218333252727086
15.627039589633856 0.6203695845605062
15.668380964209607 0.6189220774648
15.709722338785358 0.6174824838573794
15.751063713361109 0.6160511087584386
15.79240508793686 0.6146362526445017
15.833746462512611 0.6132585865660016
15.875087837088362 0.611919596038675
15.916429211664113 0.6106356330805538
15.957770586239864 0.6093304627348324
15.999111960815615 0.6080621157109003
16.040453335391366 0.6068098365737304
16.081794709967117 0.605603926234179
16.123136084542868 0.6043936142284931
16.16447745911862 0.6032641430842458
16.20581883369437 0.6021313223707426
16.24716020827012 0.601029169964389
16.28850158284587 0.5999437882512308
16.329842957421622 0.5988978383490594
16.371184331997373 0.5978806122832814
16.412525706573124 0.5968818857152983
16.453867081148875 0.5958924076271446
16.495208455724626 0.594999845177524
16.536549830300377 0.5940905565703879
16.577891204876128 0.5932481278630614
16.61923257945188 0.5924275494616146
16.66057395402763 0.5916004389246166
16.70191532860338 0.5907938725616034
16.74325670317913 0.5900116557003849
16.784598077754882 0.5892994727912009
16.825939452330633 0.5885764137755141
16.867280826906384 0.587900501638979
16.908622201482135 0.5872754590025312
16.949963576057886 0.5866544400090874
16.991304950633637 0.5860454647388179
17.032646325209388 0.5854665346909381
17.07398769978514 0.584879951212033
17.11532907436089 0.584304321870331
17.15667044893664 0.5837905705344743
17.19801182351239 0.5832505523749058
17.239353198088143 0.582750183031809
17.280694572663894 0.5822492242767877
17.322035947239645 0.5817194379424983
17.363377321815396 0.581241958585267
17.404718696391146 0.580768721125968
17.446060070966897 0.5803096806975994
17.48740144554265 0.5798451542948683
17.5287428201184 0.5793464518538601
17.57008419469415 0.578862975062865
17.6114255692699 0.5783892807072618
17.652766943845652 0.5778783614474339
17.694108318421403 0.5773549765784293
17.735449692997154 0.5768275521986651
17.776791067572905 0.5762766735135557
17.818132442148656 0.5757615209643678
17.859473816724407 0.5752332797055257
17.900815191300158 0.5746293775388409
17.94215656587591 0.574045445115983
17.98349794045166 0.5734297531022534
18.02483931502741 0.5728098281227703
18.06618068960316 0.5721770296656962
18.107522064178912 0.5714723358689409
18.148863438754663 0.5707767581168085
18.190204813330414 0.5700884437289411
18.231546187906165 0.5693394078170437
18.272887562481916 0.568592410274196
18.314228937057667 0.567837637493674
18.355570311633418 0.567052393279901
18.39691168620917 0.5662695530415395
18.43825306078492 0.5654487273395606
18.47959443536067 0.5645817248257362
18.52093580993642 0.5637110727703298
18.562277184512173 0.5628164349859877
18.603618559087924 0.5618490176778146
18.644959933663674 0.5608639656509361
18.686301308239425 0.5598930490114012
18.727642682815176 0.5588373765485863
18.768984057390927 0.5577932749209528
18.810325431966678 0.5566994577567033
18.85166680654243 0.5555798790662445
18.89300818111818 0.554429927935881
18.93434955569393 0.5532203121472804
18.975690930269682 0.5519863921684317
19.017032304845433 0.5506934323614899
19.058373679421184 0.5493476740405797
19.099715053996935 0.5479821853107563
19.141056428572686 0.5465499357238207
19.182397803148437 0.5450976579302677
19.223739177724187 0.5435423800110757
19.26508055229994 0.5419673911876036
19.30642192687569 0.5403504162954572
19.34776330145144 0.5386778309111164
19.38910467602719 0.5369298856301005
19.430446050602942 0.5351784323823239
19.471787425178693 0.5333308245591127
19.513128799754444 0.5315045585606459
19.554470174330195 0.5296631157695952
19.595811548905946 0.5277305638991748
19.637152923481697 0.5257878493125592
19.678494298057448 0.5238050164272722
19.7198356726332 0.5217966361345746
19.76117704720895 0.5197206535385468
19.8025184217847 0.5176627932636744
19.84385979636045 0.5155517093470829
19.885201170936202 0.5134020901085118
19.926542545511953 0.5112817866079999
19.967883920087704 0.5091517499290198
2.025727354211798 0.8391391625788863
2.067068728787549 0.83586327452074
2.1084101033633 0.8325731184775796
2.1497514779390507 0.8292837894306848
2.1910928525148017 0.8260147423735733
2.2324342270905526 0.8227406212515712
2.2737756016663035 0.8194698611396503
2.3151169762420545 0.816215619931051
2.3564583508178054 0.8129752710302128
2.3977997253935563 0.8097547628276223
2.4391410999693073 0.8065703398368383
2.480482474545058 0.803394351670098
2.521823849120809 0.8002531787328371
2.56316522369656 0.7971328750058582
2.604506598272311 0.794034805128036
2.645847972848062 0.7909602743744117
2.687189347423813 0.7879284588462736
2.728530721999564 0.7849214773248758
2.7698720965753147 0.7819432338012215
2.8112134711510657 0.7789938820263723
2.8525548457268166 0.7760713016991841
2.8938962203025675 0.7731972081121286
2.9352375948783185 0.7703509847945393
2.9765789694540694 0.7675366878772891
20.009225294663455 0.5069897108769084
20.050566669239206 0.504816045006749
20.091908043814957 0.5026173653941765
20.133249418390708 0.5004805880180385
20.17459079296646 0.49824156406000075
20.21593216754221 0.49598135972686813
20.25727354211796 0.4937852908599225
20.29861491669371 0.4915605360270622
20.339956291269463 0.4894037989681146
20.381297665845214 0.4871582850139813
20.422639040420965 0.48499562696476634
20.463980414996715 0.4828048843125684
20.505321789572466 0.48059522890280626
20.546663164148217 0.4784131174931434
20.58800453872397 0.47622555393636906
20.62934591329972 0.4740002558178373
20.67068728787547 0.47182013500454945
20.71202866245122 0.4696975623480305
20.753370037026972 0.4675851393848447
20.794711411602723 0.46549822379792244
20.836052786178474 0.4634528516007197
20.877394160754225 0.46149492108421697
20.918735535329976 0.45955044215252977
20.960076909905727 0.4575994856042465
21.001418284481478 0.45562993442812855
21.04275965905723 0.45376252872566536
21.08410103363298 0.4519226865691657
21.12544240820873 0.4500778932777861
21.16678378278448 0.44831516468615007
21.208125157360232 0.44658575406370143
21.249466531935983 0.44494894300861604
21.290807906511734 0.44326936027519886
21.332149281087485 0.44160960548633704
21.373490655663236 0.44009340592449286
21.414832030238987 0.43856580565215353
21.456173404814738 0.4372049328152839
21.49751477939049 0.43587689728822765
21.53885615396624 0.43455649335687047
21.58019752854199 0.43325874134467296
21.62153890311774 0.4321271026647878
21.662880277693493 0.43101507785272136
21.704221652269243 0.42996792243414933
21.745563026844994 0.4290159534804273
21.786904401420745 0.4280954798820923
21.828245775996496 0.4273098890793196
21.869587150572247 0.42650732528202745
21.910928525147998 0.42577045231026106
21.95226989972375 0.4251021441371691
21.9936112742995 0.42458753195069177
22.03495264887525 0.42406886513356234
22.076294023451002 0.42364532908970043
22.117635398026753 0.4232403833449332
22.158976772602504 0.42293239583090325
22.200318147178255 0.4227599005923643
22.241659521754006 0.42263173344251914
22.283000896329757 0.4225497372843414
22.324342270905507 0.42252004518218444
22.36568364548126 0.42261682697672165
22.40702502005701 0.4227758920691598
22.44836639463276 0.4229419731487294
22.48970776920851 0.4232080922729116
22.531049143784262 0.42355792488915933
22.572390518360013 0.42397639516064933
22.613731892935764 0.42444928774798946
22.655073267511515 0.42498482020424
22.696414642087266 0.42555126028491064
22.737756016663017 0.42617282584978144
22.779097391238768 0.4268746036802773
22.82043876581452 0.42765356644743896
22.86178014039027 0.42842164512154846
22.90312151496602 0.42928700683602933
22.94446288954177 0.43021560536227005
22.985804264117522 0.43120058377723647
23.027145638693273 0.4322000615077909
23.068487013269024 0.43320830606683647
23.109828387844775 0.4342869310791815
23.151169762420526 0.43535371737747997
23.192511136996277 0.4364789146636097
23.233852511572028 0.4376572612210612
23.27519388614778 0.43890788973329065
23.31653526072353 0.440174680625171
23.35787663529928 0.4414578113787916
23.39921800987503 0.44281442861549175
23.440559384450783 0.44409467776752365
23.481900759026534 0.4454591920773143
23.523242133602285 0.44678812900882453
23.564583508178035 0.4481669172536181
23.605924882753786 0.4495783251319447
23.647266257329537 0.4509772162943806
23.68860763190529 0.4524446286951218
23.72994900648104 0.45387994552581745
23.77129038105679 0.45535062768855206
23.81263175563254 0.45678273306955675
23.853973130208292 0.45820951047070485
23.895314504784043 0.4596729815824498
23.936655879359794 0.46114042624899465
23.977997253935545 0.46261595184877513
24.019338628511296 0.4640436791845665
24.060680003087047 0.4654105665469461
24.102021377662798 0.46681576163113325
24.14336275223855 0.46816817723221993
24.1847041268143 0.46952890761873284
24.22604550139005 0.4708498946289823
24.2673868759658 0.47218360844800816
24.308728250541552 0.47346972365183615
24.350069625117303 0.4747261460888291
24.391410999693054 0.4758986823017341
24.432752374268805 0.47704042197665786
24.474093748844556 0.47820182698719327
24.515435123420307 0.4792694324412488
24.556776497996058 0.4803901203534247
24.59811787257181 0.4814347541461197
24.63945924714756 0.482453360999964
24.68080062172331 0.4833976105150396
24.72214199629906 0.48429491600437935
24.763483370874813 0.48517932098105865
24.804824745450563 0.4860262473173414
24.846166120026314 0.48685114483301883
24.887507494602065 0.48763835056187
24.928848869177816 0.48838335266997757
24.970190243753567 0.48909585343697715
25.011531618329318 0.48973883177126754
25.05287299290507 0.4903760554655883
25.09421436748082 0.490956946176971
25.13555574205657 0.4915330184501088
25.176897116632322 0.4920333285985812
25.218238491208073 0.49251186607962155
25.259579865783824 0.4928959754337019
25.300921240359575 0.49328712762915994
25.342262614935326 0.4936577351909091
25.383603989511077 0.493933149388076
25.424945364086827 0.49413453997491247
25.46628673866258 0.49431832104613804
25.50762811323833 0.4944611762963231
25.54896948781408 0.49460637801661145
25.59031086238983 0.49469149131324147
25.631652236965582 0.49479073903921045
25.672993611541333 0.4947985015974015
25.714334986117084 0.49476341048437505
25.755676360692835 0.4946452768170768
25.797017735268586 0.49447545877472027
25.838359109844337 0.49427380389856296
25.879700484420088 0.49405526807882066
25.92104185899584 0.49382613872563336
25.96238323357159 0.49355422559542217
26.00372460814734 0.49320580418423454
26.04506598272309 0.4927898160526272
26.086407357298842 0.4923211190241197
26.127748731874593 0.4919165323816412
26.169090106450344 0.49141414300323344
26.210431481026095 0.49090666467712674
26.251772855601846 0.4903328883017148
26.293114230177597 0.48969651479829823
26.334455604753348 0.4890138935285501
26.3757969793291 0.48830458366848
26.41713835390485 0.4876360190772895
26.4584797284806 0.48681060433868545
26.49982110305635 0.48601205407989573
26.541162477632103 0.48514228636286216
26.582503852207854 0.48428699376467765
26.623845226783605 0.4833424984350371
26.665186601359355 0.4824015930338753
26.706527975935106 0.4813587416279268
26.747869350510857 0.48029692168054283
26.78921072508661 0.47919842265130924
26.83055209966236 0.4781798664048544
26.87189347423811 0.47700336644255875
26.91323484881386 0.47581645047853605
26.954576223389612 0.47455665364101907
26.995917597965363 0.47333608920623454
27.037258972541114 0.47208985490804234
27.078600347116865 0.47080166392033684
27.119941721692616 0.4694649255475608
27.161283096268367 0.4681366267487952
27.202624470844118 0.4667685131041583
27.24396584541987 0.46539154898455753
27.28530721999562 0.4640033889009198
27.32664859457137 0.46254688932798516
27.36798996914712 0.4611225910030097
27.409331343722872 0.45961067101938347
27.450672718298623 0.45809621057626204
27.492014092874374 0.4565123649619876
27.533355467450125 0.45490335666068793
27.574696842025876 0.453318883183672
27.616038216601627 0.4516746203790716
27.657379591177378 0.45000864666876306
27.69872096575313 0.4483195086242976
27.74006234032888 0.44665116183775155
27.78140371490463 0.44489431396919055
27.82274508948038 0.44314413493755134
27.864086464056133 0.44140232742416324
27.905427838631883 0.4396125861544098
27.946769213207634 0.43779281715198765
27.988110587783385 0.43600198240712146
28.029451962359136 0.4342381500374784
28.070793336934887 0.43242384270322287
28.112134711510638 0.43062070434558875
28.15347608608639 0.42879794174210306
28.19481746066214 0.4270148097693993
28.23615883523789 0.42521347349715716
28.277500209813642 0.4233560559604521
28.318841584389393 0.4215124164134128
28.360182958965144 0.419733786504383
28.401524333540895 0.41801213040409746
28.442865708116646 0.41615115283304605
28.484207082692397 0.41439340271690556
28.525548457268147 0.4126930678187192
28.5668898318439 0.4109139001518208
28.60823120641965 0.40912334567951936
28.6495725809954 0.40732269693699613
28.69091395557115 0.4054965264274449
28.732255330146902 0.4036997111271456
28.773596704722653 0.40191103334922174
28.814938079298404 0.4001711671432852
28.856279453874155 0.39835869659424467
28.897620828449906 0.39666838868838344
28.938962203025657 0.3950095559499878
28.980303577601408 0.3932710563613721
29.02164495217716 0.39158869792386813
29.06298632675291 0.38987602390261206
29.10432770132866 0.3882212420957494
29.14566907590441 0.3865827977531371
29.187010450480162 0.38492628391379985
29.228351825055913 0.38327712628593497
29.269693199631664 0.38166770441698133
29.311034574207415 0.380053981219147
29.352375948783166 0.3784191537902566
29.393717323358917 0.37684147266415774
29.435058697934668 0.37528994486183936
29.47640007251042 0.37371245592343233
29.51774144708617 0.37215767341188477
29.55908282166192 0.3706287234057854
29.60042419623767 0.3691061561649198
29.641765570813423 0.36762401498503894
29.683106945389174 0.366187809317854
29.724448319964925 0.36469866526821004
29.765789694540675 0.36326477056001966
29.807131069116426 0.36180336236945876
29.848472443692177 0.3603987986477517
29.88981381826793 0.3589676440920318
29.93115519284368 0.3575460299887783
29.97249656741943 0.35606208520664656
3.0179203440298203 0.7647562944133284
3.0592617186055713 0.7620047811372463
3.100603093181322 0.7592890193005979
3.141944467757073 0.7566020814055605
3.183285842332824 0.7539500288769685
3.224627216908575 0.7513274726948895
3.265968591484326 0.7487566229594135
3.307309966060077 0.7462206039035733
3.348651340635828 0.7436961375730038
3.3899927152115787 0.7412114639947798
3.4313340897873297 0.7387560062337144
3.4726754643630806 0.7363446587901241
3.5140168389388315 0.7339660849664142
3.5553582135145825 0.7315984986795456
3.5966995880903334 0.7292646850695182
3.6380409626660843 0.7269591215565434
3.6793823372418353 0.7247068915019269
3.720723711817586 0.7224773848723176
3.762065086393337 0.7202651985210689
3.803406460969088 0.7180757536713704
3.844747835544839 0.715933434012652
3.88608921012059 0.7137796839006022
3.927430584696341 0.711659768542134
3.968771959272092 0.7096022202749547
30.01383794199518 0.3546302397706447
30.055179316570932 0.3532189864528803
30.096520691146683 0.35184591689483025
30.137862065722434 0.3504610377452874
30.179203440298185 0.3490465863244483
30.220544814873936 0.34761644394749625
30.261886189449687 0.34620698497956953
30.303227564025438 0.3447880806811291
30.34456893860119 0.34343627773336427
30.38591031317694 0.3420011791630156
30.42725168775269 0.34061539983028216
30.46859306232844 0.339240860487601
30.509934436904192 0.3379263802268973
30.551275811479943 0.33655995371610825
30.592617186055694 0.33520321173003925
30.633958560631445 0.33385598320635346
30.675299935207196 0.33254517201201883
30.716641309782947 0.33119810861156584
30.757982684358698 0.32984796685083634
30.79932405893445 0.3285123136950735
30.8406654335102 0.32719926812575545
30.88200680808595 0.3258369589739865
30.9233481826617 0.32452080074850526
30.964689557237453 0.3232362107678898
31.006030931813203 0.32192720906179023
31.047372306388954 0.3206268136117279
31.088713680964705 0.31934119946685496
31.130055055540456 0.3181000483506543
31.171396430116207 0.3168200903796222
31.212737804691958 0.3155503457076222
31.25407917926771 0.31427810392607863
31.29542055384346 0.31301727002706903
31.33676192841921 0.31177226183314166
31.378103302994962 0.31054377589351
31.419444677570713 0.3093290065551093
31.460786052146464 0.3081149158975358
31.502127426722215 0.30694584390012647
31.543468801297966 0.30579272425324366
31.584810175873717 0.3046055764538203
31.626151550449467 0.3034791795478318
31.66749292502522 0.302350452994105
31.70883429960097 0.30119988822670224
31.75017567417672 0.3001185488724609
31.79151704875247 0.2990283003349958
31.832858423328222 0.2979641122908005
31.874199797903973 0.2969310775581508
31.915541172479724 0.2958352133191946
31.956882547055475 0.2948071628920421
31.998223921631226 0.2937716512179526
32.03956529620698 0.2927606855233135
32.08090667078273 0.2917525718040264
32.12224804535848 0.2907331736046871
32.16358941993423 0.28974988169992527
32.204930794509984 0.2887784221707578
32.246272169085735 0.2877677843175132
32.287613543661486 0.28683705624762074
32.32895491823724 0.28587181588142946
32.37029629281299 0.2849226692424602
32.41163766738874 0.2839870562297174
32.45297904196449 0.28308834780341735
32.49432041654024 0.2821674162285598
32.53566179111599 0.2813506251661821
32.57700316569174 0.28051850856857985
32.61834454026749 0.2797265146627767
32.659685914843244 0.27892017751219517
32.701027289418995 0.27807950229351486
32.742368663994746 0.27732237632335527
32.7837100385705 0.2765118784161302
32.82505141314625 0.2757219925097554
32.866392787722 0.27495059981990266
32.90773416229775 0.27419068106417627
32.9490755368735 0.27341665886960403
32.99041691144925 0.2726464269144355
33.031758286025 0.27191362177018524
33.073099660600754 0.27121692814404214
33.114441035176505 0.27044138296537873
33.155782409752256 0.2697908547637629
33.19712378432801 0.26921900585186526
33.23846515890376 0.26858792964557937
33.27980653347951 0.26798229683925084
33.32114790805526 0.26739785321486237
33.36248928263101 0.26675090481816194
33.40383065720676 0.26621405158127487
33.44517203178251 0.2656462414615076
33.48651340635826 0.26508320559853255
33.527854780934014 0.26457842133535325
33.569196155509765 0.2641245413101446
33.610537530085516 0.26365740820971184
33.65187890466127 0.26318700196214045
33.69322027923702 0.262766969628299
33.73456165381277 0.26224639546592193
33.77590302838852 0.2617757768756505
33.81724440296427 0.26132276278641864
33.85858577754002 0.2609849937290471
33.89992715211577 0.26062090569849056
33.94126852669152 0.2602676706646896
33.982609901267274 0.25995779440053013
34.023951275843025 0.2596424819958666
34.065292650418776 0.2594399624776556
34.10663402499453 0.2591766159439043
34.14797539957028 0.25898881821284164
34.18931677414603 0.2588524523017628
34.23065814872178 0.2587397177412359
34.27199952329753 0.2586434813879461
34.31334089787328 0.2584956261338039
34.35468227244903 0.2584454158865778
34.39602364702478 0.2584484413360579
34.437365021600534 0.2584188757081334
34.478706396176285 0.25850739141535434
34.520047770752036 0.25866807239052253
34.56138914532779 0.2588678180815826
34.60273051990354 0.259075829244671
34.64407189447929 0.2593692132837585
34.68541326905504 0.25972760901048786
34.72675464363079 0.260110866479361
34.76809601820654 0.26046864179500095
34.80943739278229 0.26085302655534226
34.850778767358044 0.2613168253445048
34.892120141933795 0.261879280309595
34.933461516509546 0.26240696183033946
34.9748028910853 0.26295262970333655
35.01614426566105 0.2635593602176339
35.0574856402368 0.2641382629179096
35.09882701481255 0.26481440299580633
35.1401683893883 0.2655541595298729
35.18150976396405 0.2663074477029632
35.2228511385398 0.26707995314435995
35.26419251311555 0.2679352797381017
35.305533887691304 0.26883666121226657
35.346875262267055 0.26976853290777536
35.388216636842806 0.2707393470580843
35.42955801141856 0.27171436981279384
35.47089938599431 0.27275166679371293
35.51224076057006 0.2738919040733622
35.55358213514581 0.275055352787704
35.59492350972156 0.2762754612570871
35.63626488429731 0.27750559064031827
35.67760625887306 0.2788130797102625
35.71894763344881 0.2801606601732087
35.760289008024564 0.2815121255145841
35.801630382600315 0.2829663106380439
35.842971757176066 0.28446528289050027
35.88431313175182 0.2860011834027043
35.92565450632757 0.28751834218279887
35.96699588090332 0.2890503400611606
36.00833725547907 0.290661666519568
36.04967863005482 0.2922962782237492
36.09102000463057 0.2939783210333355
36.13236137920632 0.29568021247168264
36.173702753782074 0.2974533269093546
36.215044128357825 0.2992416362821059
36.256385502933576 0.30100260889292874
36.29772687750933 0.302754766796682
36.33906825208508 0.30454719832830124
36.38040962666083 0.30627942618663995
36.42175100123658 0.30809662330079707
36.46309237581233 0.30995845950810746
36.50443375038808 0.3118174931630424
36.54577512496383 0.3137074578438503
36.58711649953958 0.31558481258413623
36.628457874115334 0.3175280614432568
36.669799248691085 0.31948054892788463
36.711140623266836 0.32141616122684424
36.75248199784259 0.3233715585083674
36.79382337241834 0.3253336858523331
36.83516474699409 0.32728610380261414
36.87650612156984 0.32920175000654184
36.91784749614559 0.3311636111238986
36.95918887072134 0.33317330293674025
37.00053024529709 0.3351501646906112
37.04187161987284 0.3370723318071429
37.083212994448594 0.3390123189851643
37.124554369024345 0.3409129988621198
37.165895743600096 0.34283491842540476
37.20723711817585 0.3447578018280364
37.2485784927516 0.346660618890425
37.28991986732735 0.3485511983017241
37.3312612419031 0.350391261186732
37.37260261647885 0.3521389879022353
37.4139439910546 0.35392949949609853
37.45528536563035 0.35566298821700904
37.4966267402061 0.3573612041894867
37.537968114781854 0.35901366032355053
37.579309489357605 0.3606015751806833
37.620650863933356 0.3622034349547698
37.66199223850911 0.3637685446945277
37.70333361308486 0.36525785011947637
37.74467498766061 0.36671759096067863
37.78601636223636 0.36810116684579364
37.82735773681211 0.36946083728919654
37.86869911138786 0.370794469892175
37.91004048596361 0.37206619082527564
37.951381860539364 0.3732239328245286
37.992723235115115 0.37435871499348083
38.034064609690866 0.37546903431378764
38.07540598426662 0.3764565549249492
38.11674735884237 0.3774616510899733
38.15808873341812 0.37836151220133607
38.19943010799387 0.37921704618117846
38.24077148256962 0.3799782541174098
38.28211285714537 0.380735963403678
38.32345423172112 0.3813721489156105
38.36479560629687 0.3819983548738849
38.406136980872624 0.3825053469787496
38.447478355448375 0.3829728784516585
38.488819730024126 0.3833506352676167
38.53016110459988 0.38367155323761715
38.57150247917563 0.383944550688692
38.61284385375138 0.3841202807541866
38.65418522832713 0.38419684015089733
38.69552660290288 0.38426182466363895
38.73686797747863 0.3842536977886207
38.77820935205438 0.3841711255515597
38.81955072663013 0.3840018291499012
38.860892101205884 0.38380263081575117
38.902233475781635 0.3835363303013076
38.943574850357386 0.38317897249136085
38.98491622493314 0.3827873784080014
39.02625759950889 0.382321322735109
39.06759897408464 0.3817962393452889
39.10894034866039 0.38122238523698043
39.15028172323614 0.3805944503205823
39.19162309781189 0.37989353387486924
39.23296447238764 0.37909397461460675
39.274305846963394 0.3782814659414216
39.315647221539145 0.3774400066624068
39.356988596114896 0.37651022682596924
39.39832997069065 0.37558485301779876
39.4396713452664 0.37455118904249984
39.48101271984215 0.37352635424918246
39.5223540944179 0.3724524807595549
39.56369546899365 0.3713452334039854
39.6050368435694 0.3701909594115103
39.64637821814515 0.36898537053129704
39.6877195927209 0.36774844224695774
39.729060967296654 0.36646776969545725
39.770402341872405 0.3651080583384301
39.811743716448156 0.3637658821929133
39.85308509102391 0.36239944739522373
39.89442646559966 0.3609819541638244
39.93576784017541 0.35952737438295596
39.97710921475116 0.3580225232393346
4.010113333847843 0.7075537470390899
4.051454708423594 0.7055431570561301
4.092796082999345 0.7035398795070134
4.134137457575096 0.7015640297895733
4.175478832150847 0.6996101424359444
4.216820206726598 0.6976877703128701
4.258161581302349 0.6957982869564365
4.2995029558781 0.6939204996360675
4.340844330453851 0.6920879254829586
4.382185705029602 0.6902749354530688
4.4235270796053525 0.6884915250237281
4.4648684541811035 0.6867419628379507
4.506209828756854 0.6849846423194763
4.547551203332605 0.6832960055755377
4.588892577908356 0.6816220956394616
4.630233952484107 0.6799964829989892
4.671575327059858 0.6784069739503427
4.712916701635609 0.6768132009267473
4.75425807621136 0.6752744586565711
4.795599450787111 0.673771930262901
4.836940825362862 0.6722993594237132
4.878282199938613 0.6708601979897715
4.919623574514364 0.6694573930704948
4.960964949090115 0.6680867155605456
40.01845058932691 0.3565295282679122
40.05979196390266 0.3549809008388103
40.10113333847841 0.3534328778938473
40.14247471305416 0.3518991492659817
40.183816087629914 0.3503290538521046
40.225157462205665 0.3487466303590705
40.266498836781416 0.3471641008165709
40.30784021135717 0.345559898387589
40.34918158593292 0.34398644874602397
40.39052296050867 0.3423739645951625
40.43186433508442 0.3407581436393919
40.47320570966017 0.33918045141545133
40.51454708423592 0.33763872025539565
40.55588845881167 0.3360559473000162
40.59722983338742 0.33452904584535287
40.638571207963174 0.33297539418790445
40.679912582538925 0.3314520059109376
40.721253957114676 0.32995861871000964
40.76259533169043 0.3284569757323671
40.80393670626618 0.3269861830035316
40.84527808084193 0.3255495801578297
40.88661945541768 0.3241735420625125
40.92796082999343 0.322858330121423
40.96930220456918 0.3215708558316454
41.01064357914493 0.3202847601307561
41.051984953720684 0.3190609143479345
41.093326328296435 0.3178679891822995
41.134667702872186 0.3167090543591572
41.17600907744794 0.3156125494119502
41.21735045202369 0.314518470044065
41.25869182659944 0.31349589636787956
41.30003320117519 0.31254911516274586
41.34137457575094 0.3116020575825104
41.38271595032669 0.3106818440184018
41.42405732490244 0.30983688389298136
41.46539869947819 0.3090381595442575
41.506740074053944 0.30833271715763955
41.548081448629695 0.3076038573514516
41.589422823205446 0.30695655935471233
41.6307641977812 0.3063268283040927
41.67210557235695 0.30571414804355374
41.7134469469327 0.3051707007375536
41.75478832150845 0.30465001780324763
41.7961296960842 0.3041748135570215
41.83747107065995 0.3037508120629149
41.8788124452357 0.30335666188967614
41.92015381981145 0.3030124988123994
41.961495194387204 0.30273779712842214
42.002836568962955 0.30251528972164665
42.044177943538706 0.30235193368437985
42.08551931811446 0.3021738421376419
42.12686069269021 0.3020671908122502
42.16820206726596 0.30198966436417
42.20954344184171 0.3019211751736006
42.25088481641746 0.30196143983259516
42.29222619099321 0.3020035011524927
42.33356756556896 0.30212047464369196
42.374908940144714 0.30228008240821985
42.416250314720465 0.30248552410718343
42.457591689296216 0.30272249597548684
42.49893306387197 0.30297857217888197
42.54027443844772 0.3032903928094377
42.58161581302347 0.3036318548445428
42.62295718759922 0.30401013843680486
42.66429856217497 0.30440571984500026
42.70563993675072 0.30482733452556576
42.74698131132647 0.30527164742282953
42.78832268590222 0.30571416595935264
42.829664060477974 0.3061889372851146
42.871005435053725 0.3067072399259785
42.912346809629476 0.30722321978120004
42.95368818420523 0.3077880316284458
42.99502955878098 0.308316899953086
43.03637093335673 0.30890397177292517
43.07771230793248 0.3094678001689262
43.11905368250823 0.3100686441721223
43.16039505708398 0.3106906458611281
43.20173643165973 0.3112999902942372
43.24307780623548 0.31193216063103457
43.284419180811234 0.31255628796407203
43.325760555386985 0.31320224960834786
43.367101929962736 0.3138471482717991
43.40844330453849 0.3145237316038356
43.44978467911424 0.3152130440270471
43.49112605368999 0.3158919740016815
43.53246742826574 0.31656906635679566
43.57380880284149 0.31723938715670424
43.61515017741724 0.3179157830322519
43.65649155199299 0.31859231530575394
43.69783292656874 0.3192752837435984
43.739174301144494 0.3199612334382245
43.780515675720245 0.3206260788523089
43.821857050295996 0.32130297703951016
43.86319842487175 0.32196421805180253
43.9045397994475 0.3226179355040677
43.94588117402325 0.3232840608249916
43.987222548599 0.323922389283966
44.02856392317475 0.3245719873803656
44.0699052977505 0.3252139698240679
44.11124667232625 0.32583177905061134
44.152588046902004 0.3264428846646954
44.193929421477755 0.3270585350020772
44.235270796053506 0.327623241806319
44.27661217062926 0.3282077001191837
44.31795354520501 0.32873476886436276
44.35929491978076 0.3292899321455695
44.40063629435651 0.3298071372392599
44.44197766893226 0.33030276535374864
44.48331904350801 0.33080213798887637
44.52466041808376 0.3312917874916428
44.56600179265951 0.3317125120546044
44.607343167235264 0.33215435119916736
44.648684541811015 0.3325725486913978
44.690025916386766 0.33295686246100353
44.73136729096252 0.33333458381945696
44.77270866553827 0.33368540764362475
44.81405004011402 0.33402732427135196
44.85539141468977 0.33432417311056506
44.89673278926552 0.3345988662577646
44.93807416384127 0.33487998880635494
44.97941553841702 0.3351743114541056
45.02075691299277 0.3354249789995267
45.062098287568524 0.3356489087603215
45.103439662144275 0.33587818067728414
45.144781036720026 0.33608745648636723
45.18612241129578 0.33631110021320576
45.22746378587153 0.3365055893489927
45.26880516044728 0.3366655307509472
45.31014653502303 0.3368107463120054
45.35148790959878 0.3369266038163226
45.39282928417453 0.3370591561930755
45.43417065875028 0.33717250058426684
45.475512033326034 0.3372766360463052
45.516853407901785 0.3373284729439507
45.558194782477536 0.3373944491604759
45.599536157053286 0.33742070349731956
45.64087753162904 0.3374603899077495
45.68221890620479 0.3374667584214072
45.72356028078054 0.33747977965756665
45.76490165535629 0.3374405686030286
45.80624302993204 0.33741023738110626
45.84758440450779 0.33735086088578503
45.88892577908354 0.337286370282423
45.930267153659294 0.3372075609367965
45.971608528235045 0.3371253986049791
46.012949902810796 0.3370135144442873
46.05429127738655 0.3368834781672071
46.0956326519623 0.3367551714230636
46.13697402653805 0.3366231853948925
46.1783154011138 0.33646008517529313
46.21965677568955 0.33629194346264024
46.2609981502653 0.33610669927624837
46.30233952484105 0.33590032899358807
46.3436808994168 0.3356639714114158
46.385022273992554 0.3354025392472908
46.426363648568305 0.3351369037999214
46.467705023144056 0.3348923516352581
46.50904639771981 0.33463470089060865
46.55038777229556 0.3343811914725141
46.59172914687131 0.334119959234114
46.63307052144706 0.33386404440699036
46.67441189602281 0.33359914110350214
46.71575327059856 0.33330695260028453
46.75709464517431 0.333012371913232
46.79843601975006 0.3327280036875808
46.839777394325814 0.33243154419263243
46.881118768901565 0.33212629715073777
46.922460143477316 0.3318114414324991
46.96380151805307 0.33151622506674866
47.00514289262882 0.33121706223542413
47.04648426720457 0.33092550588800546
47.08782564178032 0.33063199917680103
47.12916701635607 0.33034807040912284
47.17050839093182 0.3300397505325401
47.21184976550757 0.3297593713485143
47.253191140083324 0.3294818103091699
47.294532514659075 0.32920635268699955
47.335873889234826 0.3289398715506234
47.37721526381058 0.328690046489627
47.41855663838633 0.32845533969876506
47.45989801296208 0.32822362108615516
47.50123938753783 0.32800071720097845
47.54258076211358 0.3277841082012961
47.58392213668933 0.32757844522595375
47.62526351126508 0.3273870988826052
47.66660488584083 0.32719860383531685
47.707946260416584 0.32702352172451765
47.749287634992335 0.3268894206149715
47.790629009568086 0.32678359474855584
47.83197038414384 0.32668239453591635
47.87331175871959 0.3266147571378528
47.91465313329534 0.32654803166504004
47.95599450787109 0.32652747710632524
47.99733588244684 0.32653451889136687
48.03867725702259 0.32654475454086407
48.08001863159834 0.32659252232167746
48.12136000617409 0.32665588532862166
48.162701380749844 0.32676099781781337
48.204042755325595 0.3268791465755776
48.245384129901346 0.3270563316595445
48.2867255044771 0.32723858242127196
48.32806687905285 0.3274394770721968
48.3694082536286 0.32768470795047844
48.41074962820435 0.327970400912577
48.4520910027801 0.32827506604590484
48.49343237735585 0.3286092279457529
48.5347737519316 0.32897777301979286
48.576115126507354 0.32938806094448125
48.617456501083105 0.32981508454291625
48.658797875658856 0.3303034401509223
48.700139250234606 0.33078680478474376
48.74148062481036 0.3313042140830159
48.78282199938611 0.3318735641118173
48.82416337396186 0.3324810431799261
48.86550474853761 0.3331065671224027
48.90684612311336 0.333760030332115
48.94818749768911 0.3344717741801814
48.98952887226486 0.3352156523247469
49.030870246840614 0.3359870071992799
49.072211621416365 0.33679766842989844
49.113552995992116 0.3376237950290859
49.15489437056787 0.33850577404105164
49.19623574514362 0.33942400003300277
49.23757711971937 0.34038440781116935
49.27891849429512 0.3413834008580354
49.32025986887087 0.34241105942301137
49.36160124344662 0.3434761471236223
49.40294261802237 0.3445815814265021
49.44428399259812 0.3457120287828894
49.485625367173874 0.34687553495615336
49.526966741749625 0.3480919762269328
49.568308116325376 0.34932529251006295
49.60964949090113 0.35061147507994694
49.65099086547688 0.3519321721249849
49.69233224005263 0.3532803116813156
49.73367361462838 0.35465837570179953
49.77501498920413 0.3560743144015323
49.81635636377988 0.3575031823454964
49.85769773835563 0.35897312517513336
49.89903911293138 0.3604558549252431
49.940380487507134 0.3619551233555472
49.981721862082885 0.3635201252748337
5.002306323665866 0.6667576741912344
5.0436476982416165 0.665472974424467
5.0849890728173675 0.6642145463654107
5.126330447393118 0.6629886139871223
5.167671821968869 0.6618162490535447
5.20901319654462 0.6606775483031765
5.250354571120371 0.6595962672972794
5.291695945696122 0.6585318247819797
5.333037320271873 0.6575206115649713
5.374378694847624 0.6565641931751194
5.415720069423375 0.6556511774793482
5.457061443999126 0.6547988764384562
5.498402818574877 0.6539957316703181
5.539744193150628 0.6532425546043741
5.581085567726379 0.6525315855419114
5.62242694230213 0.6518889032837049
5.6637683168778805 0.6512887750536778
5.7051096914536314 0.6507642991534794
5.746451066029382 0.6502988089150951
5.787792440605133 0.6498719837575602
5.829133815180884 0.6495217626228496
5.870475189756635 0.6492389328870808
5.911816564332386 0.6490106814852994
5.953157938908137 0.6488303477682684
5.994499313483888 0.6487029304900425
50.023063236658636 0.36510450117878773
50.06440461123439 0.3667014933219333
50.10574598581014 0.3683296543163851
50.14708736038589 0.3699931693587626
50.18842873496164 0.3716767701598203
50.22977010953739 0.3733922593644936
50.27111148411314 0.375147394344087
50.31245285868889 0.37690383620881773
50.353794233264644 0.3787019597351674
50.395135607840395 0.3805029165592742
50.436476982416146 0.38232706285449924
50.4778183569919 0.384171542601805
50.51915973156765 0.3860316332758176
50.5605011061434 0.38793079034995426
50.60184248071915 0.38982721251206875
50.6431838552949 0.3917431048641589
50.68452522987065 0.3936501946657535
50.7258666044464 0.39558417694282716
50.76720797902215 0.3975329690892727
50.808549353597904 0.3994903867934392
50.849890728173655 0.4014343152385821
50.891232102749406 0.4033785616403138
50.93257347732516 0.4053340828645044
50.97391485190091 0.4072951289651511
51.01525622647666 0.40926000667049717
51.05659760105241 0.41124293250912625
51.09793897562816 0.4132167057046906
51.13928035020391 0.4151893483666637
51.18062172477966 0.4171586149716463
51.22196309935541 0.4191595063797315
51.263304473931164 0.4211594844308378
51.304645848506915 0.42316002969378713
51.345987223082666 0.4251487243319663
51.38732859765842 0.42712967090152354
51.42866997223417 0.42909305889014127
51.47001134680992 0.43107712183772035
51.51135272138567 0.43303577436259144
51.55269409596142 0.43498827242036847
51.59403547053717 0.4369529796412292
51.63537684511292 0.4388717919646019
51.676718219688674 0.4407943240373225
51.718059594264425 0.4426961563486147
51.759400968840175 0.4445787119605645
51.800742343415926 0.4464641071251532
51.84208371799168 0.44830004232702364
51.88342509256743 0.4501170786181658
51.92476646714318 0.4519233111893584
51.96610784171893 0.4537051919632029
52.00744921629468 0.4554681354421649
52.04879059087043 0.4572024083142984
52.09013196544618 0.4589350730965849
52.131473340021934 0.4606310975211574
52.172814714597685 0.46231028082815406
52.214156089173436 0.4639543215007397
52.25549746374919 0.4655753859420739
52.29683883832494 0.4671730019996333
52.33818021290069 0.4687600809982949
52.37952158747644 0.47032215075519535
52.42086296205219 0.47183614993384915
52.46220433662794 0.47332254328701096
52.50354571120369 0.4747859121279798
52.54488708577944 0.4762297880560844
52.586228460355194 0.47764069752963173
52.627569834930945 0.4790021468509125
52.668911209506696 0.48034247722494716
52.71025258408245 0.48166374529694567
52.7515939586582 0.48294139659132673
52.79293533323395 0.4842015921723311
52.8342767078097 0.48541835750044915
52.87561808238545 0.48659955798457627
52.9169594569612 0.4877477852964268
52.95830083153695 0.4888645370467483
52.9996422061127 0.48995100954674725
53.040983580688454 0.4910052842736075
53.082324955264205 0.4920296211233157
53.123666329839956 0.49301947484792286
53.16500770441571 0.4939713872303497
53.20634907899146 0.49490028280759496
53.24769045356721 0.4957988478636196
53.28903182814296 0.4966634537169801
53.33037320271871 0.4975003357076213
53.37171457729446 0.49830807244213715
53.41305595187021 0.4990929699662681
53.454397326445964 0.4998535728492335
53.495738701021715 0.5005960531336376
53.537080075597466 0.5013272284832478
53.57842145017322 0.5020289757636026
53.61976282474897 0.5027016489366231
53.66110419932472 0.5033512552812045
53.70244557390047 0.5039751528547323
53.74378694847622 0.5045864802212402
53.78512832305197 0.5051923483330141
53.82646969762772 0.505749318607981
53.86781107220347 0.5063164012504945
53.909152446779224 0.5068860115665309
53.950493821354975 0.5074081378841012
53.991835195930726 0.5079244681947194
54.03317657050648 0.5084254928130382
54.07451794508223 0.5089150802318575
54.11585931965798 0.5094105195865944
54.15720069423373 0.5098878594981938
54.19854206880948 0.5103456637340138
54.23988344338523 0.5108134933592187
54.28122481796098 0.5112594962099636
54.32256619253673 0.5117022579208386
54.363907567112484 0.5121389830228983
54.405248941688235 0.5125725556416234
54.446590316263986 0.5129859399210094
54.48793169083974 0.5134002667494316
54.52927306541549 0.5138091806586363
54.57061443999124 0.5142125214100679
54.61195581456699 0.5146173565615779
54.65329718914274 0.5150219527273777
54.69463856371849 0.5154274855356228
54.73597993829424 0.5158377953898012
54.777321312869994 0.516245877411713
54.818662687445745 0.5166663044537184
54.860004062021495 0.5170769922819003
54.901345436597246 0.5174787916349738
54.942686811173 0.5179032300676407
54.98402818574875 0.5183151379420017
55.0253695603245 0.5187275025986015
55.06671093490025 0.5191461387797013
55.108052309476 0.5195744443790774
55.14939368405175 0.5199731158110287
55.1907350586275 0.5204025585638732
55.232076433203254 0.5208128173811204
55.273417807779005 0.521245772481768
55.314759182354756 0.5216565270127891
55.35610055693051 0.5220978485856342
55.39744193150626 0.5225529048070365
55.43878330608201 0.5229666630717128
55.48012468065776 0.523396584914094
55.52146605523351 0.5238401886807806
55.56280742980926 0.5242860876955
55.60414880438501 0.5247549613504234
55.64549017896076 0.5252144104207216
55.686831553536514 0.5256443955970711
55.728172928112265 0.5261087342671246
55.769514302688016 0.5265821971671393
55.81085567726377 0.5270619460267261
55.85219705183952 0.5275465296527532
55.89353842641527 0.5280238567256221
55.93487980099102 0.5284934658246349
55.97622117556677 0.5289824892856329
56.01756255014252 0.5294783720501698
56.05890392471827 0.5299561809242105
56.10024529929402 0.5304570234783189
56.141586673869774 0.5309581821486677
56.182928048445525 0.5314667812418084
56.224269423021276 0.5319902979612893
56.26561079759703 0.5324976609243669
56.30695217217278 0.5329623357056008
56.34829354674853 0.533465156660827
56.38963492132428 0.5339662071239698
56.43097629590003 0.534481827413105
56.47231767047578 0.5349871979116688
56.51365904505153 0.5354883673275349
56.555000419627284 0.5359820970707697
56.596341794203035 0.5364741080820513
56.637683168778786 0.5369426766286741
56.67902454335454 0.5374161683149923
56.72036591793029 0.5378655060235983
56.76170729250604 0.5383183189518331
56.80304866708179 0.5387565261697679
56.84439004165754 0.5391970999858865
56.88573141623329 0.5396388767689783
56.92707279080904 0.5400539101127863
56.96841416538479 0.5404686348509453
57.009755539960544 0.5408807143866631
57.051096914536295 0.5412783969467763
57.092438289112046 0.5416733813712161
57.1337796636878 0.5420623500213865
57.17512103826355 0.5424259352977643
57.2164624128393 0.5428129416553162
57.25780378741505 0.5431616666594928
57.2991451619908 0.5434986873072789
57.34048653656655 0.5438453349222236
57.3818279111423 0.5441932673645085
57.42316928571805 0.5445219103414785
57.464510660293804 0.5448336777181333
57.505852034869555 0.5451542968195536
57.547193409445306 0.5454522014612276
57.58853478402106 0.5457699684450269
57.62987615859681 0.5460717382448056
57.67121753317256 0.5463695683440076
57.71255890774831 0.5466644038533819
57.75390028232406 0.5469243328684134
57.79524165689981 0.5472106993821088
57.83658303147556 0.5474754995430229
57.877924406051314 0.5477448143178275
57.919265780627065 0.5479989772342009
57.960607155202815 0.548269504854199
58.001948529778566 0.5485095403454437
58.04328990435432 0.5487454389939963
58.08463127893007 0.5489807129497416
58.12597265350582 0.5492271445048748
58.16731402808157 0.5494442466048003
58.20865540265732 0.5496386241070466
58.24999677723307 0.549826776421168
58.29133815180882 0.5500286051198261
58.332679526384574 0.5502185017871434
58.374020900960325 0.5503998724988856
58.415362275536076 0.5505664979524241
58.45670365011183 0.5507309353176869
58.49804502468758 0.5508917467241244
58.53938639926333 0.5510392376984555
58.58072777383908 0.5512038382308478
58.62206914841483 0.5513548183043857
58.66341052299058 0.5515021207634948
58.70475189756633 0.5516442525791939
58.74609327214208 0.5517882681512191
58.787434646717834 0.5519411077549732
58.828776021293585 0.5520953592698091
58.870117395869336 0.5522601632352566
58.91145877044509 0.5524308917557896
58.95280014502084 0.5526104805948651
58.99414151959659 0.552793105881224
59.03548289417234 0.5529788152325691
59.07682426874809 0.5531757388006675
59.11816564332384 0.5533854800068684
59.15950701789959 0.5535858866639626
59.20084839247534 0.5537855736482126
59.242189767051094 0.554012737685328
59.283531141626845 0.5542572929079569
59.324872516202596 0.5545108177518635
59.36621389077835 0.5547668269206009
59.4075552653541 0.555042163418655
59.44889663992985 0.5553276808568931
59.4902380145056 0.5556280038997111
59.53157938908135 0.5559413229739708
59.5729207636571 0.5562734437622155
59.61426213823285 0.556607240814672
59.655603512808604 0.556966632134455
59.696944887384355 0.5573388381112123
59.738286261960106 0.557708943616106
59.77962763653586 0.5581074426340488
59.82096901111161 0.5584993412460162
59.86231038568736 0.5589354879522296
59.90365176026311 0.5593813333023172
59.94499313483886 0.5598387677399486
59.98633450941461 0.5603150927320453
6.035840688059639 0.6486381237625007
6.07718206263539 0.648636623762993
6.118523437211141 0.6486927791171636
6.159864811786892 0.6487781044140974
6.201206186362643 0.6489371045695553
6.242547560938394 0.6491475708183247
6.2838889355141445 0.64940762191184
6.3252303100898954 0.6497516456193025
6.366571684665646 0.6501389808586044
6.407913059241397 0.6506195477732217
6.449254433817148 0.65110708080459
6.490595808392899 0.6516703065121554
6.53193718296865 0.6522771714478539
6.573278557544401 0.6529288763599649
6.614619932120152 0.6536272362007584
6.655961306695903 0.6543815600246873
6.697302681271654 0.655187635429653
6.738644055847405 0.6560242063961023
6.779985430423156 0.6569442226510841
6.821326804998907 0.6578771204036973
6.862668179574658 0.6588603142399632
6.9040095541504085 0.6598754845445938
6.9453509287261594 0.6609483921284699
6.98669230330191 0.6620508005329838
60.02767588399036 0.5608077688627172
60.06901725856611 0.5613024521912434
60.110358633141864 0.5618291912166811
60.151700007717615 0.5623641039399365
60.193041382293366 0.562925645905144
60.23438275686912 0.5635025943226328
60.27572413144487 0.5640989066817762
60.31706550602062 0.5647245861857478
60.35840688059637 0.5653591894212461
60.39974825517212 0.5660102768480076
60.44108962974787 0.5666924718888379
60.48243100432362 0.5673675645506049
60.52377237889937 0.5680746129613131
60.565113753475124 0.5687821191412863
60.606455128050875 0.56951804198095
60.647796502626626 0.5703141845472902
60.68913787720238 0.5711021510433618
60.73047925177813 0.5719252850958759
60.77182062635388 0.5727779269622747
60.81316200092963 0.57362458759698
60.85450337550538 0.5744952591101069
60.89584475008113 0.5753954696134802
60.93718612465688 0.5762944567414021
60.978527499232634 0.5772441115749178
61.019868873808385 0.5781762195909761
61.061210248384135 0.5791328047111225
61.102551622959886 0.5801483218656873
61.14389299753564 0.5811577620241756
61.18523437211139 0.5821974905929324
61.22657574668714 0.5832461170073352
61.26791712126289 0.5843230319249234
61.30925849583864 0.5854048746337347
61.35059987041439 0.586518041766224
61.39194124499014 0.5876414647409255
61.433282619565894 0.5887899682753815
61.474623994141645 0.5899306602309827
61.515965368717396 0.5910983947579348
61.55730674329315 0.5922796059337475
61.5986481178689 0.5934766189132324
61.63998949244465 0.5946783952133693
61.6813308670204 0.5959009932826657
61.72267224159615 0.5971273934534214
61.7640136161719 0.5983846857609811
61.80535499074765 0.5996357361801997
61.8466963653234 0.6009103303249366
61.888037739899154 0.602190771479146
61.929379114474905 0.6034890896849331
61.970720489050656 0.6048020565314399
62.01206186362641 0.6061289507875295
62.05340323820216 0.6074448748565685
62.09474461277791 0.6087711039433834
62.13608598735366 0.6101039981825305
62.17742736192941 0.6114473329964525
62.21876873650516 0.612793305635075
62.26011011108091 0.6141685129688266
62.30145148565666 0.6155236036405701
62.342792860232414 0.6168933852476306
62.384134234808165 0.6182560849457517
62.425475609383916 0.6196431293889518
62.46681698395967 0.6210160205237126
62.50815835853542 0.6224205103752718
62.54949973311117 0.6238141418728372
62.59084110768692 0.6252139954663322
62.63218248226267 0.6266023922876905
62.67352385683842 0.627994232669908
62.71486523141417 0.6293941268254374
62.756206605989924 0.6307964860724706
62.797547980565675 0.6322016987594408
62.838889355141426 0.6336034836146418
62.88023072971718 0.6350139915993983
62.92157210429293 0.6364077700344186
62.96291347886868 0.6378221415729264
63.00425485344443 0.6392417234538408
63.04559622802018 0.6406436210550948
63.08693760259593 0.64205348133341
63.12827897717168 0.643477674270138
63.16962035174743 0.6449071600612837
63.210961726323184 0.6463165408552373
63.252303100898935 0.6477458849147251
63.293644475474686 0.6491704809540195
63.33498585005044 0.650587254864372
63.37632722462619 0.6520018142776796
63.41766859920194 0.6534188346789339
63.45900997377769 0.6548360256282131
63.50035134835344 0.6562407015463103
63.54169272292919 0.6576655772452814
63.58303409750494 0.6590613950435842
63.62437547208069 0.6604644803458809
63.665716846656444 0.6618726780953643
63.707058221232195 0.6632609699463207
63.748399595807946 0.6646466263551991
63.7897409703837 0.6660127835751829
63.83108234495945 0.6673892636426009
63.8724237195352 0.6687549636178954
63.91376509411095 0.670121090242001
63.9551064686867 0.6714656098334966
63.99644784326245 0.6728026407699773
64.03778921783821 0.6741428238921792
64.07913059241396 0.6754453593085838
64.12047196698971 0.6767488692748653
64.16181334156546 0.6780407995493736
64.20315471614121 0.6793324821934964
64.24449609071696 0.6806069576792962
64.28583746529272 0.681870133309349
64.32717883986847 0.6831207776391215
64.36852021444422 0.6843515137113392
64.40986158901997 0.6855878614307666
64.45120296359572 0.6868109671302642
64.49254433817147 0.6880166824104048
64.53388571274722 0.6892244211066623
64.57522708732297 0.6904085270594237
64.61656846189872 0.6915867448478651
64.65790983647447 0.6927428279609074
64.69925121105022 0.6938595554153948
64.74059258562598 0.6949901387427884
64.78193396020173 0.6960933734824913
64.82327533477748 0.6971877843623481
64.86461670935323 0.6982409149100692
64.90595808392898 0.6992862458975463
64.94729945850473 0.7003089809448579
64.98864083308048 0.7013198719951618
65.02998220765623 0.7023178167173881
65.07132358223198 0.703290405423337
65.11266495680773 0.7042019497569837
65.15400633138348 0.7051131495410926
65.19534770595924 0.7060116619838709
65.23668908053499 0.7068812277099368
65.27803045511074 0.7077325723213295
65.31937182968649 0.7085560822708883
65.36071320426224 0.7093633274409427
65.40205457883799 0.7101418801263042
65.44339595341374 0.7108988827108519
65.48473732798949 0.7116335837025405
65.52607870256524 0.7123618491786404
65.567420077141 0.7130500826326575
65.60876145171675 0.7137117238301902
65.6501028262925 0.7143611402180867
65.69144420086825 0.7150061710480053
65.732785575444 0.7156154852783515
65.77412695001975 0.7162078434450253
65.8154683245955 0.7167828217354533
65.85680969917125 0.7173311231837725
65.898151073747 0.7178488214058687
65.93949244832275 0.7183694290754161
65.9808338228985 0.7188672361896614
66.02217519747425 0.7193299915588914
66.06351657205 0.7198064851581061
66.10485794662576 0.7202645011992015
66.14619932120151 0.7206900747775739
66.18754069577726 0.7211204868958054
66.22888207035301 0.7215157490059767
66.27022344492876 0.7219057785732969
66.31156481950451 0.7222826957925957
66.35290619408026 0.7226353488490962
66.39424756865601 0.7229628336202165
66.43558894323176 0.7232963637859374
66.47693031780751 0.7236106110373577
66.51827169238327 0.72389375153417
66.55961306695902 0.7241724203620009
66.60095444153477 0.7244245694369023
66.64229581611052 0.7246826704234962
66.68363719068627 0.7249171363851717
66.72497856526202 0.7251416511411639
66.76631993983777 0.7253689956128638
66.80766131441352 0.7255746365947942
66.84900268898927 0.7257655249813032
66.89034406356502 0.7259444083200046
66.93168543814078 0.7261228853159807
66.97302681271653 0.726297054146391
67.01436818729228 0.7264384106690528
67.05570956186803 0.7265984982260083
67.09705093644378 0.7267453586911754
67.13839231101953 0.7268880238379367
67.17973368559528 0.7270169382092195
67.22107506017103 0.7271392573079976
67.26241643474678 0.727264516662351
67.30375780932253 0.727382095843494
67.34509918389828 0.727507638936795
67.38644055847404 0.72760960014616
67.42778193304979 0.727715710386694
67.46912330762554 0.7278258176502533
67.51046468220129 0.7279271015291366
67.55180605677704 0.7280273251799922
67.59314743135279 0.7281379022669111
67.63448880592854 0.7282407111786656
67.67583018050429 0.7283577461357562
67.71717155508004 0.728476897607887
67.7585129296558 0.7285906920334139
67.79985430423154 0.7287077959825699
67.8411956788073 0.7288322057501122
67.88253705338305 0.7289472052596091
67.9238784279588 0.729064454850702
67.96521980253455 0.729205772137564
68.0065611771103 0.7293608142298716
68.04790255168605 0.729503420712045
68.0892439262618 0.7296548058917137
68.13058530083755 0.7298202235781446
68.1719266754133 0.7299889249937709
68.21326804998905 0.7301669557979452
68.2546094245648 0.7303345246900113
68.29595079914056 0.7305220035910781
68.3372921737163 0.7307235887464325
68.37863354829206 0.7309359997983016
68.41997492286781 0.7311483175551632
68.46131629744356 0.7313794873681433
68.50265767201931 0.7316157821505525
68.54399904659506 0.7318590012118279
68.58534042117081 0.7321175341971011
68.62668179574656 0.732382695423378
68.66802317032231 0.7326681413907846
68.70936454489807 0.732945420516931
68.75070591947382 0.733243372003638
68.79204729404957 0.7335338168296379
68.83338866862532 0.733847726070083
68.87473004320107 0.7341699473099004
68.91607141777682 0.734478841927258
68.95741279235257 0.7347936664798266
68.99875416692832 0.7351311761614783
69.04009554150407 0.7354808719656731
69.08143691607982 0.7358337432317544
69.12277829065557 0.7361924252030275
69.16411966523133 0.7365428098016635
69.20546103980708 0.736928490430223
69.24680241438283 0.7373154253865875
69.28814378895858 0.7377104775434894
69.32948516353433 0.7381039701091585
69.37082653811008 0.7385156553800573
69.41216791268583 0.7389233248246448
69.45350928726158 0.7393435099911684
69.49485066183733 0.7397713891635789
69.53619203641308 0.7401974391788531
69.57753341098883 0.740633076606166
69.61887478556459 0.7410781632982678
69.66021616014034 0.7415243813648845
69.70155753471609 0.7419537381123755
69.74289890929184 0.7423927572354126
69.78424028386759 0.7428304689156185
69.82558165844334 0.743273811208373
69.86692303301909 0.743721803731453
69.90826440759484 0.7441738012135329
69.9496057821706 0.7446353607536756
69.99094715674634 0.7450870038247869
7.028033677877661 0.6632037788881435
7.069375052453412 0.664368661300239
7.110716427029163 0.6655860264411916
7.152057801604914 0.6668277070693205
7.193399176180665 0.6680882457345013
7.234740550756416 0.6693754436544946
7.276081925332167 0.6706999766619174
7.317423299907918 0.6720363866951085
7.358764674483669 0.6734136523811156
7.40010604905942 0.6747915971432165
7.441447423635171 0.6762082270072853
7.482788798210922 0.6776120190226818
7.5241301727866725 0.6790357843073519
7.565471547362423 0.6804547988248899
7.606812921938174 0.6819105949143847
7.648154296513925 0.6833588665710014
7.689495671089676 0.6848109545043953
7.730837045665427 0.6862699648908865
7.772178420241178 0.6877157820802144
7.813519794816929 0.689180950489077
7.85486116939268 0.6906076418199205
7.896202543968431 0.6920574957567371
7.937543918544182 0.6934897536650083
7.978885293119933 0.6948950087739381
70.0322885313221 0.7455248846323075
70.07362990589785 0.745966424035704
70.1149712804736 0.7464012846797596
70.15631265504935 0.7468423664071816
70.1976540296251 0.7472709180277699
70.23899540420085 0.7476888300093567
70.2803367787766 0.7481083208274929
70.32167815335235 0.7485350266727476
70.3630195279281 0.7489542580430335
70.40436090250385 0.7493565748791648
70.4457022770796 0.7497590422977509
70.48704365165536 0.7501631704515894
70.5283850262311 0.7505630401970529
70.56972640080686 0.750962016510943
70.61106777538261 0.7513414748623617
70.65240914995836 0.7517232673477667
70.69375052453411 0.752098284763138
70.73509189910986 0.7524659287839341
70.77643327368561 0.7528111033995151
70.81777464826136 0.7531470878217216
70.85911602283711 0.7534966717196838
70.90045739741286 0.7538207952392957
70.94179877198862 0.7541262333275709
70.98314014656437 0.7544269359432317
71.02448152114012 0.7547105165647937
71.06582289571587 0.7549773717116512
71.10716427029162 0.7552426377920516
71.14850564486737 0.7554939993892977
71.18984701944312 0.755733114829303
71.23118839401887 0.7559555890823176
71.27252976859462 0.7561633954192866
71.31387114317037 0.7563671797528744
71.35521251774612 0.7565391767360256
71.39655389232188 0.756702660560052
71.43789526689763 0.7568610962218933
71.47923664147338 0.757001080191801
71.52057801604913 0.7571272628761195
71.56191939062488 0.7572508463860058
71.60326076520063 0.7573539009189079
71.64460213977638 0.7574348189075933
71.68594351435213 0.7575105587712407
71.72728488892788 0.7575865803732671
71.76862626350363 0.7576512362385422
71.80996763807939 0.7577034948599968
71.85130901265514 0.7577528402824816
71.89265038723089 0.7577745166745671
71.93399176180664 0.7578050005319101
71.97533313638239 0.757816583692152
72.01667451095814 0.7578246238067647
72.05801588553389 0.7578155791330755
72.09935726010964 0.757805687682394
72.14069863468539 0.7577913204594138
72.18204000926114 0.7577780708737589
72.2233813838369 0.7577587645064237
72.26472275841265 0.7577328488377
72.3060641329884 0.7576934492493258
72.34740550756415 0.7576570459336996
72.3887468821399 0.7576362874581588
72.43008825671565 0.7575886772520102
72.4714296312914 0.7575347558523333
72.51277100586715 0.7574766827044878
72.5541123804429 0.7574207468073706
72.59545375501865 0.7573655531873179
72.6367951295944 0.7573064668386055
72.67813650417015 0.7572535499409407
72.7194778787459 0.7572039679801033
72.76081925332166 0.7571486844042139
72.80216062789741 0.7570854675805183
72.84350200247316 0.7570220150952011
72.88484337704891 0.7569428369570534
72.92618475162466 0.7568771635577702
72.96752612620041 0.7568017626947345
73.00886750077616 0.7567367015987718
73.05020887535191 0.7566644035261376
73.09155024992766 0.7565916097194633
73.13289162450342 0.7565279671102032
73.17423299907917 0.7564631822925059
73.21557437365492 0.7563840473302076
73.25691574823067 0.7563086783428955
73.29825712280642 0.756236345957395
73.33959849738217 0.7561536697263906
73.38093987195792 0.7560766821201829
73.42228124653367 0.756005915250003
73.46362262110942 0.7559459309020544
73.50496399568517 0.7558750588440034
73.54630537026092 0.7558158739145324
73.58764674483668 0.7557474368704659
73.62898811941243 0.7556777153392007
73.67032949398818 0.755615913567591
73.71167086856393 0.7555551462230146
73.75301224313968 0.7554908751570795
73.79435361771543 0.755451776974641
73.83569499229118 0.7554008139126982
73.87703636686693 0.7553624112945369
73.91837774144268 0.755327184470091
73.95971911601843 0.7553079332721545
74.00106049059418 0.7552831176017201
74.04240186516994 0.7552685023973512
74.08374323974569 0.7552566955876906
74.12508461432144 0.7552521895821382
74.16642598889719 0.7552483293806462
74.20776736347294 0.7552678146634597
74.24910873804869 0.7552867265019707
74.29045011262444 0.7553113092943611
74.33179148720019 0.7553437719350719
74.37313286177594 0.7553682677235353
74.4144742363517 0.7554084947085038
74.45581561092744 0.7554504876279367
74.4971569855032 0.7555019393359338
74.53849836007895 0.7555511651161808
74.5798397346547 0.7556100424832345
74.62118110923045 0.7556744051983281
74.6625224838062 0.7557518877816829
74.70386385838195 0.7558346170550276
74.7452052329577 0.7559254293209385
74.78654660753345 0.7560268969877847
74.8278879821092 0.7561219026995041
74.86922935668495 0.7562208172500338
74.9105707312607 0.756328124707884
74.95191210583646 0.7564570780374945
74.9932534804122 0.7565778004168663
75.03459485498796 0.7567158478487089
75.07593622956371 0.7568660719458749
75.11727760413946 0.7570174438443643
75.15861897871521 0.7571676425395983
75.19996035329096 0.7573434815829934
75.24130172786671 0.7575061307021826
75.28264310244246 0.7576913138730954
75.32398447701821 0.7578729263126858
75.36532585159397 0.7580659630291212
75.40666722616972 0.7582714616478676
75.44800860074547 0.7584713024217611
75.48934997532122 0.7586808025496395
75.53069134989697 0.758896231771185
75.57203272447272 0.75912664228695
75.61337409904847 0.7593692024782737
75.65471547362422 0.7596140188588173
75.69605684819997 0.7598663816108614
75.73739822277572 0.7601129157229958
75.77873959735147 0.7603891481605178
75.82008097192723 0.7606528895815683
75.86142234650298 0.7609370310341506
75.90276372107873 0.7612237538494412
75.94410509565448 0.7615148683456859
75.98544647023023 0.7618140540038247
76.02678784480598 0.7621161038660875
76.06812921938173 0.7624392050950716
76.10947059395748 0.762735368798853
76.15081196853323 0.7630401590527134
76.19215334310898 0.7633638599530037
76.23349471768474 0.7636862674781871
76.27483609226049 0.764007673658116
76.31617746683624 0.7643669687218917
76.35751884141199 0.7647222558701906
76.39886021598774 0.7650817258849957
76.44020159056349 0.765432485260873
76.48154296513924 0.7657746568344849
76.52288433971499 0.7661424492526021
76.56422571429074 0.7665188887751344
76.6055670888665 0.7668849775517697
76.64690846344224 0.7672630802225137
76.688249838018 0.7676278509030535
76.72959121259375 0.7679880085940273
76.7709325871695 0.7683549377410521
76.81227396174525 0.7687214636047573
76.853615336321 0.7690996413941966
76.89495671089675 0.7694792710744911
76.9362980854725 0.7698498281593599
76.97763946004825 0.7702262585056648
77.018980834624 0.7706169859529912
77.06032220919975 0.7710075347313183
77.1016635837755 0.7713879057506979
77.14300495835126 0.7717641474363871
77.184346332927 0.772135249481928
77.22568770750276 0.7725104094864788
77.26702908207851 0.772893710340275
77.30837045665426 0.7732805826906932
77.34971183123001 0.7736511057661002
77.39105320580576 0.7740347745616658
77.43239458038151 0.7744006349209321
77.47373595495726 0.7747715020326402
77.51507732953301 0.7751410205179603
77.55641870410876 0.775503793549057
77.59776007868452 0.7758761811371228
77.63910145326027 0.7762313736030805
77.68044282783602 0.7765769157889584
77.72178420241177 0.776930668962446
77.76312557698752 0.7772601941808415
77.80446695156327 0.7775981493143651
77.84580832613902 0.7779156996427314
77.88714970071477 0.7782357534650038
77.92849107529052 0.778541931974234
77.96983244986627 0.7788397488356532
78.01117382444203 0.7791369069814378
78.05251519901778 0.7794051483240101
78.09385657359353 0.7796713030137545
78.13519794816928 0.779923298933717
78.17653932274503 0.7801679245228622
78.21788069732078 0.7803943406502668
78.25922207189653 0.7806199408561261
78.30056344647228 0.7808394650451844
78.34190482104803 0.7810388128997362
78.38324619562378 0.781228954487433
78.42458757019953 0.7814321083875714
78.46592894477529 0.781622513865757
78.50727031935104 0.7818012939578477
78.54861169392679 0.7819655670107606
78.58995306850254 0.7821217378906706
78.63129444307829 0.7822806844416669
78.67263581765404 0.78242357450913
78.71397719222979 0.7825591729788016
78.75531856680554 0.7826848509366824
78.7966599413813 0.7828093450300968
78.83800131595704 0.7829299226032091
78.8793426905328 0.7830186425761636
78.92068406510855 0.7831075826574315
78.9620254396843 0.7832058942961482
79.00336681426005 0.7832863972756252
79.0447081888358 0.7833596053978716
79.08604956341155 0.7834144634698736
79.1273909379873 0.7834675719530987
79.16873231256305 0.7835147281260476
79.2100736871388 0.7835464411363141
79.25141506171455 0.7835745013777291
79.2927564362903 0.7835864788193562
79.33409781086606 0.7835955998251523
79.3754391854418 0.7835893336595462
79.41678056001756 0.7835875929440892
79.45812193459331 0.783581467086262
79.49946330916906 0.7835533697678218
79.54080468374481 0.7835214587308447
79.58214605832056 0.7834812525945622
79.62348743289631 0.7834435986850614
79.66482880747206 0.7834040814777945
79.70617018204781 0.7833433308990073
79.74751155662356 0.7832792928448031
79.78885293119932 0.783211018545736
79.83019430577507 0.783128366790773
79.87153568035082 0.783018331754213
79.91287705492657 0.7829196637517399
79.95421842950232 0.7828082207457613
79.99555980407807 0.7826758043208512
8.020226667695685 0.6963001806432155
8.061568042271436 0.6976784716218809
8.102909416847186 0.6990628081174867
8.144250791422937 0.7003958317043408
8.185592165998688 0.7017255558893205
8.22693354057444 0.7030450910752938
8.26827491515019 0.7043267335310439
8.309616289725941 0.7055710312945624
8.350957664301692 0.7067942020824048
8.392299038877443 0.7079995307275387
8.433640413453194 0.7091984370691162
8.474981788028945 0.7103395970823458
8.516323162604696 0.7114768366592178
8.557664537180447 0.7125600295069312
8.599005911756198 0.713625560503231
8.640347286331949 0.7146735127924457
8.6816886609077 0.7156911546966747
8.72303003548345 0.7166844950498756
8.764371410059201 0.7176431229060453
8.805712784634952 0.7185599879777528
8.847054159210703 0.7194656472771128
8.888395533786454 0.7203378747275183
8.929736908362205 0.7211963684721309
8.971078282937956 0.7220232836452138
80.03690117865382 0.7825288495113436
80.07824255322957 0.7823656090874884
80.11958392780532 0.7821966491731664
80.16092530238107 0.7820128322807998
80.20226667695682 0.7818237983986343
80.24360805153258 0.7816175562130101
80.28494942610833 0.7814014361639939
80.32629080068408 0.7811611380894474
80.36763217525983 0.7809055295800076
80.40897354983558 0.7806317519828279
80.45031492441133 0.7803529620003571
80.49165629898708 0.7800496709048078
80.53299767356283 0.7797339889189575
80.57433904813858 0.7794248333650087
80.61568042271433 0.7790841562639289
80.65702179729008 0.7787478026818917
80.69836317186584 0.7783899567239843
80.73970454644159 0.7780173151745385
80.78104592101734 0.7776356091882135
80.82238729559309 0.7772408437145584
80.86372867016884 0.7768367472684301
80.90507004474459 0.7764176463974062
80.94641141932034 0.7760181511207499
80.98775279389609 0.7755809319281688
81.02909416847184 0.775139505964528
81.0704355430476 0.7746766682928062
81.11177691762335 0.7742115949983481
81.1531182921991 0.7737318377897322
81.19445966677485 0.7732332142233753
81.2358010413506 0.7727270808065152
81.27714241592635 0.7722072265467121
81.3184837905021 0.7716625208599744
81.35982516507785 0.7711185630716546
81.4011665396536 0.7705564148899225
81.44250791422935 0.7699745182860216
81.4838492888051 0.7693744000862881
81.52519066338085 0.768759131561065
81.5665320379566 0.7681316539082049
81.60787341253236 0.7674852010849645
81.64921478710811 0.7668192617175634
81.69055616168386 0.7661471880655696
81.73189753625961 0.7654546064269402
81.77323891083536 0.7647583962774874
81.81458028541111 0.764050546922296
81.85592165998686 0.7633096092165315
81.89726303456261 0.7625592764882801
81.93860440913836 0.7618111388222928
81.97994578371411 0.7610319076133362
82.02128715828987 0.76025024423226
82.06262853286562 0.7594613813619354
82.10396990744137 0.7586602895726107
82.14531128201712 0.7578538569393469
82.18665265659287 0.7570258626592067
82.22799403116862 0.7561763864206914
82.26933540574437 0.7553244976448769
82.31067678032012 0.7544695697945856
82.35201815489587 0.7536134037038301
82.39335952947162 0.7527344918581844
82.43470090404738 0.7518468905154355
82.47604227862313 0.7509607217995348
82.51738365319888 0.7500667491826376
82.55872502777463 0.7491542815541867
82.60006640235038 0.7482367012995612
82.64140777692613 0.7473114981337755
82.68274915150188 0.7463706491803693
82.72409052607763 0.7454301184847163
82.76543190065338 0.7444851444608604
82.80677327522913 0.7435336818194827
82.84811464980488 0.742582075591042
82.88945602438064 0.7416325204363257
82.93079739895639 0.7406606754750725
82.97213877353214 0.7396900399600022
83.01348014810789 0.7387180481086507
83.05482152268364 0.7377438817311548
83.09616289725939 0.7367737104653362
83.13750427183514 0.7357998234642132
83.17884564641089 0.7348257715557832
83.22018702098664 0.7338514893811011
83.2615283955624 0.7328654631107433
83.30286977013814 0.7318898405435332
83.3442111447139 0.7309229601942957
83.38555251928965 0.7299316084156837
83.4268938938654 0.7289469504843205
83.46823526844115 0.727977900309234
83.5095766430169 0.7269938079271232
83.55091801759265 0.7260175932779418
83.5922593921684 0.7250270755734249
83.63360076674415 0.7240391580580182
83.6749421413199 0.7230589768168852
83.71628351589565 0.7220720987510902
83.7576248904714 0.7210870451053775
83.79896626504716 0.7200844759053358
83.8403076396229 0.7190907692882518
83.88164901419866 0.718094015714799
83.92299038877441 0.7171080745503775
83.96433176335016 0.7161083666036341
84.00567313792591 0.7151083283074198
84.04701451250166 0.7141288634733475
84.08835588707741 0.7131250135448957
84.12969726165316 0.7121305086993956
84.17103863622891 0.7111399335617039
84.21238001080467 0.7101407646619853
84.25372138538042 0.7091573504671791
84.29506275995617 0.708172213019668
84.33640413453192 0.7071881159943836
84.37774550910767 0.7062006596578065
84.41908688368342 0.7052360254017138
84.46042825825917 0.7042615014937366
84.50176963283492 0.7033045115994668
84.54311100741067 0.7023500653520689
84.58445238198642 0.7013844233393903
84.62579375656217 0.7004369402939823
84.66713513113793 0.6994887875609845
84.70847650571368 0.6985483297235701
84.74981788028943 0.6976266765499332
84.79115925486518 0.6967144385990314
84.83250062944093 0.6958101160063829
84.87384200401668 0.6949125217852576
84.91518337859243 0.694006321323949
84.95652475316818 0.6931341994965732
84.99786612774393 0.6922654808242747
85.03920750231968 0.6914093042151463
85.08054887689543 0.6905647488636696
85.12189025147119 0.689739160097036
85.16323162604694 0.688913130588579
85.20457300062269 0.6881060506949193
85.24591437519844 0.6873014626096927
85.28725574977419 0.6865146339206963
85.32859712434994 0.6857404452231197
85.36993849892569 0.6849760874749611
85.41127987350144 0.6842060352482923
85.4526212480772 0.6834589450169964
85.49396262265294 0.6827196295476036
85.5353039972287 0.6819885646599578
85.57664537180445 0.68126387088681
85.6179867463802 0.6805576076339244
85.65932812095595 0.6798547139152554
85.7006694955317 0.6791668825136178
85.74201087010745 0.6784894526758016
85.7833522446832 0.6778092374967052
85.82469361925895 0.677129378236889
85.8660349938347 0.67647907560572
85.90737636841045 0.6758317016388891
85.9487177429862 0.6752061712126131
85.99005911756196 0.6745756332965569
86.0314004921377 0.6739714850686089
86.07274186671346 0.6733872135973362
86.11408324128921 0.672805408762787
86.15542461586496 0.6722468642515286
86.19676599044071 0.6717118120329615
86.23810736501646 0.6711855975330879
86.27944873959221 0.6706792766358416
86.32079011416796 0.6701989898860138
86.36213148874371 0.6697068855005471
86.40347286331946 0.6692402219415917
86.44481423789522 0.6687874420047519
86.48615561247097 0.6683367558618521
86.52749698704672 0.6679060999996307
86.56883836162247 0.66750075334369
86.61017973619822 0.6671144336628881
86.65152111077397 0.666744716764433
86.69286248534972 0.6663960543068685
86.73420385992547 0.6660597374277155
86.77554523450122 0.6657224933377806
86.81688660907697 0.6653845684443196
86.85822798365272 0.6650827649356784
86.89956935822848 0.6647843337899872
86.94091073280423 0.6644938331944457
86.98225210737998 0.6642429487454864
87.02359348195573 0.663995157250916
87.06493485653148 0.6637377414159268
87.10627623110723 0.6635065128254496
87.14761760568298 0.6632952218160579
87.18895898025873 0.6630923342580737
87.23030035483448 0.6629023517152777
87.27164172941023 0.6627010770290451
87.31298310398599 0.6625241337526532
87.35432447856174 0.6623630142804968
87.39566585313749 0.6622056837428606
87.43700722771324 0.6620522336514595
87.47834860228899 0.6619342487242271
87.51968997686474 0.6618092149091446
87.56103135144049 0.6616861008256599
87.60237272601624 0.661586685577241
87.64371410059199 0.6614984842761323
87.68505547516774 0.6614247109200908
87.7263968497435 0.6613591297623715
87.76773822431925 0.6612955128325267
87.809079598895 0.661224091967838
87.85042097347075 0.6611704298341877
87.8917623480465 0.6611126551159158
87.93310372262225 0.661074986854594
87.974445097198 0.6610356364513381
88.01578647177375 0.6610015753944781
88.0571278463495 0.6609822274888216
88.09846922092525 0.6609516062593028
88.139810595501 0.6609343466720214
88.18115197007675 0.660907275628279
88.2224933446525 0.660884720292215
88.26383471922826 0.660857004121127
88.30517609380401 0.6608317275069111
88.34651746837976 0.6607881123439534
88.38785884295551 0.6607341728641983
88.42920021753126 0.6606911921080156
88.47054159210701 0.6606559314010705
88.51188296668276 0.6606046919412991
88.55322434125851 0.6605406563195292
88.59456571583426 0.6604812107555305
88.63590709041002 0.6604090945383705
88.67724846498577 0.660342415335339
88.71858983956152 0.6602724425067417
88.75993121413727 0.6601993415914488
88.80127258871302 0.6601090280530748
88.84261396328877 0.6600268958322095
88.88395533786452 0.6599359888556127
88.92529671244027 0.6598244754271804
88.96663808701602 0.6597223430433429
89.00797946159177 0.6596164672423988
89.04932083616752 0.659496232859174
89.09066221074328 0.6593691293016843
89.13200358531903 0.6592313752597954
89.17334495989478 0.6590804178662165
89.21468633447053 0.658930385852365
89.25602770904628 0.6587646137831462
89.29736908362203 0.6585879326925017
89.33871045819778 0.6584003763908494
89.38005183277353 0.6582015209007057
89.42139320734928 0.6579889465988236
89.46273458192503 0.6577592534541912
89.50407595650078 0.6575098417563604
89.54541733107654 0.657228940473947
89.58675870565229 0.6569397144160658
89.62810008022804 0.6566387355672538
89.66944145480379 0.6563274918370232
89.71078282937954 0.6559972379509506
89.75212420395529 0.6556395151551968
89.79346557853104 0.6552616613259573
89.83480695310679 0.6548580998676198
89.87614832768254 0.6544286334261187
89.9174897022583 0.6539962380655948
89.95883107683404 0.6535283594778548
9.012419657513707 0.7228339529269623
9.053761032089458 0.7235908557320324
9.095102406665209 0.7243432473179263
9.13644378124096 0.7250675821612188
9.17778515581671 0.7257833149965526
9.219126530392462 0.7264690759189375
9.260467904968213 0.7271511528822905
9.301809279543964 0.7277934441150391
9.343150654119714 0.7284180804747478
9.384492028695465 0.7290356144767611
9.425833403271216 0.7296401013537689
9.467174777846967 0.730228165776781
9.508516152422718 0.730811359934314
9.54985752699847 0.7313819080669476
9.59119890157422 0.7319301078524771
9.632540276149971 0.7324721722224523
9.673881650725722 0.7330258959293285
9.715223025301473 0.7335500263629697
9.756564399877224 0.7341029460347231
9.797905774452975 0.734621884425715
9.839247149028726 0.7351246260462455
9.880588523604477 0.7356165020870034
9.921929898180228 0.7360937281009209
9.963271272755978 0.736590046101387
90.0001724514098 0.653053315658746
90.04151382598555 0.6525523596004871
90.0828552005613 0.6520317705304921
90.12419657513705 0.6514998096295357
90.1655379497128 0.6509302621187274
90.20687932428855 0.6503558283481855
90.2482206988643 0.6497454837728814
90.28956207344005 0.6491150480728178
90.3309034480158 0.6484601043581523
90.37224482259155 0.6477951873009891
90.4135861971673 0.647099746895451
90.45492757174306 0.646369945460696
90.4962689463188 0.6456401410310844
90.53761032089456 0.6448859432870148
90.57895169547031 0.6440855563681425
90.62029307004606 0.6432786760384038
90.66163444462181 0.64242634560417
90.70297581919756 0.6415604166889677
90.74431719377331 0.6407020765070359
90.78565856834906 0.639817267959319
90.82699994292481 0.6388970008792064
90.86834131750057 0.6379539788474702
90.90968269207632 0.6370107697403431
90.95102406665207 0.6360356276811427
90.99236544122782 0.6350431608092251
91.03370681580357 0.6340312264172828
91.07504819037932 0.6329846778809654
91.11638956495507 0.6319301817683192
91.15773093953082 0.6308687173837251
91.19907231410657 0.6297902594035905
91.24041368868232 0.6286738976115779
91.28175506325807 0.6275612518180237
91.32309643783383 0.6264192590217249
91.36443781240958 0.6252825154563629
91.40577918698533 0.6241240515894638
91.44712056156108 0.6229470998467277
91.48846193613683 0.621773363669976
91.52980331071258 0.6205809951300895
91.57114468528833 0.6193768025854012
91.61248605986408 0.6181766282180563
91.65382743443983 0.6169585015188117
91.69516880901558 0.6157197482943512
91.73651018359134 0.6144915655515093
91.77785155816709 0.613228058627512
91.81919293274284 0.6119605109511622
91.86053430731859 0.6106989944161292
91.90187568189434 0.6094209298190754
91.94321705647009 0.6081483687625027
91.98455843104584 0.6068759522603455
92.02589980562159 0.605595867857679
92.06724118019734 0.6043114639401338
92.1085825547731 0.603004995031432
92.14992392934884 0.6017118124979912
92.1912653039246 0.6004034458838291
92.23260667850035 0.5991087954071055
92.2739480530761 0.5978108581177216
92.31528942765185 0.5965027261588396
92.3566308022276 0.5951850689340529
92.39797217680335 0.5938973818460621
92.4393135513791 0.5926076467676449
92.48065492595485 0.5912967185140392
92.5219963005306 0.5899907272090354
92.56333767510635 0.5886886769793045
92.6046790496821 0.5873988818360371
92.64602042425786 0.5860750299929055
92.6873617988336 0.5847893348148309
92.72870317340936 0.5835235129968752
92.77004454798511 0.5822450093823978
92.81138592256086 0.580981977239696
92.85272729713661 0.5797199104168769
92.89406867171236 0.5784571244317335
92.93541004628811 0.5772257882961072
92.97675142086386 0.5760017474114351
93.01809279543961 0.5748067190493013
93.05943417001536 0.5736283388078317
93.10077554459112 0.5724360041508454
93.14211691916687 0.5712521088312145
93.18345829374262 0.5700839617125727
93.22479966831837 0.568937470921569
93.26614104289412 0.5678090389418616
93.30748241746987 0.5667014221418282
93.34882379204562 0.5655953278837302
93.39016516662137 0.5645034647295877
93.43150654119712 0.5634245740739349
93.47284791577287 0.5623459686644658
93.51418929034863 0.5613035626795432
93.55553066492438 0.5602711667859722
93.59687203950013 0.5592539638828712
93.63821341407588 0.5582275092444995
93.67955478865163 0.5572249531819121
93.72089616322738 0.5562325381449383
93.76223753780313 0.5552385057382229
93.80357891237888 0.5542467108880971
93.84492028695463 0.5532841628377837
93.88626166153038 0.5523284072759889
93.92760303610613 0.5513817400837547
93.96894441068189 0.5504418789900497
94.01028578525764 0.5495093307407503
94.05162715983339 0.5485904988835134
94.09296853440914 0.5476681857337795
94.13430990898489 0.5467712204868501
94.17565128356064 0.5458972165944375
94.21699265813639 0.545028152111754
94.25833403271214 0.5441728999401954
94.29967540728789 0.543330145238251
94.34101678186364 0.5424854479063171
94.3823581564394 0.5416269726818406
94.42369953101515 0.5408095272036884
94.4650409055909 0.5399803202069327
94.50638228016665 0.5391910661816833
94.5477236547424 0.5383902905991207
94.58906502931815 0.5375777458637121
94.6304064038939 0.536800475807259
94.67174777846965 0.5359996851735557
94.7130891530454 0.5352469167790805
94.75443052762115 0.5344818669781614
94.7957719021969 0.5337048820779895
94.83711327677266 0.532942585072205
94.8784546513484 0.5322105264794151
94.91979602592416 0.5314962680575626
94.96113740049991 0.5307566538352171
95.00247877507566 0.5300452842776612
95.04382014965141 0.5293347078168467
95.08516152422716 0.5286204560932956
95.12650289880291 0.5279077543932633
95.16784427337866 0.5271977194116627
95.20918564795441 0.526511646393104
95.25052702253016 0.5258162984605098
95.29186839710592 0.5251398392384172
95.33320977168167 0.5244713181546196
95.37455114625742 0.5237931353569323
95.41589252083317 0.5231263347158108
95.45723389540892 0.5224767949615597
95.49857526998467 0.5218361115705584
95.53991664456042 0.5211920433911688
95.58125801913617 0.5205444908035987
95.62259939371192 0.5199130142564277
95.66394076828767 0.5192843879002373
95.70528214286342 0.5186711425502896
95.74662351743918 0.5180510370346895
95.78796489201493 0.5174254833726154
95.82930626659068 0.516783294762619
95.87064764116643 0.5161701968600788
95.91198901574218 0.5155538103329221
95.95333039031793 0.5149272016021506
95.99467176489368 0.5143055407939985
96.03601313946943 0.5136764537456813
96.07735451404518 0.513067802974183
96.11869588862093 0.5124401421413232
96.16003726319668 0.5118223806272372
96.20137863777244 0.5112197771079989
96.24272001234819 0.5106121691079217
96.28406138692394 0.5099893346779926
96.32540276149969 0.5093611471010352
96.36674413607544 0.5087424267523443
96.40808551065119 0.5081402013077474
96.44942688522694 0.5075624246331869
96.49076825980269 0.5069680330773361
96.53210963437844 0.506374730034875
96.5734510089542 0.5057956072758326
96.61479238352995 0.5052216071089922
96.6561337581057 0.5046594052493238
96.69747513268145 0.5041276549908414
96.7388165072572 0.5036086547052446
96.78015788183295 0.5030538633963024
96.8214992564087 0.5025275482706446
96.86284063098445 0.502005057051446
96.9041820055602 0.5014762974101438
96.94552338013595 0.500973232192873
96.9868647547117 0.5004607794495423
97.02820612928745 0.49994628191941576
97.0695475038632 0.4994422534986658
97.11088887843896 0.498933394498901
97.15223025301471 0.4984318300715792
97.19357162759046 0.4979269048119232
97.23491300216621 0.497416197524631
97.27625437674196 0.49692049341191924
97.31759575131771 0.49641991652222156
97.35893712589346 0.49592964527041294
97.40027850046921 0.49544778702525055
97.44161987504496 0.49496052191944107
97.48296124962071 0.49445707982482684
97.52430262419647 0.49397458389124244
97.56564399877222 0.49347289853614423
97.60698537334797 0.49301612540976897
97.64832674792372 0.49252708688862373
97.68966812249947 0.49205215980287564
97.73100949707522 0.49159389791504254
97.77235087165097 0.49112989390150236
97.81369224622672 0.4906697378794406
97.85503362080247 0.49021871489485136
97.89637499537822 0.48975488160657277
97.93771636995398 0.489324777024991
97.97905774452973 0.4888859289812806
98.02039911910548 0.48845205819892334
98.06174049368123 0.48799892609558304
98.10308186825698 0.48758739966658116
98.14442324283273 0.4871530868111002
98.18576461740848 0.4867185705286239
98.22710599198423 0.4863026450980297
98.26844736655998 0.48586598154058874
98.30978874113573 0.4854377278953046
98.35113011571148 0.4850279436985866
98.39247149028724 0.4846114516876731
98.43381286486299 0.48418042017846674
98.47515423943874 0.4837677726758862
98.51649561401449 0.483324941347873
98.55783698859024 0.482882291351137
98.59917836316599 0.4824061041859822
98.64051973774174 0.4819456088240601
98.68186111231749 0.4814840547786454
98.72320248689324 0.4810034208376294
98.764543861469 0.480493783578042
98.80588523604474 0.47999454824178245
98.8472266106205 0.4795081659458129
98.88856798519625 0.47896816864641156
98.929909359772 0.4784453372539398
98.97125073434775 0.47789637899987264
99.0125921089235 0.4773718451955688
99.05393348349925 0.47681792795610056
99.095274858075 0.4762751506257985
99.13661623265075 0.4757353099427706
99.1779576072265 0.47518763563993976
99.21929898180225 0.47463342803736125
99.260640356378 0.47408825174003716
99.30198173095376 0.4735236970062994
99.3433231055295 0.47295947207779454
99.38466448010526 0.4724096313432935
99.42600585468101 0.47184468357000703
99.46734722925676 0.4712653297810405
99.50868860383251 0.47068732137097424
99.55002997840826 0.4701034421499222
99.59137135298401 0.46950730143241154
99.63271272755976 0.4689092318402073
99.67405410213551 0.4682997410740968
99.71539547671127 0.4676921933736791
99.75673685128702 0.46707862040832576
99.79807822586277 0.46646769203263744
99.83941960043852 0.4658430515892386
99.88076097501427 0.46520640108592626
99.92210234959002 0.464564891808669
99.96344372416577 0.4639187666785538

==> plots/c2hi_part-charge/part-charge_N_26_200.dat <==
0.0 0.93696588181797
0.041341374575751 0.9369182910529235
0.082682749151502 0.936776328911752
0.12402412372725301 0.9365400065452086
0.165365498303004 0.9362095978334921
0.206706872878755 0.9357854003021857
0.248048247454506 0.9352673171814345
0.289389622030257 0.9346558158113671
0.33073099660600797 0.9339509526353214
0.37207237118175895 0.933153354013669
0.41341374575750994 0.9322636854971629
0.45475512033326093 0.9312817453686256
0.4960964949090119 0.9302082361819022
0.5374378694847629 0.9290434748705393
0.578779244060514 0.9277886354184113
0.620120618636265 0.9264441393438004
0.661461993212016 0.925010032655978
0.7028033677877671 0.923487775411632
0.7441447423635181 0.9218780857796555
0.7854861169392692 0.920181825621852
0.8268274915150202 0.9184000619450468
0.8681688660907713 0.9165348136726857
0.9095102406665223 0.9145866064934094
0.9508516152422734 0.9125586685732747
0.9921929898180244 0.9104516961837974
1.0335343643937753 0.9082669336066429
1.0748757389695263 0.9060072279529824
1.1162171135452772 0.9036740527492372
1.1575584881210281 0.901267039198933
1.198899862696779 0.8987909771074135
1.24024123727253 0.8962464667132253
1.281582611848281 0.8936362585242915
1.3229239864240319 0.8909698706299025
1.3642653609997828 0.8882449963585268
1.4056067355755337 0.8854600921616855
1.4469481101512847 0.8826212537364649
1.4882894847270356 0.8797270733771868
1.5296308593027865 0.8767871540450666
1.5709722338785375 0.8738020640970161
1.6123136084542884 0.870774268185209
1.6536549830300393 0.8677100422907309
1.6949963576057903 0.8646084842460717
1.7363377321815412 0.8614733573932958
1.7776791067572921 0.8583082590162638
1.819020481333043 0.8551133200648664
1.860361855908794 0.8518958407648949
1.901703230484545 0.8486585058040979
1.9430446050602959 0.8454079504550585
1.9843859796360468 0.8421417487806487
10.00461264733173 0.7411346723781091
10.04595402190748 0.7416007210869833
10.087295396483231 0.7420435817281017
10.128636771058982 0.7424827031182439
10.169978145634733 0.7429159514968442
10.211319520210484 0.743330829574727
10.252660894786235 0.7437378810567363
10.294002269361986 0.7441236961385073
10.335343643937737 0.7445135485845417
10.376685018513488 0.7448806871386111
10.418026393089239 0.7452371938843453
10.45936776766499 0.7455771777186961
10.50070914224074 0.7458994632379149
10.542050516816492 0.7462190461839783
10.583391891392242 0.7465055170357783
10.624733265967993 0.7467736295379722
10.666074640543744 0.7470201747607774
10.707416015119495 0.747238790688844
10.748757389695246 0.7474390391793664
10.790098764270997 0.7476302775749306
10.831440138846748 0.7477720326556229
10.872781513422499 0.7479099797861317
10.91412288799825 0.7480073298134235
10.955464262574 0.7480664146988298
10.996805637149752 0.7480846776781745
100.00478509874152 0.4310260372297456
100.04612647331727 0.43027391236151147
100.08746784789302 0.429517787120546
100.12880922246877 0.4287743066968143
100.17015059704453 0.4280136182888815
100.21149197162028 0.42725593149014096
100.25283334619603 0.42651138112057413
100.29417472077178 0.4257643497661883
100.33551609534753 0.4250244479601327
100.37685746992328 0.42428865174057084
100.41819884449903 0.423562328359226
100.45954021907478 0.4228172415971358
100.50088159365053 0.42208761389041716
100.54222296822628 0.42135482873810964
100.58356434280203 0.4206221834460216
100.62490571737779 0.41989551127556074
100.66624709195354 0.4191622031489828
100.70758846652929 0.41843375383442194
100.74892984110504 0.41770132485045086
100.79027121568079 0.4169754795292406
100.83161259025654 0.4162505989542705
100.87295396483229 0.4155257993439131
100.91429533940804 0.4147886329120951
100.9556367139838 0.4140497744066212
100.99697808855954 0.4133147968899209
101.0383194631353 0.41258607040481643
101.07966083771105 0.41185867270689536
101.1210022122868 0.4111320479257856
101.16234358686255 0.4104041434103436
101.2036849614383 0.40967263165233225
101.24502633601405 0.4089313946921948
101.2863677105898 0.4081887820278186
101.32770908516555 0.4074470062093317
101.3690504597413 0.40669382062128384
101.41039183431705 0.40593181300327486
101.4517332088928 0.4051626784156855
101.49307458346856 0.40438889806972633
101.5344159580443 0.4036181460594997
101.57575733262006 0.4028374462441625
101.61709870719581 0.402051754141654
101.65844008177156 0.4012587542770707
101.69978145634731 0.400453835966532
101.74112283092306 0.39964662639444154
101.78246420549881 0.39882257566809176
101.82380558007456 0.39800066659014455
101.86514695465031 0.3971633700031059
101.90648832922606 0.39631571825939815
101.94782970380182 0.3954647917712424
101.98917107837757 0.39460639842116285
102.03051245295332 0.3937537594799396
102.07185382752907 0.39287712010734344
102.11319520210482 0.3919876478716778
102.15453657668057 0.39109679080270254
102.19587795125632 0.3901899035274855
102.23721932583207 0.3892709596556575
102.27856070040782 0.3883500278591747
102.31990207498357 0.3874212423823819
102.36124344955932 0.386483277171872
102.40258482413508 0.3855333919881707
102.44392619871083 0.3845723535027978
102.48526757328658 0.3836118800441188
102.52660894786233 0.382638262164551
102.56795032243808 0.38166650204331365
102.60929169701383 0.3806823672231934
102.65063307158958 0.3796841841508549
102.69197444616533 0.3786904455029831
102.73331582074108 0.3776824211435692
102.77465719531683 0.3766601022289465
102.81599856989259 0.3756369128601671
102.85733994446834 0.37460908500279766
102.89868131904409 0.3735732143308056
102.94002269361984 0.3725272027141607
102.98136406819559 0.37146809404238984
103.02270544277134 0.37041231002823205
103.06404681734709 0.3693634243971702
103.10538819192284 0.3683081595572254
103.14672956649859 0.36725206859620085
103.18807094107434 0.36618100462712333
103.2294123156501 0.3651145154842991
103.27075369022585 0.3640494453658442
103.3120950648016 0.3629730210772736
103.35343643937735 0.36189954493286197
103.3947778139531 0.360814678543428
103.43611918852885 0.3597370022678703
103.4774605631046 0.35864259987750224
103.51880193768035 0.3575645019981734
103.5601433122561 0.35648139589582706
103.60148468683185 0.3554040910948126
103.6428260614076 0.3543145319002145
103.68416743598335 0.3532256693467015
103.7255088105591 0.35213989598396345
103.76685018513486 0.35105634673444125
103.80819155971061 0.34996368920425924
103.84953293428636 0.3488865145428178
103.89087430886211 0.3478031433550313
103.93221568343786 0.346722428777208
103.97355705801361 0.3456423126942809
104.01489843258936 0.3445765373844216
104.05623980716511 0.3434929636213692
104.09758118174086 0.34242252092509595
104.13892255631661 0.3413712995214297
104.18026393089237 0.3403148039013974
104.22160530546812 0.33926578841214217
104.26294668004387 0.33823116367912487
104.30428805461962 0.33719118274491006
104.34562942919537 0.3361605899922253
104.38697080377112 0.3351392753048421
104.42831217834687 0.3341213688066754
104.46965355292262 0.33311948732037194
104.51099492749837 0.3321268721867279
104.55233630207412 0.33115699582493385
104.59367767664988 0.33019362917318346
104.63501905122563 0.32922466063547423
104.67636042580138 0.32827357574958177
104.71770180037713 0.3273334842617109
104.75904317495288 0.3264130927799203
104.80038454952863 0.3254936033020402
104.84172592410438 0.32459671822384384
104.88306729868013 0.3237196331131005
104.92440867325588 0.32284549585703104
104.96575004783163 0.32198436508315853
105.00709142240738 0.32112804434785147
105.04843279698314 0.3202908076257298
105.08977417155889 0.3194689855706937
105.13111554613464 0.3186561679520223
105.17245692071039 0.317874843679113
105.21379829528614 0.31711664771896003
105.25513966986189 0.31637417298693077
105.29648104443764 0.31564419033072755
105.33782241901339 0.3149249810781248
105.37916379358914 0.3142385427988879
105.4205051681649 0.3135598119975574
105.46184654274064 0.31290397510405976
105.5031879173164 0.3122758015752813
105.54452929189215 0.31166442401773253
105.5858706664679 0.3110720674831601
105.62721204104365 0.31050069320304474
105.6685534156194 0.3099432014971575
105.70989479019515 0.3094036791525936
105.7512361647709 0.3089004156170066
105.79257753934665 0.30840289343923266
105.8339189139224 0.307937065883071
105.87526028849815 0.3074902500725682
105.9166016630739 0.30706072185455824
105.95794303764966 0.30664869375143805
105.9992844122254 0.30626322427942
106.04062578680116 0.30589497977413804
106.08196716137691 0.3055507682285241
106.12330853595266 0.30524230396589913
106.16464991052841 0.30495363651278123
106.20599128510416 0.3046932378750032
106.24733265967991 0.30444359885874905
106.28867403425566 0.30422454517758557
106.33001540883141 0.30402209784618694
106.37135678340717 0.3038304469685441
106.41269815798292 0.30366877345787247
106.45403953255867 0.3035240120844247
106.49538090713442 0.3034026644494401
106.53672228171017 0.303305555479974
106.57806365628592 0.30323079821233495
106.61940503086167 0.3031737713338667
106.66074640543742 0.30313543670349136
106.70208778001317 0.30312312878781844
106.74342915458892 0.30312319463727955
106.78477052916467 0.3031373901642903
106.82611190374043 0.30316866108735296
106.86745327831618 0.3032205413648259
106.90879465289193 0.30329258539022563
106.95013602746768 0.3033898091603848
106.99147740204343 0.3034959670002322
107.03281877661918 0.3036222825362802
107.07416015119493 0.3037658399812152
107.11550152577068 0.30392190914614026
107.15684290034643 0.30409503784781766
107.19818427492218 0.3042812124942814
107.23952564949793 0.3044778014180414
107.28086702407369 0.3046981611470105
107.32220839864944 0.30492838361894226
107.36354977322519 0.30517124043648597
107.40489114780094 0.30543340705119765
107.44623252237669 0.305698846419316
107.48757389695244 0.3059748583175476
107.52891527152819 0.3062683338212142
107.57025664610394 0.306570347022103
107.6115980206797 0.30687257014089625
107.65293939525544 0.30718623624483676
107.6942807698312 0.30749557304506736
107.73562214440695 0.3078246568137389
107.7769635189827 0.3081637475217107
107.81830489355845 0.30850499000771037
107.8596462681342 0.30885116383757544
107.90098764270995 0.30920178081725913
107.9423290172857 0.3095513151529873
107.98367039186145 0.3099145472223313
108.0250117664372 0.3102698996761535
108.06635314101295 0.3106286786536314
108.1076945155887 0.3109816314989166
108.14903589016446 0.31133625195799663
108.1903772647402 0.31169848382433973
108.23171863931596 0.3120605404041098
108.27306001389171 0.31240648770650825
108.31440138846746 0.31275330050812755
108.35574276304321 0.31309310332961493
108.39708413761896 0.31343048431978143
108.43842551219471 0.3137590634691636
108.47976688677046 0.3140908776927793
108.52110826134621 0.31440962830820407
108.56244963592196 0.31471675685706657
108.60379101049772 0.3150304755566208
108.64513238507347 0.3153353654793263
108.68647375964922 0.31561579098863807
108.72781513422497 0.31590317209669494
108.76915650880072 0.3161737661764555
108.81049788337647 0.3164228790396706
108.85183925795222 0.316673814218818
108.89318063252797 0.31691055652976996
108.93452200710372 0.31713101900437835
108.97586338167947 0.3173407826841503
109.01720475625523 0.31754280214831077
109.05854613083098 0.31772152738511356
109.09988750540673 0.31790322428629725
109.14122887998248 0.3180666946891937
109.18257025455823 0.318219234564602
109.22391162913398 0.3183563685969774
109.26525300370973 0.31847994277291086
109.30659437828548 0.31859638292494624
109.34793575286123 0.31869354870088556
109.38927712743698 0.3187772266268171
109.43061850201273 0.3188431609167348
109.47195987658849 0.3189049649031025
109.51330125116424 0.3189584402221224
109.55464262573999 0.3190042717081252
109.59598400031574 0.31902405412770074
109.63732537489149 0.31903710101624255
109.67866674946724 0.31902793261237994
109.72000812404299 0.3190024263016362
109.76134949861874 0.31896242286329096
109.80269087319449 0.31891067775232046
109.84403224777024 0.31884089872800475
109.885373622346 0.31876573940267955
109.92671499692175 0.31867617667500203
109.9680563714975 0.318567906237613
11.038147011725503 0.7480810441581942
11.079488386301254 0.7480478733412155
11.120829760877005 0.747983960820328
11.162171135452756 0.7478753580570412
11.203512510028506 0.7477288407445414
11.244853884604257 0.7475387753652438
11.286195259180008 0.747322236762786
11.32753663375576 0.7470656443786289
11.36887800833151 0.7467654700431557
11.410219382907261 0.7464207471964643
11.451560757483012 0.7460355655628405
11.492902132058763 0.7456150790485909
11.534243506634514 0.7451523753016179
11.575584881210265 0.7446369983425911
11.616926255786016 0.7440842320341159
11.658267630361767 0.7435051228617837
11.699609004937518 0.742866305345747
11.740950379513269 0.7421994672043238
11.78229175408902 0.7414889057782221
11.82363312866477 0.7407368316362817
11.864974503240521 0.7399443737075879
11.906315877816272 0.7391273126322553
11.947657252392023 0.7382842338071884
11.988998626967774 0.7373931173629292
110.00939774607325 0.31844924916544404
110.050739120649 0.31831628081947944
110.09208049522475 0.31816918740981653
110.1334218698005 0.31801510481850404
110.17476324437625 0.3178321151429753
110.216104618952 0.31765474686469863
110.25744599352775 0.31746015614462575
110.2987873681035 0.3172547307226642
110.34012874267925 0.3170310895155849
110.381470117255 0.3167952581814361
110.42281149183076 0.31653955921158144
110.46415286640651 0.3162866485723864
110.50549424098226 0.31601490931375115
110.54683561555801 0.3157201999831152
110.58817699013376 0.31541772500210025
110.62951836470951 0.3151041430165099
110.67085973928526 0.314787335348984
110.71220111386101 0.3144612299968804
110.75354248843676 0.3141301160024999
110.79488386301252 0.31379521192345944
110.83622523758827 0.31344888365796253
110.87756661216402 0.3130939064527074
110.91890798673977 0.31273007105233114
110.96024936131552 0.31236850308233444
111.00159073589127 0.3119985733211545
111.04293211046702 0.3116254240454309
111.08427348504277 0.3112507560548279
111.12561485961852 0.31086237907416653
111.16695623419427 0.3104856950619505
111.20829760877002 0.3101059085307027
111.24963898334578 0.3097147449473132
111.29098035792153 0.3093270946054725
111.33232173249728 0.3089304359695795
111.37366310707303 0.30853041799336123
111.41500448164878 0.3081287932718833
111.45634585622453 0.30772625403646375
111.49768723080028 0.307322517046954
111.53902860537603 0.30692709016765435
111.58036997995178 0.3065315888882318
111.62171135452753 0.30613061715034984
111.66305272910328 0.3057299929053677
111.70439410367904 0.3053363566414454
111.74573547825479 0.30493916565162055
111.78707685283054 0.3045440225653374
111.82841822740629 0.3041551015845048
111.86975960198204 0.3037582150747918
111.91110097655779 0.3033612618251891
111.95244235113354 0.30295662997728134
111.99378372570929 0.3025629419153797
112.03512510028504 0.3021701544727673
112.0764664748608 0.3017857490558903
112.11780784943655 0.3014032979643275
112.1591492240123 0.30103730892474534
112.20049059858805 0.300672687516095
112.2418319731638 0.30031930181250716
112.28317334773955 0.29996344159637195
112.3245147223153 0.29961958784909587
112.36585609689105 0.2992741627550284
112.4071974714668 0.29893100678791845
112.44853884604255 0.2985934756172592
112.4898802206183 0.29826476522663414
112.53122159519405 0.29794550549659443
112.5725629697698 0.2976272765755844
112.61390434434556 0.29732816267162193
112.65524571892131 0.2970382587871698
112.69658709349706 0.2967411829204016
112.73792846807281 0.2964457117230614
112.77926984264856 0.29618149468325344
112.82061121722431 0.29591216700412665
112.86195259180006 0.29565799611635896
112.90329396637581 0.2954105405292602
112.94463534095156 0.2951731850338148
112.98597671552731 0.29493967096352325
113.02731809010307 0.2947130146685698
113.06865946467882 0.294501826689763
113.11000083925457 0.29429653320801885
113.15134221383032 0.2941037208979758
113.19268358840607 0.2939095595169087
113.23402496298182 0.2937284817289913
113.27536633755757 0.2935568506291774
113.31670771213332 0.29338509105506794
113.35804908670907 0.29323144742135837
113.39939046128482 0.2930888512899669
113.44073183586057 0.2929602523780552
113.48207321043633 0.29283085054137886
113.52341458501208 0.2927110435395296
113.56475595958783 0.2925920806065276
113.60609733416358 0.29249158660693547
113.64743870873933 0.29240799282147856
113.68878008331508 0.29232082439848545
113.73012145789083 0.29225205798790244
113.77146283246658 0.29218703980465577
113.81280420704233 0.2921405440411873
113.85414558161808 0.2920864346953584
113.89548695619384 0.29203964510169445
113.93682833076959 0.29201140701674044
113.97816970534534 0.291997956288065
114.01951107992109 0.29196893468335094
114.06085245449684 0.29195611493813
114.10219382907259 0.291949899185056
114.14353520364834 0.29194851869344846
114.18487657822409 0.2919554788429508
114.22621795279984 0.29198291247699387
114.2675593273756 0.2920129721470414
114.30890070195134 0.2920465949004163
114.3502420765271 0.29209671527992725
114.39158345110285 0.29214865748319596
114.4329248256786 0.2922103710225663
114.47426620025435 0.2922757054579714
114.5156075748301 0.2923482221665461
114.55694894940585 0.2924249211868494
114.5982903239816 0.29250296194439546
114.63963169855735 0.29258781369186215
114.6809730731331 0.29268164118208667
114.72231444770885 0.29277869959441344
114.7636558222846 0.29289107926063807
114.80499719686036 0.2930048157453989
114.8463385714361 0.29312079978143546
114.88767994601186 0.2932473872356178
114.92902132058761 0.29337458554388646
114.97036269516336 0.2935172957424154
115.01170406973911 0.29366824454720714
115.05304544431486 0.29382220453066304
115.09438681889061 0.29398344125780923
115.13572819346636 0.29415090765956275
115.17706956804211 0.2943276197193095
115.21841094261787 0.29450596676349455
115.25975231719362 0.29468999499534354
115.30109369176937 0.2948793539675462
115.34243506634512 0.2950654350823056
115.38377644092087 0.2952697171398865
115.42511781549662 0.29546724062253354
115.46645919007237 0.2956765082417283
115.50780056464812 0.29589100042288297
115.54914193922387 0.29610494342228655
115.59048331379962 0.296321093002393
115.63182468837537 0.2965274982721641
115.67316606295113 0.29674600167547033
115.71450743752688 0.29697343968238016
115.75584881210263 0.2971997539806441
115.79719018667838 0.2974298213738534
115.83853156125413 0.2976628512958605
115.87987293582988 0.2978952014674681
115.92121431040563 0.2981283233830383
115.96255568498138 0.29836518945361945
116.00389705955713 0.2986068679661193
116.04523843413288 0.29885501067960085
116.08657980870863 0.29908381360955033
116.12792118328439 0.2993255568002077
116.16926255786014 0.29957676918686005
116.21060393243589 0.29981764800854477
116.25194530701164 0.3000509619635858
116.29328668158739 0.3002935003265696
116.33462805616314 0.3005119667081007
116.37596943073889 0.30075540573580267
116.41731080531464 0.30100169751755246
116.4586521798904 0.30123160730199605
116.49999355446614 0.3014759806776243
116.5413349290419 0.30172295271957184
116.58267630361765 0.3019696479089058
116.6240176781934 0.30222182886625276
116.66535905276915 0.30246794114840725
116.7067004273449 0.3027218685586949
116.74804180192065 0.3029783293827665
116.7893831764964 0.30324123548195075
116.83072455107215 0.30349791849335955
116.8720659256479 0.3037705306331493
116.91340730022365 0.3040403242396208
116.9547486747994 0.3043082299249307
116.99609004937516 0.3045805234290714
117.0374314239509 0.30485323517021584
117.07877279852666 0.30513656214704543
117.12011417310241 0.3054203307416318
117.16145554767816 0.3057012973174997
117.20279692225391 0.30600741543823395
117.24413829682966 0.3063105918998199
117.28547967140541 0.3066170981833013
117.32682104598116 0.3069280555660945
117.36816242055691 0.3072351648651721
117.40950379513266 0.30756377895403736
117.45084516970842 0.30789219759754777
117.49218654428417 0.308214939933552
117.53352791885992 0.3085571176890516
117.57486929343567 0.30890500061055803
117.61621066801142 0.3092506962588698
117.65755204258717 0.3096022614852522
117.69889341716292 0.3099536369322438
117.74023479173867 0.31030825922806465
117.78157616631442 0.3106726708658942
117.82291754089017 0.3110476262382835
117.86425891546592 0.31142024835443594
117.90560029004168 0.31180412904440846
117.94694166461743 0.31219159299669913
117.98828303919318 0.31259278531661644
118.02962441376893 0.31300084558977853
118.07096578834468 0.31340697134607864
118.11230716292043 0.3138216671416918
118.15364853749618 0.3142445777591961
118.19498991207193 0.3146680059658036
118.23633128664768 0.31509659117044
118.27767266122343 0.3155330656278631
118.31901403579919 0.31597753175807863
118.36035541037494 0.3164253244443082
118.40169678495069 0.31688661017552977
118.44303815952644 0.31736364913030624
118.48437953410219 0.3178418345778542
118.52572090867794 0.31832779325244637
118.56706228325369 0.31882081595321066
118.60840365782944 0.31932350632135714
118.64974503240519 0.31984104513833955
118.69108640698094 0.3203590218093725
118.7324277815567 0.3208888016662543
118.77376915613245 0.3214209945522813
118.8151105307082 0.32196258929622723
118.85645190528395 0.3225131573619766
118.8977932798597 0.3230617248451886
118.93913465443545 0.32362173868678235
118.9804760290112 0.3241806691835708
119.02181740358695 0.3247526102908079
119.0631587781627 0.32533326595463957
119.10450015273845 0.32592099968308696
119.1458415273142 0.32651359318245193
119.18718290188995 0.32711508940448353
119.2285242764657 0.3277193125528735
119.26986565104146 0.3283201317816804
119.31120702561721 0.3289432616131415
119.35254840019296 0.3295723144448559
119.39388977476871 0.3302111683873494
119.43523114934446 0.33084797813932904
119.47657252392021 0.33149915470560254
119.51791389849596 0.33214920952034754
119.55925527307171 0.3328019524510212
119.60059664764746 0.33347199986342785
119.64193802222321 0.33414291938111423
119.68327939679897 0.3348171664583675
119.72462077137472 0.33549404663210025
119.76596214595047 0.33617432610616405
119.80730352052622 0.33687073879999757
119.84864489510197 0.33756601372688155
119.88998626967772 0.3382654181302633
119.93132764425347 0.3389674903519985
119.97266901882922 0.3396760516343482
12.030340001543525 0.7364504275740756
12.071681376119276 0.7354649535182585
12.113022750695027 0.734445172295863
12.154364125270778 0.7333983627592796
12.195705499846529 0.7323279067240712
12.23704687442228 0.7312212663758952
12.27838824899803 0.7300948601916997
12.319729623573782 0.728924902618993
12.361070998149533 0.7277278973630882
12.402412372725284 0.7264891659308956
12.443753747301034 0.7252291664848958
12.485095121876785 0.7239552742073518
12.526436496452536 0.7226617503269757
12.567777871028287 0.7213430966236899
12.609119245604038 0.7199967490626409
12.65046062017979 0.7186362844409678
12.69180199475554 0.7172805377514838
12.733143369331291 0.7158839381523362
12.774484743907042 0.7144887330998199
12.815826118482793 0.7131004296444836
12.857167493058544 0.7116932352241708
12.898508867634295 0.710266178138663
12.939850242210046 0.7088376710249673
12.981191616785797 0.7074112060626535
120.01401039340497 0.3403839744306843
120.05535176798072 0.3411036925748023
120.09669314255648 0.3418177188429418
120.13803451713223 0.342540130659444
120.17937589170798 0.3432669553095046
120.22071726628373 0.34398513825399846
120.26205864085948 0.344710436172335
120.30340001543523 0.34543746051791613
120.34474139001098 0.3461551057924819
120.38608276458673 0.34688395481023204
120.42742413916248 0.34761605304576265
120.46876551373823 0.34835585913940187
120.51010688831398 0.34909084687900177
120.55144826288974 0.3498108491839125
120.59278963746549 0.35055515724390945
120.63413101204124 0.3512926295850786
120.67547238661699 0.3520342734378611
120.71681376119274 0.3527701494709141
120.75815513576849 0.3535093298625437
120.79949651034424 0.3542581162815878
120.84083788491999 0.3549979515099757
120.88217925949574 0.3557363075122964
120.9235206340715 0.3564673802005578
120.96486200864724 0.3572009293377628
121.006203383223 0.35792870390928483
121.04754475779875 0.358655526285518
121.0888861323745 0.35938021494999717
121.13022750695025 0.36010882837187774
121.171568881526 0.36083516071618504
121.21291025610175 0.36155410461446813
121.2542516306775 0.3622748740094083
121.29559300525325 0.362992193972331
121.336934379829 0.3637170458448081
121.37827575440475 0.364423961526595
121.4196171289805 0.3651398772356127
121.46095850355626 0.3658538732733344
121.502299878132 0.36657051092693416
121.54364125270776 0.36728516842197706
121.58498262728351 0.36798675672485986
121.62632400185926 0.3687056636510547
121.66766537643501 0.3694179255666139
121.70900675101076 0.37013786415691496
121.75034812558651 0.37085383623124185
121.79168950016226 0.37156364515513973
121.83303087473801 0.37228173793466535
121.87437224931377 0.37300422929659105
121.91571362388952 0.373727823908001
121.95705499846527 0.37444941540388693
121.99839637304102 0.37515553173071997
122.03973774761677 0.3758759931977547
122.08107912219252 0.37659095477768895
122.12242049676827 0.37730843905475364
122.16376187134402 0.378021349534174
122.20510324591977 0.378729241273298
122.24644462049552 0.37944583280419764
122.28778599507127 0.380155939813033
122.32912736964703 0.3808796795636374
122.37046874422278 0.3815974324462007
122.41181011879853 0.38231475925248226
122.45315149337428 0.3830239748328952
122.49449286795003 0.383749022609029
122.53583424252578 0.38447025995992895
122.57717561710153 0.38519642184967334
122.61851699167728 0.385914042880359
122.65985836625303 0.3866396794033566
122.70119974082878 0.3873619633131842
122.74254111540453 0.3880934951193908
122.78388248998029 0.388836888293707
122.82522386455604 0.3895702111077373
122.86656523913179 0.3903003507443048
122.90790661370754 0.39103446568863576
122.94924798828329 0.39176385844917144
122.99058936285904 0.3924983305070214
123.03193073743479 0.39323812363333416
123.07327211201054 0.39397062022168994
123.1146134865863 0.3947113542246537
123.15595486116204 0.39544821946856906
123.1972962357378 0.396175277993979
123.23863761031355 0.39690607613972056
123.2799789848893 0.39765354449078283
123.32132035946505 0.39839268654369026
123.3626617340408 0.39913480351816066
123.40400310861655 0.39987452162092185
123.4453444831923 0.4006181744786983
123.48668585776805 0.40137005833394845
123.5280272323438 0.4021135658180297
123.56936860691955 0.4028676796518503
123.6107099814953 0.4036145341509733
123.65205135607106 0.40436146673500767
123.6933927306468 0.40510014873747285
123.73473410522256 0.4058352588447748
123.77607547979831 0.40657234635087064
123.81741685437406 0.40732233053397193
123.85875822894981 0.40806257553000774
123.90009960352556 0.40880625099437484
123.94144097810131 0.40954303377901086
123.98278235267706 0.41028592489516236
124.02412372725281 0.41102038682024455
124.06546510182856 0.41174413632716833
124.10680647640432 0.41247477572433255
124.14814785098007 0.41318568548149054
124.18948922555582 0.41391009880469326
124.23083060013157 0.41461675434415357
124.27217197470732 0.41532887451254397
124.31351334928307 0.41604454767843846
124.35485472385882 0.4167580750014202
124.39619609843457 0.41745839104274474
124.43753747301032 0.41816123843317315
124.47887884758607 0.41886306113068417
124.52022022216183 0.4195585040479577
124.56156159673758 0.42024963192016496
124.60290297131333 0.42093034338164054
124.64424434588908 0.4216082405761462
124.68558572046483 0.4222797540439729
124.72692709504058 0.4229458920601425
124.76826846961633 0.42360550615437503
124.80960984419208 0.4242562537661283
124.85095121876783 0.42491466549690166
124.89229259334358 0.4255673194554727
124.93363396791933 0.42619933443015007
124.97497534249509 0.42683009159181035
13.022532991361548 0.7059776695560205
13.063874365937298 0.704545262899416
13.10521574051305 0.7030995144620874
13.1465571150888 0.7016601004438553
13.187898489664551 0.7002246273142158
13.229239864240302 0.6987836832747631
13.270581238816053 0.6973576978186128
13.311922613391804 0.6959274843851783
13.353263987967555 0.6944978465422402
13.394605362543306 0.6930612909495093
13.435946737119057 0.6916427123780629
13.477288111694808 0.6902136353305953
13.518629486270559 0.6887906196197289
13.55997086084631 0.6873757789543122
13.60131223542206 0.6859790991389263
13.642653609997812 0.6845693543723549
13.683994984573562 0.6831614302071114
13.725336359149313 0.681760627689307
13.766677733725064 0.6803735727724546
13.808019108300815 0.6789823824367914
13.849360482876566 0.6775878101125395
13.890701857452317 0.6761853872411528
13.932043232028068 0.6748048053171215
13.973384606603819 0.6734172314520336
14.01472598117957 0.6720153131906748
14.05606735575532 0.6706331057062511
14.097408730331072 0.6692457228811594
14.138750104906823 0.6678545803091205
14.180091479482574 0.6664527883578745
14.221432854058325 0.6650639202716121
14.262774228634076 0.663677024190087
14.304115603209826 0.6622700794944788
14.345456977785577 0.6608760925015273
14.386798352361328 0.6594643780035004
14.42813972693708 0.6580639369731514
14.46948110151283 0.6566502388005053
14.510822476088581 0.6552425211922275
14.552163850664332 0.6538100667924354
14.593505225240083 0.6523639947030591
14.634846599815834 0.6509323246976587
14.676187974391585 0.6495011019264858
14.717529348967336 0.6480638274455324
14.758870723543087 0.6466064786505972
14.800212098118838 0.6451504835776256
14.841553472694589 0.6436680602031212
14.88289484727034 0.6422100042993965
14.92423622184609 0.6407231817610956
14.965577596421841 0.6392530250635395
15.006918970997592 0.637779086733318
15.048260345573343 0.6362954622408399
15.089601720149094 0.634797585053867
15.130943094724845 0.6333216258160905
15.172284469300596 0.6318480353866482
15.213625843876347 0.6303670730951673
15.254967218452098 0.628900486942627
15.296308593027849 0.6274285933954339
15.3376499676036 0.6259682542264056
15.37899134217935 0.6245057665082212
15.420332716755102 0.623057146691162
15.461674091330853 0.6215991182075886
15.503015465906604 0.6201567447947988
15.544356840482354 0.6187151939824048
15.585698215058105 0.6172952344662002
15.627039589633856 0.6158973105164018
15.668380964209607 0.6145104314343157
15.709722338785358 0.6131307370030005
15.751063713361109 0.6117684725895025
15.79240508793686 0.6104263504993845
15.833746462512611 0.6091013659945337
15.875087837088362 0.6078016097189398
15.916429211664113 0.6065324167108509
15.957770586239864 0.6052902978425908
15.999111960815615 0.6040436567829534
16.040453335391366 0.6028345391811548
16.081794709967117 0.601651157485834
16.123136084542868 0.6004730554171355
16.16447745911862 0.5993536058064897
16.20581883369437 0.5982491855056106
16.24716020827012 0.5971836927199813
16.28850158284587 0.5961564236543402
16.329842957421622 0.5951406949886361
16.371184331997373 0.5941523652440485
16.412525706573124 0.5931992998460857
16.453867081148875 0.5922690771741216
16.495208455724626 0.5913645074742732
16.536549830300377 0.5904853159209527
16.577891204876128 0.5896466026676116
16.61923257945188 0.5888143823105468
16.66057395402763 0.5880239540757065
16.70191532860338 0.5872503793881606
16.74325670317913 0.586509142634015
16.784598077754882 0.5857892221271439
16.825939452330633 0.5850723916526268
16.867280826906384 0.5843626656064164
16.908622201482135 0.5836811433591079
16.949963576057886 0.5830350211768492
16.991304950633637 0.5823616698549582
17.032646325209388 0.5817233701221014
17.07398769978514 0.5811032895230314
17.11532907436089 0.5805008041404773
17.15667044893664 0.5798675794467425
17.19801182351239 0.5792869849339201
17.239353198088143 0.5786866328667407
17.280694572663894 0.5781009500436988
17.322035947239645 0.5775447132447077
17.363377321815396 0.5769962423341787
17.404718696391146 0.5764306738462269
17.446060070966897 0.5758477381828889
17.48740144554265 0.5752676341703642
17.5287428201184 0.5747165235249628
17.57008419469415 0.5741228742689753
17.6114255692699 0.5735429003493432
17.652766943845652 0.5729436931711359
17.694108318421403 0.572349800133346
17.735449692997154 0.571761891751277
17.776791067572905 0.5711824471806171
17.818132442148656 0.570580370146482
17.859473816724407 0.5699636205658337
17.900815191300158 0.5693365351425077
17.94215656587591 0.568696779217745
17.98349794045166 0.5680707272076057
18.02483931502741 0.5674221634544047
18.06618068960316 0.5667569470391015
18.107522064178912 0.566058988200356
18.148863438754663 0.5653394449434979
18.190204813330414 0.5646092984456775
18.231546187906165 0.563834026386408
18.272887562481916 0.5630541259823219
18.314228937057667 0.5622279021795521
18.355570311633418 0.5613920269958022
18.39691168620917 0.5605284126973754
18.43825306078492 0.5596063696048177
18.47959443536067 0.5586615826055003
18.52093580993642 0.5576968697359823
18.562277184512173 0.5567408649681006
18.603618559087924 0.5557205740611398
18.644959933663674 0.5546717904928354
18.686301308239425 0.5535882927118306
18.727642682815176 0.552463448133766
18.768984057390927 0.5513470044014895
18.810325431966678 0.5501517923946565
18.85166680654243 0.5489200035630452
18.89300818111818 0.5476647328819774
18.93434955569393 0.5464023005465243
18.975690930269682 0.5451042606028567
19.017032304845433 0.5437407967635697
19.058373679421184 0.542359602776798
19.099715053996935 0.5409378852569308
19.141056428572686 0.5394716372180838
19.182397803148437 0.5379531155091201
19.223739177724187 0.5364184206645869
19.26508055229994 0.534841283762594
19.30642192687569 0.5332339535201241
19.34776330145144 0.5315866514703348
19.38910467602719 0.5299251587236384
19.430446050602942 0.5282332393508423
19.471787425178693 0.5265220405831216
19.513128799754444 0.5247449233712488
19.554470174330195 0.5229656123875028
19.595811548905946 0.5211483004725711
19.637152923481697 0.5193115512022626
19.678494298057448 0.5174582751300273
19.7198356726332 0.5155865987031144
19.76117704720895 0.5136747559624477
19.8025184217847 0.5117747991304417
19.84385979636045 0.5097720209171522
19.885201170936202 0.5077983468546104
19.926542545511953 0.5057912339767192
19.967883920087704 0.5037804984043317
2.025727354211798 0.8388651753466716
2.067068728787549 0.8355798590458687
2.1084101033633 0.8322914751875023
2.1497514779390507 0.829007075421133
2.1910928525148017 0.8257236630660707
2.2324342270905526 0.8224452207085596
2.2737756016663035 0.8191810630088988
2.3151169762420545 0.815929308785025
2.3564583508178054 0.8126872712690075
2.3977997253935563 0.8094597047202305
2.4391410999693073 0.8062552852541258
2.480482474545058 0.8030707290574448
2.521823849120809 0.7999084992841787
2.56316522369656 0.796775083716617
2.604506598272311 0.793663670834808
2.645847972848062 0.7905828454807416
2.687189347423813 0.7875299317986908
2.728530721999564 0.7845122588532409
2.7698720965753147 0.7815203802805198
2.8112134711510657 0.778568747385106
2.8525548457268166 0.7756439195125358
2.8938962203025675 0.772747878265084
2.9352375948783185 0.7698870106926189
2.9765789694540694 0.7670558161676739
20.009225294663455 0.5017891586691999
20.050566669239206 0.4997409137688205
20.091908043814957 0.49769773269803896
20.133249418390708 0.49564655469484065
20.17459079296646 0.49359448240104964
20.21593216754221 0.4915512746308932
20.25727354211796 0.4895075980339198
20.29861491669371 0.48743682153970697
20.339956291269463 0.48541017505186335
20.381297665845214 0.4833676447070283
20.422639040420965 0.4813288130920733
20.463980414996715 0.47928990999152127
20.505321789572466 0.4772783013378319
20.546663164148217 0.4752732574475948
20.58800453872397 0.47330586290658616
20.62934591329972 0.47132405288281504
20.67068728787547 0.46941346838120473
20.71202866245122 0.46752462089063984
20.753370037026972 0.46563188745098344
20.794711411602723 0.46374730114934243
20.836052786178474 0.46193224593160753
20.877394160754225 0.46009597442348416
20.918735535329976 0.45832447180215463
20.960076909905727 0.4565659505846582
21.001418284481478 0.4548768377886136
21.04275965905723 0.4532088237823265
21.08410103363298 0.4515681173436022
21.12544240820873 0.4499490322922607
21.16678378278448 0.4483537089536827
21.208125157360232 0.4468001790989707
21.249466531935983 0.4453101020341126
21.290807906511734 0.44388303551652497
21.332149281087485 0.4424921761084406
21.373490655663236 0.44113977704228946
21.414832030238987 0.4398384680097464
21.456173404814738 0.43856318661557403
21.49751477939049 0.4373547683499752
21.53885615396624 0.4361766158942783
21.58019752854199 0.4350318085765406
21.62153890311774 0.43398125316059644
21.662880277693493 0.43295125736032275
21.704221652269243 0.4319502450403019
21.745563026844994 0.43102415922085424
21.786904401420745 0.43014137223548005
21.828245775996496 0.42931323754145245
21.869587150572247 0.42855302376587334
21.910928525147998 0.4278457752356241
21.95226989972375 0.42718988541953684
21.9936112742995 0.4265861913959296
22.03495264887525 0.4260419914175043
22.076294023451002 0.4255516144620357
22.117635398026753 0.4251480043358724
22.158976772602504 0.4247926868385088
22.200318147178255 0.4245164749425352
22.241659521754006 0.4243053837741253
22.283000896329757 0.4241270171187059
22.324342270905507 0.4240182219051774
22.36568364548126 0.42397022208352697
22.40702502005701 0.4239863146857715
22.44836639463276 0.4240333271199164
22.48970776920851 0.4241505216430433
22.531049143784262 0.4242978750918881
22.572390518360013 0.42453127827323
22.613731892935764 0.42480037443691315
22.655073267511515 0.42513027617456545
22.696414642087266 0.4254836729331009
22.737756016663017 0.42590462980896815
22.779097391238768 0.4263812697077545
22.82043876581452 0.4269128608123516
22.86178014039027 0.42749663856704445
22.90312151496602 0.42811127026818047
22.94446288954177 0.4287653839266923
22.985804264117522 0.4294692027699748
23.027145638693273 0.4302274312054122
23.068487013269024 0.431036974290329
23.109828387844775 0.4318753928623782
23.151169762420526 0.4327693945875877
23.192511136996277 0.4337058467616151
23.233852511572028 0.4346598384204554
23.27519388614778 0.43565825586187057
23.31653526072353 0.4367084746193178
23.35787663529928 0.43779499940540306
23.39921800987503 0.4389135974617574
23.440559384450783 0.4400513050327386
23.481900759026534 0.44120386248162424
23.523242133602285 0.44243071331962364
23.564583508178035 0.4436719515841918
23.605924882753786 0.44494830391491746
23.647266257329537 0.44621885402184225
23.68860763190529 0.4475142057066984
23.72994900648104 0.4487903560468669
23.77129038105679 0.4501380456243498
23.81263175563254 0.4514647440356432
23.853973130208292 0.45282313528997115
23.895314504784043 0.45416460223289506
23.936655879359794 0.45551313392057846
23.977997253935545 0.4568666249795132
24.019338628511296 0.458203654178531
24.060680003087047 0.4595649156979482
24.102021377662798 0.46090149143876247
24.14336275223855 0.4622641170909174
24.1847041268143 0.4635877195034299
24.22604550139005 0.4649224948760064
24.2673868759658 0.46620561829177354
24.308728250541552 0.46747061421643804
24.350069625117303 0.46876852700608423
24.391410999693054 0.47001835902634553
24.432752374268805 0.47127992173088934
24.474093748844556 0.47253135054261747
24.515435123420307 0.4736882911349669
24.556776497996058 0.47483831959058
24.59811787257181 0.4759751600832675
24.63945924714756 0.47705927326407455
24.68080062172331 0.4780953376017902
24.72214199629906 0.47912168949413747
24.763483370874813 0.4801280475752117
24.804824745450563 0.48108585417165833
24.846166120026314 0.48200289509170724
24.887507494602065 0.4828938042816917
24.928848869177816 0.4837298344728638
24.970190243753567 0.48453096876937674
25.011531618329318 0.48530353048831004
25.05287299290507 0.48603920923771887
25.09421436748082 0.4867194199421796
25.13555574205657 0.48736734375850627
25.176897116632322 0.48797311674967914
25.218238491208073 0.4885152751385639
25.259579865783824 0.4890515300174119
25.300921240359575 0.4895200244427977
25.342262614935326 0.4899541909531516
25.383603989511077 0.49035025637141705
25.424945364086827 0.4906909461468054
25.46628673866258 0.4910024370665517
25.50762811323833 0.4912664509052078
25.54896948781408 0.4915051939536074
25.59031086238983 0.49171933581292226
25.631652236965582 0.49187102466564775
25.672993611541333 0.4919612946456889
25.714334986117084 0.49200702001893903
25.755676360692835 0.4920054888230344
25.797017735268586 0.4919933077378315
25.838359109844337 0.491902165087749
25.879700484420088 0.49177597507290394
25.92104185899584 0.49163029344646003
25.96238323357159 0.49143800873327237
26.00372460814734 0.4912048203718774
26.04506598272309 0.49092146341570386
26.086407357298842 0.4905853743618221
26.127748731874593 0.4902331514997263
26.169090106450344 0.4898481238303055
26.210431481026095 0.4894159102634726
26.251772855601846 0.4889308310454042
26.293114230177597 0.48841409790359197
26.334455604753348 0.4878747801763617
26.3757969793291 0.4872831880978897
26.41713835390485 0.4866798193295756
26.4584797284806 0.48605298538232095
26.49982110305635 0.48534683432422504
26.541162477632103 0.48461226923592743
26.582503852207854 0.48384604596503067
26.623845226783605 0.48304136743047876
26.665186601359355 0.48221461221665146
26.706527975935106 0.4813467643054319
26.747869350510857 0.48045722868855373
26.78921072508661 0.47954073965455796
26.83055209966236 0.4785813784296277
26.87189347423811 0.4775834460490962
26.91323484881386 0.4765543696605572
26.954576223389612 0.47547685654165006
26.995917597965363 0.47436062785060157
27.037258972541114 0.47321317003427493
27.078600347116865 0.4720352413384252
27.119941721692616 0.4707968822135697
27.161283096268367 0.469571288321998
27.202624470844118 0.4682867863912534
27.24396584541987 0.46696071129401795
27.28530721999562 0.46564072574049425
27.32664859457137 0.4642512895917011
27.36798996914712 0.4628465130289704
27.409331343722872 0.46137974056319253
27.450672718298623 0.45988331758531364
27.492014092874374 0.4583811198548047
27.533355467450125 0.45684330380136207
27.574696842025876 0.4552504558079733
27.616038216601627 0.45363139713744505
27.657379591177378 0.4519778227700818
27.69872096575313 0.4503294296396641
27.74006234032888 0.44864865531850767
27.78140371490463 0.44695058602713655
27.82274508948038 0.4452535171515581
27.864086464056133 0.44348163839526383
27.905427838631883 0.44171753302884503
27.946769213207634 0.4399324320714968
27.988110587783385 0.4381550793373243
28.029451962359136 0.4363530959948335
28.070793336934887 0.43449127508556384
28.112134711510638 0.4326370681814331
28.15347608608639 0.4307843868483703
28.19481746066214 0.42888088550547965
28.23615883523789 0.42698654011449044
28.277500209813642 0.4250433942787054
28.318841584389393 0.4230990441921944
28.360182958965144 0.42115633250881496
28.401524333540895 0.41924709565025325
28.442865708116646 0.4173477321268975
28.484207082692397 0.4154015944526999
28.525548457268147 0.41342450380464335
28.5668898318439 0.4114779642307631
28.60823120641965 0.40951739176976565
28.6495725809954 0.40755563780712767
28.69091395557115 0.4055561659449632
28.732255330146902 0.4035757226259885
28.773596704722653 0.40158344778697486
28.814938079298404 0.3996260863972689
28.856279453874155 0.3976474193105267
28.897620828449906 0.39568647252759337
28.938962203025657 0.3937359121642432
28.980303577601408 0.39176839884642994
29.02164495217716 0.38982771799927
29.06298632675291 0.38789344132269793
29.10432770132866 0.3860094536732865
29.14566907590441 0.3841001515935108
29.187010450480162 0.382180809654587
29.228351825055913 0.3803053855300356
29.269693199631664 0.3784839294154133
29.311034574207415 0.3766305427527524
29.352375948783166 0.37477681165429017
29.393717323358917 0.37291774019933693
29.435058697934668 0.3710979841279933
29.47640007251042 0.36930352397810096
29.51774144708617 0.3674940718339117
29.55908282166192 0.3657412549089891
29.60042419623767 0.3639689687527382
29.641765570813423 0.3622475023197025
29.683106945389174 0.3605251803270664
29.724448319964925 0.35878026741689784
29.765789694540675 0.35710548354832367
29.807131069116426 0.3554331171987615
29.848472443692177 0.3537881981242304
29.88981381826793 0.35220341760041796
29.93115519284368 0.3505843571214379
29.97249656741943 0.3490416870539539
3.0179203440298203 0.7642634439691695
3.0592617186055713 0.7615071855929636
3.100603093181322 0.7587916567962815
3.141944467757073 0.756099520245955
3.183285842332824 0.7534494485458684
3.224627216908575 0.7508246429169527
3.265968591484326 0.7482342136370811
3.307309966060077 0.745679997187864
3.348651340635828 0.7431501703481435
3.3899927152115787 0.7406634789695868
3.4313340897873297 0.7382102577643747
3.4726754643630806 0.735785050473298
3.5140168389388315 0.7333857122154344
3.5553582135145825 0.7310221411406241
3.5966995880903334 0.7286909158211221
3.6380409626660843 0.7263937121491727
3.6793823372418353 0.7241268267581108
3.720723711817586 0.721879922798248
3.762065086393337 0.7196715059881978
3.803406460969088 0.7174888010929703
3.844747835544839 0.715335087971414
3.88608921012059 0.7132075575322275
3.927430584696341 0.7111157099245926
3.968771959272092 0.7090591747436816
30.01383794199518 0.347468321811627
30.055179316570932 0.3459649377278867
30.096520691146683 0.3444927679444749
30.137862065722434 0.3430654171348845
30.179203440298185 0.3415862107115468
30.220544814873936 0.3402647911976779
30.261886189449687 0.33889356858124
30.303227564025438 0.33756214452066996
30.34456893860119 0.33620157480434354
30.38591031317694 0.33486907981976266
30.42725168775269 0.3335453242803582
30.46859306232844 0.33228155956051153
30.509934436904192 0.3310458681500748
30.551275811479943 0.32985217485548357
30.592617186055694 0.3286374174608504
30.633958560631445 0.32740397549325745
30.675299935207196 0.32622604813585865
30.716641309782947 0.3250554268176244
30.757982684358698 0.3239436684018241
30.79932405893445 0.32284526840731115
30.8406654335102 0.3217532723545853
30.88200680808595 0.32063777662415777
30.9233481826617 0.31959368537598626
30.964689557237453 0.31848709781770995
31.006030931813203 0.3173838553208131
31.047372306388954 0.3163444889306337
31.088713680964705 0.3153168515750677
31.130055055540456 0.31427274770474867
31.171396430116207 0.3132931141314901
31.212737804691958 0.3122881350763088
31.25407917926771 0.3112529994137893
31.29542055384346 0.3102595675034568
31.33676192841921 0.3092815690044654
31.378103302994962 0.30832079819721986
31.419444677570713 0.3073683798054458
31.460786052146464 0.3064161823861803
31.502127426722215 0.3054646139815569
31.543468801297966 0.30452929434506265
31.584810175873717 0.3036040284060229
31.626151550449467 0.30266841490192464
31.66749292502522 0.3017564401260584
31.70883429960097 0.3008208723685039
31.75017567417672 0.2998857803232234
31.79151704875247 0.29899695251979586
31.832858423328222 0.2980633672118688
31.874199797903973 0.29716348343865295
31.915541172479724 0.2962476666975245
31.956882547055475 0.29533528096482276
31.998223921631226 0.29443392279454134
32.03956529620698 0.29347245391424853
32.08090667078273 0.29252759392814215
32.12224804535848 0.2916281158016365
32.16358941993423 0.29074263192859906
32.204930794509984 0.28984760900259604
32.246272169085735 0.28897077611333233
32.287613543661486 0.28812054708850876
32.32895491823724 0.2872260166728324
32.37029629281299 0.28636419913874883
32.41163766738874 0.28550871705015274
32.45297904196449 0.2846273553073985
32.49432041654024 0.2837787220931359
32.53566179111599 0.28294609375680546
32.57700316569174 0.28211334030519425
32.61834454026749 0.28129481456971234
32.659685914843244 0.2805290473150145
32.701027289418995 0.279775555731297
32.742368663994746 0.2790067209094757
32.7837100385705 0.2783020351161843
32.82505141314625 0.2775734051077359
32.866392787722 0.2768456707924976
32.90773416229775 0.2761812624039513
32.9490755368735 0.27551845610433007
32.99041691144925 0.2748732352657694
33.031758286025 0.27419974933961994
33.073099660600754 0.27358451562008773
33.114441035176505 0.2729589650364024
33.155782409752256 0.2724194997341322
33.19712378432801 0.27185203472408653
33.23846515890376 0.2713356409385387
33.27980653347951 0.27082541771993657
33.32114790805526 0.2703542965495264
33.36248928263101 0.2699007728565544
33.40383065720676 0.2694666837511941
33.44517203178251 0.2690494379052304
33.48651340635826 0.26863538490933186
33.527854780934014 0.26822961919570304
33.569196155509765 0.26783304805086455
33.610537530085516 0.2674678997948589
33.65187890466127 0.2671217194204811
33.69322027923702 0.26679959973619843
33.73456165381277 0.26652686085340477
33.77590302838852 0.2662887757362337
33.81724440296427 0.26601685699479444
33.85858577754002 0.2657622822214142
33.89992715211577 0.26556017393922815
33.94126852669152 0.26530468959979764
33.982609901267274 0.26520102107839555
34.023951275843025 0.2651232891407968
34.065292650418776 0.2650236258473359
34.10663402499453 0.2649807098995941
34.14797539957028 0.2649263320684309
34.18931677414603 0.2649595645725182
34.23065814872178 0.26502863137120836
34.27199952329753 0.2650756006492958
34.31334089787328 0.2651969390107717
34.35468227244903 0.2653178320483368
34.39602364702478 0.2654748303279854
34.437365021600534 0.265679362153511
34.478706396176285 0.2659023176498519
34.520047770752036 0.2661683972981894
34.56138914532779 0.2664838067822581
34.60273051990354 0.2668208441572415
34.64407189447929 0.26720960355992424
34.68541326905504 0.26760653329908884
34.72675464363079 0.2680536124249289
34.76809601820654 0.26853434512752067
34.80943739278229 0.26902022880671667
34.850778767358044 0.2695149837209679
34.892120141933795 0.27006399157850497
34.933461516509546 0.27061520935461275
34.9748028910853 0.27126864191642747
35.01614426566105 0.27193324923044065
35.0574856402368 0.2725993554471195
35.09882701481255 0.2732922538569183
35.1401683893883 0.27405376132834164
35.18150976396405 0.2748330145193794
35.2228511385398 0.2756574267184771
35.26419251311555 0.2765229726173663
35.305533887691304 0.27744155052367103
35.346875262267055 0.27836726301216663
35.388216636842806 0.2793388453492098
35.42955801141856 0.2803411960163713
35.47089938599431 0.281375905907536
35.51224076057006 0.2824845635710544
35.55358213514581 0.28359577988471346
35.59492350972156 0.2847432799707214
35.63626488429731 0.28589317430157396
35.67760625887306 0.2871048780273446
35.71894763344881 0.28838334283121764
35.760289008024564 0.2896897520563774
35.801630382600315 0.291050846529929
35.842971757176066 0.2924018097358298
35.88431313175182 0.29376432874577857
35.92565450632757 0.2952020378414732
35.96699588090332 0.29666658967592435
36.00833725547907 0.29820360702944815
36.04967863005482 0.2996785278438023
36.09102000463057 0.3012314598686465
36.13236137920632 0.302786000987864
36.173702753782074 0.30431684195549097
36.215044128357825 0.3059055880670356
36.256385502933576 0.3074510541848659
36.29772687750933 0.30901442679867763
36.33906825208508 0.31065086229646877
36.38040962666083 0.3122762244038192
36.42175100123658 0.3139240313740894
36.46309237581233 0.3155881820751734
36.50443375038808 0.3172394477145351
36.54577512496383 0.3189200010269723
36.58711649953958 0.32060493914201715
36.628457874115334 0.32239174817177224
36.669799248691085 0.3240560300665108
36.711140623266836 0.32575518009130633
36.75248199784259 0.3274590601867492
36.79382337241834 0.3291413712867362
36.83516474699409 0.33088803200150363
36.87650612156984 0.33261560173028615
36.91784749614559 0.3343235552241072
36.95918887072134 0.3360812131795902
37.00053024529709 0.33777331621586565
37.04187161987284 0.33948690283225497
37.083212994448594 0.3411561021036976
37.124554369024345 0.34286577181696387
37.165895743600096 0.34454057265599036
37.20723711817585 0.3462335496943943
37.2485784927516 0.3479165281798373
37.28991986732735 0.3495854297034299
37.3312612419031 0.3511788094791209
37.37260261647885 0.35281242303603444
37.4139439910546 0.3543835410141966
37.45528536563035 0.3559407701417341
37.4966267402061 0.3574713150876042
37.537968114781854 0.35895847033233896
37.579309489357605 0.3604104163037134
37.620650863933356 0.3618542381195135
37.66199223850911 0.36329766309299255
37.70333361308486 0.364655904867937
37.74467498766061 0.3660056629228458
37.78601636223636 0.3673890624079208
37.82735773681211 0.36871206761236297
37.86869911138786 0.3700053462927757
37.91004048596361 0.3712437720443273
37.951381860539364 0.372419287788659
37.992723235115115 0.3735961058872926
38.034064609690866 0.3747184719672609
38.07540598426662 0.37581121964531156
38.11674735884237 0.37686826714632954
38.15808873341812 0.37787831952215745
38.19943010799387 0.378851191970651
38.24077148256962 0.3797971327990049
38.28211285714537 0.38068130266107714
38.32345423172112 0.3815575544060934
38.36479560629687 0.3823417861603091
38.406136980872624 0.3830795134078645
38.447478355448375 0.3838148155727385
38.488819730024126 0.38447958700014384
38.53016110459988 0.3851038427821853
38.57150247917563 0.38568634961056436
38.61284385375138 0.38625439431598413
38.65418522832713 0.386741639971246
38.69552660290288 0.387166406525426
38.73686797747863 0.3875808748456464
38.77820935205438 0.38794249182423807
38.81955072663013 0.38827465126437066
38.860892101205884 0.38857158836231864
38.902233475781635 0.3887880710030996
38.943574850357386 0.3889242721837764
38.98491622493314 0.3890190376937252
39.02625759950889 0.3890726849726218
39.06759897408464 0.38908778205347605
39.10894034866039 0.3890422457911555
39.15028172323614 0.38893461734397405
39.19162309781189 0.3887897689267888
39.23296447238764 0.3885992480914411
39.274305846963394 0.3883304804109701
39.315647221539145 0.3880270674232453
39.356988596114896 0.38766936307465605
39.39832997069065 0.3872588237655321
39.4396713452664 0.38681382620559407
39.48101271984215 0.3863083977364119
39.5223540944179 0.38576953806339415
39.56369546899365 0.38515405449983636
39.6050368435694 0.3845040969156421
39.64637821814515 0.38383245498188845
39.6877195927209 0.38310342897237665
39.729060967296654 0.3823374229819624
39.770402341872405 0.3814643095796051
39.811743716448156 0.38058522043688303
39.85308509102391 0.37967095047600286
39.89442646559966 0.3787414838154113
39.93576784017541 0.3777714182780515
39.97710921475116 0.37673458080639455
4.010113333847843 0.7070209710045106
4.051454708423594 0.705005733214927
4.092796082999345 0.703028279378861
4.134137457575096 0.7010727941092327
4.175478832150847 0.6991307392305437
4.216820206726598 0.6972288621118411
4.258161581302349 0.6953535162807601
4.2995029558781 0.6935048444884451
4.340844330453851 0.6916756945198297
4.382185705029602 0.6898863625774524
4.4235270796053525 0.6881151194567297
4.4648684541811035 0.6863706230051826
4.506209828756854 0.6846472242821946
4.547551203332605 0.6829583533795329
4.588892577908356 0.6813022555581809
4.630233952484107 0.6796724649208445
4.671575327059858 0.6780806752173227
4.712916701635609 0.6764920947425491
4.75425807621136 0.6749617272821518
4.795599450787111 0.6734500372542027
4.836940825362862 0.6719850201413947
4.878282199938613 0.6705594180837992
4.919623574514364 0.6691616249053367
4.960964949090115 0.6678004912151669
40.01845058932691 0.3756763137144079
40.05979196390266 0.3745985230884643
40.10113333847841 0.3734718999072074
40.14247471305416 0.3723369058426549
40.183816087629914 0.37116623456295283
40.225157462205665 0.3699655203490754
40.266498836781416 0.36875404098672615
40.30784021135717 0.36746637906626145
40.34918158593292 0.36618769208596585
40.39052296050867 0.3648656051944881
40.43186433508442 0.36353810055359614
40.47320570966017 0.3622008191722399
40.51454708423592 0.3608587734186717
40.55588845881167 0.3594986845730668
40.59722983338742 0.3581365781855388
40.638571207963174 0.35675510280432016
40.679912582538925 0.3553328760059674
40.721253957114676 0.353964674644978
40.76259533169043 0.3525585317557037
40.80393670626618 0.3511375288491867
40.84527808084193 0.349778665765569
40.88661945541768 0.3483917299376736
40.92796082999343 0.3470199518943649
40.96930220456918 0.34564476025506535
41.01064357914493 0.34426673869730007
41.051984953720684 0.3428887064210934
41.093326328296435 0.34151446341368075
41.134667702872186 0.340171386752376
41.17600907744794 0.33883342199831645
41.21735045202369 0.3375328674972445
41.25869182659944 0.33625399339699213
41.30003320117519 0.3350055762751708
41.34137457575094 0.33376563492884737
41.38271595032669 0.33253470240960126
41.42405732490244 0.3313577997137925
41.46539869947819 0.33022351544525225
41.506740074053944 0.32909583627115696
41.548081448629695 0.3280047850640185
41.589422823205446 0.3269714271370776
41.6307641977812 0.3259857311200804
41.67210557235695 0.32503633274882127
41.7134469469327 0.32410604962307243
41.75478832150845 0.32319914352965146
41.7961296960842 0.32234320405559336
41.83747107065995 0.32152910192634454
41.8788124452357 0.32076574995756624
41.92015381981145 0.320016137351278
41.961495194387204 0.3193080980511243
42.002836568962955 0.31864396122200267
42.044177943538706 0.31801339725729716
42.08551931811446 0.3174100638577939
42.12686069269021 0.31685538443013006
42.16820206726596 0.31635999999987574
42.20954344184171 0.3159099961132934
42.25088481641746 0.31549944627580745
42.29222619099321 0.3151439589924582
42.33356756556896 0.3148316537880159
42.374908940144714 0.31460399161954933
42.416250314720465 0.3143469925763073
42.457591689296216 0.3141332549138824
42.49893306387197 0.3139634437984409
42.54027443844772 0.31383342865238495
42.58161581302347 0.3137107788156651
42.62295718759922 0.31365227716191035
42.66429856217497 0.31361858755835126
42.70563993675072 0.3136447375040122
42.74698131132647 0.3136867806409831
42.78832268590222 0.31376820176047376
42.829664060477974 0.3138682779740336
42.871005435053725 0.31401807373120083
42.912346809629476 0.31417169671471756
42.95368818420523 0.31437611763567386
42.99502955878098 0.31459568623766165
43.03637093335673 0.3148267576803281
43.07771230793248 0.3150841146248968
43.11905368250823 0.3153851730429323
43.16039505708398 0.3157192610025314
43.20173643165973 0.31607139953510566
43.24307780623548 0.31644098871589765
43.284419180811234 0.3168511253218943
43.325760555386985 0.3172640451776269
43.367101929962736 0.3177095594500623
43.40844330453849 0.3181500135156472
43.44978467911424 0.3186319391687363
43.49112605368999 0.3191152540126645
43.53246742826574 0.319629484392809
43.57380880284149 0.32013117646823175
43.61515017741724 0.3206658795819819
43.65649155199299 0.3212177399819487
43.69783292656874 0.3217936796009988
43.739174301144494 0.32234427555136613
43.780515675720245 0.32292739318240987
43.821857050295996 0.32351333438634233
43.86319842487175 0.32410435832310536
43.9045397994475 0.3246967375111881
43.94588117402325 0.32530732810923507
43.987222548599 0.32589633615594044
44.02856392317475 0.3264940233740852
44.0699052977505 0.32712078106045245
44.11124667232625 0.32774620699165125
44.152588046902004 0.32834946703392964
44.193929421477755 0.32896996479160745
44.235270796053506 0.3296193329666792
44.27661217062926 0.3302436351835263
44.31795354520501 0.3308734944242823
44.35929491978076 0.3314852027287458
44.40063629435651 0.3321011103210074
44.44197766893226 0.33274803414410636
44.48331904350801 0.3333536400363493
44.52466041808376 0.33394090839435986
44.56600179265951 0.33452450680251583
44.607343167235264 0.33509262256171807
44.648684541811015 0.3356565223159777
44.690025916386766 0.33621058576111235
44.73136729096252 0.33673880495915137
44.77270866553827 0.3372895474197977
44.81405004011402 0.33781293931298567
44.85539141468977 0.33831809263183565
44.89673278926552 0.33882768338759706
44.93807416384127 0.3393413258441487
44.97941553841702 0.33986503683893143
45.02075691299277 0.34036996041251655
45.062098287568524 0.3408670159459953
45.103439662144275 0.3413567137898439
45.144781036720026 0.3418425352986336
45.18612241129578 0.3423039579506752
45.22746378587153 0.34277224000388884
45.26880516044728 0.3432220462357729
45.31014653502303 0.34365808109409635
45.35148790959878 0.34408434314022185
45.39282928417453 0.3444964184545105
45.43417065875028 0.3449024385173747
45.475512033326034 0.3452719869312235
45.516853407901785 0.34565695577128025
45.558194782477536 0.34602881261621454
45.599536157053286 0.34637341950524386
45.64087753162904 0.3467114711267758
45.68221890620479 0.3470502079968773
45.72356028078054 0.34738038375479574
45.76490165535629 0.34768562557840355
45.80624302993204 0.34797713468124425
45.84758440450779 0.34825983220883927
45.88892577908354 0.348537721871358
45.930267153659294 0.3487987855607443
45.971608528235045 0.3490391736052572
46.012949902810796 0.34925731415140504
46.05429127738655 0.3494622216329006
46.0956326519623 0.34965309937185945
46.13697402653805 0.3498214441125903
46.1783154011138 0.3499744033793751
46.21965677568955 0.3501374523414115
46.2609981502653 0.35028699083484355
46.30233952484105 0.3504270829776287
46.3436808994168 0.35053864728490125
46.385022273992554 0.35063168639702436
46.426363648568305 0.35071426191408184
46.467705023144056 0.350813132813736
46.50904639771981 0.350878440114583
46.55038777229556 0.35094079637213915
46.59172914687131 0.3509927240850286
46.63307052144706 0.3510137849134233
46.67441189602281 0.3510592827431374
46.71575327059856 0.35107570605221544
46.75709464517431 0.35109671561557065
46.79843601975006 0.3511176267926054
46.839777394325814 0.3511239813137166
46.881118768901565 0.3511197971674969
46.922460143477316 0.351118663843651
46.96380151805307 0.35110675563806626
47.00514289262882 0.3511017269066915
47.04648426720457 0.3510843954635784
47.08782564178032 0.35106034684868337
47.12916701635607 0.3510294987230662
47.17050839093182 0.351008019720662
47.21184976550757 0.35097000572376186
47.253191140083324 0.35093529978664684
47.294532514659075 0.3508843188161972
47.335873889234826 0.35083231523295605
47.37721526381058 0.35079082056259975
47.41855663838633 0.35074148771509156
47.45989801296208 0.3506900077272718
47.50123938753783 0.3506335151038312
47.54258076211358 0.3505724378647588
47.58392213668933 0.350516354958098
47.62526351126508 0.35046021579124337
47.66660488584083 0.35039946309971426
47.707946260416584 0.3503384513372401
47.749287634992335 0.3502789907471859
47.790629009568086 0.35021793612454244
47.83197038414384 0.35015990030341326
47.87331175871959 0.35012034418536087
47.91465313329534 0.3500861230904898
47.95599450787109 0.35005912344507434
47.99733588244684 0.35004020215928855
48.03867725702259 0.3500150593659248
48.08001863159834 0.3499935762212066
48.12136000617409 0.350001286112614
48.162701380749844 0.35001110631197146
48.204042755325595 0.35005019975684515
48.245384129901346 0.35008681803707103
48.2867255044771 0.35012221148907313
48.32806687905285 0.35017465561404637
48.3694082536286 0.3502555764070941
48.41074962820435 0.35034815610987025
48.4520910027801 0.35047830338708236
48.49343237735585 0.35061720079268044
48.5347737519316 0.3507773519792408
48.576115126507354 0.3509703069879222
48.617456501083105 0.3511827001114337
48.658797875658856 0.3514231164298806
48.700139250234606 0.35166859852296367
48.74148062481036 0.3519421597068963
48.78282199938611 0.3522330403807331
48.82416337396186 0.3525422597807838
48.86550474853761 0.35288181742967306
48.90684612311336 0.3532505321200021
48.94818749768911 0.35363591427972296
48.98952887226486 0.3540522337498943
49.030870246840614 0.35449833353952764
49.072211621416365 0.35496068825603766
49.113552995992116 0.3554600250480034
49.15489437056787 0.35598459864141385
49.19623574514362 0.3565304553637124
49.23757711971937 0.3571146800960616
49.27891849429512 0.3577266695045169
49.32025986887087 0.3583691212797899
49.36160124344662 0.3590337598456687
49.40294261802237 0.3597403412512778
49.44428399259812 0.3604723752907516
49.485625367173874 0.36123814831645806
49.526966741749625 0.36204238845805553
49.568308116325376 0.3628828348132194
49.60964949090113 0.3637530991123571
49.65099086547688 0.3646648723473412
49.69233224005263 0.3656187361134107
49.73367361462838 0.3665946053045321
49.77501498920413 0.3676197817769914
49.81635636377988 0.368657900310567
49.85769773835563 0.36973910890575556
49.89903911293138 0.3708547099120756
49.940380487507134 0.37200851090757187
49.981721862082885 0.37319424777383087
5.002306323665866 0.6664848813652205
5.0436476982416165 0.6652038388593432
5.0849890728173675 0.6639603577843461
5.126330447393118 0.6627569126366044
5.167671821968869 0.6616052609300538
5.20901319654462 0.6604889467288608
5.250354571120371 0.6594093613872073
5.291695945696122 0.6583850095087904
5.333037320271873 0.657398718194112
5.374378694847624 0.6564690002573499
5.415720069423375 0.6555727504777173
5.457061443999126 0.6547400465395926
5.498402818574877 0.6539555612717685
5.539744193150628 0.6532205945153797
5.581085567726379 0.6525326657010623
5.62242694230213 0.6518942939823089
5.6637683168778805 0.6513062088243882
5.7051096914536314 0.650765699131711
5.746451066029382 0.6502783884562359
5.787792440605133 0.6498469132086659
5.829133815180884 0.6494818265673563
5.870475189756635 0.6491669871831953
5.911816564332386 0.6489026951359587
5.953157938908137 0.6487031065574925
5.994499313483888 0.6485458441868045
50.023063236658636 0.3744186191777369
50.06440461123439 0.375685498622129
50.10574598581014 0.3769903409591473
50.14708736038589 0.3783303140797504
50.18842873496164 0.37971150213455807
50.22977010953739 0.3811079027701788
50.27111148411314 0.38255423759381774
50.31245285868889 0.3840215356459601
50.353794233264644 0.385520861238812
50.395135607840395 0.38705286171968223
50.436476982416146 0.3886304888000231
50.4778183569919 0.3902336912823002
50.51915973156765 0.3918567303286742
50.5605011061434 0.3935155553625616
50.60184248071915 0.395205177177766
50.6431838552949 0.3969077421771937
50.68452522987065 0.39864549793117576
50.7258666044464 0.400400481376203
50.76720797902215 0.4021801898145924
50.808549353597904 0.40397937274916684
50.849890728173655 0.4058149386712865
50.891232102749406 0.40767341075441865
50.93257347732516 0.4095370390375684
50.97391485190091 0.411415368842089
51.01525622647666 0.4133132766899443
51.05659760105241 0.41523172865581126
51.09793897562816 0.41716147143917
51.13928035020391 0.41909868015606977
51.18062172477966 0.4210460394820075
51.22196309935541 0.42299558296077955
51.263304473931164 0.4249608034882876
51.304645848506915 0.4269351781137724
51.345987223082666 0.42890381546502376
51.38732859765842 0.43088506965657186
51.42866997223417 0.4328624593268141
51.47001134680992 0.4348452503615541
51.51135272138567 0.43682768323730514
51.55269409596142 0.43880400735148717
51.59403547053717 0.4407849684269735
51.63537684511292 0.4427555084390116
51.676718219688674 0.44473175819009925
51.718059594264425 0.44669262428828604
51.759400968840175 0.4486490730938383
51.800742343415926 0.4505883757078064
51.84208371799168 0.45251514388733
51.88342509256743 0.4544290693024432
51.92476646714318 0.4563248764447642
51.96610784171893 0.4582128359974988
52.00744921629468 0.46007564328973904
52.04879059087043 0.46193190699621206
52.09013196544618 0.46376685961413805
52.131473340021934 0.4655830605476851
52.172814714597685 0.46738696150543346
52.214156089173436 0.4691628905478582
52.25549746374919 0.4709125555553684
52.29683883832494 0.47263407742578245
52.33818021290069 0.4743399311290949
52.37952158747644 0.47601467844541834
52.42086296205219 0.47765821846771567
52.46220433662794 0.4792762854033481
52.50354571120369 0.4808637971690366
52.54488708577944 0.48242586244293406
52.586228460355194 0.48395376902620085
52.627569834930945 0.48546616815076815
52.668911209506696 0.486930980828173
52.71025258408245 0.4883849775160264
52.7515939586582 0.48980411362235377
52.79293533323395 0.491192252898629
52.8342767078097 0.49255426155044973
52.87561808238545 0.4938759633983793
52.9169594569612 0.4951778407901234
52.95830083153695 0.49643570306155527
52.9996422061127 0.4976616595627394
53.040983580688454 0.4988586060373732
53.082324955264205 0.500032401082045
53.123666329839956 0.5011592531461333
53.16500770441571 0.5022685913660943
53.20634907899146 0.5033447276960294
53.24769045356721 0.5043909598136341
53.28903182814296 0.5054075141429843
53.33037320271871 0.5063887162248956
53.37171457729446 0.5073344540286503
53.41305595187021 0.5082549043741714
53.454397326445964 0.5091462707481543
53.495738701021715 0.5100103287881832
53.537080075597466 0.5108556071203544
53.57842145017322 0.5116652871358028
53.61976282474897 0.5124517737251132
53.66110419932472 0.513210992946109
53.70244557390047 0.5139300774405361
53.74378694847622 0.5146482655598675
53.78512832305197 0.5153425023542643
53.82646969762772 0.5160130027845365
53.86781107220347 0.5166608556398382
53.909152446779224 0.517288835862879
53.950493821354975 0.5179004075816476
53.991835195930726 0.5184939185676257
54.03317657050648 0.5190609619592118
54.07451794508223 0.5196160304276644
54.11585931965798 0.5201661321794452
54.15720069423373 0.5207098683757522
54.19854206880948 0.5212260391760003
54.23988344338523 0.5217233124719385
54.28122481796098 0.5222098157869554
54.32256619253673 0.5226891387428808
54.363907567112484 0.5231603151142097
54.405248941688235 0.5236242685026925
54.446590316263986 0.5240746224869023
54.48793169083974 0.5245174822282173
54.52927306541549 0.5249533040538242
54.57061443999124 0.5253852844071415
54.61195581456699 0.5258208192204042
54.65329718914274 0.5262375171715765
54.69463856371849 0.5266547746536715
54.73597993829424 0.5270702109617112
54.777321312869994 0.5274842001671911
54.818662687445745 0.5278883518769629
54.860004062021495 0.5283006995679987
54.901345436597246 0.5287143197858778
54.942686811173 0.5291285806381005
54.98402818574875 0.5295391857606425
55.0253695603245 0.5299513150274759
55.06671093490025 0.5303549439066618
55.108052309476 0.5307788627796831
55.14939368405175 0.5311944029950632
55.1907350586275 0.5316178780095915
55.232076433203254 0.5320383991378964
55.273417807779005 0.532457453396683
55.314759182354756 0.532884396395049
55.35610055693051 0.5333130722106344
55.39744193150626 0.533735414636198
55.43878330608201 0.5341762996726885
55.48012468065776 0.5346011013157569
55.52146605523351 0.5350256094371961
55.56280742980926 0.5354787878381034
55.60414880438501 0.5359166916699108
55.64549017896076 0.5363670349759256
55.686831553536514 0.5368299097058393
55.728172928112265 0.5372734099586893
55.769514302688016 0.5377386738917252
55.81085567726377 0.5382032880426951
55.85219705183952 0.5386664239370604
55.89353842641527 0.5391468954546358
55.93487980099102 0.5396267060369219
55.97622117556677 0.5401116276899337
56.01756255014252 0.5405990471772041
56.05890392471827 0.5410989460686968
56.10024529929402 0.5415984155356214
56.141586673869774 0.5421136678867869
56.182928048445525 0.5426339641101369
56.224269423021276 0.5431565651566117
56.26561079759703 0.5436881443649979
56.30695217217278 0.5442260558128965
56.34829354674853 0.5447596868185205
56.38963492132428 0.5452857254521721
56.43097629590003 0.5458205668520247
56.47231767047578 0.5463540481763971
56.51365904505153 0.5468890193922604
56.555000419627284 0.5474198965921814
56.596341794203035 0.5479511402395598
56.637683168778786 0.5484857067348464
56.67902454335454 0.5490210230897479
56.72036591793029 0.5495461222694524
56.76170729250604 0.550073137496076
56.80304866708179 0.5506030135046235
56.84439004165754 0.551122141930146
56.88573141623329 0.5516332407382024
56.92707279080904 0.5521465127806264
56.96841416538479 0.5526614615805219
57.009755539960544 0.5531730217936012
57.051096914536295 0.5536763688223194
57.092438289112046 0.5541831939545432
57.1337796636878 0.5546755863854678
57.17512103826355 0.5551630733081944
57.2164624128393 0.555639988815786
57.25780378741505 0.5561223422602907
57.2991451619908 0.5565973216395875
57.34048653656655 0.5570609150117103
57.3818279111423 0.5575206489040697
57.42316928571805 0.5579686103321163
57.464510660293804 0.5584202036730489
57.505852034869555 0.558871499651492
57.547193409445306 0.559314762594521
57.58853478402106 0.5597455042001523
57.62987615859681 0.5601604427069763
57.67121753317256 0.560582177110759
57.71255890774831 0.5609966127622642
57.75390028232406 0.5613981431871423
57.79524165689981 0.5617953708629418
57.83658303147556 0.5621763306676162
57.877924406051314 0.5625590462070259
57.919265780627065 0.562934652654452
57.960607155202815 0.5632971658124228
58.001948529778566 0.5636584576856999
58.04328990435432 0.5639953971365987
58.08463127893007 0.5643288010784911
58.12597265350582 0.5646472129405352
58.16731402808157 0.5649493127702773
58.20865540265732 0.5652429395725166
58.24999677723307 0.5655447165221966
58.29133815180882 0.5658238992783583
58.332679526384574 0.5660990118551018
58.374020900960325 0.5663540673518707
58.415362275536076 0.5666059554660517
58.45670365011183 0.5668437189485187
58.49804502468758 0.5670683880200358
58.53938639926333 0.5672887318522895
58.58072777383908 0.5674993810564803
58.62206914841483 0.5677030416714045
58.66341052299058 0.5678999681104049
58.70475189756633 0.5680870728581602
58.74609327214208 0.5682736639097979
58.787434646717834 0.5684496192538865
58.828776021293585 0.5686168585404239
58.870117395869336 0.5687705381255698
58.91145877044509 0.568930243411919
58.95280014502084 0.5690790598489406
58.99414151959659 0.5692301057253174
59.03548289417234 0.5693799626614718
59.07682426874809 0.5695211100290485
59.11816564332384 0.569657210320147
59.15950701789959 0.569789594215835
59.20084839247534 0.5699261364934028
59.242189767051094 0.5700628414036985
59.283531141626845 0.5701951885101966
59.324872516202596 0.5703199246928382
59.36621389077835 0.5704577265063883
59.4075552653541 0.5706014845582483
59.44889663992985 0.5707385233970514
59.4902380145056 0.5708834535151357
59.53157938908135 0.571025375545772
59.5729207636571 0.5711767844944582
59.61426213823285 0.5713403689329772
59.655603512808604 0.5715024047883465
59.696944887384355 0.5716777296059339
59.738286261960106 0.5718528886294426
59.77962763653586 0.5720406926009395
59.82096901111161 0.5722332121837378
59.86231038568736 0.5724423318222808
59.90365176026311 0.5726584348428311
59.94499313483886 0.5728889977119135
59.98633450941461 0.5731332565651233
6.035840688059639 0.6484439787584605
6.07718206263539 0.6483976307749628
6.118523437211141 0.6484064707458203
6.159864811786892 0.6484832971586801
6.201206186362643 0.6486116799636694
6.242547560938394 0.6488052218678972
6.2838889355141445 0.6490611389805101
6.3252303100898954 0.649355803371249
6.366571684665646 0.6497215690896723
6.407913059241397 0.6501424392509993
6.449254433817148 0.6506122019805372
6.490595808392899 0.6511370028491978
6.53193718296865 0.6517211764798245
6.573278557544401 0.6523422142373837
6.614619932120152 0.6530294259090366
6.655961306695903 0.6537757792422613
6.697302681271654 0.6545715943334419
6.738644055847405 0.6554101088030194
6.779985430423156 0.6563083445771938
6.821326804998907 0.6572442794899729
6.862668179574658 0.6582355171594014
6.9040095541504085 0.6592718716847176
6.9453509287261594 0.6603549374355102
6.98669230330191 0.6614725762032226
60.02767588399036 0.5733969481043333
60.06901725856611 0.5736820539078709
60.110358633141864 0.5739679666875116
60.151700007717615 0.5742804115596414
60.193041382293366 0.5746289556459879
60.23438275686912 0.5749742219390126
60.27572413144487 0.5753438153590196
60.31706550602062 0.5757398136859221
60.35840688059637 0.5761434422225151
60.39974825517212 0.5765870580489061
60.44108962974787 0.5770493178255063
60.48243100432362 0.5775290544155763
60.52377237889937 0.5780409274688191
60.565113753475124 0.5785647184713251
60.606455128050875 0.57911275109726
60.647796502626626 0.5796947209070896
60.68913787720238 0.5802949702673404
60.73047925177813 0.5809263903656015
60.77182062635388 0.5815877808959441
60.81316200092963 0.5822734227230457
60.85450337550538 0.5829886663554618
60.89584475008113 0.5837277519229764
60.93718612465688 0.5845068387762985
60.978527499232634 0.5853098102423989
61.019868873808385 0.5861445012953784
61.061210248384135 0.586995545449578
61.102551622959886 0.5878835521728638
61.14389299753564 0.5888005362113699
61.18523437211139 0.5897305620689881
61.22657574668714 0.5907027010712124
61.26791712126289 0.5916962587617152
61.30925849583864 0.5927162820221281
61.35059987041439 0.5937611207440094
61.39194124499014 0.5948346106970747
61.433282619565894 0.595938656738006
61.474623994141645 0.5970570095790512
61.515965368717396 0.5982099113686917
61.55730674329315 0.5993787514715526
61.5986481178689 0.6005872641052262
61.63998949244465 0.6018115621442605
61.6813308670204 0.6030707439310277
61.72267224159615 0.6043439689429554
61.7640136161719 0.6056532006996619
61.80535499074765 0.6069850353205455
61.8466963653234 0.6083394985941286
61.888037739899154 0.6097103303224963
61.929379114474905 0.6111042415545466
61.970720489050656 0.6125335043734276
62.01206186362641 0.6139764165540673
62.05340323820216 0.6154291825816149
62.09474461277791 0.6169160394335318
62.13608598735366 0.6184206741691788
62.17742736192941 0.6199432282675161
62.21876873650516 0.6214764199710534
62.26011011108091 0.6230341068746793
62.30145148565666 0.6246000036057343
62.342792860232414 0.6261777737234282
62.384134234808165 0.6277672757431528
62.425475609383916 0.629362469156757
62.46681698395967 0.6309831118230409
62.50815835853542 0.6326009594796316
62.54949973311117 0.6342271921632413
62.59084110768692 0.6358600961926504
62.63218248226267 0.6375020478293996
62.67352385683842 0.6391458795172241
62.71486523141417 0.6407912744978643
62.756206605989924 0.6424546034008003
62.797547980565675 0.6441126452903922
62.838889355141426 0.6457802586460337
62.88023072971718 0.6474480294599956
62.92157210429293 0.649123445411472
62.96291347886868 0.6507989630628472
63.00425485344443 0.6524597106253535
63.04559622802018 0.6541257152701228
63.08693760259593 0.6557995055441925
63.12827897717168 0.6574655119363262
63.16962035174743 0.6591253778313614
63.210961726323184 0.6607854663962588
63.252303100898935 0.6624307792434272
63.293644475474686 0.6640769262490935
63.33498585005044 0.665720290000575
63.37632722462619 0.6673439104225981
63.41766859920194 0.6689614178027816
63.45900997377769 0.6705669790800418
63.50035134835344 0.6721671772614217
63.54169272292919 0.6737495043232189
63.58303409750494 0.6753152584240265
63.62437547208069 0.6768802681326479
63.665716846656444 0.6784291821607913
63.707058221232195 0.6799620151446244
63.748399595807946 0.6814769136385916
63.7897409703837 0.682988135563745
63.83108234495945 0.6844733925378428
63.8724237195352 0.6859575870165241
63.91376509411095 0.6874119685304328
63.9551064686867 0.6888571796850815
63.99644784326245 0.6902872800029782
64.03778921783821 0.6916960854051714
64.07913059241396 0.6930777404761514
64.12047196698971 0.6944512261179941
64.16181334156546 0.6958014417288632
64.20315471614121 0.6971298268094237
64.24449609071696 0.6984397655221963
64.28583746529272 0.699738259604104
64.32717883986847 0.7010218249815312
64.36852021444422 0.702278787166019
64.40986158901997 0.7035104914244772
64.45120296359572 0.7047194891575019
64.49254433817147 0.7059109134301136
64.53388571274722 0.7070809036334779
64.57522708732297 0.7082284604068273
64.61656846189872 0.7093511378861285
64.65790983647447 0.7104567668663799
64.69925121105022 0.7115313492756007
64.74059258562598 0.7125833997541442
64.78193396020173 0.7136087348649283
64.82327533477748 0.7146153764935825
64.86461670935323 0.7156034054890074
64.90595808392898 0.7165570742594388
64.94729945850473 0.7174922923428688
64.98864083308048 0.7184107634534217
65.02998220765623 0.7192942705500303
65.07132358223198 0.7201601101546984
65.11266495680773 0.7210067398663832
65.15400633138348 0.7218279924427802
65.19534770595924 0.7226234034592283
65.23668908053499 0.7233900332820888
65.27803045511074 0.7241358725978533
65.31937182968649 0.7248499052753229
65.36071320426224 0.7255501150436816
65.40205457883799 0.7262287906892269
65.44339595341374 0.7268817511690397
65.48473732798949 0.7275195967285413
65.52607870256524 0.7281307387161612
65.567420077141 0.7287232490842994
65.60876145171675 0.7292890254282315
65.6501028262925 0.7298532039445412
65.69144420086825 0.7303836658069848
65.732785575444 0.730892654789967
65.77412695001975 0.7313880532610485
65.8154683245955 0.7318600929391997
65.85680969917125 0.7323145209050108
65.898151073747 0.732741675476073
65.93949244832275 0.733155933338449
65.9808338228985 0.733549387411471
66.02217519747425 0.7339260542992672
66.06351657205 0.734279349485423
66.10485794662576 0.7346174108256552
66.14619932120151 0.7349438169943071
66.18754069577726 0.7352523795728437
66.22888207035301 0.7355422826698925
66.27022344492876 0.735806899627731
66.31156481950451 0.7360622463640534
66.35290619408026 0.7363036508165366
66.39424756865601 0.7365217114927401
66.43558894323176 0.7367300546340696
66.47693031780751 0.7369255599857188
66.51827169238327 0.7371035664905582
66.55961306695902 0.7372659895301663
66.60095444153477 0.7374190079084246
66.64229581611052 0.7375552191918398
66.68363719068627 0.7376782751531761
66.72497856526202 0.7377914762918555
66.76631993983777 0.737897170379649
66.80766131441352 0.7379933943346337
66.84900268898927 0.7380718091521913
66.89034406356502 0.7381346951978252
66.93168543814078 0.7381913844616994
66.97302681271653 0.7382370865020476
67.01436818729228 0.7382780311135065
67.05570956186803 0.7383079406290256
67.09705093644378 0.7383273729700283
67.13839231101953 0.7383418421900644
67.17973368559528 0.7383455469732259
67.22107506017103 0.7383430670382289
67.26241643474678 0.7383328055469632
67.30375780932253 0.738312805711075
67.34509918389828 0.7382926006898776
67.38644055847404 0.7382696302744859
67.42778193304979 0.7382366762340071
67.46912330762554 0.7381980911627153
67.51046468220129 0.7381551491208822
67.55180605677704 0.738110771174836
67.59314743135279 0.7380698516766039
67.63448880592854 0.7380192624828208
67.67583018050429 0.7379746779735199
67.71717155508004 0.7379240044042596
67.7585129296558 0.7378839798272896
67.79985430423154 0.7378405521497619
67.8411956788073 0.73780292145027
67.88253705338305 0.7377680142739678
67.9238784279588 0.7377320645357184
67.96521980253455 0.737697507176096
68.0065611771103 0.7376680199386393
68.04790255168605 0.7376435418819369
68.0892439262618 0.7376227153609354
68.13058530083755 0.7376059306393347
68.1719266754133 0.73760015491189
68.21326804998905 0.7376012086752568
68.2546094245648 0.7375996740695423
68.29595079914056 0.7376099973495779
68.3372921737163 0.737636267868699
68.37863354829206 0.737666076398461
68.41997492286781 0.7376953093736892
68.46131629744356 0.7377403781313219
68.50265767201931 0.7378017718607638
68.54399904659506 0.7378668880843908
68.58534042117081 0.7379458886548879
68.62668179574656 0.7380302118585264
68.66802317032231 0.7381338290173268
68.70936454489807 0.7382467141485546
68.75070591947382 0.7383607572311391
68.79204729404957 0.7384930227465998
68.83338866862532 0.7386443939313444
68.87473004320107 0.7387954427861279
68.91607141777682 0.7389632066331813
68.95741279235257 0.739151852873336
68.99875416692832 0.7393365022476663
69.04009554150407 0.7395432224949343
69.08143691607982 0.7397650221232936
69.12277829065557 0.7399938786150241
69.16411966523133 0.7402406102330922
69.20546103980708 0.7405047387635569
69.24680241438283 0.7407725733582469
69.28814378895858 0.7410604384610946
69.32948516353433 0.7413513207967306
69.37082653811008 0.7416562333292336
69.41216791268583 0.7419798815076608
69.45350928726158 0.7423143735616795
69.49485066183733 0.7426590644863147
69.53619203641308 0.7430173618901248
69.57753341098883 0.743392439876826
69.61887478556459 0.7437706512227111
69.66021616014034 0.7441616181631102
69.70155753471609 0.7445589180254477
69.74289890929184 0.744971434356077
69.78424028386759 0.7453855193694091
69.82558165844334 0.7458193330441478
69.86692303301909 0.7462482021908056
69.90826440759484 0.746699039644848
69.9496057821706 0.7471589223684619
69.99094715674634 0.7476223644004518
7.028033677877661 0.6626327109644128
7.069375052453412 0.6638411681515277
7.110716427029163 0.6650950657514842
7.152057801604914 0.6663739510389118
7.193399176180665 0.6676911734535125
7.234740550756416 0.6690406570757907
7.276081925332167 0.6704118040192538
7.317423299907918 0.6718000110661537
7.358764674483669 0.6732364231093749
7.40010604905942 0.6746794843397206
7.441447423635171 0.6761468587458875
7.482788798210922 0.67762787411449
7.5241301727866725 0.6791317041422469
7.565471547362423 0.6806457086640338
7.606812921938174 0.6821599923970076
7.648154296513925 0.6836944372270534
7.689495671089676 0.6852337592766551
7.730837045665427 0.6867712087540245
7.772178420241178 0.6883224597783202
7.813519794816929 0.6898629771781564
7.85486116939268 0.6914148556463499
7.896202543968431 0.6929563518936526
7.937543918544182 0.6944916132435385
7.978885293119933 0.696025718045321
70.0322885313221 0.7480992268781779
70.07362990589785 0.748573581962821
70.1149712804736 0.7490500371929464
70.15631265504935 0.749536691953275
70.1976540296251 0.7500219012626876
70.23899540420085 0.7505012144742137
70.2803367787766 0.7509853986578875
70.32167815335235 0.7514782278963985
70.3630195279281 0.7519621095396593
70.40436090250385 0.752457842060722
70.4457022770796 0.7529397452415366
70.48704365165536 0.7534335466976789
70.5283850262311 0.7539275305768041
70.56972640080686 0.7544139263472979
70.61106777538261 0.7548894286411643
70.65240914995836 0.7553698500782867
70.69375052453411 0.7558472792979103
70.73509189910986 0.7563298658093761
70.77643327368561 0.7567975173113068
70.81777464826136 0.7572641587109399
70.85911602283711 0.7577263631453774
70.90045739741286 0.7581820229723711
70.94179877198862 0.7586367646368669
70.98314014656437 0.7590797826148304
71.02448152114012 0.7595151119513074
71.06582289571587 0.7599498751333652
71.10716427029162 0.7603745471266676
71.14850564486737 0.7607864703763001
71.18984701944312 0.7611972521838641
71.23118839401887 0.7615885235211152
71.27252976859462 0.7619773973288488
71.31387114317037 0.7623408695779571
71.35521251774612 0.7626995877535632
71.39655389232188 0.7630396778547572
71.43789526689763 0.7633701682801353
71.47923664147338 0.7636740928977425
71.52057801604913 0.7639701378504412
71.56191939062488 0.7642423059719107
71.60326076520063 0.7645071051054618
71.64460213977638 0.7647513822034453
71.68594351435213 0.764987748297982
71.72728488892788 0.7652003513173019
71.76862626350363 0.7654004324222337
71.80996763807939 0.7655697379373407
71.85130901265514 0.7657267745795288
71.89265038723089 0.7658699965501801
71.93399176180664 0.7659946206687844
71.97533313638239 0.766103661526723
72.01667451095814 0.766191390371234
72.05801588553389 0.7662613300777985
72.09935726010964 0.7663171451401274
72.14069863468539 0.7663499694327941
72.18204000926114 0.7663655431515726
72.2233813838369 0.7663531776987836
72.26472275841265 0.7663276786402411
72.3060641329884 0.766282031317288
72.34740550756415 0.7662186983635235
72.3887468821399 0.7661404922348187
72.43008825671565 0.766039346313853
72.4714296312914 0.7659212162554778
72.51277100586715 0.76578730270558
72.5541123804429 0.765642448965424
72.59545375501865 0.7654900465293211
72.6367951295944 0.7653133253444985
72.67813650417015 0.7651154924087725
72.7194778787459 0.7649118027524536
72.76081925332166 0.7646847106112339
72.80216062789741 0.7644433638505759
72.84350200247316 0.764197854287733
72.88484337704891 0.7639329496138136
72.92618475162466 0.7636648444762006
72.96752612620041 0.7633909272606199
73.00886750077616 0.763102257978615
73.05020887535191 0.7628026214407431
73.09155024992766 0.7624967029127003
73.13289162450342 0.7621872052782248
73.17423299907917 0.7618661691733405
73.21557437365492 0.7615390017710737
73.25691574823067 0.7612074140940059
73.29825712280642 0.7608619345044132
73.33959849738217 0.7605237788476522
73.38093987195792 0.7601785806761914
73.42228124653367 0.7598203763504291
73.46362262110942 0.7594676855334469
73.50496399568517 0.7591151501488071
73.54630537026092 0.7587614815122721
73.58764674483668 0.7584126719712142
73.62898811941243 0.7580697045853125
73.67032949398818 0.7577259028409028
73.71167086856393 0.7573748175447588
73.75301224313968 0.757029631280858
73.79435361771543 0.7566905842435223
73.83569499229118 0.7563531096494805
73.87703636686693 0.756025982923448
73.91837774144268 0.7557048775466655
73.95971911601843 0.7553952012956163
74.00106049059418 0.7550819229870347
74.04240186516994 0.7547861368729349
74.08374323974569 0.7544976174401601
74.12508461432144 0.7542195144604861
74.16642598889719 0.753960937601351
74.20776736347294 0.7537052623828053
74.24910873804869 0.7534581130368891
74.29045011262444 0.7532256984690072
74.33179148720019 0.753000379224142
74.37313286177594 0.7528003011213049
74.4144742363517 0.752601887882319
74.45581561092744 0.7524319585024227
74.4971569855032 0.7522691013692868
74.53849836007895 0.7521162870215892
74.5798397346547 0.7519871847475663
74.62118110923045 0.7518614669709738
74.6625224838062 0.7517562836043573
74.70386385838195 0.7516693285667813
74.7452052329577 0.7515996670553156
74.78654660753345 0.7515363134998151
74.8278879821092 0.7514931399309643
74.86922935668495 0.7514696003759307
74.9105707312607 0.7514697800429154
74.95191210583646 0.7514792993078648
74.9932534804122 0.7515031333017215
75.03459485498796 0.7515433777798528
75.07593622956371 0.7516018158707478
75.11727760413946 0.7516731857540312
75.15861897871521 0.7517721265977081
75.19996035329096 0.7518891304529213
75.24130172786671 0.7520224859820173
75.28264310244246 0.7521744698590422
75.32398447701821 0.752345470289207
75.36532585159397 0.7525309189629034
75.40666722616972 0.7527337570598118
75.44800860074547 0.7529438186798871
75.48934997532122 0.7531809536766644
75.53069134989697 0.7534361414126272
75.57203272447272 0.7537061742365005
75.61337409904847 0.7539956746160034
75.65471547362422 0.7542998879218243
75.69605684819997 0.7546144314991752
75.73739822277572 0.7549588382206761
75.77873959735147 0.7552988221592696
75.82008097192723 0.7556683042602075
75.86142234650298 0.7560371706475127
75.90276372107873 0.7564183935465782
75.94410509565448 0.7568224701457934
75.98544647023023 0.7572374226111607
76.02678784480598 0.7576704066043817
76.06812921938173 0.7581200363932592
76.10947059395748 0.7585750562120426
76.15081196853323 0.7590330815944948
76.19215334310898 0.75951338863911
76.23349471768474 0.7599941494912676
76.27483609226049 0.7604853409564969
76.31617746683624 0.7609888092895256
76.35751884141199 0.7614972846819235
76.39886021598774 0.7620152929422135
76.44020159056349 0.7625357183722161
76.48154296513924 0.7630555058490418
76.52288433971499 0.7635842936069047
76.56422571429074 0.7641179554435098
76.6055670888665 0.7646662672381189
76.64690846344224 0.7652030118697302
76.688249838018 0.7657403755719284
76.72959121259375 0.76627620587828
76.7709325871695 0.7668144757753145
76.81227396174525 0.7673480962504403
76.853615336321 0.7678792845092632
76.89495671089675 0.7684104351020702
76.9362980854725 0.7689438421721477
76.97763946004825 0.7694651578039292
77.018980834624 0.769977564710986
77.06032220919975 0.7704943286028678
77.1016635837755 0.771000962546042
77.14300495835126 0.7714988128850794
77.184346332927 0.771995761705424
77.22568770750276 0.7724830871550064
77.26702908207851 0.7729689409393597
77.30837045665426 0.773444805689038
77.34971183123001 0.7739095794521302
77.39105320580576 0.7743641909176633
77.43239458038151 0.7748178301222364
77.47373595495726 0.7752512128567051
77.51507732953301 0.7756819570782721
77.55641870410876 0.7760983542031342
77.59776007868452 0.7765113145585102
77.63910145326027 0.7769165143254919
77.68044282783602 0.777311332254013
77.72178420241177 0.7776954980924885
77.76312557698752 0.7780587697576085
77.80446695156327 0.7784195628120023
77.84580832613902 0.7787589442882425
77.88714970071477 0.7790911345230486
77.92849107529052 0.7794130926886979
77.96983244986627 0.7797118865942013
78.01117382444203 0.7800004460694642
78.05251519901778 0.7802835729861329
78.09385657359353 0.7805525903680594
78.13519794816928 0.7807967799182731
78.17653932274503 0.7810329105014406
78.21788069732078 0.7812449443710325
78.25922207189653 0.7814536458654272
78.30056344647228 0.7816482706086607
78.34190482104803 0.7818208850698424
78.38324619562378 0.7819769613785317
78.42458757019953 0.7821127322377012
78.46592894477529 0.7822348530183529
78.50727031935104 0.7823369782780173
78.54861169392679 0.7824259349048033
78.58995306850254 0.7824999366981316
78.63129444307829 0.7825494857145859
78.67263581765404 0.7825818054131976
78.71397719222979 0.7826018040943211
78.75531856680554 0.7826055363034154
78.7966599413813 0.7825954922727087
78.83800131595704 0.782560544048821
78.8793426905328 0.7825076204038294
78.92068406510855 0.7824427237957963
78.9620254396843 0.7823714344496555
79.00336681426005 0.782278135557353
79.0447081888358 0.782178783177812
79.08604956341155 0.7820572778942277
79.1273909379873 0.7819339711884681
79.16873231256305 0.7817957712007247
79.2100736871388 0.7816547062655612
79.25141506171455 0.7814927760476987
79.2927564362903 0.7813262551423614
79.33409781086606 0.7811499548627803
79.3754391854418 0.7809582071925274
79.41678056001756 0.7807584987426658
79.45812193459331 0.7805547800788079
79.49946330916906 0.7803262051973152
79.54080468374481 0.7801004519253408
79.58214605832056 0.7798659099885152
79.62348743289631 0.779624979993905
79.66482880747206 0.7793663103250932
79.70617018204781 0.7791035235983865
79.74751155662356 0.7788360570278057
79.78885293119932 0.7785627837231274
79.83019430577507 0.778284003237381
79.87153568035082 0.7780001194054229
79.91287705492657 0.7776970715544991
79.95421842950232 0.7773822974880985
79.99555980407807 0.7770644583963159
8.020226667695685 0.697544899020397
8.061568042271436 0.6990438190260079
8.102909416847186 0.7005212374641956
8.144250791422937 0.7019932013006439
8.185592165998688 0.7034423932805152
8.22693354057444 0.7048710950857702
8.26827491515019 0.7062633290192033
8.309616289725941 0.7076463561418076
8.350957664301692 0.7090085889086581
8.392299038877443 0.7103411663634479
8.433640413453194 0.7116303558723407
8.474981788028945 0.7129053575271432
8.516323162604696 0.7141356254886891
8.557664537180447 0.7153427246336341
8.599005911756198 0.7165043709557832
8.640347286331949 0.7176395884994105
8.6816886609077 0.7187374312868468
8.72303003548345 0.7198090449976562
8.764371410059201 0.7208461829401817
8.805712784634952 0.7218492193968953
8.847054159210703 0.722822067568593
8.888395533786454 0.723764465460745
8.929736908362205 0.7246710187649836
8.971078282937956 0.725553546180425
80.03690117865382 0.776739242120275
80.07824255322957 0.7764041059413306
80.11958392780532 0.7760597355767643
80.16092530238107 0.7757037636563049
80.20226667695682 0.7753408225589065
80.24360805153258 0.774967678248991
80.28494942610833 0.7745925308805011
80.32629080068408 0.7742035499068056
80.36763217525983 0.7738108402183109
80.40897354983558 0.7734094931890128
80.45031492441133 0.7730051524211013
80.49165629898708 0.7725946498117344
80.53299767356283 0.7721735146146247
80.57433904813858 0.7717404752960562
80.61568042271433 0.7713012987133493
80.65702179729008 0.7708591133316616
80.69836317186584 0.7704157154189233
80.73970454644159 0.7699607907664859
80.78104592101734 0.7695011732365044
80.82238729559309 0.7690424373218591
80.86372867016884 0.7685749630013623
80.90507004474459 0.7680989768333617
80.94641141932034 0.7676079880008797
80.98775279389609 0.7671119768607326
81.02909416847184 0.7666123368190871
81.0704355430476 0.7661138285814606
81.11177691762335 0.7656168771367998
81.1531182921991 0.7651082339562537
81.19445966677485 0.7645970664210032
81.2358010413506 0.7640650835936724
81.27714241592635 0.7635368994585647
81.3184837905021 0.7630025069439034
81.35982516507785 0.7624526507015457
81.4011665396536 0.7619009712912143
81.44250791422935 0.7613390920736429
81.4838492888051 0.7607711245508768
81.52519066338085 0.7601965368488299
81.5665320379566 0.7596204151700268
81.60787341253236 0.7590311842645666
81.64921478710811 0.758435772432457
81.69055616168386 0.7578246260547541
81.73189753625961 0.7572079424330331
81.77323891083536 0.7565927667907424
81.81458028541111 0.7559682413396067
81.85592165998686 0.7553320679796416
81.89726303456261 0.7546749050316083
81.93860440913836 0.7540147388642907
81.97994578371411 0.7533467212542652
82.02128715828987 0.7526768248018084
82.06262853286562 0.7519968629626561
82.10396990744137 0.7512961565779499
82.14531128201712 0.7505928619599175
82.18665265659287 0.7498738717034101
82.22799403116862 0.7491503731320841
82.26933540574437 0.7484222081951599
82.31067678032012 0.7476815207630552
82.35201815489587 0.7469323288484865
82.39335952947162 0.7461723915688225
82.43470090404738 0.7453963335395942
82.47604227862313 0.7446171793382015
82.51738365319888 0.7438271463528672
82.55872502777463 0.7430259437735479
82.60006640235038 0.7422201292523433
82.64140777692613 0.7413976292841857
82.68274915150188 0.7405638767740292
82.72409052607763 0.7397224525192989
82.76543190065338 0.7388649729090142
82.80677327522913 0.7380035218943589
82.84811464980488 0.7371281626272531
82.88945602438064 0.7362400119209513
82.93079739895639 0.7353525747154783
82.97213877353214 0.7344502540288254
83.01348014810789 0.7335290205428472
83.05482152268364 0.7326030214525308
83.09616289725939 0.7316728584268072
83.13750427183514 0.7307224205448404
83.17884564641089 0.7297717881499113
83.22018702098664 0.7288114445836096
83.2615283955624 0.7278397577280392
83.30286977013814 0.7268593806562097
83.3442111447139 0.7258698895879059
83.38555251928965 0.7248858119758992
83.4268938938654 0.7238798688762351
83.46823526844115 0.7228676115523108
83.5095766430169 0.7218408610045867
83.55091801759265 0.7208007706270824
83.5922593921684 0.7197587866536672
83.63360076674415 0.7187083942975012
83.6749421413199 0.7176597491178772
83.71628351589565 0.7165964816364635
83.7576248904714 0.7155290434806156
83.79896626504716 0.7144608501241123
83.8403076396229 0.713379071064719
83.88164901419866 0.7122825652327927
83.92299038877441 0.7111948141437899
83.96433176335016 0.7101038438613526
84.00567313792591 0.7089974584807505
84.04701451250166 0.7078838902167885
84.08835588707741 0.7067619700950285
84.12969726165316 0.7056386422944814
84.17103863622891 0.7045083376938392
84.21238001080467 0.7033715128429298
84.25372138538042 0.7022372263360256
84.29506275995617 0.7010942230788072
84.33640413453192 0.699953282905107
84.37774550910767 0.6988091691520193
84.41908688368342 0.6976652808647522
84.46042825825917 0.6965228544833655
84.50176963283492 0.6953786942340813
84.54311100741067 0.6942269243921415
84.58445238198642 0.6930743223302409
84.62579375656217 0.6919262524738538
84.66713513113793 0.6907687769220132
84.70847650571368 0.6896182634503785
84.74981788028943 0.68846666801286
84.79115925486518 0.6873000913936433
84.83250062944093 0.6861461668508828
84.87384200401668 0.684984522105567
84.91518337859243 0.6838259650535647
84.95652475316818 0.6826708259802324
84.99786612774393 0.6815178719048769
85.03920750231968 0.6803670448312045
85.08054887689543 0.6792192594255617
85.12189025147119 0.6780662272993467
85.16323162604694 0.6769174371044099
85.20457300062269 0.675769833481557
85.24591437519844 0.6746354061896895
85.28725574977419 0.6735044078155672
85.32859712434994 0.672373027158469
85.36993849892569 0.6712541999408408
85.41127987350144 0.6701423564322203
85.4526212480772 0.669038488648245
85.49396262265294 0.6679490757556825
85.5353039972287 0.6668605939270484
85.57664537180445 0.6657862366588209
85.6179867463802 0.6647160330503916
85.65932812095595 0.6636585836769744
85.7006694955317 0.662603344066085
85.74201087010745 0.6615624304680663
85.7833522446832 0.6605361139060574
85.82469361925895 0.6595214276439446
85.8660349938347 0.6585143569652724
85.90737636841045 0.6575263205390334
85.9487177429862 0.6565572420158969
85.99005911756196 0.6555928105810113
86.0314004921377 0.6546494487088331
86.07274186671346 0.6537158684594163
86.11408324128921 0.6527926646998826
86.15542461586496 0.6518907215794513
86.19676599044071 0.6510026270239413
86.23810736501646 0.650119886167277
86.27944873959221 0.649263765762939
86.32079011416796 0.6484167179744573
86.36213148874371 0.6475824912068564
86.40347286331946 0.6467758313732872
86.44481423789522 0.6459859753325622
86.48615561247097 0.6452121826280628
86.52749698704672 0.6444524919306853
86.56883836162247 0.6437173158987981
86.61017973619822 0.6429972259739645
86.65152111077397 0.6422954254819233
86.69286248534972 0.6416145990281831
86.73420385992547 0.6409585181446817
86.77554523450122 0.640307205233837
86.81688660907697 0.6396800631284026
86.85822798365272 0.6390730709238651
86.89956935822848 0.6384965146592425
86.94091073280423 0.6379287405679297
86.98225210737998 0.6373891154678835
87.02359348195573 0.6368715306562971
87.06493485653148 0.6363731573018633
87.10627623110723 0.6358978442325309
87.14761760568298 0.6354395935741058
87.18895898025873 0.6350111235945624
87.23030035483448 0.6346007136291814
87.27164172941023 0.6342183685551894
87.31298310398599 0.6338555189543
87.35432447856174 0.6335122337864215
87.39566585313749 0.6331900099773554
87.43700722771324 0.632887912686418
87.47834860228899 0.6325997337658271
87.51968997686474 0.6323493582051176
87.56103135144049 0.6321097831360641
87.60237272601624 0.6318934034171927
87.64371410059199 0.6316975098242378
87.68505547516774 0.6315074572403057
87.7263968497435 0.6313507729891392
87.76773822431925 0.6312078083512226
87.809079598895 0.6310827206247165
87.85042097347075 0.6309743359419179
87.8917623480465 0.6308892916954673
87.93310372262225 0.6308088392990272
87.974445097198 0.630740487723807
88.01578647177375 0.6306936571791018
88.0571278463495 0.6306597223866486
88.09846922092525 0.6306393924604959
88.139810595501 0.6306315981055164
88.18115197007675 0.6306316473703497
88.2224933446525 0.6306431987465463
88.26383471922826 0.6306607805976947
88.30517609380401 0.6306940068232263
88.34651746837976 0.6307336549159899
88.38785884295551 0.6307821239259973
88.42920021753126 0.6308330619048436
88.47054159210701 0.6308800846501492
88.51188296668276 0.6309434795525373
88.55322434125851 0.6310117683269385
88.59456571583426 0.63107195502558
88.63590709041002 0.6311479134813062
88.67724846498577 0.6312191516556171
88.71858983956152 0.6312957402510382
88.75993121413727 0.6313626007330845
88.80127258871302 0.6314361753296005
88.84261396328877 0.6315019524810779
88.88395533786452 0.6315664887479722
88.92529671244027 0.6316268022969069
88.96663808701602 0.6316814949133118
89.00797946159177 0.6317365070560088
89.04932083616752 0.6317819954975623
89.09066221074328 0.6318204295166638
89.13200358531903 0.6318454437463856
89.17334495989478 0.6318741146962958
89.21468633447053 0.6318873583920146
89.25602770904628 0.6318902827611623
89.29736908362203 0.6318872766949775
89.33871045819778 0.6318644214973559
89.38005183277353 0.6318325951246551
89.42139320734928 0.6317942743905905
89.46273458192503 0.631742957990944
89.50407595650078 0.6316722405749637
89.54541733107654 0.6315766517728151
89.58675870565229 0.6314711812509067
89.62810008022804 0.6313505960508192
89.66944145480379 0.631199296271442
89.71078282937954 0.6310453596918688
89.75212420395529 0.6308568231343561
89.79346557853104 0.6306625708215982
89.83480695310679 0.6304451912162821
89.87614832768254 0.630211586298319
89.9174897022583 0.6299513171369099
89.95883107683404 0.6296771192756329
9.012419657513707 0.7264040978115962
9.053761032089458 0.7272205152517405
9.095102406665209 0.7280166268990076
9.13644378124096 0.7287857231590178
9.17778515581671 0.7295341938028905
9.219126530392462 0.7302704520415628
9.260467904968213 0.7309754402816061
9.301809279543964 0.7316533910500095
9.343150654119714 0.7323291012701241
9.384492028695465 0.732966429354718
9.425833403271216 0.733590046337012
9.467174777846967 0.7341950637268351
9.508516152422718 0.7347970835631684
9.54985752699847 0.7353773943994281
9.59119890157422 0.7359527920908214
9.632540276149971 0.7365155831702187
9.673881650725722 0.7370689947817203
9.715223025301473 0.7376168798104649
9.756564399877224 0.7381486109395157
9.797905774452975 0.7386664784014614
9.839247149028726 0.7391806986341533
9.880588523604477 0.7396900841866363
9.921929898180228 0.7401773090622442
9.963271272755978 0.7406654333908497
90.0001724514098 0.629379647662252
90.04151382598555 0.6290553555720066
90.0828552005613 0.6287017237905341
90.12419657513705 0.6283337623365657
90.1655379497128 0.6279327135849506
90.20687932428855 0.6275005258042355
90.2482206988643 0.6270552284382593
90.28956207344005 0.6265820942390614
90.3309034480158 0.626082796796963
90.37224482259155 0.6255533973247802
90.4135861971673 0.6249980781807123
90.45492757174306 0.6244260680084983
90.4962689463188 0.6238227800948185
90.53761032089456 0.6231929229946364
90.57895169547031 0.6225443327139865
90.62029307004606 0.6218640917436186
90.66163444462181 0.6211495533679283
90.70297581919756 0.6204132059097694
90.74431719377331 0.6196456747973496
90.78565856834906 0.6188488003647075
90.82699994292481 0.6180304030934511
90.86834131750057 0.6171799575207069
90.90968269207632 0.6163069811614159
90.95102406665207 0.6154073990372891
90.99236544122782 0.6144825112699025
91.03370681580357 0.6135295003972846
91.07504819037932 0.6125495460305861
91.11638956495507 0.6115434422163372
91.15773093953082 0.6105007833047664
91.19907231410657 0.6094345384862303
91.24041368868232 0.6083453513273558
91.28175506325807 0.6072296697030442
91.32309643783383 0.606085091159859
91.36443781240958 0.6049275897433207
91.40577918698533 0.6037486900621638
91.44712056156108 0.6025410535776405
91.48846193613683 0.6013199616890438
91.52980331071258 0.6000749525708174
91.57114468528833 0.5988099341199211
91.61248605986408 0.5975249917460593
91.65382743443983 0.5962284881305113
91.69516880901558 0.5949063586282509
91.73651018359134 0.5935701861913697
91.77785155816709 0.5922240146788783
91.81919293274284 0.5908563040238052
91.86053430731859 0.5894863303437113
91.90187568189434 0.5880975120025105
91.94321705647009 0.5866879973953892
91.98455843104584 0.5852711316969227
92.02589980562159 0.5838443734566549
92.06724118019734 0.5824034919437867
92.1085825547731 0.5809564399624941
92.14992392934884 0.5794998272274555
92.1912653039246 0.5780347393119406
92.23260667850035 0.5765625574092841
92.2739480530761 0.5750926694973088
92.31528942765185 0.5736080681818265
92.3566308022276 0.5721271025650158
92.39797217680335 0.5706402947457544
92.4393135513791 0.5691543496541105
92.48065492595485 0.5676655891101797
92.5219963005306 0.5661764385483387
92.56333767510635 0.5646990406718265
92.6046790496821 0.5632157504358194
92.64602042425786 0.5617334191091662
92.6873617988336 0.560264753221967
92.72870317340936 0.5588025244562974
92.77004454798511 0.5573500828981547
92.81138592256086 0.5558931720968506
92.85272729713661 0.5544529060346598
92.89406867171236 0.5530170789068517
92.93541004628811 0.5515869776787586
92.97675142086386 0.5501727438569791
93.01809279543961 0.5487685135553557
93.05943417001536 0.547383509682992
93.10077554459112 0.5460176885243008
93.14211691916687 0.5446468876406897
93.18345829374262 0.5432973404501545
93.22479966831837 0.5419596046052902
93.26614104289412 0.5406390893302487
93.30748241746987 0.5393483061275746
93.34882379204562 0.5380643439971812
93.39016516662137 0.5368015845831434
93.43150654119712 0.5355541897236757
93.47284791577287 0.53432117079734
93.51418929034863 0.5331166810232185
93.55553066492438 0.5319175408579987
93.59687203950013 0.5307577140667111
93.63821341407588 0.5295984947289077
93.67955478865163 0.5284696536392182
93.72089616322738 0.527366104081456
93.76223753780313 0.5262699597323646
93.80357891237888 0.5251999334060874
93.84492028695463 0.5241510030377492
93.88626166153038 0.5231104215023316
93.92760303610613 0.5220978878114556
93.96894441068189 0.5211087204481695
94.01028578525764 0.5201347015995957
94.05162715983339 0.5191839296872974
94.09296853440914 0.5182538665449297
94.13430990898489 0.5173608442403255
94.17565128356064 0.5164826860434207
94.21699265813639 0.5156149202926019
94.25833403271214 0.5147896721509465
94.29967540728789 0.5139779135182091
94.34101678186364 0.5131802893981328
94.3823581564394 0.5124031302912878
94.42369953101515 0.5116437622896388
94.4650409055909 0.5109197370793783
94.50638228016665 0.5102021322893883
94.5477236547424 0.5095024380348704
94.58906502931815 0.5088259487608292
94.6304064038939 0.5081759933881536
94.67174777846965 0.5075554527044427
94.7130891530454 0.5069374135147151
94.75443052762115 0.5063442943900786
94.7957719021969 0.5057725405349521
94.83711327677266 0.5052106671163948
94.8784546513484 0.504671444533848
94.91979602592416 0.5041406892840491
94.96113740049991 0.5036232848062728
95.00247877507566 0.5031306198877967
95.04382014965141 0.5026464134739806
95.08516152422716 0.502167133650952
95.12650289880291 0.5017165825446179
95.16784427337866 0.5012616899901857
95.20918564795441 0.5008184055605489
95.25052702253016 0.5003910697408777
95.29186839710592 0.4999680657604089
95.33320977168167 0.49955851475006163
95.37455114625742 0.49915546647872555
95.41589252083317 0.49877226118004103
95.45723389540892 0.49839096723727283
95.49857526998467 0.498009701159916
95.53991664456042 0.49765601443006857
95.58125801913617 0.4972924754508345
95.62259939371192 0.49693099083644876
95.66394076828767 0.49657464673584734
95.70528214286342 0.49623273128273554
95.74662351743918 0.49589330946344196
95.78796489201493 0.49555404326418284
95.82930626659068 0.4952228788269961
95.87064764116643 0.4948891919185317
95.91198901574218 0.4945549134943722
95.95333039031793 0.494207152361064
95.99467176489368 0.49386768589833835
96.03601313946943 0.4935187841070824
96.07735451404518 0.49316865465343424
96.11869588862093 0.49280643192861495
96.16003726319668 0.49245327575457876
96.20137863777244 0.49207285513399057
96.24272001234819 0.49169780071794156
96.28406138692394 0.4913156982624818
96.32540276149969 0.4909395542400395
96.36674413607544 0.4905520950180243
96.40808551065119 0.4901583978571351
96.44942688522694 0.4897401923558885
96.49076825980269 0.48933041316590775
96.53210963437844 0.4889078878243206
96.5734510089542 0.4884755538240076
96.61479238352995 0.4880274999329974
96.6561337581057 0.4875859726892783
96.69747513268145 0.4871259317061828
96.7388165072572 0.4866742834945244
96.78015788183295 0.48619386240789986
96.8214992564087 0.4857230539066973
96.86284063098445 0.48523915719291644
96.9041820055602 0.4847411224642505
96.94552338013595 0.4842261169592377
96.9868647547117 0.48370627732795735
97.02820612928745 0.4831727013737579
97.0695475038632 0.48263574681414534
97.11088887843896 0.4820959275198329
97.15223025301471 0.48155723263406247
97.19357162759046 0.4810010420148058
97.23491300216621 0.480438586078233
97.27625437674196 0.4798650999303138
97.31759575131771 0.47928921030372634
97.35893712589346 0.4787004415196777
97.40027850046921 0.47810709284926767
97.44161987504496 0.47750367831548646
97.48296124962071 0.47689222350721994
97.52430262419647 0.4762595883542746
97.56564399877222 0.47561166665331767
97.60698537334797 0.47496844198855603
97.64832674792372 0.47430885689347896
97.68966812249947 0.4736487790440589
97.73100949707522 0.4729830951627813
97.77235087165097 0.4723253751011832
97.81369224622672 0.47164282252031625
97.85503362080247 0.47095169581553287
97.89637499537822 0.4702668205826028
97.93771636995398 0.46955506427693305
97.97905774452973 0.4688456030332506
98.02039911910548 0.46813256114403984
98.06174049368123 0.46740432129376064
98.10308186825698 0.46666529330409534
98.14442324283273 0.4659319699610701
98.18576461740848 0.4651939705526462
98.22710599198423 0.4644473093404168
98.26844736655998 0.46370584902675516
98.30978874113573 0.4629505047845845
98.35113011571148 0.46217678025144937
98.39247149028724 0.46140717174711354
98.43381286486299 0.4606528808416629
98.47515423943874 0.4598781244651692
98.51649561401449 0.4591042593327843
98.55783698859024 0.4583281934710403
98.59917836316599 0.4575459587060311
98.64051973774174 0.4567692597885388
98.68186111231749 0.4559890433572486
98.72320248689324 0.4552002087306448
98.764543861469 0.4544173533682897
98.80588523604474 0.4536182782593649
98.8472266106205 0.4528174451824086
98.88856798519625 0.45202012445332507
98.929909359772 0.45121693931825074
98.97125073434775 0.45040646932501494
99.0125921089235 0.4496035309028275
99.05393348349925 0.448810112404719
99.095274858075 0.44801811842528877
99.13661623265075 0.44723224387781624
99.1779576072265 0.4464390755443499
99.21929898180225 0.4456560170430143
99.260640356378 0.4448713791167282
99.30198173095376 0.4440843099361533
99.3433231055295 0.44331409009848416
99.38466448010526 0.4425352746290136
99.42600585468101 0.4417531970223329
99.46734722925676 0.4409797543094519
99.50868860383251 0.44020076103043726
99.55002997840826 0.43943118801422226
99.59137135298401 0.4386674771125849
99.63271272755976 0.43789359251665244
99.67405410213551 0.4371229029403594
99.71539547671127 0.4363644132010047
99.75673685128702 0.43559262265322823
99.79807822586277 0.43482523291051756
99.83941960043852 0.4340635800352984
99.88076097501427 0.4333037028597943
99.92210234959002 0.43253969745068466
99.96344372416577 0.4317830103800989

==> plots/c2hi_part-charge/part-charge_N_26_300.dat <==
0.0 0.93696588181797
0.1 0.9366880292464178
0.2 0.9358573228465805
0.30000000000000004 0.934476928030393
0.4 0.9325510472899226
0.5 0.9300847873628952
0.6 0.9270841881880134
0.7 0.9235587140432518
0.7999999999999999 0.9195197204569769
0.8999999999999999 0.9149846793970347
0.9999999999999999 0.9099724019072017
1.0999999999999999 0.904509060512336
1.2 0.8986171376889929
1.3 0.8923320367713535
1.4000000000000001 0.8856872365090869
1.5000000000000002 0.8787274236644369
1.6000000000000003 0.8714884881195867
1.7000000000000004 0.8640096475071508
1.8000000000000005 0.8563348020530139
1.9000000000000006 0.8485100299136342
9.99999999999998 0.7441198333429067
10.09999999999998 0.7451059587138962
10.19999999999998 0.7460200043733757
10.29999999999998 0.7468408844386528
10.399999999999979 0.7475889795304733
10.499999999999979 0.7482472566081625
10.599999999999978 0.7487804860138686
10.699999999999978 0.7492069512113917
10.799999999999978 0.7494853343764537
10.899999999999977 0.749620317972171
99.9999999999986 0.38959258500382593
100.09999999999859 0.3879678977148167
100.19999999999858 0.3863490786417979
100.29999999999858 0.3847368321344118
100.39999999999857 0.38313520587054195
100.49999999999856 0.38154196771376797
100.59999999999856 0.3799452680574531
100.69999999999855 0.3783667201266979
100.79999999999855 0.37678771260036986
100.89999999999854 0.37519884029402584
100.99999999999854 0.37362376593294105
101.09999999999853 0.3720386989591221
101.19999999999852 0.370435972348204
101.29999999999852 0.3688257781221223
101.39999999999851 0.36720812699958855
101.49999999999851 0.3655839402526382
101.5999999999985 0.3639547808470469
101.6999999999985 0.3623087819715658
101.79999999999849 0.36065798191760434
101.89999999999849 0.3589979350323688
101.99999999999848 0.35733403545313425
102.09999999999847 0.3556568481357007
102.19999999999847 0.35397838049737207
102.29999999999846 0.35229268542607867
102.39999999999846 0.350592583241347
102.49999999999845 0.3488886723834239
102.59999999999845 0.3471774695315478
102.69999999999844 0.3454744241400722
102.79999999999843 0.34377828998824284
102.89999999999843 0.3420714178559432
102.99999999999842 0.34037271848563466
103.09999999999842 0.33868728002719095
103.19999999999841 0.33700332503860464
103.2999999999984 0.33532979030645615
103.3999999999984 0.33367373945954015
103.4999999999984 0.33202775999116185
103.59999999999839 0.33039680015707173
103.69999999999838 0.3287834737821935
103.79999999999838 0.32718146953530597
103.89999999999837 0.3255945150010251
103.99999999999837 0.32402584855004274
104.09999999999836 0.3224813715735483
104.19999999999835 0.320961586504016
104.29999999999835 0.31946514419449984
104.39999999999834 0.3179913145995746
104.49999999999834 0.31654299819321163
104.59999999999833 0.31512436071096334
104.69999999999833 0.3137390215885381
104.79999999999832 0.31238546291349634
104.89999999999831 0.3110648659775991
104.99999999999831 0.30978096500237673
105.0999999999983 0.3085422160997288
105.1999999999983 0.30735759001973034
105.29999999999829 0.30621734465921313
105.39999999999829 0.30512544310417455
105.49999999999828 0.3040959818260572
105.59999999999827 0.30312220362212433
105.69999999999827 0.3022176237605503
105.79999999999826 0.3013676318332911
105.89999999999826 0.30059331247926163
105.99999999999825 0.29986839353511513
106.09999999999825 0.29922142508583943
106.19999999999824 0.2986350899291527
106.29999999999824 0.29813213653582266
106.39999999999823 0.29769896515281963
106.49999999999822 0.29733897986202823
106.59999999999822 0.29706419679179447
106.69999999999821 0.2968572174347101
106.7999999999982 0.2967359996680698
106.8999999999982 0.29667935672330775
106.9999999999982 0.2966959545548659
107.09999999999819 0.29679513544564434
107.19999999999818 0.2969534419958088
107.29999999999818 0.29718575398268837
107.39999999999817 0.2974792731128753
107.49999999999817 0.2978350176198347
107.59999999999816 0.29824355836100536
107.69999999999816 0.29871416013822555
107.79999999999815 0.29923446546329585
107.89999999999814 0.2997960451677047
107.99999999999814 0.3004003157280369
108.09999999999813 0.301029713329918
108.19999999999813 0.3016832287714641
108.29999999999812 0.3023584987687592
108.39999999999812 0.3030443000428241
108.49999999999811 0.3037372996386224
108.5999999999981 0.3044357976428055
108.6999999999981 0.3051282363238532
108.7999999999981 0.3058200648918429
108.89999999999809 0.30649942969709365
108.99999999999808 0.3071625122654941
109.09999999999808 0.30780239058235737
109.19999999999807 0.3084063544397396
109.29999999999806 0.30897351943737683
109.39999999999806 0.3094829362905878
109.49999999999805 0.3099473797803869
109.59999999999805 0.3103559393854157
109.69999999999804 0.3106987607995677
109.79999999999804 0.3109848906539319
109.89999999999803 0.3112068124609874
10.999999999999977 0.7495607478575941
11.099999999999977 0.7493480921924403
11.199999999999976 0.7489398075567135
11.299999999999976 0.7483061551878931
11.399999999999975 0.7474748141770576
11.499999999999975 0.7463922161881148
11.599999999999975 0.7450676445114859
11.699999999999974 0.7435090879073463
11.799999999999974 0.7416999721890818
11.899999999999974 0.7396465801768902
109.99999999999802 0.31137313805234296
110.09999999999802 0.3114662200972991
110.19999999999801 0.31149628660370154
110.29999999999801 0.3114542159161617
110.399999999998 0.3113545713120203
110.499999999998 0.3111859253417406
110.59999999999799 0.310957376210078
110.69999999999798 0.31067194505277973
110.79999999999798 0.31032728507553775
110.89999999999797 0.3099320849393822
110.99999999999797 0.30948064481464355
111.09999999999796 0.30899562796862856
111.19999999999796 0.3084791429538789
111.29999999999795 0.3079340051946534
111.39999999999795 0.3073650503795824
111.49999999999794 0.3067816438636796
111.59999999999793 0.30618261258150137
111.69999999999793 0.3055802014010013
111.79999999999792 0.30498054138192077
111.89999999999792 0.3044014565489766
111.99999999999791 0.3038462638028712
112.0999999999979 0.303319317119543
112.1999999999979 0.3028372218456669
112.2999999999979 0.30238966997234623
112.39999999999789 0.30199920156135307
112.49999999999788 0.3016557801705169
112.59999999999788 0.30136920546204987
112.69999999999787 0.3011546121198821
112.79999999999787 0.3010116904324682
112.89999999999786 0.3009257235008776
112.99999999999785 0.3009203012944981
113.09999999999785 0.30099383289618953
113.19999999999784 0.3011349421493861
113.29999999999784 0.3013468685121183
113.39999999999783 0.3016370922207421
113.49999999999783 0.3019872173320337
113.59999999999782 0.3024073345695105
113.69999999999781 0.30289295788830384
113.79999999999781 0.3034433649119591
113.8999999999978 0.30405654965921014
113.9999999999978 0.30472642239786885
114.09999999999779 0.3054456850616197
114.19999999999779 0.30621179266782167
114.29999999999778 0.3070245772447555
114.39999999999777 0.3078790311358287
114.49999999999777 0.3087648109501735
114.59999999999776 0.30967467449267905
114.69999999999776 0.31061547063251105
114.79999999999775 0.31158797621898365
114.89999999999775 0.31258145221143707
114.99999999999774 0.31359490741245627
115.09999999999773 0.3146259357454945
115.19999999999773 0.3156749606374798
115.29999999999772 0.31672748258644895
115.39999999999772 0.31778294603363777
115.49999999999771 0.31884882901841805
115.5999999999977 0.3199100506101089
115.6999999999977 0.3209761795539657
115.7999999999977 0.3220447102660082
115.89999999999769 0.32310561669370785
115.99999999999768 0.32416947826610437
116.09999999999768 0.32523143014992967
116.19999999999767 0.3262970110255264
116.29999999999767 0.32735532652739857
116.39999999999766 0.3284251005306926
116.49999999999766 0.32949982706733905
116.59999999999765 0.33057527476382803
116.69999999999764 0.3316634908804268
116.79999999999764 0.3327721526164371
116.89999999999763 0.3338872293813869
116.99999999999763 0.3350173661134219
117.09999999999762 0.33616490427643114
117.19999999999762 0.3373301223472416
117.29999999999761 0.3385113749658347
117.3999999999976 0.3397062962307086
117.4999999999976 0.34092319699583024
117.59999999999759 0.3421633459527384
117.69999999999759 0.34343767108846135
117.79999999999758 0.34473427647238447
117.89999999999758 0.34608055966209683
117.99999999999757 0.3474563684357169
118.09999999999756 0.34886597677779807
118.19999999999756 0.35031419940829606
118.29999999999755 0.351800265448164
118.39999999999755 0.3533160942984028
118.49999999999754 0.3548569994462118
118.59999999999754 0.35643761004600316
118.69999999999753 0.3580394082009897
118.79999999999752 0.35966962633440236
118.89999999999752 0.3613262473649158
118.99999999999751 0.36300703077535523
119.09999999999751 0.36472630181871235
119.1999999999975 0.36646907928308003
119.2999999999975 0.3682378816273263
119.39999999999749 0.3700284792223643
119.49999999999748 0.37183636287166205
119.59999999999748 0.3736640045246106
119.69999999999747 0.37550594304490953
119.79999999999747 0.3773639483697535
119.89999999999746 0.37923023115463866
11.999999999999973 0.7373762062696673
12.099999999999973 0.7348617318336513
12.199999999999973 0.7321459153403062
12.299999999999972 0.729230290795909
12.399999999999972 0.7261468724701984
12.499999999999972 0.7228653646303012
12.599999999999971 0.7194484398647284
12.69999999999997 0.7159121854290128
12.79999999999997 0.7122588359786716
12.89999999999997 0.7084982751295676
119.99999999999746 0.3811077252642613
120.09999999999745 0.3830016388813504
120.19999999999744 0.3849084856109602
120.29999999999744 0.38681865707397806
120.39999999999743 0.3887446768874644
120.49999999999743 0.39068592939192587
120.59999999999742 0.39264045931403746
120.69999999999742 0.39461296026293635
120.79999999999741 0.3965956758872928
120.8999999999974 0.3985817763550947
120.9999999999974 0.4005801457436568
121.0999999999974 0.4025790173664322
121.19999999999739 0.4045909469222402
121.29999999999738 0.4066041234786134
121.39999999999738 0.40862445700783906
121.49999999999737 0.4106544564881971
121.59999999999737 0.4126834316928153
121.69999999999736 0.41471822420528986
121.79999999999735 0.4167446128842005
121.89999999999735 0.4187702288843285
121.99999999999734 0.42080634530446137
122.09999999999734 0.4228384625555244
122.19999999999733 0.42487253430974126
122.29999999999733 0.426893895389876
122.39999999999732 0.4289122335644905
122.49999999999731 0.4309292123664734
122.59999999999731 0.43293140359620463
122.6999999999973 0.4349269953357349
122.7999999999973 0.43691278654816285
122.89999999999729 0.43887710758438286
122.99999999999729 0.4408232202912564
123.09999999999728 0.4427513917714794
123.19999999999727 0.44465788210477825
123.29999999999727 0.4465502012884766
123.39999999999726 0.44841330409948
123.49999999999726 0.4502503754192695
123.59999999999725 0.4520713042425877
123.69999999999725 0.4538577805085464
123.79999999999724 0.4556362541380267
123.89999999999723 0.45737368390796385
123.99999999999723 0.4590876462077728
124.09999999999722 0.46077355488397453
124.19999999999722 0.4624260854446612
124.29999999999721 0.46404001688372953
124.3999999999972 0.46562693030223107
124.4999999999972 0.46717493317306175
124.5999999999972 0.4686814628277584
124.69999999999719 0.47017418654845566
124.79999999999718 0.47164337714407617
124.89999999999718 0.47307498663511605
124.99999999999717 0.4744835168106096
12.99999999999997 0.7047039678382624
13.09999999999997 0.7008327312977002
13.199999999999969 0.6969564392338011
13.299999999999969 0.6930537203606172
13.399999999999968 0.6891697871640838
13.499999999999968 0.6852964312827065
13.599999999999968 0.6814261390474736
13.699999999999967 0.6775500187747117
13.799999999999967 0.6737197635714842
13.899999999999967 0.6699085870030054
13.999999999999966 0.6661148951207996
14.099999999999966 0.6623796149301944
14.199999999999966 0.6586682443689488
14.299999999999965 0.6549615223299545
14.399999999999965 0.651266256856938
14.499999999999964 0.6475833200342422
14.599999999999964 0.6439057177428241
14.699999999999964 0.6402781704793533
14.799999999999963 0.6366555961894736
14.899999999999963 0.6330568882554362
14.999999999999963 0.6294592900506952
15.099999999999962 0.6259131351866447
15.199999999999962 0.6224295644922648
15.299999999999962 0.6190267875609198
15.399999999999961 0.6156448502594729
15.499999999999961 0.6123297707370429
15.59999999999996 0.6090770009303578
15.69999999999996 0.605873930843337
15.79999999999996 0.6027785144294602
15.89999999999996 0.5997810505978299
15.99999999999996 0.5969077449402225
16.09999999999996 0.5941453751200871
16.19999999999996 0.5915050568864191
16.29999999999996 0.5890123526258617
16.399999999999963 0.5866660332937664
16.499999999999964 0.5844803852967074
16.599999999999966 0.5824200260483233
16.699999999999967 0.5805040020559392
16.79999999999997 0.5787158421965427
16.89999999999997 0.5770531764468755
16.99999999999997 0.5754804744200486
17.099999999999973 0.5739849131185749
17.199999999999974 0.5725728692874142
17.299999999999976 0.5712184893060275
17.399999999999977 0.5698519259786317
17.49999999999998 0.5685216641325591
17.59999999999998 0.5671806941756351
17.69999999999998 0.565814121876528
17.799999999999983 0.5644040179303392
17.899999999999984 0.5629241300037688
17.999999999999986 0.5613434331763117
18.099999999999987 0.5597010627498972
18.19999999999999 0.5579577876398599
18.29999999999999 0.5561090563485646
18.39999999999999 0.5540722840067941
18.499999999999993 0.5519024274574325
18.599999999999994 0.5495698509788713
18.699999999999996 0.5470433330711235
18.799999999999997 0.5443521228563344
18.9 0.5414500559766605
19.0 0.538371566374703
19.1 0.5350874848953145
19.200000000000003 0.5316279698845346
19.300000000000004 0.5279820208815522
19.400000000000006 0.5241858519132675
19.500000000000007 0.5202060911969003
19.60000000000001 0.516086389495284
19.70000000000001 0.5118014943747701
19.80000000000001 0.5074090046412522
19.900000000000013 0.5028853202072616
2.0000000000000004 0.840598524575444
2.1000000000000005 0.8326284271330533
2.2000000000000006 0.8246283658751526
2.3000000000000007 0.8166608890924798
2.400000000000001 0.8087403419305197
2.500000000000001 0.8009225725524616
2.600000000000001 0.7932231620990682
2.700000000000001 0.7856823516525243
2.800000000000001 0.7783105251039291
2.9000000000000012 0.7711152673957538
20.000000000000014 0.4982688533275199
20.100000000000016 0.49358600427735033
20.200000000000017 0.48883160018053434
20.30000000000002 0.48405402308191303
20.40000000000002 0.4792915782843413
20.50000000000002 0.4745425218315898
20.600000000000023 0.4698447894821672
20.700000000000024 0.46522764453578125
20.800000000000026 0.46071864224291165
20.900000000000027 0.45634830125148285
21.00000000000003 0.4521587946084615
21.10000000000003 0.4481437763358028
21.20000000000003 0.4443298908439526
21.300000000000033 0.4407445804716914
21.400000000000034 0.4373991402499286
21.500000000000036 0.434314493791368
21.600000000000037 0.4314858077829438
21.70000000000004 0.42893638486696395
21.80000000000004 0.4266575245741224
21.90000000000004 0.4246384997126936
22.000000000000043 0.4228823291716376
22.100000000000044 0.42143658656867794
22.200000000000045 0.4202688982519619
22.300000000000047 0.41938208077673444
22.40000000000005 0.4187718394647821
22.50000000000005 0.4184493607829641
22.60000000000005 0.4184217235391421
22.700000000000053 0.41868991177761194
22.800000000000054 0.4192386227106892
22.900000000000055 0.4200399527009171
23.000000000000057 0.42109740714899146
23.10000000000006 0.4224075393252676
23.20000000000006 0.42395534780671706
23.30000000000006 0.42568574443207857
23.400000000000063 0.4276386861572909
23.500000000000064 0.4297728522236948
23.600000000000065 0.43207023662877075
23.700000000000067 0.43449116404792454
23.800000000000068 0.4370390785671841
23.90000000000007 0.43967897001966094
24.00000000000007 0.4423993263362285
24.100000000000072 0.4451746216323212
24.200000000000074 0.44796636340414253
24.300000000000075 0.4507385064124839
24.400000000000077 0.45348332420671034
24.500000000000078 0.45615307652341236
24.60000000000008 0.45872727029191884
24.70000000000008 0.4611728387096807
24.800000000000082 0.4634792472646758
24.900000000000084 0.4656107308921625
25.000000000000085 0.4675575159942829
25.100000000000087 0.4692930316566957
25.200000000000088 0.4708177225327762
25.30000000000009 0.4721048599072066
25.40000000000009 0.4731582638603084
25.500000000000092 0.47396049329241896
25.600000000000094 0.47452398144855235
25.700000000000095 0.4748537619767723
25.800000000000097 0.4749583762991561
25.900000000000098 0.4748194550463587
26.0000000000001 0.4744241593803409
26.1000000000001 0.4737770475949364
26.200000000000102 0.47291467868604403
26.300000000000104 0.4718291717835615
26.400000000000105 0.47049478910480086
26.500000000000107 0.4689482147885417
26.600000000000108 0.4671885215627228
26.70000000000011 0.465209520809014
26.80000000000011 0.46302892713897476
26.900000000000112 0.460643742008563
27.000000000000114 0.45807702599378697
27.100000000000115 0.45531080796483936
27.200000000000117 0.4524022660033798
27.300000000000118 0.4492991724389973
27.40000000000012 0.44603996182456973
27.50000000000012 0.4426104019614818
27.600000000000122 0.4390581557912698
27.700000000000124 0.4353649845459575
27.800000000000125 0.4315431320079802
27.900000000000126 0.42759596063731975
28.000000000000128 0.4235590083950762
28.10000000000013 0.4194226050997094
28.20000000000013 0.41520175580271695
28.300000000000132 0.41092001486652285
28.400000000000134 0.4065927976972981
28.500000000000135 0.40222314493775563
28.600000000000136 0.3978203067387819
28.700000000000138 0.3933978347315358
28.80000000000014 0.38897739612282556
28.90000000000014 0.3845610454935187
29.000000000000142 0.3801641121755504
29.100000000000144 0.3757995205461928
29.200000000000145 0.3714545311494212
29.300000000000146 0.3671730215292745
29.400000000000148 0.3629497475236403
29.50000000000015 0.35879056620567484
29.60000000000015 0.3546999650582632
29.700000000000152 0.350672907671458
29.800000000000153 0.346719848535175
29.900000000000155 0.3428691556354426
3.0000000000000013 0.7641265266159731
3.1000000000000014 0.7573578879097131
3.2000000000000015 0.7507958921632292
3.3000000000000016 0.7444378740595132
3.4000000000000017 0.7382791261051579
3.5000000000000018 0.7323268531518394
3.600000000000002 0.7265734699205393
3.700000000000002 0.7210074957201186
3.800000000000002 0.715640114151422
3.900000000000002 0.7104509125016463
30.000000000000156 0.33910787916906227
30.100000000000158 0.3354399456341859
30.20000000000016 0.3318795938454856
30.30000000000016 0.32840199503305056
30.400000000000162 0.32504728675434563
30.500000000000163 0.3217883870889004
30.600000000000165 0.31863825004614504
30.700000000000166 0.31559984385990336
30.800000000000168 0.31265596414375524
30.90000000000017 0.3098194486705563
31.00000000000017 0.3070852841494873
31.100000000000172 0.3044461363997954
31.200000000000173 0.30189345958842273
31.300000000000175 0.29942823082591674
31.400000000000176 0.29703007670327447
31.500000000000178 0.29471661117541575
31.60000000000018 0.29247955768335404
31.70000000000018 0.2903083880009362
31.800000000000182 0.28820170767065
31.900000000000183 0.28615881265885135
32.000000000000185 0.28416793248814987
32.100000000000186 0.28223699934803437
32.20000000000019 0.2803741942282292
32.30000000000019 0.27857352236530025
32.40000000000019 0.27683599322960345
32.50000000000019 0.2751716184412499
32.60000000000019 0.2735763499936886
32.700000000000195 0.2720552862838871
32.800000000000196 0.27062102360043033
32.9000000000002 0.2692810297978439
33.0000000000002 0.2680504142775428
33.1000000000002 0.2669218657163749
33.2000000000002 0.2659162455606474
33.3000000000002 0.265027590885698
33.400000000000205 0.2642693837912559
33.500000000000206 0.2636438406522231
33.60000000000021 0.2631695428465631
33.70000000000021 0.262837037702713
33.80000000000021 0.2626727477309198
33.90000000000021 0.2626646637763388
34.00000000000021 0.26282817200552505
34.100000000000215 0.26317135547115716
34.200000000000216 0.26369550036083
34.30000000000022 0.2644079216809782
34.40000000000022 0.265313441763707
34.50000000000022 0.26641367615575867
34.60000000000022 0.2677196463434525
34.70000000000022 0.26922287509681353
34.800000000000225 0.2709269227358112
34.900000000000226 0.272834064019813
35.00000000000023 0.27492905589728495
35.10000000000023 0.2772173992411729
35.20000000000023 0.2796915786241691
35.30000000000023 0.2823465688113597
35.40000000000023 0.2851648564450943
35.500000000000234 0.28814722022314204
35.600000000000236 0.2912809443157977
35.70000000000024 0.29455252636633594
35.80000000000024 0.297960502532826
35.90000000000024 0.30148427761573166
36.00000000000024 0.3051003629315284
36.10000000000024 0.3088129204680382
36.200000000000244 0.31260921831280714
36.300000000000246 0.31645745732664654
36.40000000000025 0.32035018899064094
36.50000000000025 0.32426467743643866
36.60000000000025 0.32817963600108774
36.70000000000025 0.3320932990015312
36.80000000000025 0.335962882151485
36.900000000000254 0.33979465899235317
37.000000000000256 0.34357132524729755
37.10000000000026 0.3472729129842419
37.20000000000026 0.3508753489346051
37.30000000000026 0.35437492885555527
37.40000000000026 0.3577214461808331
37.50000000000026 0.3609349421762229
37.600000000000264 0.36397544950867106
37.700000000000266 0.3668333378471331
37.80000000000027 0.36948646194493384
37.90000000000027 0.37192663669958675
38.00000000000027 0.3741259900917452
38.10000000000027 0.3760724902843114
38.20000000000027 0.37776622644026814
38.300000000000274 0.3791879055357321
38.400000000000276 0.38031923846007915
38.50000000000028 0.38117860673216614
38.60000000000028 0.3817529007029803
38.70000000000028 0.3820154982227544
38.80000000000028 0.38198307974234674
38.90000000000028 0.3816711911295362
39.000000000000284 0.3810618076902995
39.100000000000286 0.3801550215449912
39.20000000000029 0.37896781734704144
39.30000000000029 0.3775385164214006
39.40000000000029 0.3758642149185795
39.50000000000029 0.3739565782536154
39.60000000000029 0.3718245351851151
39.700000000000294 0.3694713268581802
39.800000000000296 0.3669306426041572
39.9000000000003 0.3642214682769398
4.000000000000002 0.7054377691284112
4.100000000000001 0.7005974875543565
4.200000000000001 0.6959251220941441
4.300000000000001 0.6914254088056719
4.4 0.6870875202213178
4.5 0.6829173934956771
4.6 0.6789220920532113
4.699999999999999 0.6751062410665342
4.799999999999999 0.6714975432764283
4.899999999999999 0.6681010041177079
40.0000000000003 0.36136428707292784
40.1000000000003 0.35838930055178064
40.2000000000003 0.355318026169835
40.3000000000003 0.35217066528479024
40.400000000000304 0.3489850041476855
40.500000000000306 0.34576899837317815
40.60000000000031 0.3425724404592805
40.70000000000031 0.3393939174453393
40.80000000000031 0.3362810572453663
40.90000000000031 0.3332445890635892
41.00000000000031 0.33030779878406025
41.100000000000314 0.32749880164427014
41.200000000000315 0.3248294397989544
41.30000000000032 0.3223251379701846
41.40000000000032 0.3199910600990002
41.50000000000032 0.3178626297672059
41.60000000000032 0.3159404000010061
41.70000000000032 0.3142493441064641
41.800000000000324 0.312769394097692
41.900000000000325 0.31153669986673893
42.00000000000033 0.31054993985458657
42.10000000000033 0.3097964363499073
42.20000000000033 0.3092815444126609
42.30000000000033 0.3089986693286967
42.40000000000033 0.3089376246895012
42.500000000000334 0.309093999749061
42.600000000000335 0.3094517711299092
42.70000000000034 0.31000357015327484
42.80000000000034 0.3107330480707224
42.90000000000034 0.3116187217146596
43.00000000000034 0.3126547187237167
43.10000000000034 0.31381401623224525
43.200000000000344 0.3150916733402507
43.300000000000345 0.3164701248238862
43.40000000000035 0.3179278447593863
43.50000000000035 0.31945510834662366
43.60000000000035 0.3210396142769164
43.70000000000035 0.3226755457304784
43.80000000000035 0.3243451047570262
43.900000000000354 0.3260370779721724
44.000000000000355 0.3277392497866469
44.10000000000036 0.3294469886595973
44.20000000000036 0.3311485598287626
44.30000000000036 0.3328439577260227
44.40000000000036 0.334525314428865
44.50000000000036 0.3361859206779201
44.600000000000364 0.337822261066686
44.700000000000365 0.33943135716724293
44.80000000000037 0.3410156208661578
44.90000000000037 0.34258347250820265
45.00000000000037 0.34412622763697803
45.10000000000037 0.34565804795695954
45.20000000000037 0.34717090540456286
45.300000000000374 0.3486712713528555
45.400000000000375 0.3501641943785698
45.50000000000038 0.3516505342732672
45.60000000000038 0.3531307659991917
45.70000000000038 0.35462028873567325
45.80000000000038 0.35611062591213205
45.90000000000038 0.3576056732599021
46.000000000000384 0.35910421861647457
46.100000000000385 0.3606174960147231
46.20000000000039 0.3621418625676677
46.30000000000039 0.363679618508323
46.40000000000039 0.36522930965830713
46.50000000000039 0.36680216089929635
46.60000000000039 0.368395477197622
46.700000000000394 0.37001207704993533
46.800000000000395 0.37165206064455264
46.9000000000004 0.3733064211035513
47.0000000000004 0.3749705134582706
47.1000000000004 0.3766535933725474
47.2000000000004 0.37833758567668396
47.3000000000004 0.38003200096258
47.400000000000404 0.38174034273857277
47.500000000000405 0.3834383607357199
47.600000000000406 0.3851412995514605
47.70000000000041 0.38683691082727106
47.80000000000041 0.3885326669503687
47.90000000000041 0.39021762327250253
48.00000000000041 0.3918978082287484
48.10000000000041 0.39359106764896384
48.200000000000415 0.39528684374221745
48.300000000000416 0.3969714196499961
48.40000000000042 0.39865956955055526
48.50000000000042 0.40034221218997285
48.60000000000042 0.40201787793277666
48.70000000000042 0.40370179399586664
48.80000000000042 0.40539264491232463
48.900000000000425 0.4070990182579684
49.000000000000426 0.4088219541999317
49.10000000000043 0.4105686187754716
49.20000000000043 0.4123409070559138
49.30000000000043 0.4141513542093324
49.40000000000043 0.41599024553174657
49.50000000000043 0.41788356011794864
49.600000000000435 0.41981873261610636
49.700000000000436 0.42181325468844993
49.80000000000044 0.4238815631012893
49.90000000000044 0.42601416371889506
4.999999999999998 0.6649050060263377
5.099999999999998 0.6619436064015735
5.1999999999999975 0.6592286295787186
5.299999999999997 0.6567701334188342
5.399999999999997 0.6545745633257621
5.4999999999999964 0.6526948914305954
5.599999999999996 0.6511071724541386
5.699999999999996 0.6498265644147537
5.799999999999995 0.6488559043995821
5.899999999999995 0.6481995971263051
50.00000000000044 0.4282186631560403
50.10000000000044 0.4304956122606005
50.20000000000044 0.4328475276111024
50.300000000000445 0.4352680942163374
50.400000000000446 0.4377581835933473
50.50000000000045 0.44032304354798735
50.60000000000045 0.44297017790111903
50.70000000000045 0.4456821941286248
50.80000000000045 0.4484694262888247
50.90000000000045 0.45132123197707696
51.000000000000455 0.4542363226731503
51.100000000000456 0.45720624985587976
51.20000000000046 0.4602117677379801
51.30000000000046 0.46325343946381986
51.40000000000046 0.46632571967322534
51.50000000000046 0.4694221763916997
51.60000000000046 0.47252932996205194
51.700000000000465 0.4756440418815142
51.800000000000466 0.4787495056604675
51.90000000000047 0.48184280126795304
52.00000000000047 0.4849140920932111
52.10000000000047 0.48794628072279256
52.20000000000047 0.4909363347458065
52.30000000000047 0.49386687500809545
52.400000000000475 0.49671580560873707
52.500000000000476 0.49949381117434594
52.60000000000048 0.5021860005865756
52.70000000000048 0.5047882897612206
52.80000000000048 0.5072930797648357
52.90000000000048 0.5096972442026568
53.00000000000048 0.5120058484622485
53.100000000000485 0.5142183935035751
53.200000000000486 0.5163461001062096
53.30000000000049 0.5183810979010508
53.40000000000049 0.5203311044607702
53.50000000000049 0.5222047780473817
53.60000000000049 0.5239965798299239
53.70000000000049 0.5257475155270196
53.800000000000495 0.5274383155847296
53.900000000000496 0.5290914606444524
54.0000000000005 0.5307228285331954
54.1000000000005 0.53233165373655
54.2000000000005 0.5339255814287771
54.3000000000005 0.5355260154904322
54.4000000000005 0.5371269102503993
54.500000000000504 0.5387358248259165
54.600000000000506 0.5403590016595662
54.70000000000051 0.5420036082249643
54.80000000000051 0.5436737766939393
54.90000000000051 0.5453596175010492
55.00000000000051 0.5470762905628603
55.10000000000051 0.5488250162283388
55.200000000000514 0.5505997616790396
55.300000000000516 0.5524050520746194
55.40000000000052 0.5542405202821334
55.50000000000052 0.5560924645555061
55.60000000000052 0.5579598155538944
55.70000000000052 0.5598431912202663
55.80000000000052 0.5617334648118821
55.900000000000524 0.5636212851629704
56.000000000000526 0.5655051853796054
56.10000000000053 0.5673734054802384
56.20000000000053 0.5692230163584643
56.30000000000053 0.5710283113588461
56.40000000000053 0.5727956275948806
56.50000000000053 0.5745172630251619
56.600000000000534 0.5761868828526268
56.700000000000536 0.5777986675073435
56.80000000000054 0.5793534100384987
56.90000000000054 0.5808334124844486
57.00000000000054 0.582239350305501
57.10000000000054 0.5835714758682474
57.20000000000054 0.584833762735999
57.300000000000544 0.586030528282742
57.400000000000546 0.5871531976051014
57.50000000000055 0.5882048954338543
57.60000000000055 0.5892061331751591
57.70000000000055 0.5901494479947482
57.80000000000055 0.5910347167893554
57.90000000000055 0.5918690823892654
58.000000000000554 0.5926494523368095
58.100000000000556 0.5934078025531412
58.20000000000056 0.5941497372583441
58.30000000000056 0.5948830571697066
58.40000000000056 0.5956245402006539
58.50000000000056 0.5963774194934789
58.60000000000056 0.5971489893399642
58.700000000000564 0.5979482658922874
58.800000000000566 0.5987779804832798
58.90000000000057 0.5996607179606134
59.00000000000057 0.6005836792885635
59.10000000000057 0.6015601719140443
59.20000000000057 0.6026014018870823
59.30000000000057 0.6037013677107295
59.400000000000574 0.6048670233546998
59.500000000000576 0.6061098977440413
59.60000000000058 0.6074339072345478
59.70000000000058 0.6088421076568267
59.80000000000058 0.6103350980906022
59.90000000000058 0.611916247392659
5.999999999999995 0.6478848777237407
6.099999999999994 0.6478805999931188
6.199999999999994 0.6481952908555224
6.299999999999994 0.6488359370972918
6.399999999999993 0.6497891220761005
6.499999999999993 0.6510562016097077
6.5999999999999925 0.6526181620186895
6.699999999999992 0.6545004039401126
6.799999999999992 0.6566459635242057
6.8999999999999915 0.6590679703017931
60.00000000000058 0.6135889368179941
60.100000000000584 0.6153524258805662
60.200000000000585 0.6172182338177019
60.30000000000059 0.6191671690318996
60.40000000000059 0.6212088375534517
60.50000000000059 0.6233269811006781
60.60000000000059 0.6255260146950239
60.70000000000059 0.6278001928589715
60.800000000000594 0.63014490731451
60.900000000000595 0.6325514987202867
61.0000000000006 0.6350281256554342
61.1000000000006 0.6375618066602441
61.2000000000006 0.6401521438479174
61.3000000000006 0.6428020458320146
61.4000000000006 0.6455064960520933
61.500000000000604 0.6482632871213387
61.600000000000605 0.6510764494555222
61.70000000000061 0.6539379481894843
61.80000000000061 0.6568453492769679
61.90000000000061 0.6597960103692325
62.00000000000061 0.6627892507085493
62.10000000000061 0.6658006935084932
62.200000000000614 0.6688314716860553
62.300000000000615 0.6718866651406534
62.40000000000062 0.6749656803122314
62.50000000000062 0.6780471063946376
62.60000000000062 0.6811308951411865
62.70000000000062 0.6842104990359962
62.80000000000062 0.6872851680747738
62.900000000000624 0.6903513632273733
63.000000000000625 0.6933895587954346
63.10000000000063 0.6964011406831343
63.20000000000063 0.6993953902680599
63.30000000000063 0.702350625865436
63.40000000000063 0.7052654420073794
63.50000000000063 0.7081205776755088
63.600000000000634 0.7109098357337825
63.700000000000635 0.7136354886408708
63.80000000000064 0.7162903055261943
63.90000000000064 0.7188686280150707
64.00000000000064 0.721365319987688
64.10000000000063 0.7237733918568051
64.20000000000063 0.7260853668599477
64.30000000000062 0.7282963519747018
64.40000000000062 0.7304120167303758
64.50000000000061 0.7324163162740894
64.6000000000006 0.7343275143070087
64.7000000000006 0.7361289117769085
64.8000000000006 0.7378253006524491
64.90000000000059 0.739406756213321
65.00000000000058 0.7408703801094783
65.10000000000058 0.7422280516767008
65.20000000000057 0.7434748706618511
65.30000000000057 0.7446103360615371
65.40000000000056 0.7456360844591323
65.50000000000055 0.746555186242654
65.60000000000055 0.747371421621316
65.70000000000054 0.7480855662628731
65.80000000000054 0.7487042978268965
65.90000000000053 0.7492279195855112
66.00000000000053 0.7496647528513499
66.10000000000052 0.750025747087583
66.20000000000051 0.7503051189385275
66.30000000000051 0.750509097288225
66.4000000000005 0.7506373550515311
66.5000000000005 0.7507005870795176
66.60000000000049 0.7507087278247442
66.70000000000049 0.7506602041208322
66.80000000000048 0.7505652596719324
66.90000000000047 0.7504322926334985
67.00000000000047 0.7502678236150297
67.10000000000046 0.7500763729443687
67.20000000000046 0.7498750139302013
67.30000000000045 0.7496613352129915
67.40000000000045 0.7494383523420247
67.50000000000044 0.7492356410290852
67.60000000000043 0.7490405866335866
67.70000000000043 0.7488505207468727
67.80000000000042 0.7486842326996452
67.90000000000042 0.7485419114945447
68.00000000000041 0.7484178745465168
68.1000000000004 0.7483326387310396
68.2000000000004 0.7482905984657153
68.3000000000004 0.7482853166167911
68.40000000000039 0.7483309572292041
68.50000000000038 0.7484243094469747
68.60000000000038 0.7485683321014562
68.70000000000037 0.7487753346193171
68.80000000000037 0.7490363950919987
68.90000000000036 0.74936104490542
69.00000000000036 0.7497370560160852
69.10000000000035 0.7501718259653469
69.20000000000034 0.7506530759108463
69.30000000000034 0.7511876527457391
69.40000000000033 0.7517658867640158
69.50000000000033 0.7523805007309794
69.60000000000032 0.7530302930418351
69.70000000000032 0.7537256441736006
69.80000000000031 0.7544458088156986
69.9000000000003 0.7551956539975715
6.999999999999991 0.6617724474581105
7.099999999999991 0.664705420843986
7.19999999999999 0.6678624621928982
7.29999999999999 0.6712011016559858
7.39999999999999 0.6747171230266259
7.499999999999989 0.6783656075027499
7.599999999999989 0.6820917593588338
7.699999999999989 0.6859072911583906
7.799999999999988 0.6897725434943571
7.899999999999988 0.6936314439125162
70.0000000000003 0.7559668448494068
70.10000000000029 0.7567445584928847
70.20000000000029 0.7575238416887612
70.30000000000028 0.7582928430232445
70.40000000000028 0.7590500341526938
70.50000000000027 0.7597807556139298
70.60000000000026 0.7604797896224618
70.70000000000026 0.7611361103981555
70.80000000000025 0.7617540209244316
70.90000000000025 0.7623304632170611
71.00000000000024 0.7628567554283215
71.10000000000024 0.7633332908937653
71.20000000000023 0.76376209058351
71.30000000000022 0.7641259190419745
71.40000000000022 0.764430384930411
71.50000000000021 0.764675839209977
71.60000000000021 0.7648607575179615
71.7000000000002 0.7649901730856115
71.8000000000002 0.7650703990432715
71.90000000000019 0.7650990477168069
72.00000000000018 0.7650827503668592
72.10000000000018 0.7650217162318799
72.20000000000017 0.7649183655266412
72.30000000000017 0.7647780372281852
72.40000000000016 0.7646014971529167
72.50000000000016 0.7644039731985185
72.60000000000015 0.764181155802052
72.70000000000014 0.763931310448629
72.80000000000014 0.7636739574199196
72.90000000000013 0.7634091336280244
73.00000000000013 0.7631316181998826
73.10000000000012 0.7628646318636811
73.20000000000012 0.7626143474891043
73.30000000000011 0.7623771226283402
73.4000000000001 0.7621613266112308
73.5000000000001 0.7619718147752098
73.6000000000001 0.7618162620109572
73.70000000000009 0.7616886129019063
73.80000000000008 0.761603666566856
73.90000000000008 0.7615596739196723
74.00000000000007 0.7615539667357063
74.10000000000007 0.7616001383916564
74.20000000000006 0.7616745890212584
74.30000000000005 0.761801862206101
74.40000000000005 0.7619689485953811
74.50000000000004 0.7621785625643007
74.60000000000004 0.7624404040058408
74.70000000000003 0.7627393663438482
74.80000000000003 0.7630800890852595
74.90000000000002 0.7634551668276433
75.00000000000001 0.7638611693741781
75.10000000000001 0.7643021338014728
75.2 0.7647625854344933
75.3 0.7652406396009692
75.39999999999999 0.7657433639147607
75.49999999999999 0.7662510675251991
75.59999999999998 0.7667660109416516
75.69999999999997 0.7672724037604857
75.79999999999997 0.7677608620909946
75.89999999999996 0.768237553523002
75.99999999999996 0.7686884470443076
76.09999999999995 0.7691119574602056
76.19999999999995 0.7694999079465653
76.29999999999994 0.7698440184626899
76.39999999999993 0.7701465053688847
76.49999999999993 0.7703925762360317
76.59999999999992 0.7705823163361072
76.69999999999992 0.7707162060363414
76.79999999999991 0.7707733526747942
76.8999999999999 0.7707615608481913
76.9999999999999 0.7706753813386695
77.0999999999999 0.7705051912317479
77.19999999999989 0.7702464152494977
77.29999999999988 0.7699110838254136
77.39999999999988 0.769491680690038
77.49999999999987 0.7689933034111869
77.59999999999987 0.7684199617878518
77.69999999999986 0.7677567858722888
77.79999999999986 0.7670241310607286
77.89999999999985 0.7662172231401296
77.99999999999984 0.7653435755422128
78.09999999999984 0.764406838629265
78.19999999999983 0.763406091109651
78.29999999999983 0.7623510494953717
78.39999999999982 0.761246732730466
78.49999999999982 0.7600988587743922
78.59999999999981 0.7589037114813237
78.6999999999998 0.7576815665615276
78.7999999999998 0.7564285489959852
78.89999999999979 0.7551596644854283
78.99999999999979 0.7538799636505087
79.09999999999978 0.7525857730482959
79.19999999999978 0.7512834117687017
79.29999999999977 0.7499982328681987
79.39999999999976 0.7487232105256911
79.49999999999976 0.7474572719365243
79.59999999999975 0.7462089139364991
79.69999999999975 0.7449859361305298
79.79999999999974 0.7437841675721435
79.89999999999974 0.7426093706098421
7.999999999999988 0.6974815946057025
8.099999999999987 0.7012599864175932
8.199999999999987 0.7049509389005743
8.299999999999986 0.7085203784493108
8.399999999999986 0.7119285567788208
8.499999999999986 0.7151966797332204
8.599999999999985 0.7183101888345481
8.699999999999985 0.7212266821573602
8.799999999999985 0.7239514382331032
8.899999999999984 0.7264781445857125
79.99999999999973 0.7414704420817164
80.09999999999972 0.7403535321262442
80.19999999999972 0.7392747288501419
80.29999999999971 0.7382172378862832
80.39999999999971 0.7371847718660879
80.4999999999997 0.7361735074862075
80.5999999999997 0.735183783162508
80.69999999999969 0.734213849063939
80.79999999999968 0.7332586930368262
80.89999999999968 0.7323095186620049
80.99999999999967 0.7313514301090135
81.09999999999967 0.7303769067988173
81.19999999999966 0.7293793877966266
81.29999999999966 0.7283562410415332
81.39999999999965 0.7272970911500475
81.49999999999964 0.7261982306583703
81.59999999999964 0.7250450767052364
81.69999999999963 0.723833944441309
81.79999999999963 0.722564512522392
81.89999999999962 0.7212359692450432
81.99999999999962 0.7198471142437921
82.09999999999961 0.7183896234434963
82.1999999999996 0.7168567989801716
82.2999999999996 0.7152539221088591
82.3999999999996 0.7135711451172592
82.49999999999959 0.7118103787247747
82.59999999999958 0.7099714021677114
82.69999999999958 0.7080528721451913
82.79999999999957 0.7060608557475928
82.89999999999957 0.7039942321577228
82.99999999999956 0.7018619544189578
83.09999999999955 0.6996731424634786
83.19999999999955 0.6974153548423191
83.29999999999954 0.6951158202083572
83.39999999999954 0.6927616141274711
83.49999999999953 0.6903619738419131
83.59999999999953 0.6879262002751813
83.69999999999952 0.6854691495394296
83.79999999999951 0.6829801679090567
83.89999999999951 0.6804776937304957
83.9999999999995 0.6779655045277778
84.0999999999995 0.6754464287771855
84.19999999999949 0.6729252415395992
84.29999999999949 0.6704085491778322
84.39999999999948 0.6679097957648852
84.49999999999947 0.6654298316484966
84.59999999999947 0.6629489247025178
84.69999999999946 0.6604977260528986
84.79999999999946 0.6580791540222359
84.89999999999945 0.6556895940779566
84.99999999999945 0.6533314937041146
85.09999999999944 0.651009976139679
85.19999999999943 0.6487126906004389
85.29999999999943 0.6464565078719673
85.39999999999942 0.6442361158782717
85.49999999999942 0.6420567244696114
85.59999999999941 0.6399114906974979
85.6999999999994 0.637809749577048
85.7999999999994 0.6357322983410874
85.8999999999994 0.633691695464525
85.99999999999939 0.6316840567093943
86.09999999999938 0.6297120815005345
86.19999999999938 0.6277695211541046
86.29999999999937 0.6258656837853721
86.39999999999937 0.6239970483459818
86.49999999999936 0.6221652974673274
86.59999999999935 0.6203705392818192
86.69999999999935 0.6186193120942568
86.79999999999934 0.6168973266713552
86.89999999999934 0.6152120813063022
86.99999999999933 0.6135639137638547
87.09999999999933 0.6119607578210661
87.19999999999932 0.6103910289098585
87.29999999999932 0.6088609180804475
87.39999999999931 0.6073701605344081
87.4999999999993 0.6059151736747307
87.5999999999993 0.6044915669318685
87.69999999999929 0.6031058617419435
87.79999999999929 0.6017690092055048
87.89999999999928 0.6004670478584329
87.99999999999928 0.5991954316201833
88.09999999999927 0.5979588318814305
88.19999999999926 0.5967423793125287
88.29999999999926 0.595567942811785
88.39999999999925 0.5944201653003245
88.49999999999925 0.593296354359234
88.59999999999924 0.5921969957057633
88.69999999999924 0.5911115327865176
88.79999999999923 0.5900453122171876
88.89999999999922 0.588982690350407
88.99999999999922 0.5879264814671317
89.09999999999921 0.5868683454544915
89.1999999999992 0.5858050933535646
89.2999999999992 0.5847266369765541
89.3999999999992 0.5836280663595727
89.49999999999919 0.5824992779200745
89.59999999999918 0.5813398447481885
89.69999999999918 0.5801397231061537
89.79999999999917 0.5788961639595696
89.89999999999917 0.5776051584208457
8.999999999999984 0.7288016264669054
9.099999999999984 0.7309517903746238
9.199999999999983 0.7329297831085128
9.299999999999983 0.7347484065627571
9.399999999999983 0.7364116165758233
9.499999999999982 0.7379502209065731
9.599999999999982 0.739370079005848
9.699999999999982 0.7406848733079681
9.799999999999981 0.7419117410937995
9.89999999999998 0.7430435220077117
89.99999999999916 0.5762513198171598
90.09999999999916 0.5748330331048559
90.19999999999915 0.573353313081704
90.29999999999914 0.5717913379988181
90.39999999999914 0.5701504518686747
90.49999999999913 0.5684288813524584
90.59999999999913 0.5666297934903247
90.69999999999912 0.5647470905889662
90.79999999999912 0.5627851965917863
90.89999999999911 0.5607355321005788
90.9999999999991 0.5586087467017489
91.0999999999991 0.556389965041285
91.1999999999991 0.554081837671461
91.29999999999909 0.5516888496677653
91.39999999999908 0.5492159368182027
91.49999999999908 0.5466633875886783
91.59999999999907 0.5440375429662325
91.69999999999906 0.5413452613384083
91.79999999999906 0.5385946224981571
91.89999999999905 0.5357794106474246
91.99999999999905 0.5329200888807047
92.09999999999904 0.5300163080822086
92.19999999999904 0.5270891789574609
92.29999999999903 0.5241387385114106
92.39999999999903 0.5211664915249211
92.49999999999902 0.5181798742588709
92.59999999999901 0.5151959788196562
92.69999999999901 0.5122190703539267
92.799999999999 0.5092479535487325
92.899999999999 0.5063197026207287
92.99999999999899 0.5034197492701126
93.09999999999899 0.5005659167794182
93.19999999999898 0.4977678179143526
93.29999999999897 0.4950288771457541
93.39999999999897 0.49235784252946924
93.49999999999896 0.4897672812390508
93.59999999999896 0.4872596725112148
93.69999999999895 0.4848241588886783
93.79999999999895 0.4824797757476564
93.89999999999894 0.48023058626340415
93.99999999999893 0.4780651992277373
94.09999999999893 0.47599481903253543
94.19999999999892 0.4740201321470034
94.29999999999892 0.47214172821272343
94.39999999999891 0.47035599208879186
94.4999999999989 0.4686714658035318
94.5999999999989 0.46706884667953646
94.6999999999989 0.465553828856806
94.79999999999889 0.46412057223251635
94.89999999999888 0.4627713500650222
94.99999999999888 0.4614996055349687
95.09999999999887 0.46029378629889045
95.19999999999887 0.45914857719857516
95.29999999999886 0.45805598153520494
95.39999999999885 0.45700244924001715
95.49999999999885 0.45598188823521957
95.59999999999884 0.4549906956824457
95.69999999999884 0.4540180498481191
95.79999999999883 0.45305883608875663
95.89999999999883 0.4521044733296431
95.99999999999882 0.45114959104305447
96.09999999999881 0.4501668747920735
96.19999999999881 0.4491674193772773
96.2999999999988 0.44814088742614344
96.3999999999988 0.4470744951808061
96.49999999999879 0.44597698087450877
96.59999999999879 0.4448332505077482
96.69999999999878 0.4436454474820226
96.79999999999878 0.44241676123744383
96.89999999999877 0.4411383141370577
96.99999999999876 0.43981447864100176
97.09999999999876 0.4384373225864123
97.19999999999875 0.43701272343297665
97.29999999999875 0.4355472307589547
97.39999999999874 0.434039799743857
97.49999999999874 0.4324912967331982
97.59999999999873 0.4309133403842146
97.69999999999872 0.42929556976370953
97.79999999999872 0.42764815138771967
97.89999999999871 0.4259744536125527
97.9999999999987 0.4242677310164257
98.0999999999987 0.4225368779354297
98.1999999999987 0.4207828772954752
98.29999999999869 0.4190055541920102
98.39999999999868 0.4172222526387862
98.49999999999868 0.4154266736367547
98.59999999999867 0.41363996619087007
98.69999999999867 0.41184187656573973
98.79999999999866 0.4100548374686681
98.89999999999866 0.4082681774072683
98.99999999999865 0.4064948343381698
99.09999999999864 0.4047319674510254
99.19999999999864 0.40298555299657696
99.29999999999863 0.40125937715936183
99.39999999999863 0.3995424084566169
99.49999999999862 0.3978513434921011
99.59999999999862 0.39616740487999974
99.69999999999861 0.3945085430878122
99.7999999999986 0.3928568525001882
99.8999999999986 0.39122424839824765

==> plots/h2o_charge/density_t_000.dat <==
-5.000000000000000000e+00 -5.000000000000000000e+00 1.058591703589236852e-13
-4.849999999999999645e+00 -5.000000000000000000e+00 1.857758114697343020e-13
-4.699999999999999289e+00 -5.000000000000000000e+00 3.212358391288766232e-13
-4.549999999999998934e+00 -5.000000000000000000e+00 5.472940554179601077e-13
-4.399999999999998579e+00 -5.000000000000000000e+00 9.186883027838973787e-13
-4.249999999999998224e+00 -5.000000000000000000e+00 1.519345739082668280e-12
-4.099999999999997868e+00 -5.000000000000000000e+00 2.475586672213986686e-12
-3.949999999999997513e+00 -5.000000000000000000e+00 3.973993777608690435e-12
-3.799999999999997158e+00 -5.000000000000000000e+00 6.284936238775680450e-12
-3.649999999999996803e+00 -5.000000000000000000e+00 9.792631344249984449e-12
-3.499999999999996447e+00 -5.000000000000000000e+00 1.503233147011755802e-11
-3.349999999999996092e+00 -5.000000000000000000e+00 2.273468289450851662e-11
-3.199999999999995737e+00 -5.000000000000000000e+00 3.387646585397885888e-11
-3.049999999999995381e+00 -5.000000000000000000e+00 4.973576896957168422e-11
-2.899999999999995026e+00 -5.000000000000000000e+00 7.194819309987858699e-11
-2.749999999999994671e+00 -5.000000000000000000e+00 1.025589937303782628e-10
-2.599999999999994316e+00 -5.000000000000000000e+00 1.440642985024813879e-10
-2.449999999999993960e+00 -5.000000000000000000e+00 1.994328890295554576e-10
-2.299999999999993605e+00 -5.000000000000000000e+00 2.720987872124204727e-10
-2.149999999999993250e+00 -5.000000000000000000e+00 3.659143496473031343e-10
-1.999999999999992895e+00 -5.000000000000000000e+00 4.850540690586906208e-10
-1.849999999999992539e+00 -5.000000000000000000e+00 6.338610895235607353e-10
-1.699999999999992184e+00 -5.000000000000000000e+00 8.166317531477444602e-10
-1.549999999999991829e+00 -5.000000000000000000e+00 1.037338359485869397e-09
-1.399999999999991473e+00 -5.000000000000000000e+00 1.299296599679689200e-09
-1.249999999999991118e+00 -5.000000000000000000e+00 1.604791472620924594e-09
-1.099999999999990763e+00 -5.000000000000000000e+00 1.954683318647493958e-09
-9.499999999999904077e-01 -5.000000000000000000e+00 2.348023118655613714e-09
-7.999999999999900524e-01 -5.000000000000000000e+00 2.781712429790077041e-09
-6.499999999999896971e-01 -5.000000000000000000e+00 3.250247192748172459e-09
-4.999999999999893419e-01 -5.000000000000000000e+00 3.745585098091036901e-09
-3.499999999999889866e-01 -5.000000000000000000e+00 4.257172356593785072e-09
-1.999999999999886313e-01 -5.000000000000000000e+00 4.772157044708074891e-09
-4.999999999998827604e-02 -5.000000000000000000e+00 5.275802680176722864e-09
1.000000000000120792e-01 -5.000000000000000000e+00 5.752097994408629432e-09
2.500000000000124345e-01 -5.000000000000000000e+00 6.184538435252546497e-09
4.000000000000127898e-01 -5.000000000000000000e+00 6.557033907621075186e-09
5.500000000000131450e-01 -5.000000000000000000e+00 6.854878326726129580e-09
7.000000000000135003e-01 -5.000000000000000000e+00 7.065702601674839440e-09
8.500000000000138556e-01 -5.000000000000000000e+00 7.180326299706978111e-09
1.000000000000014211e+00 -5.000000000000000000e+00 7.193426298353318014e-09
1.150000000000014566e+00 -5.000000000000000000e+00 7.103953822150403362e-09
1.300000000000014921e+00 -5.000000000000000000e+00 6.915253487650963517e-09
1.450000000000015277e+00 -5.000000000000000000e+00 6.634866941511509076e-09
1.600000000000015632e+00 -5.000000000000000000e+00 6.274035750859503799e-09
1.750000000000015987e+00 -5.000000000000000000e+00 5.846949115149362602e-09
1.900000000000016342e+00 -5.000000000000000000e+00 5.369807498128035802e-09
2.050000000000016698e+00 -5.000000000000000000e+00 4.859790002332792664e-09
2.200000000000017053e+00 -5.000000000000000000e+00 4.334019178866059414e-09
2.350000000000017408e+00 -5.000000000000000000e+00 3.808611628974322682e-09
2.500000000000017764e+00 -5.000000000000000000e+00 3.297887546804607205e-09
2.650000000000018119e+00 -5.000000000000000000e+00 2.813789982711562127e-09
2.800000000000018474e+00 -5.000000000000000000e+00 2.365538611751268632e-09
2.950000000000018829e+00 -5.000000000000000000e+00 1.959516894689367411e-09
3.100000000000019185e+00 -5.000000000000000000e+00 1.599369012077999464e-09
3.250000000000019540e+00 -5.000000000000000000e+00 1.286266230027733198e-09
3.400000000000019895e+00 -5.000000000000000000e+00 1.019292661656801783e-09
3.550000000000020250e+00 -5.000000000000000000e+00 7.958977904399009472e-10
3.700000000000020606e+00 -5.000000000000000000e+00 6.123666984356179397e-10
3.850000000000020961e+00 -5.000000000000000000e+00 4.642670948448932694e-10
4.000000000000021316e+00 -5.000000000000000000e+00 3.468430630562537410e-10
4.150000000000021672e+00 -5.000000000000000000e+00 2.553370710262519625e-10
4.300000000000022027e+00 -5.000000000000000000e+00 1.852326605010015064e-10
4.450000000000022382e+00 -5.000000000000000000e+00 1.324192487371824819e-10
4.600000000000022737e+00 -5.000000000000000000e+00 9.328705567468829757e-11
4.750000000000023093e+00 -5.000000000000000000e+00 6.476418851366271228e-11
4.900000000000023448e+00 -5.000000000000000000e+00 4.430961206507293099e-11
5.050000000000023803e+00 -5.000000000000000000e+00 2.987557189902896507e-11

-5.000000000000000000e+00 -4.849999999999999645e+00 1.482539210370353095e-13
-4.849999999999999645e+00 -4.849999999999999645e+00 2.601157074031053255e-13
-4.699999999999999289e+00 -4.849999999999999645e+00 4.496445869269563561e-13
-4.549999999999998934e+00 -4.849999999999999645e+00 7.657713006383350573e-13
-4.399999999999998579e+00 -4.849999999999999645e+00 1.284817736619421485e-12
-4.249999999999998224e+00 -4.849999999999999645e+00 2.123656492992219009e-12
-4.099999999999997868e+00 -4.849999999999999645e+00 3.457938296857885714e-12
-3.949999999999997513e+00 -4.849999999999999645e+00 5.546681153133225064e-12
-3.799999999999997158e+00 -4.849999999999999645e+00 8.764523064792232638e-12
-3.649999999999996803e+00 -4.849999999999999645e+00 1.364276705919119350e-11
-3.499999999999996447e+00 -4.849999999999999645e+00 2.091991587812730941e-11
-3.349999999999996092e+00 -4.849999999999999645e+00 3.160162941797486389e-11
-3.199999999999995737e+00 -4.849999999999999645e+00 4.702888421554453987e-11
-3.049999999999995381e+00 -4.849999999999999645e+00 6.895155146876883856e-11
-2.899999999999995026e+00 -4.849999999999999645e+00 9.960267612797826059e-11
-2.749999999999994671e+00 -4.849999999999999645e+00 1.417665471841125641e-10
-2.599999999999994316e+00 -4.849999999999999645e+00 1.988313959939904339e-10
-2.449999999999993960e+00 -4.849999999999999645e+00 2.748155261180788463e-10
-2.299999999999993605e+00 -4.849999999999999645e+00 3.743542123562571062e-10
-2.149999999999993250e+00 -4.849999999999999645e+00 5.026341913768101819e-10
-1.999999999999992895e+00 -4.849999999999999645e+00 6.652633752191402827e-10
-1.849999999999992539e+00 -4.849999999999999645e+00 8.680658639143867267e-10
-1.699999999999992184e+00 -4.849999999999999645e+00 1.116796610369722545e-09
-1.549999999999991829e+00 -4.849999999999999645e+00 1.416776229641871016e-09
-1.399999999999991473e+00 -4.849999999999999645e+00 1.772454270133160168e-09
-1.249999999999991118e+00 -4.849999999999999645e+00 2.186918367292411735e-09
-1.099999999999990763e+00 -4.849999999999999645e+00 2.661376426582888543e-09
-9.499999999999904077e-01 -4.849999999999999645e+00 3.194648436594307999e-09
-7.999999999999900524e-01 -4.849999999999999645e+00 3.782712587137703843e-09
-6.499999999999896971e-01 -4.849999999999999645e+00 4.418355799140324773e-09
-4.999999999999893419e-01 -4.849999999999999645e+00 5.090980250701589168e-09
-3.499999999999889866e-01 -4.849999999999999645e+00 5.786613798510084047e-09
-1.999999999999886313e-01 -4.849999999999999645e+00 6.488162452743057071e-09
-4.999999999998827604e-02 -4.849999999999999645e+00 7.175926936209813010e-09
1.000000000000120792e-01 -4.849999999999999645e+00 7.828383329057381324e-09
2.500000000000124345e-01 -4.849999999999999645e+00 8.423201356809222636e-09
4.000000000000127898e-01 -4.849999999999999645e+00 8.938445568704200681e-09
5.500000000000131450e-01 -4.849999999999999645e+00 9.353877932637648238e-09
7.000000000000135003e-01 -4.849999999999999645e+00 9.652259215318188092e-09
8.500000000000138556e-01 -4.849999999999999645e+00 9.820534796837147212e-09
1.000000000000014211e+00 -4.849999999999999645e+00 9.850791317853593019e-09
1.150000000000014566e+00 -4.849999999999999645e+00 9.740885237030110733e-09
1.300000000000014921e+00 -4.849999999999999645e+00 9.494672366425885193e-09
1.450000000000015277e+00 -4.849999999999999645e+00 9.121805903082556272e-09
1.600000000000015632e+00 -4.849999999999999645e+00 8.637114615392522585e-09
1.750000000000015987e+00 -4.849999999999999645e+00 8.059616714356241597e-09
1.900000000000016342e+00 -4.849999999999999645e+00 7.411262421272295529e-09
2.050000000000016698e+00 -4.849999999999999645e+00 6.715524137796612764e-09
2.200000000000017053e+00 -4.849999999999999645e+00 5.995964080856791218e-09
2.350000000000017408e+00 -4.849999999999999645e+00 5.274904303933986806e-09
2.500000000000017764e+00 -4.849999999999999645e+00 4.572304696207922695e-09
2.650000000000018119e+00 -4.849999999999999645e+00 3.904924415487817892e-09
2.800000000000018474e+00 -4.849999999999999645e+00 3.285806181107020148e-09
2.950000000000018829e+00 -4.849999999999999645e+00 2.724086243604313012e-09
3.100000000000019185e+00 -4.849999999999999645e+00 2.225100470757221733e-09
3.250000000000019540e+00 -4.849999999999999645e+00 1.790732441966924852e-09
3.400000000000019895e+00 -4.849999999999999645e+00 1.419934698490224493e-09
3.550000000000020250e+00 -4.849999999999999645e+00 1.109349637456400952e-09
3.700000000000020606e+00 -4.849999999999999645e+00 8.539607835268327894e-10
3.850000000000020961e+00 -4.849999999999999645e+00 6.477161242701690517e-10
4.000000000000021316e+00 -4.849999999999999645e+00 4.840801642095267246e-10
4.150000000000021672e+00 -4.849999999999999645e+00 3.564876649111900808e-10
4.300000000000022027e+00 -4.849999999999999645e+00 2.586874337034878222e-10
4.450000000000022382e+00 -4.849999999999999645e+00 1.849773927755945123e-10
4.600000000000022737e+00 -4.849999999999999645e+00 1.303416237977359803e-10
4.750000000000023093e+00 -4.849999999999999645e+00 9.050593194119040225e-11
4.900000000000023448e+00 -4.849999999999999645e+00 6.193102063500994195e-11
5.050000000000023803e+00 -4.849999999999999645e+00 4.176226113905263423e-11

-5.000000000000000000e+00 -4.699999999999999289e+00 2.047740532802457178e-13
-4.849999999999999645e+00 -4.699999999999999289e+00 3.591800480095673876e-13
-4.699999999999999289e+00 -4.699999999999999289e+00 6.206587323000199369e-13
-4.549999999999998934e+00 -4.699999999999999289e+00 1.056519269442086032e-12
-4.399999999999998579e+00 -4.699999999999999289e+00 1.771609117576620933e-12
-4.249999999999998224e+00 -4.699999999999999289e+00 2.926230700701333385e-12
-4.099999999999997868e+00 -4.699999999999999289e+00 4.760871792186749119e-12
-3.949999999999997513e+00 -4.699999999999999289e+00 7.629433540844068425e-12
-3.799999999999997158e+00 -4.699999999999999289e+00 1.204261384935891192e-11
-3.649999999999996803e+00 -4.699999999999999289e+00 1.872282652676680944e-11
-3.499999999999996447e+00 -4.699999999999999289e+00 2.867141058223052188e-11
-3.349999999999996092e+00 -4.699999999999999289e+00 4.324782024323235672e-11
-3.199999999999995737e+00 -4.699999999999999289e+00 6.425892574371046262e-11
-3.049999999999995381e+00 -4.699999999999999289e+00 9.405449316913724194e-11
-2.899999999999995026e+00 -4.699999999999999289e+00 1.356224225897294818e-10
-2.749999999999994671e+00 -4.699999999999999289e+00 1.926745771301709228e-10
-2.599999999999994316e+00 -4.699999999999999289e+00 2.697113023979124229e-10
-2.449999999999993960e+00 -4.699999999999999289e+00 3.720503764017939170e-10
-2.299999999999993605e+00 -4.699999999999999289e+00 5.058045654509455947e-10
-2.149999999999993250e+00 -4.699999999999999289e+00 6.777916271141413943e-10
-1.999999999999992895e+00 -4.699999999999999289e+00 8.953618930217531682e-10
-1.849999999999992539e+00 -4.699999999999999289e+00 1.166131783157104021e-09
-1.699999999999992184e+00 -4.699999999999999289e+00 1.497616908055425075e-09
-1.549999999999991829e+00 -4.699999999999999289e+00 1.896765788212833602e-09
-1.399999999999991473e+00 -4.699999999999999289e+00 2.369404445581455814e-09
-1.249999999999991118e+00 -4.699999999999999289e+00 2.919612774829808073e-09
-1.099999999999990763e+00 -4.699999999999999289e+00 3.549065035961276038e-09
-9.499999999999904077e-01 -4.699999999999999289e+00 4.256378145431828033e-09
-7.999999999999900524e-01 -4.699999999999999289e+00 5.036521555719588708e-09
-6.499999999999896971e-01 -4.699999999999999289e+00 5.880350040136176716e-09
-4.999999999999893419e-01 -4.699999999999999289e+00 6.774324088126973634e-09
-3.499999999999889866e-01 -4.699999999999999289e+00 7.700480251888583561e-09
-1.999999999999886313e-01 -4.699999999999999289e+00 8.636704217317729083e-09
-4.999999999998827604e-02 -4.699999999999999289e+00 9.557341649749383828e-09
1.000000000000120792e-01 -4.699999999999999289e+00 1.043415593068977490e-08
2.500000000000124345e-01 -4.699999999999999289e+00 1.123760898144343103e-08
4.000000000000127898e-01 -4.699999999999999289e+00 1.193840421336341107e-08
5.500000000000131450e-01 -4.699999999999999289e+00 1.250919350636858449e-08
7.000000000000135003e-01 -4.699999999999999289e+00 1.292631835454937837e-08
8.500000000000138556e-01 -4.699999999999999289e+00 1.317143460745210374e-08
1.000000000000014211e+00 -4.699999999999999289e+00 1.323286549864574842e-08
1.150000000000014566e+00 -4.699999999999999289e+00 1.310654190699848306e-08
1.300000000000014921e+00 -4.699999999999999289e+00 1.279642222847799693e-08
1.450000000000015277e+00 -4.699999999999999289e+00 1.231433377687194651e-08
1.600000000000015632e+00 -4.699999999999999289e+00 1.167923720261774149e-08
1.750000000000015987e+00 -4.699999999999999289e+00 1.091597686589852718e-08
1.900000000000016342e+00 -4.699999999999999289e+00 1.005363462777593043e-08
2.050000000000016698e+00 -4.699999999999999289e+00 9.123644311398961053e-09
2.200000000000017053e+00 -4.699999999999999289e+00 8.157843716032997761e-09
2.350000000000017408e+00 -4.699999999999999289e+00 7.186638450170265857e-09
2.500000000000017764e+00 -4.699999999999999289e+00 6.237428463377113539e-09
2.650000000000018119e+00 -4.699999999999999289e+00 5.333408589107755238e-09
2.800000000000018474e+00 -4.699999999999999289e+00 4.492805355590620198e-09
2.950000000000018829e+00 -4.699999999999999289e+00 3.728561267276398094e-09
3.100000000000019185e+00 -4.699999999999999289e+00 3.048431670536772164e-09
3.250000000000019540e+00 -4.699999999999999289e+00 2.455423560462191637e-09
3.400000000000019895e+00 -4.699999999999999289e+00 1.948483377478811435e-09
3.550000000000020250e+00 -4.699999999999999289e+00 1.523332684925600500e-09
3.700000000000020606e+00 -4.699999999999999289e+00 1.173355181271426856e-09
3.850000000000020961e+00 -4.699999999999999289e+00 8.904528206166302771e-10
4.000000000000021316e+00 -4.699999999999999289e+00 6.658091503462719051e-10
4.150000000000021672e+00 -4.699999999999999289e+00 4.905205368664876428e-10
4.300000000000022027e+00 -4.699999999999999289e+00 3.560774906813228842e-10
4.450000000000022382e+00 -4.699999999999999289e+00 2.546964744871001188e-10
4.600000000000022737e+00 -4.699999999999999289e+00 1.795160672791635067e-10
4.750000000000023093e+00 -4.699999999999999289e+00 1.246798080288451015e-10
4.900000000000023448e+00 -4.699999999999999289e+00 8.533185263907273657e-11
5.050000000000023803e+00 -4.699999999999999289e+00 5.755163229716322905e-11

-5.000000000000000000e+00 -4.549999999999998934e+00 2.789870388070036421e-13
-4.849999999999999645e+00 -4.549999999999998934e+00 4.891826940154835587e-13
-4.699999999999999289e+00 -4.549999999999998934e+00 8.449166287890915048e-13
-4.549999999999998934e+00 -4.549999999999998934e+00 1.437433855348316859e-12
-4.399999999999998579e+00 -4.549999999999998934e+00 2.408632278004628266e-12
-4.249999999999998224e+00 -4.549999999999998934e+00 3.975042640134429192e-12
-4.099999999999997868e+00 -4.549999999999998934e+00 6.460784400100279471e-12
-3.949999999999997513e+00 -4.549999999999998934e+00 1.034162246160430307e-11
-3.799999999999997158e+00 -4.549999999999998934e+00 1.630215377294837369e-11
-3.649999999999996803e+00 -4.549999999999998934e+00 2.530771404264575177e-11
-3.499999999999996447e+00 -4.549999999999998934e+00 3.869169496523316624e-11
-3.349999999999996092e+00 -4.549999999999998934e+00 5.825750339882660639e-11
-3.199999999999995737e+00 -4.549999999999998934e+00 8.639232658866147724e-11
-3.049999999999995381e+00 -4.549999999999998934e+00 1.261872215402972874e-10
-2.899999999999995026e+00 -4.549999999999998934e+00 1.815549563457822796e-10
-2.749999999999994671e+00 -4.549999999999998934e+00 2.573337484782794978e-10
-2.599999999999994316e+00 -4.549999999999998934e+00 3.593619325300569141e-10
-2.449999999999993960e+00 -4.549999999999998934e+00 4.945060916870722231e-10
-2.299999999999993605e+00 -4.549999999999998934e+00 6.706237785717390741e-10
-2.149999999999993250e+00 -4.549999999999998934e+00 8.964420754382718225e-10
-1.999999999999992895e+00 -4.549999999999998934e+00 1.181335251044159095e-09
-1.849999999999992539e+00 -4.549999999999998934e+00 1.534988871661640851e-09
-1.699999999999992184e+00 -4.549999999999998934e+00 1.966943964848354235e-09
-1.549999999999991829e+00 -4.549999999999998934e+00 2.486023108906110366e-09
-1.399999999999991473e+00 -4.549999999999998934e+00 3.099650386021552032e-09
-1.249999999999991118e+00 -4.549999999999998934e+00 3.813088635540810200e-09
-1.099999999999990763e+00 -4.549999999999998934e+00 4.628629895890788339e-09
-9.499999999999904077e-01 -4.549999999999998934e+00 5.544787679644994599e-09
-7.999999999999900524e-01 -4.549999999999998934e+00 6.555551876103217348e-09
-6.499999999999896971e-01 -4.549999999999998934e+00 7.649777345690693420e-09
-4.999999999999893419e-01 -4.549999999999998934e+00 8.810783953848499227e-09
-3.499999999999889866e-01 -4.549999999999998934e+00 1.001624678852111314e-08
-1.999999999999886313e-01 -4.549999999999998934e+00 1.123844833146703584e-08
-4.999999999998827604e-02 -4.549999999999998934e+00 1.244494736856913325e-08
1.000000000000120792e-01 -4.549999999999998934e+00 1.359969124131377080e-08
2.500000000000124345e-01 -4.549999999999998934e+00 1.466455902894233098e-08
4.000000000000127898e-01 -4.549999999999998934e+00 1.560127592364772272e-08
5.500000000000131450e-01 -4.549999999999998934e+00 1.637358834020977007e-08
7.000000000000135003e-01 -4.549999999999998934e+00 1.694954221528082101e-08
8.500000000000138556e-01 -4.549999999999998934e+00 1.730367168877536443e-08
1.000000000000014211e+00 -4.549999999999998934e+00 1.741888975233892177e-08
1.150000000000014566e+00 -4.549999999999998934e+00 1.728788218871334010e-08
1.300000000000014921e+00 -4.549999999999998934e+00 1.691384315103068085e-08
1.450000000000015277e+00 -4.549999999999998934e+00 1.631045228415521844e-08
1.600000000000015632e+00 -4.549999999999998934e+00 1.550107195770584244e-08
1.750000000000015987e+00 -4.549999999999998934e+00 1.451722802243288024e-08
1.900000000000016342e+00 -4.549999999999998934e+00 1.339651603136262276e-08
2.050000000000016698e+00 -4.549999999999998934e+00 1.218013542493597071e-08
2.200000000000017053e+00 -4.549999999999998934e+00 1.091028813329143449e-08
2.350000000000017408e+00 -4.549999999999998934e+00 9.627681318099067067e-09
2.500000000000017764e+00 -4.549999999999998934e+00 8.369347582736537454e-09
2.650000000000018119e+00 -4.549999999999998934e+00 7.166945562474792478e-09
2.800000000000018474e+00 -4.549999999999998934e+00 6.045638298961459538e-09
2.950000000000018829e+00 -4.549999999999998934e+00 5.023576610825756757e-09
3.100000000000019185e+00 -4.549999999999998934e+00 4.111949770229579906e-09
3.250000000000019540e+00 -4.549999999999998934e+00 3.315514127760318591e-09
3.400000000000019895e+00 -4.549999999999998934e+00 2.633476776822852637e-09
3.550000000000020250e+00 -4.549999999999998934e+00 2.060597394193419261e-09
3.700000000000020606e+00 -4.549999999999998934e+00 1.588375428397782545e-09
3.850000000000020961e+00 -4.549999999999998934e+00 1.206207938045083774e-09
4.000000000000021316e+00 -4.549999999999998934e+00 9.024304788687355138e-10
4.150000000000021672e+00 -4.549999999999998934e+00 6.651841904283159040e-10
4.300000000000022027e+00 -4.549999999999998934e+00 4.830820105799280663e-10
4.450000000000022382e+00 -4.549999999999998934e+00 3.456723465858785901e-10
4.600000000000022737e+00 -4.549999999999998934e+00 2.437175959699810933e-10
4.750000000000023093e+00 -4.549999999999998934e+00 1.693170391978235715e-10
4.900000000000023448e+00 -4.549999999999998934e+00 1.159093027496656995e-10
5.050000000000023803e+00 -4.549999999999998934e+00 7.819000450332750488e-11

-5.000000000000000000e+00 -4.399999999999998579e+00 3.749641665688657180e-13
-4.849999999999999645e+00 -4.399999999999998579e+00 6.571956068201981082e-13
-4.699999999999999289e+00 -4.399999999999998579e+00 1.134481288645048153e-12
-4.549999999999998934e+00 -4.399999999999998579e+00 1.928711280584230578e-12
-4.399999999999998579e+00 -4.399999999999998579e+00 3.229058385758108944e-12
-4.249999999999998224e+00 -4.399999999999998579e+00 5.323510735602681353e-12
-4.099999999999997868e+00 -4.399999999999998579e+00 8.641972275946340545e-12
-3.949999999999997513e+00 -4.399999999999998579e+00 1.381351574042954683e-11
-3.799999999999997158e+00 -4.399999999999998579e+00 2.174014905741668986e-11
-3.649999999999996803e+00 -4.399999999999998579e+00 3.368877196573503589e-11
-3.499999999999996447e+00 -4.399999999999998579e+00 5.140172033121550802e-11
-3.349999999999996092e+00 -4.399999999999998579e+00 7.722432680559168536e-11
-3.199999999999995737e+00 -4.399999999999998579e+00 1.142452509699672416e-10
-3.049999999999995381e+00 -4.399999999999998579e+00 1.664420453754245357e-10
-2.899999999999995026e+00 -4.399999999999998579e+00 2.388207566775859867e-10
-2.749999999999994671e+00 -4.399999999999998579e+00 3.375346794232648455e-10
-2.599999999999994316e+00 -4.399999999999998579e+00 4.699641553447430293e-10
-2.449999999999993960e+00 -4.399999999999998579e+00 6.447370596486169042e-10
-2.299999999999993605e+00 -4.399999999999998579e+00 8.716688183378689289e-10
-2.149999999999993250e+00 -4.399999999999998579e+00 1.161601819022456400e-09
-1.999999999999992895e+00 -4.399999999999998579e+00 1.526127094522274417e-09
-1.849999999999992539e+00 -4.399999999999998579e+00 1.977176160014382858e-09
-1.699999999999992184e+00 -4.399999999999998579e+00 2.526477696770070057e-09
-1.549999999999991829e+00 -4.399999999999998579e+00 3.184882147653267644e-09
-1.399999999999991473e+00 -4.399999999999998579e+00 3.961566991602390741e-09
-1.249999999999991118e+00 -4.399999999999998579e+00 4.863146359601438346e-09
-1.099999999999990763e+00 -4.399999999999998579e+00 5.892720695627918376e-09
-9.499999999999904077e-01 -4.399999999999998579e+00 7.048915282574447206e-09
-7.999999999999900524e-01 -4.399999999999998579e+00 8.324970328594289339e-09
-6.499999999999896971e-01 -4.399999999999998579e+00 9.707959085002333894e-09
-4.999999999999893419e-01 -4.399999999999998579e+00 1.117822246405240217e-08
-3.499999999999889866e-01 -4.399999999999998579e+00 1.270911620298068958e-08
-1.999999999999886313e-01 -4.399999999999998579e+00 1.426716631288547188e-08
-4.999999999998827604e-02 -4.399999999999998579e+00 1.581271656971295694e-08
1.000000000000120792e-01 -4.399999999999998579e+00 1.730112494108613943e-08
2.500000000000124345e-01 -4.399999999999998579e+00 1.868452263444400741e-08
4.000000000000127898e-01 -4.399999999999998579e+00 1.991409135723543221e-08
5.500000000000131450e-01 -4.399999999999998579e+00 2.094274656593051799e-08
7.000000000000135003e-01 -4.399999999999998579e+00 2.172804583213126092e-08
8.500000000000138556e-01 -4.399999999999998579e+00 2.223508353137570384e-08
1.000000000000014211e+00 -4.399999999999998579e+00 2.243909803383097048e-08
1.150000000000014566e+00 -4.399999999999998579e+00 2.232751550783763811e-08
1.300000000000014921e+00 -4.399999999999998579e+00 2.190119060158552648e-08
1.450000000000015277e+00 -4.399999999999998579e+00 2.117467724242518937e-08
1.600000000000015632e+00 -4.399999999999998579e+00 2.017546408924076024e-08
1.750000000000015987e+00 -4.399999999999998579e+00 1.894222445850859623e-08
1.900000000000016342e+00 -4.399999999999998579e+00 1.752224233513619635e-08
2.050000000000016698e+00 -4.399999999999998579e+00 1.596826718880662860e-08
2.200000000000017053e+00 -4.399999999999998579e+00 1.433510720622327356e-08
2.350000000000017408e+00 -4.399999999999998579e+00 1.267628579637738792e-08
2.500000000000017764e+00 -4.399999999999998579e+00 1.104105960693566811e-08
2.650000000000018119e+00 -4.399999999999998579e+00 9.472034358638945852e-09
2.800000000000018474e+00 -4.399999999999998579e+00 8.003529203269668485e-09
2.950000000000018829e+00 -4.399999999999998579e+00 6.660745269192774708e-09
3.100000000000019185e+00 -4.399999999999998579e+00 5.459703702251631553e-09
3.250000000000019540e+00 -4.399999999999998579e+00 4.407844491281364699e-09
3.400000000000019895e+00 -4.399999999999998579e+00 3.505127261256259119e-09
3.550000000000020250e+00 -4.399999999999998579e+00 2.745451871969523369e-09
3.700000000000020606e+00 -4.399999999999998579e+00 2.118218497851543208e-09
3.850000000000020961e+00 -4.399999999999998579e+00 1.609868914179870657e-09
4.000000000000021316e+00 -4.399999999999998579e+00 1.205286060822137610e-09
4.150000000000021672e+00 -4.399999999999998579e+00 8.889702353973165560e-10
4.300000000000022027e+00 -4.399999999999998579e+00 6.459509360770220958e-10
4.450000000000022382e+00 -4.399999999999998579e+00 4.624285261692101487e-10
4.600000000000022737e+00 -4.399999999999998579e+00 3.261666165565850523e-10
4.750000000000023093e+00 -4.399999999999998579e+00 2.266733619212412578e-10
4.900000000000023448e+00 -4.399999999999998579e+00 1.552182888664528235e-10
5.050000000000023803e+00 -4.399999999999998579e+00 1.047323872128837950e-10

-5.000000000000000000e+00 -4.249999999999998224e+00 4.972284484819974659e-13
-4.849999999999999645e+00 -4.249999999999998224e+00 8.710464669528337873e-13
-4.699999999999999289e+00 -4.249999999999998224e+00 1.502638585724934160e-12
-4.549999999999998934e+00 -4.249999999999998224e+00 2.552451437113979805e-12
-4.399999999999998579e+00 -4.249999999999998224e+00 4.268886527200618308e-12
-4.249999999999998224e+00 -4.249999999999998224e+00 7.029008418130708547e-12
-4.099999999999997868e+00 -4.249999999999998224e+00 1.139380932609068763e-11
-3.949999999999997513e+00 -4.249999999999998224e+00 1.818103268588103878e-11
-3.799999999999997158e+00 -4.249999999999998224e+00 2.855811673808549042e-11
-3.649999999999996803e+00 -4.249999999999998224e+00 4.415677052455651020e-11
-3.499999999999996447e+00 -4.249999999999998224e+00 6.720889933912676834e-11
-3.349999999999996092e+00 -4.249999999999998224e+00 1.007009879716847549e-10
-3.199999999999995737e+00 -4.249999999999998224e+00 1.485406809454077441e-10
-3.049999999999995381e+00 -4.249999999999998224e+00 2.157253787268126321e-10
-2.899999999999995026e+00 -4.249999999999998224e+00 3.084985749095471076e-10
-2.749999999999994671e+00 -4.249999999999998224e+00 4.344759098819384364e-10
-2.599999999999994316e+00 -4.249999999999998224e+00 6.027200993349575345e-10
-2.449999999999993960e+00 -4.249999999999998224e+00 8.237425602777557934e-10
-2.299999999999993605e+00 -4.249999999999998224e+00 1.109410090980884404e-09
-2.149999999999993250e+00 -4.249999999999998224e+00 1.472737490156286274e-09
-1.999999999999992895e+00 -4.249999999999998224e+00 1.927551347310665061e-09
-1.849999999999992539e+00 -4.249999999999998224e+00 2.488015968951451270e-09
-1.699999999999992184e+00 -4.249999999999998224e+00 3.168018981341770903e-09
-1.549999999999991829e+00 -4.249999999999998224e+00 3.980421126794794717e-09
-1.399999999999991473e+00 -4.249999999999998224e+00 4.936182019945089384e-09
-1.249999999999991118e+00 -4.249999999999998224e+00 6.043381486314687125e-09
-1.099999999999990763e+00 -4.249999999999998224e+00 7.306165350074310573e-09
-9.499999999999904077e-01 -4.249999999999998224e+00 8.723656185234482446e-09
-7.999999999999900524e-01 -4.249999999999998224e+00 1.028888440985338362e-08
-6.499999999999896971e-01 -4.249999999999998224e+00 1.198781322068292120e-08
-4.999999999999893419e-01 -4.249999999999998224e+00 1.379855088702927111e-08
-3.499999999999889866e-01 -4.249999999999998224e+00 1.569086267964095655e-08
-1.999999999999886313e-01 -4.249999999999998224e+00 1.762610717427008009e-08
-4.999999999998827604e-02 -4.249999999999998224e+00 1.955772149065149694e-08
1.000000000000120792e-01 -4.249999999999998224e+00 2.143236076125296634e-08
2.500000000000124345e-01 -4.249999999999998224e+00 2.319175403731346345e-08
4.000000000000127898e-01 -4.249999999999998224e+00 2.477527095685966126e-08
5.500000000000131450e-01 -4.249999999999998224e+00 2.612310530998720058e-08
7.000000000000135003e-01 -4.249999999999998224e+00 2.717988375922403761e-08
8.500000000000138556e-01 -4.249999999999998224e+00 2.789841623801495752e-08
1.000000000000014211e+00 -4.249999999999998224e+00 2.824323732116815875e-08
1.150000000000014566e+00 -4.249999999999998224e+00 2.819356202936530570e-08
1.300000000000014921e+00 -4.249999999999998224e+00 2.774530616627711329e-08
1.450000000000015277e+00 -4.249999999999998224e+00 2.691190222120976287e-08
1.600000000000015632e+00 -4.249999999999998224e+00 2.572376830859838350e-08
1.750000000000015987e+00 -4.249999999999998224e+00 2.422644135346990910e-08
1.900000000000016342e+00 -4.249999999999998224e+00 2.247754269664126222e-08
2.050000000000016698e+00 -4.249999999999998224e+00 2.054287948967109200e-08
2.200000000000017053e+00 -4.249999999999998224e+00 1.849207780590832553e-08
2.350000000000017408e+00 -4.249999999999998224e+00 1.639418047058742352e-08
2.500000000000017764e+00 -4.249999999999998224e+00 1.431362139042389225e-08
2.650000000000018119e+00 -4.249999999999998224e+00 1.230691564070293596e-08
2.800000000000018474e+00 -4.249999999999998224e+00 1.042029547717048004e-08
2.950000000000018829e+00 -4.249999999999998224e+00 8.688395902639336713e-09
3.100000000000019185e+00 -4.249999999999998224e+00 7.133969172462879143e-09
3.250000000000019540e+00 -4.249999999999998224e+00 5.768502584469300690e-09
3.400000000000019895e+00 -4.249999999999998224e+00 4.593539689930001810e-09
3.550000000000020250e+00 -4.249999999999998224e+00 3.602466842973692232e-09
3.700000000000020606e+00 -4.249999999999998224e+00 2.782523656406143627e-09
3.850000000000020961e+00 -4.249999999999998224e+00 2.116821338373915437e-09
4.000000000000021316e+00 -4.249999999999998224e+00 1.586197891632114897e-09
4.150000000000021672e+00 -4.249999999999998224e+00 1.170793682681539532e-09
4.300000000000022027e+00 -4.249999999999998224e+00 8.512857503064326289e-10
4.450000000000022382e+00 -4.249999999999998224e+00 6.097673913722991605e-10
4.600000000000022737e+00 -4.249999999999998224e+00 4.302967264748965260e-10
4.750000000000023093e+00 -4.249999999999998224e+00 2.991624736972878757e-10
4.900000000000023448e+00 -4.249999999999998224e+00 2.049275967170526473e-10
5.050000000000023803e+00 -4.249999999999998224e+00 1.383138693738384254e-10

-5.000000000000000000e+00 -4.099999999999997868e+00 6.506606685294196059e-13
-4.849999999999999645e+00 -4.099999999999997868e+00 1.139139918428098590e-12
-4.699999999999999289e+00 -4.099999999999997868e+00 1.963556888161254550e-12
-4.549999999999998934e+00 -4.099999999999997868e+00 3.332011497712258455e-12
-4.399999999999998579e+00 -4.099999999999997868e+00 5.565723946475819715e-12
-4.249999999999998224e+00 -4.099999999999997868e+00 9.150585341030049227e-12
-4.099999999999997868e+00 -4.099999999999997868e+00 1.480654619008921463e-11
-3.949999999999997513e+00 -4.099999999999997868e+00 2.357812284570314703e-11
-3.799999999999997158e+00 -4.099999999999997868e+00 3.694850936344361687e-11
-3.649999999999996803e+00 -4.099999999999997868e+00 5.697820635273674011e-11
-3.499999999999996447e+00 -4.099999999999997868e+00 8.646659797167318740e-11
-3.349999999999996092e+00 -4.099999999999997868e+00 1.291315258348934699e-10
-3.199999999999995737e+00 -4.099999999999997868e+00 1.897978063247060206e-10
-3.049999999999995381e+00 -4.099999999999997868e+00 2.745812084924816970e-10
-2.899999999999995026e+00 -4.099999999999997868e+00 3.910502422194988706e-10
-2.749999999999994671e+00 -4.099999999999997868e+00 5.483449088835291441e-10
-2.599999999999994316e+00 -4.099999999999997868e+00 7.572300290096167656e-10
-2.449999999999993960e+00 -4.099999999999997868e+00 1.030061375961601476e-09
-2.299999999999993605e+00 -4.099999999999997868e+00 1.380645734834979028e-09
-2.149999999999993250e+00 -4.099999999999997868e+00 1.823980818029800615e-09
-1.999999999999992895e+00 -4.099999999999997868e+00 2.375866890275992107e-09
-1.849999999999992539e+00 -4.099999999999997868e+00 3.052387885915848616e-09
-1.699999999999992184e+00 -4.099999999999997868e+00 3.869264670817644311e-09
-1.549999999999991829e+00 -4.099999999999997868e+00 4.841086270645736073e-09
-1.399999999999991473e+00 -4.099999999999997868e+00 5.980426517121370526e-09
-1.249999999999991118e+00 -4.099999999999997868e+00 7.296854832213667972e-09
-1.099999999999990763e+00 -4.099999999999997868e+00 8.795852919592465234e-09
-9.499999999999904077e-01 -4.099999999999997868e+00 1.047765668773380091e-08
-7.999999999999900524e-01 -4.099999999999997868e+00 1.233605738340893622e-08
-6.499999999999896971e-01 -4.099999999999997868e+00 1.435721917809198368e-08
-4.999999999999893419e-01 -4.099999999999997868e+00 1.651860172814675691e-08
-3.499999999999889866e-01 -4.099999999999997868e+00 1.878811197379596890e-08
-1.999999999999886313e-01 -4.099999999999997868e+00 2.112364279761596924e-08
-4.999999999998827604e-02 -4.099999999999997868e+00 2.347317740812303087e-08
1.000000000000120792e-01 -4.099999999999997868e+00 2.577563636223604378e-08
2.500000000000124345e-01 -4.099999999999997868e+00 2.796260906712390818e-08
4.000000000000127898e-01 -4.099999999999997868e+00 2.996103789788399581e-08
5.500000000000131450e-01 -4.099999999999997868e+00 3.169681276626064194e-08
7.000000000000135003e-01 -4.099999999999997868e+00 3.309909860294110928e-08
8.500000000000138556e-01 -4.099999999999997868e+00 3.410507847351798495e-08
1.000000000000014211e+00 -4.099999999999997868e+00 3.466467764527950560e-08
1.150000000000014566e+00 -4.099999999999997868e+00 3.474476593935110024e-08
1.300000000000014921e+00 -4.099999999999997868e+00 3.433233778469214707e-08
1.450000000000015277e+00 -4.099999999999997868e+00 3.343624979400993452e-08
1.600000000000015632e+00 -4.099999999999997868e+00 3.208724710595028643e-08
1.750000000000015987e+00 -4.099999999999997868e+00 3.033621005143953192e-08
1.900000000000016342e+00 -4.099999999999997868e+00 2.825076945988217403e-08
2.050000000000016698e+00 -4.099999999999997868e+00 2.591063633803677326e-08
2.200000000000017053e+00 -4.099999999999997868e+00 2.340213811636223410e-08
2.350000000000017408e+00 -4.099999999999997868e+00 2.081252782151129920e-08
2.500000000000017764e+00 -4.099999999999997868e+00 1.822462676423212754e-08
2.650000000000018119e+00 -4.099999999999997868e+00 1.571228202772000940e-08
2.800000000000018474e+00 -4.099999999999997868e+00 1.333698516551840623e-08
2.950000000000018829e+00 -4.099999999999997868e+00 1.114583323486053177e-08
3.100000000000019185e+00 -4.099999999999997868e+00 9.170844775508530391e-09
3.250000000000019540e+00 -4.099999999999997868e+00 7.429495860758517798e-09
3.400000000000019895e+00 -4.099999999999997868e+00 5.926232506159477272e-09
3.550000000000020250e+00 -4.099999999999997868e+00 4.654654458041032683e-09
3.700000000000020606e+00 -4.099999999999997868e+00 3.600051834532894207e-09
3.850000000000020961e+00 -4.099999999999997868e+00 2.742003102251750648e-09
4.000000000000021316e+00 -4.099999999999997868e+00 2.056798579303714570e-09
4.150000000000021672e+00 -4.099999999999997868e+00 1.519524426472832826e-09
4.300000000000022027e+00 -4.099999999999997868e+00 1.105715159380765077e-09
4.450000000000022382e+00 -4.099999999999997868e+00 7.925480651067894116e-10
4.600000000000022737e+00 -4.099999999999997868e+00 5.596041853297415318e-10
4.750000000000023093e+00 -4.099999999999997868e+00 3.892550848202474828e-10
4.900000000000023448e+00 -4.099999999999997868e+00 2.667528934323252420e-10
5.050000000000023803e+00 -4.099999999999997868e+00 1.801056437762841742e-10

-5.000000000000000000e+00 -3.949999999999997513e+00 8.403612422042002494e-13
-4.849999999999999645e+00 -3.949999999999997513e+00 1.470198360960121702e-12
-4.699999999999999289e+00 -3.949999999999997513e+00 2.531801182618074188e-12
-4.549999999999998934e+00 -3.949999999999997513e+00 4.291098432550616573e-12
-4.399999999999998579e+00 -3.949999999999997513e+00 7.157102346984735635e-12
-4.249999999999998224e+00 -3.949999999999997513e+00 1.174587409340793542e-11
-4.099999999999997868e+00 -3.949999999999997513e+00 1.896569993162990937e-11
-3.949999999999997513e+00 -3.949999999999997513e+00 3.012674795176996160e-11
-3.799999999999997158e+00 -3.949999999999997513e+00 4.707714375506610121e-11
-3.649999999999996803e+00 -3.949999999999997513e+00 7.236508807596831858e-11
-3.499999999999996447e+00 -3.949999999999997513e+00 1.094232781531661137e-10
-3.349999999999996092e+00 -3.949999999999997513e+00 1.627676254040383763e-10
-3.199999999999995737e+00 -3.949999999999997513e+00 2.381974827756801886e-10
-3.049999999999995381e+00 -3.949999999999997513e+00 3.429799762543226507e-10
-2.899999999999995026e+00 -3.949999999999997513e+00 4.859974522738217836e-10
-2.749999999999994671e+00 -3.949999999999997513e+00 6.778354283142979554e-10
-2.599999999999994316e+00 -3.949999999999997513e+00 9.307894967302415764e-10
-2.449999999999993960e+00 -3.949999999999997513e+00 1.258773646631885478e-09
-2.299999999999993605e+00 -3.949999999999997513e+00 1.677119014798511987e-09
-2.149999999999993250e+00 -3.949999999999997513e+00 2.202259970538101124e-09
-1.999999999999992895e+00 -3.949999999999997513e+00 2.851311877483338813e-09
-1.849999999999992539e+00 -3.949999999999997513e+00 3.641549820319968069e-09
-1.699999999999992184e+00 -3.949999999999997513e+00 4.589798344139481921e-09
-1.549999999999991829e+00 -3.949999999999997513e+00 5.711738120481626601e-09
-1.399999999999991473e+00 -3.949999999999997513e+00 7.021127229177650945e-09
-1.249999999999991118e+00 -3.949999999999997513e+00 8.528924974925858442e-09
-1.099999999999990763e+00 -3.949999999999997513e+00 1.024229895294425691e-08
-9.499999999999904077e-01 -3.949999999999997513e+00 1.216349647845353049e-08
-7.999999999999900524e-01 -3.949999999999997513e+00 1.428857443135321547e-08
-6.499999999999896971e-01 -3.949999999999997513e+00 1.660601053587603248e-08
-4.999999999999893419e-01 -3.949999999999997513e+00 1.909526472617948877e-08
-3.499999999999889866e-01 -3.949999999999997513e+00 2.172541801219436464e-08
-1.999999999999886313e-01 -3.949999999999997513e+00 2.445407963346153104e-08
-4.999999999998827604e-02 -3.949999999999997513e+00 2.722680783029739691e-08
1.000000000000120792e-01 -3.949999999999997513e+00 2.997731835751152367e-08
2.500000000000124345e-01 -3.949999999999997513e+00 3.262874063365085271e-08
4.000000000000127898e-01 -3.949999999999997513e+00 3.509611113143530453e-08
5.500000000000131450e-01 -3.949999999999997513e+00 3.729016371523400598e-08
7.000000000000135003e-01 -3.949999999999997513e+00 3.912229723873619307e-08
8.500000000000138556e-01 -3.949999999999997513e+00 4.051039695192860477e-08
1.000000000000014211e+00 -3.949999999999997513e+00 4.138499517241448094e-08
1.150000000000014566e+00 -3.949999999999997513e+00 4.169511977789371619e-08
1.300000000000014921e+00 -3.949999999999997513e+00 4.141313211170615985e-08
1.450000000000015277e+00 -3.949999999999997513e+00 4.053791883751106849e-08
1.600000000000015632e+00 -3.949999999999997513e+00 3.909597289294064986e-08
1.750000000000015987e+00 -3.949999999999997513e+00 3.714015190272398598e-08
1.900000000000016342e+00 -3.949999999999997513e+00 3.474619567903034622e-08
2.050000000000016698e+00 -3.949999999999997513e+00 3.200736745578247771e-08
2.200000000000017053e+00 -3.949999999999997513e+00 2.902780922766532259e-08
2.350000000000017408e+00 -3.949999999999997513e+00 2.591533561224108049e-08
2.500000000000017764e+00 -3.949999999999997513e+00 2.277441707446752019e-08
2.650000000000018119e+00 -3.949999999999997513e+00 1.970002593452432280e-08
2.800000000000018474e+00 -3.949999999999997513e+00 1.677285815522361346e-08
2.950000000000018829e+00 -3.949999999999997513e+00 1.405623278045024469e-08
3.100000000000019185e+00 -3.949999999999997513e+00 1.159474585453627815e-08
3.250000000000019540e+00 -3.949999999999997513e+00 9.414551041867213412e-09
3.400000000000019895e+00 -3.949999999999997513e+00 7.524981302154220062e-09
3.550000000000020250e+00 -3.949999999999997513e+00 5.921129783697687648e-09
3.700000000000020606e+00 -3.949999999999997513e+00 4.586976339646768284e-09
3.850000000000020961e+00 -3.949999999999997513e+00 3.498670980582380748e-09
4.000000000000021316e+00 -3.949999999999997513e+00 2.627652163090161713e-09
4.150000000000021672e+00 -3.949999999999997513e+00 1.943367907081378901e-09
4.300000000000022027e+00 -3.949999999999997513e+00 1.415463754977905663e-09
4.450000000000022382e+00 -3.949999999999997513e+00 1.015389345809485590e-09
4.600000000000022737e+00 -3.949999999999997513e+00 7.174455628844557342e-10
4.750000000000023093e+00 -3.949999999999997513e+00 4.993425925911816426e-10
4.900000000000023448e+00 -3.949999999999997513e+00 3.423658955151840005e-10
5.050000000000023803e+00 -3.949999999999997513e+00 2.312551622985242844e-10

-5.000000000000000000e+00 -3.799999999999997158e+00 1.071469354461544749e-12
-4.849999999999999645e+00 -3.799999999999997158e+00 1.872925321209724243e-12
-4.699999999999999289e+00 -3.799999999999997158e+00 3.221708069136419269e-12
-4.549999999999998934e+00 -3.799999999999997158e+00 5.452614035815605046e-12
-4.399999999999998579e+00 -3.799999999999997158e+00 9.078359459654272707e-12
-4.249999999999998224e+00 -3.799999999999997158e+00 1.486724508132731743e-11
-4.099999999999997868e+00 -3.799999999999997158e+00 2.394516802074805932e-11
-3.949999999999997513e+00 -3.799999999999997158e+00 3.792474835588951889e-11
-3.799999999999997158e+00 -3.799999999999997158e+00 5.906221649419382292e-11
-3.649999999999996803e+00 -3.799999999999997158e+00 9.043939204915561943e-11
-3.499999999999996447e+00 -3.799999999999997158e+00 1.361636399576359247e-10
-3.349999999999996092e+00 -3.799999999999997158e+00 2.015734869097322983e-10
-3.199999999999995737e+00 -3.799999999999997158e+00 2.934323555073894704e-10
-3.049999999999995381e+00 -3.799999999999997158e+00 4.200886892290860740e-10
-2.899999999999995026e+00 -3.799999999999997158e+00 5.915788341890084692e-10
-2.749999999999994671e+00 -3.799999999999997158e+00 8.196505310147508898e-10
-2.599999999999994316e+00 -3.799999999999997158e+00 1.117690367682049763e-09
-2.449999999999993960e+00 -3.799999999999997158e+00 1.500547785985860438e-09
-2.299999999999993605e+00 -3.799999999999997158e+00 1.984259829967789792e-09
-2.149999999999993250e+00 -3.799999999999997158e+00 2.585692290422461051e-09
-1.999999999999992895e+00 -3.799999999999997158e+00 3.322121049269984184e-09
-1.849999999999992539e+00 -3.799999999999997158e+00 4.210779104030044969e-09
-1.699999999999992184e+00 -3.799999999999997158e+00 5.268387760342450076e-09
-1.549999999999991829e+00 -3.799999999999997158e+00 6.510674475732195046e-09
-1.399999999999991473e+00 -3.799999999999997158e+00 7.951856911241905364e-09
-1.249999999999991118e+00 -3.799999999999997158e+00 9.604047493893734281e-09
-1.099999999999990763e+00 -3.799999999999997158e+00 1.147651180459960796e-08
-9.499999999999904077e-01 -3.799999999999997158e+00 1.357470497293714618e-08
-7.999999999999900524e-01 -3.799999999999997158e+00 1.589902025245653084e-08
-6.499999999999896971e-01 -3.799999999999997158e+00 1.844321855151647134e-08
-4.999999999999893419e-01 -3.799999999999997158e+00 2.119256907211547342e-08
-3.499999999999889866e-01 -3.799999999999997158e+00 2.412181666520960268e-08
-1.999999999999886313e-01 -3.799999999999997158e+00 2.719319206603180571e-08
-4.999999999998827604e-02 -3.799999999999997158e+00 3.035478071828034486e-08
1.000000000000120792e-01 -3.799999999999997158e+00 3.353964174388606856e-08
2.500000000000124345e-01 -3.799999999999997158e+00 3.666609436174685643e-08
4.000000000000127898e-01 -3.799999999999997158e+00 3.963954033007088092e-08
5.500000000000131450e-01 -3.799999999999997158e+00 4.235605333014284303e-08
7.000000000000135003e-01 -3.799999999999997158e+00 4.470774319500587049e-08
8.500000000000138556e-01 -3.799999999999997158e+00 4.658962097253627082e-08
1.000000000000014211e+00 -3.799999999999997158e+00 4.790739805693213627e-08
1.150000000000014566e+00 -3.799999999999997158e+00 4.858540981631780143e-08
1.300000000000014921e+00 -3.799999999999997158e+00 4.857371996479330597e-08
1.450000000000015277e+00 -3.799999999999997158e+00 4.785347665214563272e-08
1.600000000000015632e+00 -3.799999999999997158e+00 4.643976447108201425e-08
1.750000000000015987e+00 -3.799999999999997158e+00 4.438150339758479523e-08
1.900000000000016342e+00 -3.799999999999997158e+00 4.175833243356568812e-08
2.050000000000016698e+00 -3.799999999999997158e+00 3.867481311808185605e-08
2.200000000000017053e+00 -3.799999999999997158e+00 3.525262728782667416e-08
2.350000000000017408e+00 -3.799999999999997158e+00 3.162167050945929276e-08
2.500000000000017764e+00 -3.799999999999997158e+00 2.791102774821515831e-08
2.650000000000018119e+00 -3.799999999999997158e+00 2.424075874541792250e-08
2.800000000000018474e+00 -3.799999999999997158e+00 2.071523965774769622e-08
2.950000000000018829e+00 -3.799999999999997158e+00 1.741854500855393350e-08
3.100000000000019185e+00 -3.799999999999997158e+00 1.441205877073280723e-08
3.250000000000019540e+00 -3.799999999999997158e+00 1.173422334891729199e-08
3.400000000000019895e+00 -3.799999999999997158e+00 9.402109111269618303e-09
3.550000000000020250e+00 -3.799999999999997158e+00 7.414339113129536751e-09
3.700000000000020606e+00 -3.799999999999997158e+00 5.754841390225838651e-09
3.850000000000020961e+00 -3.799999999999997158e+00 4.396917260230500853e-09
4.000000000000021316e+00 -3.799999999999997158e+00 3.307190109037660459e-09
4.150000000000021672e+00 -3.799999999999997158e+00 2.449111319268409331e-09
4.300000000000022027e+00 -3.799999999999997158e+00 1.785824359420941235e-09
4.450000000000022382e+00 -3.799999999999997158e+00 1.282304648475330811e-09
4.600000000000022737e+00 -3.799999999999997158e+00 9.067880711934057438e-10
4.750000000000023093e+00 -3.799999999999997158e+00 6.315682807566252201e-10
4.900000000000023448e+00 -3.799999999999997158e+00 4.332815502458894716e-10
5.050000000000023803e+00 -3.799999999999997158e+00 2.928116055105279744e-10

-5.000000000000000000e+00 -3.649999999999996803e+00 1.348945173764493335e-12
-4.849999999999999645e+00 -3.649999999999996803e+00 2.355602637267145919e-12
-4.699999999999999289e+00 -3.649999999999996803e+00 4.046643591893459825e-12
-4.549999999999998934e+00 -3.649999999999996803e+00 6.837295710438126212e-12
-4.399999999999998579e+00 -3.649999999999996803e+00 1.136017137969265179e-11
-4.249999999999998224e+00 -3.649999999999996803e+00 1.855737872266047464e-11
-4.099999999999997868e+00 -3.649999999999996803e+00 2.979940020860215426e-11
-3.949999999999997513e+00 -3.649999999999996803e+00 4.703224752595421972e-11
-3.799999999999997158e+00 -3.649999999999996803e+00 7.295117373010556773e-11
-3.649999999999996803e+00 -3.649999999999996803e+00 1.111946147131637498e-10
-3.499999999999996447e+00 -3.649999999999996803e+00 1.665463357159729971e-10
-3.349999999999996092e+00 -3.649999999999996803e+00 2.451277220854968463e-10
-3.199999999999995737e+00 -3.649999999999996803e+00 3.545570051378414915e-10
-3.049999999999995381e+00 -3.649999999999996803e+00 5.040495421103683707e-10
-2.899999999999995026e+00 -3.649999999999996803e+00 7.044347111216358262e-10
-2.749999999999994671e+00 -3.649999999999996803e+00 9.680717371693123026e-10
-2.599999999999994316e+00 -3.649999999999996803e+00 1.308659023771388436e-09
-2.449999999999993960e+00 -3.649999999999996803e+00 1.740948024076107355e-09
-2.299999999999993605e+00 -3.649999999999996803e+00 2.280390364757018687e-09
-2.149999999999993250e+00 -3.649999999999996803e+00 2.942761477423469142e-09
-1.999999999999992895e+00 -3.649999999999996803e+00 3.743810503438583472e-09
-1.849999999999992539e+00 -3.649999999999996803e+00 4.698980557355496812e-09
-1.699999999999992184e+00 -3.649999999999996803e+00 5.823223496400974747e-09
-1.549999999999991829e+00 -3.649999999999996803e+00 7.130900215084219064e-09
-1.399999999999991473e+00 -3.649999999999996803e+00 8.635715693772093381e-09
-1.249999999999991118e+00 -3.649999999999996803e+00 1.035059502992684146e-08
-1.099999999999990763e+00 -3.649999999999996803e+00 1.228737159833405703e-08
-9.499999999999904077e-01 -3.649999999999996803e+00 1.445614061041440478e-08
-7.999999999999900524e-01 -3.649999999999996803e+00 1.686413879725721723e-08
-6.499999999999896971e-01 -3.649999999999996803e+00 1.951404981883687908e-08
-4.999999999999893419e-01 -3.649999999999996803e+00 2.240170869716042045e-08
-3.499999999999889866e-01 -3.649999999999996803e+00 2.551328672286158994e-08
-1.999999999999886313e-01 -3.649999999999996803e+00 2.882217482585725673e-08
-4.999999999998827604e-02 -3.649999999999996803e+00 3.228593377650211900e-08
1.000000000000120792e-01 -3.649999999999996803e+00 3.584381856991859595e-08
2.500000000000124345e-01 -3.649999999999996803e+00 3.941547653581013161e-08
4.000000000000127898e-01 -3.649999999999996803e+00 4.290142406025855680e-08
5.500000000000131450e-01 -3.649999999999996803e+00 4.618579149175865942e-08
7.000000000000135003e-01 -3.649999999999996803e+00 4.914157648908088826e-08
8.500000000000138556e-01 -3.649999999999996803e+00 5.163828201618404623e-08
1.000000000000014211e+00 -3.649999999999996803e+00 5.355139241309606266e-08
1.150000000000014566e+00 -3.649999999999996803e+00 5.477274385127499841e-08
1.300000000000014921e+00 -3.649999999999996803e+00 5.522056646935774047e-08
1.450000000000015277e+00 -3.649999999999996803e+00 5.484788897253005667e-08
1.600000000000015632e+00 -3.649999999999996803e+00 5.364813621536773078e-08
1.750000000000015987e+00 -3.649999999999996803e+00 5.165709883160017445e-08
1.900000000000016342e+00 -3.649999999999996803e+00 4.895094739582026877e-08
2.050000000000016698e+00 -3.649999999999996803e+00 4.564050873003677969e-08
2.200000000000017053e+00 -3.649999999999996803e+00 4.186251965243081147e-08
2.350000000000017408e+00 -3.649999999999996803e+00 3.776894054435957352e-08
2.500000000000017764e+00 -3.649999999999996803e+00 3.351559565656414283e-08
2.650000000000018119e+00 -3.649999999999996803e+00 2.925139474785372864e-08
2.800000000000018474e+00 -3.649999999999996803e+00 2.510920257989584019e-08
2.950000000000018829e+00 -3.649999999999996803e+00 2.119910728525083323e-08
3.100000000000019185e+00 -3.649999999999996803e+00 1.760445921831258512e-08
3.250000000000019540e+00 -3.649999999999996803e+00 1.438067435926033274e-08
3.400000000000019895e+00 -3.649999999999996803e+00 1.155647688584431511e-08
3.550000000000020250e+00 -3.649999999999996803e+00 9.137032273301392196e-09
3.700000000000020606e+00 -3.649999999999996803e+00 7.108311240401278524e-09
3.850000000000020961e+00 -3.649999999999996803e+00 5.442020801531620069e-09
4.000000000000021316e+00 -3.649999999999996803e+00 4.100520045465978048e-09
4.150000000000021672e+00 -3.649999999999996803e+00 3.041274351080319723e-09
4.300000000000022027e+00 -3.649999999999996803e+00 2.220560271738678428e-09
4.450000000000022382e+00 -3.649999999999996803e+00 1.596286465944995271e-09
4.600000000000022737e+00 -3.649999999999996803e+00 1.129924191973811568e-09
4.750000000000023093e+00 -3.649999999999996803e+00 7.876336869415366974e-10
4.900000000000023448e+00 -3.649999999999996803e+00 5.407282222087909052e-10
5.050000000000023803e+00 -3.649999999999996803e+00 3.656398999985699702e-10

-5.000000000000000000e+00 -3.499999999999996447e+00 1.677325257296328314e-12
-4.849999999999999645e+00 -3.499999999999996447e+00 2.925641015422537975e-12
-4.699999999999999289e+00 -3.499999999999996447e+00 5.018181982019315595e-12
-4.549999999999998934e+00 -3.499999999999996447e+00 8.462227441668506536e-12
-4.399999999999998579e+00 -3.499999999999996447e+00 1.402588130459951634e-11
-4.249999999999998224e+00 -3.499999999999996447e+00 2.284453920516077849e-11
-4.099999999999997868e+00 -3.499999999999996447e+00 3.655517991444040910e-11
-3.949999999999997513e+00 -3.499999999999996447e+00 5.745765571039855382e-11
-3.799999999999997158e+00 -3.499999999999996447e+00 8.869745315646216726e-11
-3.649999999999996803e+00 -3.499999999999996447e+00 1.344582060956279516e-10
-3.499999999999996447e+00 -3.499999999999996447e+00 2.001452425824972607e-10
-3.349999999999996092e+00 -3.499999999999996447e+00 2.925349515423624675e-10
-3.199999999999995737e+00 -3.499999999999996447e+00 4.198606760601298661e-10
-3.049999999999995381e+00 -3.499999999999996447e+00 5.918064094611695649e-10
-2.899999999999995026e+00 -3.499999999999996447e+00 8.193867818591213358e-10
-2.749999999999994671e+00 -3.499999999999996447e+00 1.114706666595699956e-09
-2.599999999999994316e+00 -3.499999999999996447e+00 1.490615391739999551e-09
-2.449999999999993960e+00 -3.499999999999996447e+00 1.960295858063712571e-09
-2.299999999999993605e+00 -3.499999999999996447e+00 2.536852405314211012e-09
-2.149999999999993250e+00 -3.499999999999996447e+00 3.232976174987472926e-09
-1.999999999999992895e+00 -3.499999999999996447e+00 4.060766352308979455e-09
-1.849999999999992539e+00 -3.499999999999996447e+00 5.031765670467308481e-09
-1.699999999999992184e+00 -3.499999999999996447e+00 6.157228661301096448e-09
-1.549999999999991829e+00 -3.499999999999996447e+00 7.448586009400395417e-09
-1.399999999999991473e+00 -3.499999999999996447e+00 8.918006962047406435e-09
-1.249999999999991118e+00 -3.499999999999996447e+00 1.057890521018473526e-08
-1.099999999999990763e+00 -3.499999999999996447e+00 1.244619252759879799e-08
-9.499999999999904077e-01 -3.499999999999996447e+00 1.453606644602201144e-08
-7.999999999999900524e-01 -3.499999999999996447e+00 1.686512768073188492e-08
-6.499999999999896971e-01 -3.499999999999996447e+00 1.944866233302531586e-08
-4.999999999999893419e-01 -3.499999999999996447e+00 2.229799603413186521e-08
-3.499999999999889866e-01 -3.499999999999996447e+00 2.541693686645729672e-08
-1.999999999999886313e-01 -3.499999999999996447e+00 2.879747529072325614e-08
-4.999999999998827604e-02 -3.499999999999996447e+00 3.241509971527494526e-08
1.000000000000120792e-01 -3.499999999999996447e+00 3.622429753335103012e-08
2.500000000000124345e-01 -3.499999999999996447e+00 4.015500367293019757e-08
4.000000000000127898e-01 -3.499999999999996447e+00 4.411087249325970665e-08
5.500000000000131450e-01 -3.499999999999996447e+00 4.797021841827928422e-08
7.000000000000135003e-01 -3.499999999999996447e+00 5.159024682910087568e-08
8.500000000000138556e-01 -3.499999999999996447e+00 5.481477265169173587e-08
1.000000000000014211e+00 -3.499999999999996447e+00 5.748505217256515375e-08
1.150000000000014566e+00 -3.499999999999996447e+00 5.945274316035887851e-08
1.300000000000014921e+00 -3.499999999999996447e+00 6.059349994622081203e-08
1.450000000000015277e+00 -3.499999999999996447e+00 6.081943418758503772e-08
1.600000000000015632e+00 -3.499999999999996447e+00 6.008870831200011520e-08
1.750000000000015987e+00 -3.499999999999996447e+00 5.841088207689496931e-08
1.900000000000016342e+00 -3.499999999999996447e+00 5.584723419018996445e-08
2.050000000000016698e+00 -3.499999999999996447e+00 5.250600902890122078e-08
2.200000000000017053e+00 -3.499999999999996447e+00 4.853325236373440640e-08
2.350000000000017408e+00 -3.499999999999996447e+00 4.410047309775652878e-08
2.500000000000017764e+00 -3.499999999999996447e+00 3.939071306578130956e-08
2.650000000000018119e+00 -3.499999999999996447e+00 3.458468790286124398e-08
2.800000000000018474e+00 -3.499999999999996447e+00 2.984849350162270384e-08
2.950000000000018829e+00 -3.499999999999996447e+00 2.532400997121492088e-08
3.100000000000019185e+00 -3.499999999999996447e+00 2.112265906375551856e-08
3.250000000000019540e+00 -3.499999999999996447e+00 1.732267057653713762e-08
3.400000000000019895e+00 -3.499999999999996447e+00 1.396956854991617613e-08
3.550000000000020250e+00 -3.499999999999996447e+00 1.107925780929763972e-08
3.700000000000020606e+00 -3.499999999999996447e+00 8.642905226039650241e-09
3.850000000000020961e+00 -3.499999999999996447e+00 6.632768122778457429e-09
4.000000000000021316e+00 -3.499999999999996447e+00 5.008200563566372819e-09
4.150000000000021672e+00 -3.499999999999996447e+00 3.721228165997791138e-09
4.300000000000022027e+00 -3.499999999999996447e+00 2.721280566965980293e-09
4.450000000000022382e+00 -3.499999999999996447e+00 1.958869347630269901e-09
4.600000000000022737e+00 -3.499999999999996447e+00 1.388169929987860166e-09
4.750000000000023093e+00 -3.499999999999996447e+00 9.685929199547811816e-10
4.900000000000023448e+00 -3.499999999999996447e+00 6.655092651701549230e-10
5.050000000000023803e+00 -3.499999999999996447e+00 4.503287291841268052e-10

-5.000000000000000000e+00 -3.349999999999996092e+00 2.060464930179409886e-12
-4.849999999999999645e+00 -3.349999999999996092e+00 3.589110781384202469e-12
-4.699999999999999289e+00 -3.349999999999996092e+00 6.145257816574824942e-12
-4.549999999999998934e+00 -3.349999999999996092e+00 1.033932396518201063e-11
-4.399999999999998579e+00 -3.349999999999996092e+00 1.708882641428903490e-11
-4.249999999999998224e+00 -3.349999999999996092e+00 2.773794277792349058e-11
-4.099999999999997868e+00 -3.349999999999996092e+00 4.420377390071082987e-11
-3.949999999999997513e+00 -3.349999999999996092e+00 6.914472101198121803e-11
-3.799999999999997158e+00 -3.349999999999996092e+00 1.061398243165932561e-10
-3.649999999999996803e+00 -3.349999999999996092e+00 1.598599363023050129e-10
-3.499999999999996447e+00 -3.349999999999996092e+00 2.362034959508952738e-10
-3.349999999999996092e+00 -3.349999999999996092e+00 3.423635617876523668e-10
-3.199999999999995737e+00 -3.349999999999996092e+00 4.867914614847129142e-10
-3.049999999999995381e+00 -3.349999999999996092e+00 6.790288584572404009e-10
-2.899999999999995026e+00 -3.349999999999996092e+00 9.293963506601580515e-10
-2.749999999999994671e+00 -3.349999999999996092e+00 1.248553068573399877e-09
-2.599999999999994316e+00 -3.349999999999996092e+00 1.646975290782661485e-09
-2.449999999999993960e+00 -3.349999999999996092e+00 2.134436574308718201e-09
-2.299999999999993605e+00 -3.349999999999996092e+00 2.719598238094701557e-09
-2.149999999999993250e+00 -3.349999999999996092e+00 3.409827330620980924e-09
-1.999999999999992895e+00 -3.349999999999996092e+00 4.211341691678221599e-09
-1.849999999999992539e+00 -3.349999999999996092e+00 5.129735985030983613e-09
-1.699999999999992184e+00 -3.349999999999996092e+00 6.170873765557606103e-09
-1.549999999999991829e+00 -3.349999999999996092e+00 7.342051252107456312e-09
-1.399999999999991473e+00 -3.349999999999996092e+00 8.653265220271149440e-09
-1.249999999999991118e+00 -3.349999999999996092e+00 1.011836570164921694e-08
-1.099999999999990763e+00 -3.349999999999996092e+00 1.175585222430298533e-08
-9.499999999999904077e-01 -3.349999999999996092e+00 1.358907814829567315e-08
-7.999999999999900524e-01 -3.349999999999996092e+00 1.564565113776248529e-08
-6.499999999999896971e-01 -3.349999999999996092e+00 1.795584839583115539e-08
-4.999999999999893419e-01 -3.349999999999996092e+00 2.054990191059076285e-08
-3.499999999999889866e-01 -3.349999999999996092e+00 2.345406670419751399e-08
-1.999999999999886313e-01 -3.349999999999996092e+00 2.668549272697610707e-08
-4.999999999998827604e-02 -3.349999999999996092e+00 3.024610767129264513e-08
1.000000000000120792e-01 -3.349999999999996092e+00 3.411599199752125403e-08
2.500000000000124345e-01 -3.349999999999996092e+00 3.824705716506263386e-08
4.000000000000127898e-01 -3.349999999999996092e+00 4.255814414683401760e-08
5.500000000000131450e-01 -3.349999999999996092e+00 4.693282750356254486e-08
7.000000000000135003e-01 -3.349999999999996092e+00 5.122112515304861904e-08
8.500000000000138556e-01 -3.349999999999996092e+00 5.524590604062129172e-08
1.000000000000014211e+00 -3.349999999999996092e+00 5.881407717347943603e-08
1.150000000000014566e+00 -3.349999999999996092e+00 6.173174426848393827e-08
1.300000000000014921e+00 -3.349999999999996092e+00 6.382168264956713268e-08
1.450000000000015277e+00 -3.349999999999996092e+00 6.494084820769984073e-08
1.600000000000015632e+00 -3.349999999999996092e+00 6.499546464187902269e-08
1.750000000000015987e+00 -3.349999999999996092e+00 6.395149828327878188e-08
1.900000000000016342e+00 -3.349999999999996092e+00 6.183901537230818711e-08
2.050000000000016698e+00 -3.349999999999996092e+00 5.874985797766446353e-08
2.200000000000017053e+00 -3.349999999999996092e+00 5.482907716582554149e-08
2.350000000000017408e+00 -3.349999999999996092e+00 5.026143377378455381e-08
2.500000000000017764e+00 -3.349999999999996092e+00 4.525487380440834332e-08
2.650000000000018119e+00 -3.349999999999996092e+00 4.002313336634886989e-08
2.800000000000018474e+00 -3.349999999999996092e+00 3.476952653054407022e-08
2.950000000000018829e+00 -3.349999999999996092e+00 2.967357837917078435e-08
3.100000000000019185e+00 -3.349999999999996092e+00 2.488158531685517402e-08
3.250000000000019540e+00 -3.349999999999996092e+00 2.050153347522576768e-08
3.400000000000019895e+00 -3.349999999999996092e+00 1.660219661609148377e-08
3.550000000000020250e+00 -3.349999999999996092e+00 1.321575552932914992e-08
3.700000000000020606e+00 -3.349999999999996092e+00 1.034298260941811115e-08
3.850000000000020961e+00 -3.349999999999996092e+00 7.959928638090939499e-09
4.000000000000021316e+00 -3.349999999999996092e+00 6.025109378297635643e-09
4.150000000000021672e+00 -3.349999999999996092e+00 4.486369851226237398e-09
4.300000000000022027e+00 -3.349999999999996092e+00 3.286847699700286582e-09
4.450000000000022382e+00 -3.349999999999996092e+00 2.369711304574746448e-09
4.600000000000022737e+00 -3.349999999999996092e+00 1.681573346018983454e-09
4.750000000000023093e+00 -3.349999999999996092e+00 1.174652575223104328e-09
4.900000000000023448e+00 -3.349999999999996092e+00 8.078675619714986641e-10
5.050000000000023803e+00 -3.349999999999996092e+00 5.471000700749909581e-10

-5.000000000000000000e+00 -3.199999999999995737e+00 2.501283814021425264e-12
-4.849999999999999645e+00 -3.199999999999995737e+00 4.350284642080406588e-12
-4.699999999999999289e+00 -3.199999999999995737e+00 7.433354487882096245e-12
-4.549999999999998934e+00 -3.199999999999995737e+00 1.247391246332564370e-11
-4.399999999999998579e+00 -3.199999999999995737e+00 2.054990750865825235e-11
-4.249999999999998224e+00 -3.199999999999995737e+00 3.322369751510238055e-11
-4.099999999999997868e+00 -3.199999999999995737e+00 5.269436866158235196e-11
-3.949999999999997513e+00 -3.199999999999995737e+00 8.196237004449436045e-11
-3.799999999999997158e+00 -3.199999999999995737e+00 1.249875763792513727e-10
-3.649999999999996803e+00 -3.199999999999995737e+00 1.868121444483023938e-10
-3.499999999999996447e+00 -3.199999999999995737e+00 2.736109692357878170e-10
-3.349999999999996092e+00 -3.199999999999995737e+00 3.926284339780315625e-10
-3.199999999999995737e+00 -3.199999999999995737e+00 5.519643944495373167e-10
-3.049999999999995381e+00 -3.199999999999995737e+00 7.601885056946404262e-10
-2.899999999999995026e+00 -3.199999999999995737e+00 1.025791811106636168e-09
-2.749999999999994671e+00 -3.199999999999995737e+00 1.356526175001852356e-09
-2.599999999999994316e+00 -3.199999999999995737e+00 1.758729101706241691e-09
-2.449999999999993960e+00 -3.199999999999995737e+00 2.236772419875319011e-09
-2.299999999999993605e+00 -3.199999999999995737e+00 2.792793980091679092e-09
-2.149999999999993250e+00 -3.199999999999995737e+00 3.426858678413160501e-09
-1.999999999999992895e+00 -3.199999999999995737e+00 4.137641807796593705e-09
-1.849999999999992539e+00 -3.199999999999995737e+00 4.923638172577883650e-09
-1.699999999999992184e+00 -3.199999999999995737e+00 5.784792153135967537e-09
-1.549999999999991829e+00 -3.199999999999995737e+00 6.724345058285690684e-09
-1.399999999999991473e+00 -3.199999999999995737e+00 7.750636510992076577e-09
-1.249999999999991118e+00 -3.199999999999995737e+00 8.878595250842861127e-09
-1.099999999999990763e+00 -3.199999999999995737e+00 1.013070815474255928e-08
-9.499999999999904077e-01 -3.199999999999995737e+00 1.153733513763702422e-08
-7.999999999999900524e-01 -3.199999999999995737e+00 1.313629635797527707e-08
-6.499999999999896971e-01 -3.199999999999995737e+00 1.497165702304226063e-08
-4.999999999999893419e-01 -3.199999999999995737e+00 1.709156546250027044e-08
-3.499999999999889866e-01 -3.199999999999995737e+00 1.954490008758517067e-08
-1.999999999999886313e-01 -3.199999999999995737e+00 2.237642962735994435e-08
-4.999999999998827604e-02 -3.199999999999995737e+00 2.562028114031494909e-08
1.000000000000120792e-01 -3.199999999999995737e+00 2.929180614959296966e-08
2.500000000000124345e-01 -3.199999999999995737e+00 3.337843409156783722e-08
4.000000000000127898e-01 -3.199999999999995737e+00 3.783071226990973260e-08
5.500000000000131450e-01 -3.199999999999995737e+00 4.255527732053241310e-08
7.000000000000135003e-01 -3.199999999999995737e+00 4.741176460765026497e-08
8.500000000000138556e-01 -3.199999999999995737e+00 5.221544583997336533e-08
1.000000000000014211e+00 -3.199999999999995737e+00 5.674661630044146990e-08
1.150000000000014566e+00 -3.199999999999995737e+00 6.076654227198907915e-08
1.300000000000014921e+00 -3.199999999999995737e+00 6.403841460976956939e-08
1.450000000000015277e+00 -3.199999999999995737e+00 6.635060042253119025e-08
1.600000000000015632e+00 -3.199999999999995737e+00 6.753884639589571259e-08
1.750000000000015987e+00 -3.199999999999995737e+00 6.750411764345163008e-08
1.900000000000016342e+00 -3.199999999999995737e+00 6.622343576081665300e-08
2.050000000000016698e+00 -3.199999999999995737e+00 6.375224150504630791e-08
2.200000000000017053e+00 -3.199999999999995737e+00 6.021818565284467487e-08
2.350000000000017408e+00 -3.199999999999995737e+00 5.580755436461986004e-08
2.500000000000017764e+00 -3.199999999999995737e+00 5.074652180562124894e-08
2.650000000000018119e+00 -3.199999999999995737e+00 4.527995283006446565e-08
2.800000000000018474e+00 -3.199999999999995737e+00 3.965052228642859369e-08
2.950000000000018829e+00 -3.199999999999995737e+00 3.408053605268894687e-08
3.100000000000019185e+00 -3.199999999999995737e+00 2.875815542458169525e-08
3.250000000000019540e+00 -3.199999999999995737e+00 2.382889572686938990e-08
3.400000000000019895e+00 -3.199999999999995737e+00 1.939244814349818730e-08
3.550000000000020250e+00 -3.199999999999995737e+00 1.550419054583968660e-08
3.700000000000020606e+00 -3.199999999999995737e+00 1.218029192862280429e-08
3.850000000000020961e+00 -3.199999999999995737e+00 9.405104670585496262e-09
4.000000000000021316e+00 -3.199999999999995737e+00 7.139557949352798453e-09
4.150000000000021672e+00 -3.199999999999995737e+00 5.329457547546190595e-09
4.300000000000022027e+00 -3.199999999999995737e+00 3.912889045868873312e-09
4.450000000000022382e+00 -3.199999999999995737e+00 2.826241968705482442e-09
4.600000000000022737e+00 -3.199999999999995737e+00 2.008665681478222255e-09
4.750000000000023093e+00 -3.199999999999995737e+00 1.404998658205668477e-09
4.900000000000023448e+00 -3.199999999999995737e+00 9.673670892484356927e-10
5.050000000000023803e+00 -3.199999999999995737e+00 6.557293987610929094e-10

-5.000000000000000000e+00 -3.049999999999995381e+00 3.001531312768931023e-12
-4.849999999999999645e+00 -3.049999999999995381e+00 5.211225999234336011e-12
-4.699999999999999289e+00 -3.049999999999995381e+00 8.883796139757835085e-12
-4.549999999999998934e+00 -3.049999999999995381e+00 1.486354581018163288e-11
-4.399999999999998579e+00 -3.049999999999995381e+00 2.439566642414812307e-11
-4.249999999999998224e+00 -3.049999999999995381e+00 3.926183141410958092e-11
-4.099999999999997868e+00 -3.049999999999995381e+00 6.192978418956339546e-11
-3.949999999999997513e+00 -3.049999999999995381e+00 9.569919966992839472e-11
-3.799999999999997158e+00 -3.049999999999995381e+00 1.448149768341190216e-10
-3.649999999999996803e+00 -3.049999999999995381e+00 2.145080257580426160e-10
-3.499999999999996447e+00 -3.049999999999995381e+00 3.109160157811055451e-10
-3.349999999999996092e+00 -3.049999999999995381e+00 4.408372089998082339e-10
-3.199999999999995737e+00 -3.049999999999995381e+00 6.112845734216619391e-10
-3.049999999999995381e+00 -3.049999999999995381e+00 8.288387148180963325e-10
-2.899999999999995026e+00 -3.049999999999995381e+00 1.098847027231723437e-09
-2.749999999999994671e+00 -3.049999999999995381e+00 1.424577122947692284e-09
-2.599999999999994316e+00 -3.049999999999995381e+00 1.806492079583994114e-09
-2.449999999999993960e+00 -3.049999999999995381e+00 2.241854037300667166e-09
-2.299999999999993605e+00 -3.049999999999995381e+00 2.724859744893232116e-09
-2.149999999999993250e+00 -3.049999999999995381e+00 3.247450584868301690e-09
-1.999999999999992895e+00 -3.049999999999995381e+00 3.800818543401544339e-09
-1.849999999999992539e+00 -3.049999999999995381e+00 4.377468544122385992e-09
-1.699999999999992184e+00 -3.049999999999995381e+00 4.973539802929875498e-09
-1.549999999999991829e+00 -3.049999999999995381e+00 5.590991854313643616e-09
-1.399999999999991473e+00 -3.049999999999995381e+00 6.239275706515044760e-09
-1.249999999999991118e+00 -3.049999999999995381e+00 6.936254567975902068e-09
-1.099999999999990763e+00 -3.049999999999995381e+00 7.708373879268923550e-09
-9.499999999999904077e-01 -3.049999999999995381e+00 8.590313558111330789e-09
-7.999999999999900524e-01 -3.049999999999995381e+00 9.624467954240946859e-09
-6.499999999999896971e-01 -3.049999999999995381e+00 1.086050184175799187e-08
-4.999999999999893419e-01 -3.049999999999995381e+00 1.235491691849050799e-08
-3.499999999999889866e-01 -3.049999999999995381e+00 1.417012923993522481e-08
-1.999999999999886313e-01 -3.049999999999995381e+00 1.637217778945465460e-08
-4.999999999998827604e-02 -3.049999999999995381e+00 1.902604828728994466e-08
1.000000000000120792e-01 -3.049999999999995381e+00 2.218784371003561463e-08
2.500000000000124345e-01 -3.049999999999995381e+00 2.589370414026606375e-08
4.000000000000127898e-01 -3.049999999999995381e+00 3.014639030224234214e-08
5.500000000000131450e-01 -3.049999999999995381e+00 3.490158211123429517e-08
7.000000000000135003e-01 -3.049999999999995381e+00 4.005686837210343015e-08
8.500000000000138556e-01 -3.049999999999995381e+00 4.544672122400418618e-08
1.000000000000014211e+00 -3.049999999999995381e+00 5.084616039065501206e-08
1.150000000000014566e+00 -3.049999999999995381e+00 5.598431168422096932e-08
1.300000000000014921e+00 -3.049999999999995381e+00 6.056701662578502392e-08
1.450000000000015277e+00 -3.049999999999995381e+00 6.430564321421403242e-08
1.600000000000015632e+00 -3.049999999999995381e+00 6.694782254282716670e-08
1.750000000000015987e+00 -3.049999999999995381e+00 6.830531300183442094e-08
1.900000000000016342e+00 -3.049999999999995381e+00 6.827465585308007440e-08
2.050000000000016698e+00 -3.049999999999995381e+00 6.684760245363387121e-08
2.200000000000017053e+00 -3.049999999999995381e+00 6.411013863032232783e-08
2.350000000000017408e+00 -3.049999999999995381e+00 6.023086044974770776e-08
2.500000000000017764e+00 -3.049999999999995381e+00 5.544105063353987049e-08
2.650000000000018119e+00 -3.049999999999995381e+00 5.000980073330550437e-08
2.800000000000018474e+00 -3.049999999999995381e+00 4.421783854030152564e-08
2.950000000000018829e+00 -3.049999999999995381e+00 3.833341457701064538e-08
3.100000000000019185e+00 -3.049999999999995381e+00 3.259282880389129362e-08
3.250000000000019540e+00 -3.049999999999995381e+00 2.718714055926707794e-08
3.400000000000019895e+00 -3.049999999999995381e+00 2.225551390886234009e-08
3.550000000000020250e+00 -3.049999999999995381e+00 1.788469388621544310e-08
3.700000000000020606e+00 -3.049999999999995381e+00 1.411341706756861656e-08
3.850000000000020961e+00 -3.049999999999995381e+00 1.094019071294443883e-08
4.000000000000021316e+00 -3.049999999999995381e+00 8.332816168317009098e-09
4.150000000000021672e+00 -3.049999999999995381e+00 6.238219186659263077e-09
4.300000000000022027e+00 -3.049999999999995381e+00 4.591489523920452875e-09
4.450000000000022382e+00 -3.049999999999995381e+00 3.323429679133196393e-09
4.600000000000022737e+00 -3.049999999999995381e+00 2.366290019323826782e-09
4.750000000000023093e+00 -3.049999999999995381e+00 1.657673697706242498e-09
4.900000000000023448e+00 -3.049999999999995381e+00 1.142806738644565988e-09
5.050000000000023803e+00 -3.049999999999995381e+00 7.754864757394486894e-10

-5.000000000000000000e+00 -2.899999999999995026e+00 3.561587514315931400e-12
-4.849999999999999645e+00 -2.899999999999995026e+00 6.171454246536045427e-12
-4.699999999999999289e+00 -2.899999999999995026e+00 1.049320697000678698e-11
-4.549999999999998934e+00 -2.899999999999995026e+00 1.749717612539056350e-11
-4.399999999999998579e+00 -2.899999999999995026e+00 2.859712659959472573e-11
-4.249999999999998224e+00 -2.899999999999995026e+00 4.578490470416698051e-11
-4.099999999999997868e+00 -2.899999999999995026e+00 7.176540428234622210e-11
-3.949999999999997513e+00 -2.899999999999995026e+00 1.100643500052938101e-10
-3.799999999999997158e+00 -2.899999999999995026e+00 1.650680954551666242e-10
-3.649999999999996803e+00 -2.899999999999995026e+00 2.419433209303862290e-10
-3.499999999999996447e+00 -2.899999999999995026e+00 3.463804739909272755e-10
-3.349999999999996092e+00 -2.899999999999995026e+00 4.841146905072804035e-10
-3.199999999999995737e+00 -2.899999999999995026e+00 6.602081871959709852e-10
-3.049999999999995381e+00 -2.899999999999995026e+00 8.781321268433754086e-10
-2.899999999999995026e+00 -2.899999999999995026e+00 1.138760578852374999e-09
-2.749999999999994671e+00 -2.899999999999995026e+00 1.439471561586706448e-09
-2.599999999999994316e+00 -2.899999999999995026e+00 1.773616546129573378e-09
-2.449999999999993960e+00 -2.899999999999995026e+00 2.130638543055650374e-09
-2.299999999999993605e+00 -2.899999999999995026e+00 2.497058614566047600e-09
-2.149999999999993250e+00 -2.899999999999995026e+00 2.858393780102002925e-09
-1.999999999999992895e+00 -2.899999999999995026e+00 3.201827847795545090e-09
-1.849999999999992539e+00 -2.899999999999995026e+00 3.519184230547030116e-09
-1.699999999999992184e+00 -2.899999999999995026e+00 3.809540183345030752e-09
-1.549999999999991829e+00 -2.899999999999995026e+00 4.080786453990421880e-09
-1.399999999999991473e+00 -2.899999999999995026e+00 4.349657193855084494e-09
-1.249999999999991118e+00 -2.899999999999995026e+00 4.640227637413277644e-09
-1.099999999999990763e+00 -2.899999999999995026e+00 4.981472700955104297e-09
-9.499999999999904077e-01 -2.899999999999995026e+00 5.404963567630402063e-09
-7.999999999999900524e-01 -2.899999999999995026e+00 5.943900116093294867e-09
-6.499999999999896971e-01 -2.899999999999995026e+00 6.634294706991613949e-09
-4.999999999999893419e-01 -2.899999999999995026e+00 7.518301474689466095e-09
-3.499999999999889866e-01 -2.899999999999995026e+00 8.648683390408480361e-09
-1.999999999999886313e-01 -2.899999999999995026e+00 1.009256614888311886e-08
-4.999999999998827604e-02 -2.899999999999995026e+00 1.193222139321851196e-08
1.000000000000120792e-01 -2.899999999999995026e+00 1.426079250470149225e-08
2.500000000000124345e-01 -2.899999999999995026e+00 1.717164752397358506e-08
4.000000000000127898e-01 -2.899999999999995026e+00 2.074137775079941453e-08
5.500000000000131450e-01 -2.899999999999995026e+00 2.500824497193775877e-08
7.000000000000135003e-01 -2.899999999999995026e+00 2.994980394101861822e-08
8.500000000000138556e-01 -2.899999999999995026e+00 3.546486893910571768e-08
1.000000000000014211e+00 -2.899999999999995026e+00 4.136518306738239302e-08
1.150000000000014566e+00 -2.899999999999995026e+00 4.738065859977468883e-08
1.300000000000014921e+00 -2.899999999999995026e+00 5.317922033365722971e-08
1.450000000000015277e+00 -2.899999999999995026e+00 5.839903855276744580e-08
1.600000000000015632e+00 -2.899999999999995026e+00 6.268822620906758156e-08
1.750000000000015987e+00 -2.899999999999995026e+00 6.574546772402171140e-08
1.900000000000016342e+00 -2.899999999999995026e+00 6.735481489670156652e-08
2.050000000000016698e+00 -2.899999999999995026e+00 6.740908677829250384e-08
2.200000000000017053e+00 -2.899999999999995026e+00 6.591866240518406111e-08
2.350000000000017408e+00 -2.899999999999995026e+00 6.300529922037295899e-08
2.500000000000017764e+00 -2.899999999999995026e+00 5.888318285728443849e-08
2.650000000000018119e+00 -2.899999999999995026e+00 5.383118570502629554e-08
2.800000000000018474e+00 -2.899999999999995026e+00 4.816109920622168410e-08
2.950000000000018829e+00 -2.899999999999995026e+00 4.218648029563261601e-08
3.100000000000019185e+00 -2.899999999999995026e+00 3.619592077269009265e-08
3.250000000000019540e+00 -2.899999999999995026e+00 3.043327620475237494e-08
3.400000000000019895e+00 -2.899999999999995026e+00 2.508596435920398390e-08
3.550000000000020250e+00 -2.899999999999995026e+00 2.028112514767272150e-08
3.700000000000020606e+00 -2.899999999999995026e+00 1.608842159785253351e-08
3.850000000000020961e+00 -2.899999999999995026e+00 1.252765760508324469e-08
4.000000000000021316e+00 -2.899999999999995026e+00 9.579199244617625851e-09
4.150000000000021672e+00 -2.899999999999995026e+00 7.195340769544977880e-09
4.300000000000022027e+00 -2.899999999999995026e+00 5.311138167035162421e-09
4.450000000000022382e+00 -2.899999999999995026e+00 3.853717049975397266e-09
4.600000000000022737e+00 -2.899999999999995026e+00 2.749540810832264970e-09
4.750000000000023093e+00 -2.899999999999995026e+00 1.929526228787366883e-09
4.900000000000023448e+00 -2.899999999999995026e+00 1.332181001152853979e-09
5.050000000000023803e+00 -2.899999999999995026e+00 9.051062310770228112e-10

-5.000000000000000000e+00 -2.749999999999994671e+00 4.180311754990973745e-12
-4.849999999999999645e+00 -2.749999999999994671e+00 7.227712575536681061e-12
-4.699999999999999289e+00 -2.749999999999994671e+00 1.225319068685645693e-11
-4.549999999999998934e+00 -2.749999999999994671e+00 2.035479574938479778e-11
-4.399999999999998579e+00 -2.749999999999994671e+00 3.310960822814875842e-11
-4.249999999999998224e+00 -2.749999999999994671e+00 5.269860973518674297e-11
-4.099999999999997868e+00 -2.749999999999994671e+00 8.201206297376470503e-11
-3.949999999999997513e+00 -2.749999999999994671e+00 1.246960545990467618e-10
-3.799999999999997158e+00 -2.749999999999994671e+00 1.850861482255960154e-10
-3.649999999999996803e+00 -2.749999999999994671e+00 2.679647717794041782e-10
-3.499999999999996447e+00 -2.749999999999994671e+00 3.780827779733225358e-10
-3.349999999999996092e+00 -2.749999999999994671e+00 5.194115741181485949e-10
-3.199999999999995737e+00 -2.749999999999994671e+00 6.941477761899837257e-10
-3.049999999999995381e+00 -2.749999999999994671e+00 9.015790002348696576e-10
-2.899999999999995026e+00 -2.749999999999994671e+00 1.137027452341681690e-09
-2.749999999999994671e+00 -2.749999999999994671e+00 1.391192231029440994e-09
-2.599999999999994316e+00 -2.749999999999994671e+00 1.650270520385271333e-09
-2.449999999999993960e+00 -2.749999999999994671e+00 1.897201244167156600e-09
-2.299999999999993605e+00 -2.749999999999994671e+00 2.114197173142603083e-09
-2.149999999999993250e+00 -2.749999999999994671e+00 2.286398044217373156e-09
-1.999999999999992895e+00 -2.749999999999994671e+00 2.406031590302489676e-09
-1.849999999999992539e+00 -2.749999999999994671e+00 2.476033615877451950e-09
-1.699999999999992184e+00 -2.749999999999994671e+00 2.511845300027956137e-09
-1.549999999999991829e+00 -2.749999999999994671e+00 2.540284216802811297e-09
-1.399999999999991473e+00 -2.749999999999994671e+00 2.595093021931419365e-09
-1.249999999999991118e+00 -2.749999999999994671e+00 2.709912087897890673e-09
-1.099999999999990763e+00 -2.749999999999994671e+00 2.910635736213369647e-09
-9.499999999999904077e-01 -2.749999999999994671e+00 3.209855865009308267e-09
-7.999999999999900524e-01 -2.749999999999994671e+00 3.605910722283725639e-09
-6.499999999999896971e-01 -2.749999999999994671e+00 4.087853011458108562e-09
-4.999999999999893419e-01 -2.749999999999994671e+00 4.645834380014911940e-09
-3.499999999999889866e-01 -2.749999999999994671e+00 5.284672978115031729e-09
-1.999999999999886313e-01 -2.749999999999994671e+00 6.037316318683072359e-09
-4.999999999998827604e-02 -2.749999999999994671e+00 6.974690825271278729e-09
1.000000000000120792e-01 -2.749999999999994671e+00 8.208790716362648664e-09
2.500000000000124345e-01 -2.749999999999994671e+00 9.886494830762357836e-09
4.000000000000127898e-01 -2.749999999999994671e+00 1.217254855646892634e-08
5.500000000000131450e-01 -2.749999999999994671e+00 1.522186373991400249e-08
7.000000000000135003e-01 -2.749999999999994671e+00 1.914414332445084704e-08
8.500000000000138556e-01 -2.749999999999994671e+00 2.396729492324841918e-08
1.000000000000014211e+00 -2.749999999999994671e+00 2.960848590939778145e-08
1.150000000000014566e+00 -2.749999999999994671e+00 3.586128830832717782e-08
1.300000000000014921e+00 -2.749999999999994671e+00 4.240396202259447965e-08
1.450000000000015277e+00 -2.749999999999994671e+00 4.882902385358643198e-08
1.600000000000015632e+00 -2.749999999999994671e+00 5.468959056677956688e-08
1.750000000000015987e+00 -2.749999999999994671e+00 5.955447828238109634e-08
1.900000000000016342e+00 -2.749999999999994671e+00 6.306216022638392547e-08
2.050000000000016698e+00 -2.749999999999994671e+00 6.496398848415111016e-08
2.200000000000017053e+00 -2.749999999999994671e+00 6.514973018815638936e-08
2.350000000000017408e+00 -2.749999999999994671e+00 6.365261591987165360e-08
2.500000000000017764e+00 -2.749999999999994671e+00 6.063530262579390737e-08
2.650000000000018119e+00 -2.749999999999994671e+00 5.636127075320979862e-08
2.800000000000018474e+00 -2.749999999999994671e+00 5.115778785390399464e-08
2.950000000000018829e+00 -2.749999999999994671e+00 4.537679339540898905e-08
3.100000000000019185e+00 -2.749999999999994671e+00 3.935921537993790001e-08
3.250000000000019540e+00 -2.749999999999994671e+00 3.340669259519124895e-08
3.400000000000019895e+00 -2.749999999999994671e+00 2.776283162504061774e-08
3.550000000000020250e+00 -2.749999999999994671e+00 2.260433705248702855e-08
3.700000000000020606e+00 -2.749999999999994671e+00 1.804090361452437662e-08
3.850000000000020961e+00 -2.749999999999994671e+00 1.412181882156073809e-08
4.000000000000021316e+00 -2.749999999999994671e+00 1.084683082188991062e-08
4.150000000000021672e+00 -2.749999999999994671e+00 8.178915382040313583e-09
4.300000000000022027e+00 -2.749999999999994671e+00 6.056985501373054884e-09
4.450000000000022382e+00 -2.749999999999994671e+00 4.407164228511428034e-09
4.600000000000022737e+00 -2.749999999999994671e+00 3.151840931609982522e-09
4.750000000000023093e+00 -2.749999999999994671e+00 2.216250541978692126e-09
4.900000000000023448e+00 -2.749999999999994671e+00 1.532699379317714568e-09
5.050000000000023803e+00 -2.749999999999994671e+00 1.042797522098716728e-09

-5.000000000000000000e+00 -2.599999999999994316e+00 4.854946499090621976e-12
-4.849999999999999645e+00 -2.599999999999994316e+00 8.373854811158900574e-12
-4.699999999999999289e+00 -2.599999999999994316e+00 1.415026485291260341e-11
-4.549999999999998934e+00 -2.599999999999994316e+00 2.340761568892987086e-11
-4.399999999999998579e+00 -2.599999999999994316e+00 3.787365179174081697e-11
-4.249999999999998224e+00 -2.599999999999994316e+00 5.988459700350625241e-11
-4.099999999999997868e+00 -2.599999999999994316e+00 9.244327521187625527e-11
-3.949999999999997513e+00 -2.599999999999994316e+00 1.391784173387164909e-10
-3.799999999999997158e+00 -2.599999999999994316e+00 2.041379495444351613e-10
-3.649999999999996803e+00 -2.599999999999994316e+00 2.913454770101170140e-10
-3.499999999999996447e+00 -2.599999999999994316e+00 4.040674975565666428e-10
-3.349999999999996092e+00 -2.599999999999994316e+00 5.437908518811433396e-10
-3.199999999999995737e+00 -2.599999999999994316e+00 7.090034134497610081e-10
-3.049999999999995381e+00 -2.599999999999994316e+00 8.940031780777060974e-10
-2.899999999999995026e+00 -2.599999999999994316e+00 1.088110356007556970e-09
-2.749999999999994671e+00 -2.599999999999994316e+00 1.275778103253685086e-09
-2.599999999999994316e+00 -2.599999999999994316e+00 1.438120696500177331e-09
-2.449999999999993960e+00 -2.599999999999994316e+00 1.556222174183028760e-09
-2.299999999999993605e+00 -2.599999999999994316e+00 1.616189259742316480e-09
-2.149999999999993250e+00 -2.599999999999994316e+00 1.615266976519927639e-09
-1.999999999999992895e+00 -2.599999999999994316e+00 1.567556003807770522e-09
-1.849999999999992539e+00 -2.599999999999994316e+00 1.507221121254099815e-09
-1.699999999999992184e+00 -2.599999999999994316e+00 1.486949669575920317e-09
-1.549999999999991829e+00 -2.599999999999994316e+00 1.570188665695261726e-09
-1.399999999999991473e+00 -2.599999999999994316e+00 1.817483184653662203e-09
-1.249999999999991118e+00 -2.599999999999994316e+00 2.269664702091533258e-09
-1.099999999999990763e+00 -2.599999999999994316e+00 2.932732095784067535e-09
-9.499999999999904077e-01 -2.599999999999994316e+00 3.769845534479785935e-09
-7.999999999999900524e-01 -2.599999999999994316e+00 4.704223374706689153e-09
-6.499999999999896971e-01 -2.599999999999994316e+00 5.633337839326572620e-09
-4.999999999999893419e-01 -2.599999999999994316e+00 6.451199655710985754e-09
-3.499999999999889866e-01 -2.599999999999994316e+00 7.073476209327431161e-09
-1.999999999999886313e-01 -2.599999999999994316e+00 7.460485219766689528e-09
-4.999999999998827604e-02 -2.599999999999994316e+00 7.634966599070741478e-09
1.000000000000120792e-01 -2.599999999999994316e+00 7.693172000579148887e-09
2.500000000000124345e-01 -2.599999999999994316e+00 7.807749834615117243e-09
4.000000000000127898e-01 -2.599999999999994316e+00 8.219236032462191744e-09
5.500000000000131450e-01 -2.599999999999994316e+00 9.211747801375929627e-09
7.000000000000135003e-01 -2.599999999999994316e+00 1.107058869921897102e-08
8.500000000000138556e-01 -2.599999999999994316e+00 1.402587971910653115e-08
1.000000000000014211e+00 -2.599999999999994316e+00 1.819402261955747584e-08
1.150000000000014566e+00 -2.599999999999994316e+00 2.353256588920745554e-08
1.300000000000014921e+00 -2.599999999999994316e+00 2.982134938545154245e-08
1.450000000000015277e+00 -2.599999999999994316e+00 3.667592221919773242e-08
1.600000000000015632e+00 -2.599999999999994316e+00 4.359183614166227492e-08
1.750000000000015987e+00 -2.599999999999994316e+00 5.001198644154512680e-08
1.900000000000016342e+00 -2.599999999999994316e+00 5.540397873966338564e-08
2.050000000000016698e+00 -2.599999999999994316e+00 5.933199212373795008e-08
2.200000000000017053e+00 -2.599999999999994316e+00 6.150949236996960147e-08
2.350000000000017408e+00 -2.599999999999994316e+00 6.182492160184096081e-08
2.500000000000017764e+00 -2.599999999999994316e+00 6.033947576271823988e-08
2.650000000000018119e+00 -2.599999999999994316e+00 5.726166955080179928e-08
2.800000000000018474e+00 -2.599999999999994316e+00 5.290651376715995600e-08
2.950000000000018829e+00 -2.599999999999994316e+00 4.764798848512514411e-08
3.100000000000019185e+00 -2.599999999999994316e+00 4.187270008273479426e-08
3.250000000000019540e+00 -2.599999999999994316e+00 3.594075711016051525e-08
3.400000000000019895e+00 -2.599999999999994316e+00 3.015752346286186997e-08
3.550000000000020250e+00 -2.599999999999994316e+00 2.475749718424314002e-08
3.700000000000020606e+00 -2.599999999999994316e+00 1.989952325632120232e-08
3.850000000000020961e+00 -2.599999999999994316e+00 1.567113653367967508e-08
4.000000000000021316e+00 -2.599999999999994316e+00 1.209913072865439998e-08
4.150000000000021672e+00 -2.599999999999994316e+00 9.163391094717098183e-09
4.300000000000022027e+00 -2.599999999999994316e+00 6.811440477553571019e-09
4.450000000000022382e+00 -2.599999999999994316e+00 4.971820780177611458e-09
4.600000000000022737e+00 -2.599999999999994316e+00 3.565171103022799555e-09
4.750000000000023093e+00 -2.599999999999994316e+00 2.512526975070644197e-09
4.900000000000023448e+00 -2.599999999999994316e+00 1.740871506763514729e-09
5.050000000000023803e+00 -2.599999999999994316e+00 1.186294422117311764e-09

-5.000000000000000000e+00 -2.449999999999993960e+00 5.581078977353024404e-12
-4.849999999999999645e+00 -2.449999999999993960e+00 9.600856976787510463e-12
-4.699999999999999289e+00 -2.449999999999993960e+00 1.616606196403605683e-11
-4.549999999999998934e+00 -2.449999999999993960e+00 2.661880262011832286e-11
-4.399999999999998579e+00 -2.449999999999993960e+00 4.281707855293538200e-11
-4.249999999999998224e+00 -2.449999999999993960e+00 6.720554022509329667e-11
-4.099999999999997868e+00 -2.449999999999993960e+00 1.028067199137722744e-10
-3.949999999999997513e+00 -2.449999999999993960e+00 1.530659577720772588e-10
-3.799999999999997158e+00 -2.449999999999993960e+00 2.214719802514792862e-10
-3.649999999999996803e+00 -2.449999999999993960e+00 3.108830707259695248e-10
-3.499999999999996447e+00 -2.449999999999993960e+00 4.225312931735757126e-10
-3.349999999999996092e+00 -2.449999999999993960e+00 5.547691058103195514e-10
-3.199999999999995737e+00 -2.449999999999993960e+00 7.017709737821246628e-10
-3.049999999999995381e+00 -2.449999999999993960e+00 8.525960232911060731e-10
-2.899999999999995026e+00 -2.449999999999993960e+00 9.912152325754207005e-10
-2.749999999999994671e+00 -2.449999999999993960e+00 1.098228761272661315e-09
-2.599999999999994316e+00 -2.449999999999993960e+00 1.154930232627153804e-09
-2.449999999999993960e+00 -2.449999999999993960e+00 1.149985228195040541e-09
-2.299999999999993605e+00 -2.449999999999993960e+00 1.088188531377084297e-09
-2.149999999999993250e+00 -2.449999999999993960e+00 9.995804137651724396e-10
-1.999999999999992895e+00 -2.449999999999993960e+00 9.458987398420157227e-10
-1.849999999999992539e+00 -2.449999999999993960e+00 1.020483559505413113e-09
-1.699999999999992184e+00 -2.449999999999993960e+00 1.338121593771965490e-09
-1.549999999999991829e+00 -2.449999999999993960e+00 2.013593267568556522e-09
-1.399999999999991473e+00 -2.449999999999993960e+00 3.131831601160755280e-09
-1.249999999999991118e+00 -2.449999999999993960e+00 4.717334286209335828e-09
-1.099999999999990763e+00 -2.449999999999993960e+00 6.713335287488977248e-09
-9.499999999999904077e-01 -2.449999999999993960e+00 8.979798215411614130e-09
-7.999999999999900524e-01 -2.449999999999993960e+00 1.131301216746058814e-08
-6.499999999999896971e-01 -2.449999999999993960e+00 1.348104689504603034e-08
-4.999999999999893419e-01 -2.449999999999993960e+00 1.526328088840658160e-08
-3.499999999999889866e-01 -2.449999999999993960e+00 1.648241721861221785e-08
-1.999999999999886313e-01 -2.449999999999993960e+00 1.702376144242710690e-08
-4.999999999998827604e-02 -2.449999999999993960e+00 1.684494887730711538e-08
1.000000000000120792e-01 -2.449999999999993960e+00 1.598431733580822483e-08
2.500000000000124345e-01 -2.449999999999993960e+00 1.457412591025745395e-08
4.000000000000127898e-01 -2.449999999999993960e+00 1.285604032079743393e-08
5.500000000000131450e-01 -2.449999999999993960e+00 1.118557839777656794e-08
7.000000000000135003e-01 -2.449999999999993960e+00 1.000791890200675668e-08
8.500000000000138556e-01 -2.449999999999993960e+00 9.796084646349728245e-09
1.000000000000014211e+00 -2.449999999999993960e+00 1.096081415342784555e-08
1.150000000000014566e+00 -2.449999999999993960e+00 1.375673930973170875e-08
1.300000000000014921e+00 -2.449999999999993960e+00 1.821176067290347165e-08
1.450000000000015277e+00 -2.449999999999993960e+00 2.409805525211407549e-08
1.600000000000015632e+00 -2.449999999999993960e+00 3.095229667351672588e-08
1.750000000000015987e+00 -2.449999999999993960e+00 3.814246258943239403e-08
1.900000000000016342e+00 -2.449999999999993960e+00 4.496767094907790824e-08
2.050000000000016698e+00 -2.449999999999993960e+00 5.076806224363747483e-08
2.200000000000017053e+00 -2.449999999999993960e+00 5.501956513660440078e-08
2.350000000000017408e+00 -2.449999999999993960e+00 5.739533037438159261e-08
2.500000000000017764e+00 -2.449999999999993960e+00 5.778723994852993408e-08
2.650000000000018119e+00 -2.449999999999993960e+00 5.629123017831263611e-08
2.800000000000018474e+00 -2.449999999999993960e+00 5.316628396157340301e-08
2.950000000000018829e+00 -2.449999999999993960e+00 4.877904056293912485e-08
3.100000000000019185e+00 -2.449999999999993960e+00 4.354531830678736538e-08
3.250000000000019540e+00 -2.449999999999993960e+00 3.787756474231527984e-08
3.400000000000019895e+00 -2.449999999999993960e+00 3.214415557773633105e-08
3.550000000000020250e+00 -2.449999999999993960e+00 2.664322397411976627e-08
3.700000000000020606e+00 -2.449999999999993960e+00 2.159086443674556744e-08
3.850000000000020961e+00 -2.449999999999993960e+00 1.712149112039965129e-08
4.000000000000021316e+00 -2.449999999999993960e+00 1.329698691403713656e-08
4.150000000000021672e+00 -2.449999999999993960e+00 1.012099734181014936e-08
4.300000000000022027e+00 -2.449999999999993960e+00 7.555097340986450349e-09
4.450000000000022382e+00 -2.449999999999993960e+00 5.534322141173366031e-09
4.600000000000022737e+00 -2.449999999999993960e+00 3.980450316127321545e-09
4.750000000000023093e+00 -2.449999999999993960e+00 2.812262582856682598e-09
4.900000000000023448e+00 -2.449999999999993960e+00 1.952658263634949518e-09
5.050000000000023803e+00 -2.449999999999993960e+00 1.332950437516507597e-09

-5.000000000000000000e+00 -2.299999999999993605e+00 6.352658130281618330e-12
-4.849999999999999645e+00 -2.299999999999993605e+00 1.089694830487002117e-11
-4.699999999999999289e+00 -2.299999999999993605e+00 1.827778440935245722e-11
-4.549999999999998934e+00 -2.299999999999993605e+00 2.994474040808539173e-11
-4.399999999999998579e+00 -2.299999999999993605e+00 4.785809526038956368e-11
-4.249999999999998224e+00 -2.299999999999993605e+00 7.451219112085477220e-11
-4.099999999999997868e+00 -2.299999999999993605e+00 1.128393279219186040e-10
-3.949999999999997513e+00 -2.299999999999993605e+00 1.659143144981320629e-10
-3.799999999999997158e+00 -2.299999999999993605e+00 2.363762429324927545e-10
-3.649999999999996803e+00 -2.299999999999993605e+00 3.255120155052092208e-10
-3.499999999999996447e+00 -2.299999999999993605e+00 4.320262970391680696e-10
-3.349999999999996092e+00 -2.299999999999993605e+00 5.506728908104123927e-10
-3.199999999999995737e+00 -2.299999999999993605e+00 6.711470510508739221e-10
-3.049999999999995381e+00 -2.299999999999993605e+00 7.779109254974765949e-10
-2.899999999999995026e+00 -2.299999999999993605e+00 8.518712898000944690e-10
-2.749999999999994671e+00 -2.299999999999993605e+00 8.749152134714343332e-10
-2.599999999999994316e+00 -2.299999999999993605e+00 8.380430885769188317e-10
-2.449999999999993960e+00 -2.299999999999993605e+00 7.530084571472809561e-10
-2.299999999999993605e+00 -2.299999999999993605e+00 6.658482000668120773e-10
-2.149999999999993250e+00 -2.299999999999993605e+00 6.685861140012461290e-10
-1.999999999999992895e+00 -2.299999999999993605e+00 9.033146196315547926e-10
-1.849999999999992539e+00 -2.299999999999993605e+00 1.552010713240293684e-09
-1.699999999999992184e+00 -2.299999999999993605e+00 2.807415827500499703e-09
-1.549999999999991829e+00 -2.299999999999993605e+00 4.826213837764516445e-09
-1.399999999999991473e+00 -2.299999999999993605e+00 7.674776293918309127e-09
-1.249999999999991118e+00 -2.299999999999993605e+00 1.128611535473973712e-08
-1.099999999999990763e+00 -2.299999999999993605e+00 1.544844303075443557e-08
-9.499999999999904077e-01 -2.299999999999993605e+00 1.983643950440107985e-08
-7.999999999999900524e-01 -2.299999999999993605e+00 2.407783202363261792e-08
-6.499999999999896971e-01 -2.299999999999993605e+00 2.782976366293072886e-08
-4.999999999999893419e-01 -2.299999999999993605e+00 3.083369875482920857e-08
-3.499999999999889866e-01 -2.299999999999993605e+00 3.292935420367935264e-08
-1.999999999999886313e-01 -2.299999999999993605e+00 3.403061809911465319e-08
-4.999999999998827604e-02 -2.299999999999993605e+00 3.408624960469697482e-08
1.000000000000120792e-01 -2.299999999999993605e+00 3.305557933018699848e-08
2.500000000000124345e-01 -2.299999999999993605e+00 3.092258096914053217e-08
4.000000000000127898e-01 -2.299999999999993605e+00 2.775268261895863735e-08
5.500000000000131450e-01 -2.299999999999993605e+00 2.376982932689720098e-08
7.000000000000135003e-01 -2.299999999999993605e+00 1.940887178637906579e-08
8.500000000000138556e-01 -2.299999999999993605e+00 1.529964548393522525e-08
1.000000000000014211e+00 -2.299999999999993605e+00 1.217057536931961688e-08
1.150000000000014566e+00 -2.299999999999993605e+00 1.069974928082746980e-08
1.300000000000014921e+00 -2.299999999999993605e+00 1.136095566979282059e-08
1.450000000000015277e+00 -2.299999999999993605e+00 1.430681906332264677e-08
1.600000000000015632e+00 -2.299999999999993605e+00 1.931763105353702465e-08
1.750000000000015987e+00 -2.299999999999993605e+00 2.583084062197587638e-08
1.900000000000016342e+00 -2.299999999999993605e+00 3.304659789391981942e-08
2.050000000000016698e+00 -2.299999999999993605e+00 4.008041150999859136e-08
2.200000000000017053e+00 -2.299999999999993605e+00 4.611926196193512191e-08
2.350000000000017408e+00 -2.299999999999993605e+00 5.054245373696911454e-08
2.500000000000017764e+00 -2.299999999999993605e+00 5.298726081092932603e-08
2.650000000000018119e+00 -2.299999999999993605e+00 5.335894411656325144e-08
2.800000000000018474e+00 -2.299999999999993605e+00 5.179707686943736735e-08
2.950000000000018829e+00 -2.299999999999993605e+00 4.861483431147713829e-08
3.100000000000019185e+00 -2.299999999999993605e+00 4.422761852509024404e-08
3.250000000000019540e+00 -2.299999999999993605e+00 3.908444885526533821e-08
3.400000000000019895e+00 -2.299999999999993605e+00 3.361139912166720421e-08
3.550000000000020250e+00 -2.299999999999993605e+00 2.817195905349843145e-08
3.700000000000020606e+00 -2.299999999999993605e+00 2.304526520833134400e-08
3.850000000000020961e+00 -2.299999999999993605e+00 1.842018510294137479e-08
4.000000000000021316e+00 -2.299999999999993605e+00 1.440146924947149536e-08
4.150000000000021672e+00 -2.299999999999993605e+00 1.102356191136557341e-08
4.300000000000022027e+00 -2.299999999999993605e+00 8.267938458419149545e-09
4.450000000000022382e+00 -2.299999999999993605e+00 6.080677591918010935e-09
4.600000000000022737e+00 -2.299999999999993605e+00 4.388047077609900270e-09
4.750000000000023093e+00 -2.299999999999993605e+00 3.108919882356159389e-09
4.900000000000023448e+00 -2.299999999999993605e+00 2.163681397933329926e-09
5.050000000000023803e+00 -2.299999999999993605e+00 1.479871099042292270e-09

-5.000000000000000000e+00 -2.149999999999993250e+00 7.162060703082233168e-12
-4.849999999999999645e+00 -2.149999999999993250e+00 1.224784696616943663e-11
-4.699999999999999289e+00 -2.149999999999993250e+00 2.045887735151397584e-11
-4.549999999999998934e+00 -2.149999999999993250e+00 3.333672793846618561e-11
-4.399999999999998579e+00 -2.149999999999993250e+00 5.290922844884371806e-11
-4.249999999999998224e+00 -2.149999999999993250e+00 8.165191053636341374e-11
-4.099999999999997868e+00 -2.149999999999993250e+00 1.222847750330625515e-10
-3.949999999999997513e+00 -2.149999999999993250e+00 1.773143774434680889e-10
-3.799999999999997158e+00 -2.149999999999993250e+00 2.482418766664847884e-10
-3.649999999999996803e+00 -2.149999999999993250e+00 3.344170968922096727e-10
-3.499999999999996447e+00 -2.149999999999993250e+00 4.316540931715803242e-10
-3.349999999999996092e+00 -2.149999999999993250e+00 5.309561145771077965e-10
-3.199999999999995737e+00 -2.149999999999993250e+00 6.180244763261777116e-10
-3.049999999999995381e+00 -2.149999999999993250e+00 6.745955983686984719e-10
-2.899999999999995026e+00 -2.149999999999993250e+00 6.829355445376913692e-10
-2.749999999999994671e+00 -2.149999999999993250e+00 6.347947691776180561e-10
-2.599999999999994316e+00 -2.149999999999993250e+00 5.454650600815744802e-10
-2.449999999999993960e+00 -2.149999999999993250e+00 4.719372948739742483e-10
-2.299999999999993605e+00 -2.149999999999993250e+00 5.313509233968882134e-10
-2.149999999999993250e+00 -2.149999999999993250e+00 9.123037521888726183e-10
-1.999999999999992895e+00 -2.149999999999993250e+00 1.868507279770138578e-09
-1.849999999999992539e+00 -2.149999999999993250e+00 3.684328712183148505e-09
-1.699999999999992184e+00 -2.149999999999993250e+00 6.608131560415865808e-09
-1.549999999999991829e+00 -2.149999999999993250e+00 1.076352043799105453e-08
-1.399999999999991473e+00 -2.149999999999993250e+00 1.606706796654146674e-08
-1.249999999999991118e+00 -2.149999999999993250e+00 2.219338714687320676e-08
-1.099999999999990763e+00 -2.149999999999993250e+00 2.862093214429827319e-08
-9.499999999999904077e-01 -2.149999999999993250e+00 3.475883690832027532e-08
-7.999999999999900524e-01 -2.149999999999993250e+00 4.010951271701302899e-08
-6.499999999999896971e-01 -2.149999999999993250e+00 4.439362214908170859e-08
-4.999999999999893419e-01 -2.149999999999993250e+00 4.757872844234733099e-08
-3.499999999999889866e-01 -2.149999999999993250e+00 4.980492027456188770e-08
-1.999999999999886313e-01 -2.149999999999993250e+00 5.125268845537613784e-08
-4.999999999998827604e-02 -2.149999999999993250e+00 5.201463187003371440e-08
1.000000000000120792e-01 -2.149999999999993250e+00 5.201488229917718700e-08
2.500000000000124345e-01 -2.149999999999993250e+00 5.100025673931369836e-08
4.000000000000127898e-01 -2.149999999999993250e+00 4.862034375367996524e-08
5.500000000000131450e-01 -2.149999999999993250e+00 4.459557126011994359e-08
7.000000000000135003e-01 -2.149999999999993250e+00 3.892211730282715979e-08
8.500000000000138556e-01 -2.149999999999993250e+00 3.201565883022104108e-08
1.000000000000014211e+00 -2.149999999999993250e+00 2.471028999093836944e-08
1.150000000000014566e+00 -2.149999999999993250e+00 1.810273209567734504e-08
1.300000000000014921e+00 -2.149999999999993250e+00 1.330061411138047050e-08
1.450000000000015277e+00 -2.149999999999993250e+00 1.115347079166975377e-08
1.600000000000015632e+00 -2.149999999999993250e+00 1.204008497555322417e-08
1.750000000000015987e+00 -2.149999999999993250e+00 1.577471316337488617e-08
1.900000000000016342e+00 -2.149999999999993250e+00 2.166300202133386229e-08
2.050000000000016698e+00 -2.149999999999993250e+00 2.868391778735333246e-08
2.200000000000017053e+00 -2.149999999999993250e+00 3.572734910149348784e-08
2.350000000000017408e+00 -2.149999999999993250e+00 4.180963158797768107e-08
2.500000000000017764e+00 -2.149999999999993250e+00 4.621747006758444830e-08
2.650000000000018119e+00 -2.149999999999993250e+00 4.856762895501826179e-08
2.800000000000018474e+00 -2.149999999999993250e+00 4.879522622845084126e-08
2.950000000000018829e+00 -2.149999999999993250e+00 4.709407373823149717e-08
3.100000000000019185e+00 -2.149999999999993250e+00 4.383326538959056864e-08
3.250000000000019540e+00 -2.149999999999993250e+00 3.947021283273892561e-08
3.400000000000019895e+00 -2.149999999999993250e+00 3.447448739894438656e-08
3.550000000000020250e+00 -2.149999999999993250e+00 2.927068372698640810e-08
3.700000000000020606e+00 -2.149999999999993250e+00 2.420303503461946705e-08
3.850000000000020961e+00 -2.149999999999993250e+00 1.952030529032899650e-08
4.000000000000021316e+00 -2.149999999999993250e+00 1.537684358842036057e-08
4.150000000000021672e+00 -2.149999999999993250e+00 1.184456430598851427e-08
4.300000000000022027e+00 -2.149999999999993250e+00 8.930715132411437007e-09
4.450000000000022382e+00 -2.149999999999993250e+00 6.597187796053722060e-09
4.600000000000022737e+00 -2.149999999999993250e+00 4.778382448594925525e-09
4.750000000000023093e+00 -2.149999999999993250e+00 3.395909176112692607e-09
4.900000000000023448e+00 -2.149999999999993250e+00 2.369476332645389317e-09
5.050000000000023803e+00 -2.149999999999993250e+00 1.624075383981236352e-09

-5.000000000000000000e+00 -1.999999999999992895e+00 8.000198494538635045e-12
-4.849999999999999645e+00 -1.999999999999992895e+00 1.363707931503586060e-11
-4.699999999999999289e+00 -1.999999999999992895e+00 2.267986525414400125e-11
-4.549999999999998934e+00 -1.999999999999992895e+00 3.674297926449370338e-11
-4.399999999999998579e+00 -1.999999999999992895e+00 5.788176864857130043e-11
-4.249999999999998224e+00 -1.999999999999992895e+00 8.847793735860486367e-11
-4.099999999999997868e+00 -1.999999999999992895e+00 1.309117250843490780e-10
-3.949999999999997513e+00 -1.999999999999992895e+00 1.869262471126176477e-10
-3.799999999999997158e+00 -1.999999999999992895e+00 2.566229110840349539e-10
-3.649999999999996803e+00 -1.999999999999992895e+00 3.371324369496528066e-10
-3.499999999999996447e+00 -1.999999999999992895e+00 4.212188726827992760e-10
-3.349999999999996092e+00 -1.999999999999992895e+00 4.964170294027346858e-10
-3.199999999999995737e+00 -1.999999999999992895e+00 5.457612887276518159e-10
-3.049999999999995381e+00 -1.999999999999992895e+00 5.516430272287265969e-10
-2.899999999999995026e+00 -1.999999999999992895e+00 5.046181428385947081e-10
-2.749999999999994671e+00 -1.999999999999992895e+00 4.186929911892189142e-10
-2.599999999999994316e+00 -1.999999999999992895e+00 3.532009147013912859e-10
-2.449999999999993960e+00 -1.999999999999992895e+00 4.382642911865361260e-10
-2.299999999999993605e+00 -1.999999999999992895e+00 8.958038725966625501e-10
-2.149999999999993250e+00 -1.999999999999992895e+00 2.042033444924265588e-09
-1.999999999999992895e+00 -1.999999999999992895e+00 4.253424697429212643e-09
-1.849999999999992539e+00 -1.999999999999992895e+00 7.881804053798675036e-09
-1.699999999999992184e+00 -1.999999999999992895e+00 1.312164642166371276e-08
-1.549999999999991829e+00 -1.999999999999992895e+00 1.986465352385002905e-08
-1.399999999999991473e+00 -1.999999999999992895e+00 2.761120870234031256e-08
-1.249999999999991118e+00 -1.999999999999992895e+00 3.551786303296179098e-08
-1.099999999999990763e+00 -1.999999999999992895e+00 4.261592866954541148e-08
-9.499999999999904077e-01 -1.999999999999992895e+00 4.813943741887788510e-08
-7.999999999999900524e-01 -1.999999999999992895e+00 5.180557427747371705e-08
-6.499999999999896971e-01 -1.999999999999992895e+00 5.388294848711665396e-08
-4.999999999999893419e-01 -1.999999999999992895e+00 5.500290620637629144e-08
-3.499999999999889866e-01 -1.999999999999992895e+00 5.584276980076942544e-08
-1.999999999999886313e-01 -1.999999999999992895e+00 5.688545906781831520e-08
-4.999999999998827604e-02 -1.999999999999992895e+00 5.835443378557446338e-08
1.000000000000120792e-01 -1.999999999999992895e+00 6.023766276754907411e-08
2.500000000000124345e-01 -1.999999999999992895e+00 6.225552256947157776e-08
4.000000000000127898e-01 -1.999999999999992895e+00 6.377166485715100296e-08
5.500000000000131450e-01 -1.999999999999992895e+00 6.381921096653115573e-08
7.000000000000135003e-01 -1.999999999999992895e+00 6.138471473929218104e-08
8.500000000000138556e-01 -1.999999999999992895e+00 5.587050832515806793e-08
1.000000000000014211e+00 -1.999999999999992895e+00 4.747129781933925873e-08
1.150000000000014566e+00 -1.999999999999992895e+00 3.724413361518837484e-08
1.300000000000014921e+00 -1.999999999999992895e+00 2.687075902843322064e-08
1.450000000000015277e+00 -1.999999999999992895e+00 1.820169855243855044e-08
1.600000000000015632e+00 -1.999999999999992895e+00 1.272913992734707673e-08
1.750000000000015987e+00 -1.999999999999992895e+00 1.118887243120267131e-08
1.900000000000016342e+00 -1.999999999999992895e+00 1.342659433651467692e-08
2.050000000000016698e+00 -1.999999999999992895e+00 1.854542276187928956e-08
2.200000000000017053e+00 -1.999999999999992895e+00 2.523268941696151576e-08
2.350000000000017408e+00 -1.999999999999992895e+00 3.211735631307531186e-08
2.500000000000017764e+00 -1.999999999999992895e+00 3.804650890107999392e-08
2.650000000000018119e+00 -1.999999999999992895e+00 4.223769965700247280e-08
2.800000000000018474e+00 -1.999999999999992895e+00 4.431612341329907988e-08
2.950000000000018829e+00 -1.999999999999992895e+00 4.426931649047631312e-08
3.100000000000019185e+00 -1.999999999999992895e+00 4.235581400972313008e-08
3.250000000000019540e+00 -1.999999999999992895e+00 3.899862329068170919e-08
3.400000000000019895e+00 -1.999999999999992895e+00 3.468571757111106090e-08
3.550000000000020250e+00 -1.999999999999992895e+00 2.989086401707740425e-08
3.700000000000020606e+00 -1.999999999999992895e+00 2.502031782279929179e-08
3.850000000000020961e+00 -1.999999999999992895e+00 2.038495477046374181e-08
4.000000000000021316e+00 -1.999999999999992895e+00 1.619356670121499445e-08
4.150000000000021672e+00 -1.999999999999992895e+00 1.256121803316094031e-08
4.300000000000022027e+00 -1.999999999999992895e+00 9.526372512392201233e-09
4.450000000000022382e+00 -1.999999999999992895e+00 7.071405984043260454e-09
4.600000000000022737e+00 -1.999999999999992895e+00 5.142570037960770380e-09
4.750000000000023093e+00 -1.999999999999992895e+00 3.667009636852467118e-09
4.900000000000023448e+00 -1.999999999999992895e+00 2.565766169369283904e-09
5.050000000000023803e+00 -1.999999999999992895e+00 1.762672156582202598e-09

-5.000000000000000000e+00 -1.849999999999992539e+00 8.856659038405366747e-12
-4.849999999999999645e+00 -1.849999999999992539e+00 1.504635877261939825e-11
-4.699999999999999289e+00 -1.849999999999992539e+00 2.490928666389608950e-11
-4.549999999999998934e+00 -1.849999999999992539e+00 4.011076104743616261e-11
-4.399999999999998579e+00 -1.849999999999992539e+00 6.269033279442643473e-11
-4.249999999999998224e+00 -1.849999999999992539e+00 9.485850983091902433e-11
-4.099999999999997868e+00 -1.849999999999992539e+00 1.385309024065011383e-10
-3.949999999999997513e+00 -1.849999999999992539e+00 1.945090006150222272e-10
-3.799999999999997158e+00 -1.849999999999992539e+00 2.612840096611025807e-10
-3.649999999999996803e+00 -1.849999999999992539e+00 3.336099768592071696e-10
-3.499999999999996447e+00 -1.849999999999992539e+00 4.013089842659131988e-10
-3.349999999999996092e+00 -1.849999999999992539e+00 4.492572141778115868e-10
-3.199999999999995737e+00 -1.849999999999992539e+00 4.601175787463210138e-10
-3.049999999999995381e+00 -1.849999999999992539e+00 4.219711534290896332e-10
-2.899999999999995026e+00 -1.849999999999992539e+00 3.431920548064082876e-10
-2.749999999999994671e+00 -1.849999999999992539e+00 2.760648000366025931e-10
-2.599999999999994316e+00 -1.849999999999992539e+00 3.478362251195111547e-10
-2.449999999999993960e+00 -1.849999999999992539e+00 7.921846253166086260e-10
-2.299999999999993605e+00 -1.849999999999992539e+00 1.965350309874808258e-09
-2.149999999999993250e+00 -1.849999999999992539e+00 4.321745626075923069e-09
-1.999999999999992895e+00 -1.849999999999992539e+00 8.320597548565920731e-09
-1.849999999999992539e+00 -1.849999999999992539e+00 1.424972713104774874e-08
-1.699999999999992184e+00 -1.849999999999992539e+00 2.199587783499803949e-08
-1.549999999999991829e+00 -1.849999999999992539e+00 3.085891776788428475e-08
-1.399999999999991473e+00 -1.849999999999992539e+00 3.956301497873985331e-08
-1.249999999999991118e+00 -1.849999999999992539e+00 4.659283693191887656e-08
-1.099999999999990763e+00 -1.849999999999992539e+00 5.082177800271972893e-08
-9.499999999999904077e-01 -1.849999999999992539e+00 5.214458697602459224e-08
-7.999999999999900524e-01 -1.849999999999992539e+00 5.166492121085644223e-08
-6.499999999999896971e-01 -1.849999999999992539e+00 5.114901513048580778e-08
-4.999999999999893419e-01 -1.849999999999992539e+00 5.196607325685423489e-08
-3.499999999999889866e-01 -1.849999999999992539e+00 5.424646020449710896e-08
-1.999999999999886313e-01 -1.849999999999992539e+00 5.697556168848386018e-08
-4.999999999998827604e-02 -1.849999999999992539e+00 5.903361690256745254e-08
1.000000000000120792e-01 -1.849999999999992539e+00 6.031843726350301125e-08
2.500000000000124345e-01 -1.849999999999992539e+00 6.190827959909080675e-08
4.000000000000127898e-01 -1.849999999999992539e+00 6.503723826636894411e-08
5.500000000000131450e-01 -1.849999999999992539e+00 6.974389506460891571e-08
7.000000000000135003e-01 -1.849999999999992539e+00 7.434704730645961303e-08
8.500000000000138556e-01 -1.849999999999992539e+00 7.621150826869672768e-08
1.000000000000014211e+00 -1.849999999999992539e+00 7.319891663273355094e-08
1.150000000000014566e+00 -1.849999999999992539e+00 6.466252851927632415e-08
1.300000000000014921e+00 -1.849999999999992539e+00 5.180404428236903344e-08
1.450000000000015277e+00 -1.849999999999992539e+00 3.731578990174149209e-08
1.600000000000015632e+00 -1.849999999999992539e+00 2.430457764215540962e-08
1.750000000000015987e+00 -1.849999999999992539e+00 1.521349689236346516e-08
1.900000000000016342e+00 -1.849999999999992539e+00 1.118420291308311167e-08
2.050000000000016698e+00 -1.849999999999992539e+00 1.198547551393439722e-08
2.200000000000017053e+00 -1.849999999999992539e+00 1.638726589113959546e-08
2.350000000000017408e+00 -1.849999999999992539e+00 2.270956273512850187e-08
2.500000000000017764e+00 -1.849999999999992539e+00 2.931053272510281250e-08
2.650000000000018119e+00 -1.849999999999992539e+00 3.490102193661742093e-08
2.800000000000018474e+00 -1.849999999999992539e+00 3.867709302162165687e-08
2.950000000000018829e+00 -1.849999999999992539e+00 4.031406303655420623e-08
3.100000000000019185e+00 -1.849999999999992539e+00 3.987717826210998876e-08
3.250000000000019540e+00 -1.849999999999992539e+00 3.769667454146570431e-08
3.400000000000019895e+00 -1.849999999999992539e+00 3.424172622660458877e-08
3.550000000000020250e+00 -1.849999999999992539e+00 3.001444624596072232e-08
3.700000000000020606e+00 -1.849999999999992539e+00 2.547380214127599670e-08
3.850000000000020961e+00 -1.849999999999992539e+00 2.099081845378961716e-08
4.000000000000021316e+00 -1.849999999999992539e+00 1.683090515558240605e-08
4.150000000000021672e+00 -1.849999999999992539e+00 1.315634629189130565e-08
4.300000000000022027e+00 -1.849999999999992539e+00 1.004136442563199030e-08
4.450000000000022382e+00 -1.849999999999992539e+00 7.493042625385610525e-09
4.600000000000022737e+00 -1.849999999999992539e+00 5.473028355462072482e-09
4.750000000000023093e+00 -1.849999999999992539e+00 3.916777781893982450e-09
4.900000000000023448e+00 -1.849999999999992539e+00 2.748730570173307712e-09
5.050000000000023803e+00 -1.849999999999992539e+00 1.893034997891323025e-09

-5.000000000000000000e+00 -1.699999999999992184e+00 9.719874179681519805e-12
-4.849999999999999645e+00 -1.699999999999992184e+00 1.645600167373890854e-11
-4.699999999999999289e+00 -1.699999999999992184e+00 2.711465909577380681e-11
-4.549999999999998934e+00 -1.699999999999992184e+00 4.338849033713593353e-11
-4.399999999999998579e+00 -1.699999999999992184e+00 6.725712631683570484e-11
-4.249999999999998224e+00 -1.699999999999992184e+00 1.006849156811110583e-10
-4.099999999999997868e+00 -1.699999999999992184e+00 1.450090667313308158e-10
-3.949999999999997513e+00 -1.699999999999992184e+00 1.999424333742888474e-10
-3.799999999999997158e+00 -1.699999999999992184e+00 2.622289052314821679e-10
-3.649999999999996803e+00 -1.699999999999992184e+00 3.242440652290874353e-10
-3.499999999999996447e+00 -1.699999999999992184e+00 3.732832888147963881e-10
-3.349999999999996092e+00 -1.699999999999992184e+00 3.929423506410079139e-10
-3.199999999999995737e+00 -1.699999999999992184e+00 3.687941916658755038e-10
-3.049999999999995381e+00 -1.699999999999992184e+00 3.012276023826388121e-10
-2.899999999999995026e+00 -1.699999999999992184e+00 2.282350971856596143e-10
-2.749999999999994671e+00 -1.699999999999992184e+00 2.590418448415472109e-10
-2.599999999999994316e+00 -1.699999999999992184e+00 6.142156265829367909e-10
-2.449999999999993960e+00 -1.699999999999992184e+00 1.657836178309261933e-09
-2.299999999999993605e+00 -1.699999999999992184e+00 3.892820246902845827e-09
-2.149999999999993250e+00 -1.699999999999992184e+00 7.877288751064623028e-09
-1.999999999999992895e+00 -1.699999999999992184e+00 1.402292938877331934e-08
-1.849999999999992539e+00 -1.699999999999992184e+00 2.227936534278841477e-08
-1.699999999999992184e+00 -1.699999999999992184e+00 3.180926505620748403e-08
-1.549999999999991829e+00 -1.699999999999992184e+00 4.089410909370376139e-08
-1.399999999999991473e+00 -1.699999999999992184e+00 4.737840821579770401e-08
-1.249999999999991118e+00 -1.699999999999992184e+00 4.979620045370801896e-08
-1.099999999999990763e+00 -1.699999999999992184e+00 4.883381711894756984e-08
-9.499999999999904077e-01 -1.699999999999992184e+00 4.816184743141960761e-08
-7.999999999999900524e-01 -1.699999999999992184e+00 5.347995700601897242e-08
-6.499999999999896971e-01 -1.699999999999992184e+00 6.944221924077228604e-08
-4.999999999999893419e-01 -1.699999999999992184e+00 9.584406653932090806e-08
-3.499999999999889866e-01 -1.699999999999992184e+00 1.258237346628788692e-07
-1.999999999999886313e-01 -1.699999999999992184e+00 1.482659158987562681e-07
-4.999999999998827604e-02 -1.699999999999992184e+00 1.537909678724190970e-07
1.000000000000120792e-01 -1.699999999999992184e+00 1.405975301385341858e-07
2.500000000000124345e-01 -1.699999999999992184e+00 1.158799215918240054e-07
4.000000000000127898e-01 -1.699999999999992184e+00 9.157598225480377602e-08
5.500000000000131450e-01 -1.699999999999992184e+00 7.744389466615501818e-08
7.000000000000135003e-01 -1.699999999999992184e+00 7.610300170842587230e-08
8.500000000000138556e-01 -1.699999999999992184e+00 8.289945865144077144e-08
1.000000000000014211e+00 -1.699999999999992184e+00 9.018026031107672209e-08
1.150000000000014566e+00 -1.699999999999992184e+00 9.130796035507014983e-08
1.300000000000014921e+00 -1.699999999999992184e+00 8.310512203495446351e-08
1.450000000000015277e+00 -1.699999999999992184e+00 6.709558260613485784e-08
1.600000000000015632e+00 -1.699999999999992184e+00 4.777622699303885827e-08
1.750000000000015987e+00 -1.699999999999992184e+00 3.006240951773246730e-08
1.900000000000016342e+00 -1.699999999999992184e+00 1.746216180559313698e-08
2.050000000000016698e+00 -1.699999999999992184e+00 1.132682950436213335e-08
2.200000000000017053e+00 -1.699999999999992184e+00 1.108984164968279313e-08
2.350000000000017408e+00 -1.699999999999992184e+00 1.502323150607228417e-08
2.500000000000017764e+00 -1.699999999999992184e+00 2.103681675258622190e-08
2.650000000000018119e+00 -1.699999999999992184e+00 2.725820869287120891e-08
2.800000000000018474e+00 -1.699999999999992184e+00 3.233541078933540185e-08
2.950000000000018829e+00 -1.699999999999992184e+00 3.551314485730062242e-08
3.100000000000019185e+00 -1.699999999999992184e+00 3.656502392001115622e-08
3.250000000000019540e+00 -1.699999999999992184e+00 3.565560746538847758e-08
3.400000000000019895e+00 -1.699999999999992184e+00 3.318608848383102142e-08
3.550000000000020250e+00 -1.699999999999992184e+00 2.965687378336445980e-08
3.700000000000020606e+00 -1.699999999999992184e+00 2.556355762447965691e-08
3.850000000000020961e+00 -1.699999999999992184e+00 2.133056371005405521e-08
4.000000000000021316e+00 -1.699999999999992184e+00 1.727883786055629452e-08
4.150000000000021672e+00 -1.699999999999992184e+00 1.361982153587994164e-08
4.300000000000022027e+00 -1.699999999999992184e+00 1.046670506473001194e-08
4.450000000000022382e+00 -1.699999999999992184e+00 7.854712592367800594e-09
4.600000000000022737e+00 -1.699999999999992184e+00 5.763999541663898171e-09
4.750000000000023093e+00 -1.699999999999992184e+00 4.140900629878583694e-09
4.900000000000023448e+00 -1.699999999999992184e+00 2.915242118888545007e-09
5.050000000000023803e+00 -1.699999999999992184e+00 2.012957996857862035e-09

-5.000000000000000000e+00 -1.549999999999991829e+00 1.057731443236079797e-11
-4.849999999999999645e+00 -1.549999999999991829e+00 1.784536178159638453e-11
-4.699999999999999289e+00 -1.549999999999991829e+00 2.926341124415316504e-11
-4.549999999999998934e+00 -1.549999999999991829e+00 4.652762433767557120e-11
-4.399999999999998579e+00 -1.549999999999991829e+00 7.151551046337878079e-11
-4.249999999999998224e+00 -1.549999999999991829e+00 1.058776320949586576e-10
-4.099999999999997868e+00 -1.549999999999991829e+00 1.502782456912585901e-10
-3.949999999999997513e+00 -1.549999999999991829e+00 2.032377915035406519e-10
-3.799999999999997158e+00 -1.549999999999991829e+00 2.597045377595605304e-10
-3.649999999999996803e+00 -1.549999999999991829e+00 3.098446029588095987e-10
-3.499999999999996447e+00 -1.549999999999991829e+00 3.391524786385397560e-10
-3.349999999999996092e+00 -1.549999999999991829e+00 3.318555376937548616e-10
-3.199999999999995737e+00 -1.549999999999991829e+00 2.805744276059057629e-10
-3.049999999999995381e+00 -1.549999999999991829e+00 2.058585444579449328e-10
-2.899999999999995026e+00 -1.549999999999991829e+00 1.885547810688604577e-10
-2.749999999999994671e+00 -1.549999999999991829e+00 4.142223421058065981e-10
-2.599999999999994316e+00 -1.549999999999991829e+00 1.219492763340997161e-09
-2.449999999999993960e+00 -1.549999999999991829e+00 3.113361979747140627e-09
-2.299999999999993605e+00 -1.549999999999991829e+00 6.723963945365601948e-09
-2.149999999999993250e+00 -1.549999999999991829e+00 1.260662876948641806e-08
-1.999999999999992895e+00 -1.549999999999991829e+00 2.087383625261337168e-08
-1.849999999999992539e+00 -1.549999999999991829e+00 3.071851616426954296e-08
-1.699999999999992184e+00 -1.549999999999991829e+00 4.012314612192447832e-08
-1.549999999999991829e+00 -1.549999999999991829e+00 4.629914014581843727e-08
-1.399999999999991473e+00 -1.549999999999991829e+00 4.742394359023597683e-08
-1.249999999999991118e+00 -1.549999999999991829e+00 4.566113502104170237e-08
-1.099999999999990763e+00 -1.549999999999991829e+00 5.012661765762999753e-08
-9.499999999999904077e-01 -1.549999999999991829e+00 7.704402441405234216e-08
-7.999999999999900524e-01 -1.549999999999991829e+00 1.443503819571133734e-07
-6.499999999999896971e-01 -1.549999999999991829e+00 2.608500790343061365e-07
-4.999999999999893419e-01 -1.549999999999991829e+00 4.149454844021278028e-07
-3.499999999999889866e-01 -1.549999999999991829e+00 5.713371736429539061e-07
-1.999999999999886313e-01 -1.549999999999991829e+00 6.816608650627221463e-07
-4.999999999998827604e-02 -1.549999999999991829e+00 7.063580705613690413e-07
1.000000000000120792e-01 -1.549999999999991829e+00 6.356532140432869998e-07
2.500000000000124345e-01 -1.549999999999991829e+00 4.957008544694760572e-07
4.000000000000127898e-01 -1.549999999999991829e+00 3.352471121073713723e-07
5.500000000000131450e-01 -1.549999999999991829e+00 2.016647597758265920e-07
7.000000000000135003e-01 -1.549999999999991829e+00 1.209201215377751722e-07
8.500000000000138556e-01 -1.549999999999991829e+00 9.127952692605619311e-08
1.000000000000014211e+00 -1.549999999999991829e+00 9.381699912518942674e-08
1.150000000000014566e+00 -1.549999999999991829e+00 1.063571904277135799e-07
1.300000000000014921e+00 -1.549999999999991829e+00 1.113092029700526765e-07
1.450000000000015277e+00 -1.549999999999991829e+00 1.019311734118244744e-07
1.600000000000015632e+00 -1.549999999999991829e+00 8.112495990307016253e-08
1.750000000000015987e+00 -1.549999999999991829e+00 5.608912495618328706e-08
1.900000000000016342e+00 -1.549999999999991829e+00 3.378343955411310843e-08
2.050000000000016698e+00 -1.549999999999991829e+00 1.842604142205021876e-08
2.200000000000017053e+00 -1.549999999999991829e+00 1.107535410157856696e-08
2.350000000000017408e+00 -1.549999999999991829e+00 1.048680615314870448e-08
2.500000000000017764e+00 -1.549999999999991829e+00 1.431547822938462151e-08
2.650000000000018119e+00 -1.549999999999991829e+00 2.009893719267622559e-08
2.800000000000018474e+00 -1.549999999999991829e+00 2.584039320547984793e-08
2.950000000000018829e+00 -1.549999999999991829e+00 3.023518056539620312e-08
3.100000000000019185e+00 -1.549999999999991829e+00 3.265791458495310448e-08
3.250000000000019540e+00 -1.549999999999991829e+00 3.302366341979100457e-08
3.400000000000019895e+00 -1.549999999999991829e+00 3.160640377263136452e-08
3.550000000000020250e+00 -1.549999999999991829e+00 2.886646694591034394e-08
3.700000000000020606e+00 -1.549999999999991829e+00 2.531349793886499305e-08
3.850000000000020961e+00 -1.549999999999991829e+00 2.141370776802064682e-08
4.000000000000021316e+00 -1.549999999999991829e+00 1.753897756013084265e-08
4.150000000000021672e+00 -1.549999999999991829e+00 1.394938284645130268e-08
4.300000000000022027e+00 -1.549999999999991829e+00 1.079862927242633851e-08
4.450000000000022382e+00 -1.549999999999991829e+00 8.152437914238325828e-09
4.600000000000022737e+00 -1.549999999999991829e+00 6.011916489255565920e-09
4.750000000000023093e+00 -1.549999999999991829e+00 4.336455374468752257e-09
4.900000000000023448e+00 -1.549999999999991829e+00 3.063045351244493905e-09
5.050000000000023803e+00 -1.549999999999991829e+00 2.120776556565618651e-09

-5.000000000000000000e+00 -1.399999999999991473e+00 1.141571066007237314e-11
-4.849999999999999645e+00 -1.399999999999991473e+00 1.919327139960976327e-11
-4.699999999999999289e+00 -1.399999999999991473e+00 3.132373171940103702e-11
-4.549999999999998934e+00 -1.399999999999991473e+00 4.948420139335663010e-11
-4.399999999999998579e+00 -1.399999999999991473e+00 7.541255316630319673e-11
-4.249999999999998224e+00 -1.399999999999991473e+00 1.103899173827083745e-10
-4.099999999999997868e+00 -1.399999999999991473e+00 1.543391250439935355e-10
-3.949999999999997513e+00 -1.399999999999991473e+00 2.045359264181417765e-10
-3.799999999999997158e+00 -1.399999999999991473e+00 2.541794069034932208e-10
-3.649999999999996803e+00 -1.399999999999991473e+00 2.915594475726437189e-10
-3.499999999999996447e+00 -1.399999999999991473e+00 3.013641394113476372e-10
-3.349999999999996092e+00 -1.399999999999991473e+00 2.707744247347473218e-10
-3.199999999999995737e+00 -1.399999999999991473e+00 2.041559106944016326e-10
-3.049999999999995381e+00 -1.399999999999991473e+00 1.506610441514596474e-10
-2.899999999999995026e+00 -1.399999999999991473e+00 2.473245545628771852e-10
-2.749999999999994671e+00 -1.399999999999991473e+00 7.734618896212644765e-10
-2.599999999999994316e+00 -1.399999999999991473e+00 2.196554093770820747e-09
-2.449999999999993960e+00 -1.399999999999991473e+00 5.162966785511225801e-09
-2.299999999999993605e+00 -1.399999999999991473e+00 1.035525805350143514e-08
-2.149999999999993250e+00 -1.399999999999991473e+00 1.813052370268128683e-08
-1.999999999999992895e+00 -1.399999999999991473e+00 2.793616982507353910e-08
-1.849999999999992539e+00 -1.399999999999991473e+00 3.775796619492241351e-08
-1.699999999999992184e+00 -1.399999999999991473e+00 4.431350642570795662e-08
-1.549999999999991829e+00 -1.399999999999991473e+00 4.514351296140337945e-08
-1.399999999999991473e+00 -1.399999999999991473e+00 4.355889897597847389e-08
-1.249999999999991118e+00 -1.399999999999991473e+00 5.575820175187172380e-08
-1.099999999999990763e+00 -1.399999999999991473e+00 1.162002466233642499e-07
-9.499999999999904077e-01 -1.399999999999991473e+00 2.742957282853187892e-07
-7.999999999999900524e-01 -1.399999999999991473e+00 5.764982217877277363e-07
-6.499999999999896971e-01 -1.399999999999991473e+00 1.035824486979833937e-06
-4.999999999999893419e-01 -1.399999999999991473e+00 1.602820200574347140e-06
-3.499999999999889866e-01 -1.399999999999991473e+00 2.159101193873271689e-06
-1.999999999999886313e-01 -1.399999999999991473e+00 2.548977445458268854e-06
-4.999999999998827604e-02 -1.399999999999991473e+00 2.644207239759379147e-06
1.000000000000120792e-01 -1.399999999999991473e+00 2.408729491041798803e-06
2.500000000000124345e-01 -1.399999999999991473e+00 1.919467580690681813e-06
4.000000000000127898e-01 -1.399999999999991473e+00 1.327684081126714192e-06
5.500000000000131450e-01 -1.399999999999991473e+00 7.887293605786006395e-07
7.000000000000135003e-01 -1.399999999999991473e+00 4.023901533335331108e-07
8.500000000000138556e-01 -1.399999999999991473e+00 1.893222628589080881e-07
1.000000000000014211e+00 -1.399999999999991473e+00 1.111983080591472054e-07
1.150000000000014566e+00 -1.399999999999991473e+00 1.085702195362281162e-07
1.300000000000014921e+00 -1.399999999999991473e+00 1.266199324146418147e-07
1.450000000000015277e+00 -1.399999999999991473e+00 1.328489168304950396e-07
1.600000000000015632e+00 -1.399999999999991473e+00 1.189338872176651916e-07
1.750000000000015987e+00 -1.399999999999991473e+00 9.112066198413733997e-08
1.900000000000016342e+00 -1.399999999999991473e+00 6.004480402074511708e-08
2.050000000000016698e+00 -1.399999999999991473e+00 3.418528314163289421e-08
2.200000000000017053e+00 -1.399999999999991473e+00 1.756096735680353364e-08
2.350000000000017408e+00 -1.399999999999991473e+00 1.027443910752025222e-08
2.500000000000017764e+00 -1.399999999999991473e+00 1.013388792454924220e-08
2.650000000000018119e+00 -1.399999999999991473e+00 1.419322683469269896e-08
2.800000000000018474e+00 -1.399999999999991473e+00 1.976384232718844588e-08
2.950000000000018829e+00 -1.399999999999991473e+00 2.488931432593541232e-08
3.100000000000019185e+00 -1.399999999999991473e+00 2.843924917474769538e-08
3.250000000000019540e+00 -1.399999999999991473e+00 2.999096123798387025e-08
3.400000000000019895e+00 -1.399999999999991473e+00 2.962591834558944949e-08
3.550000000000020250e+00 -1.399999999999991473e+00 2.772006098335856436e-08
3.700000000000020606e+00 -1.399999999999991473e+00 2.476931198676022173e-08
3.850000000000020961e+00 -1.399999999999991473e+00 2.126579238662367221e-08
4.000000000000021316e+00 -1.399999999999991473e+00 1.762437345801111878e-08
4.150000000000021672e+00 -1.399999999999991473e+00 1.415072175465885187e-08
4.300000000000022027e+00 -1.399999999999991473e+00 1.103877937761460792e-08
4.450000000000022382e+00 -1.399999999999991473e+00 8.385847014949295057e-09
4.600000000000022737e+00 -1.399999999999991473e+00 6.215577080626376289e-09
4.750000000000023093e+00 -1.399999999999991473e+00 4.502047461992522209e-09
4.900000000000023448e+00 -1.399999999999991473e+00 3.190859696220683941e-09
5.050000000000023803e+00 -1.399999999999991473e+00 2.215440917535955841e-09

-5.000000000000000000e+00 -1.249999999999991118e+00 1.222130736467181828e-11
-4.849999999999999645e+00 -1.249999999999991118e+00 2.047848342325283557e-11
-4.699999999999999289e+00 -1.249999999999991118e+00 3.326529965765225858e-11
-4.549999999999998934e+00 -1.249999999999991118e+00 5.221993475266277631e-11
-4.399999999999998579e+00 -1.249999999999991118e+00 7.891035340797312207e-11
-4.249999999999998224e+00 -1.249999999999991118e+00 1.142085055643380748e-10
-4.099999999999997868e+00 -1.249999999999991118e+00 1.572582237711832478e-10
-3.949999999999997513e+00 -1.249999999999991118e+00 2.040930641232704884e-10
-3.799999999999997158e+00 -1.249999999999991118e+00 2.462987576534911323e-10
-3.649999999999996803e+00 -1.249999999999991118e+00 2.707560037846964131e-10
-3.499999999999996447e+00 -1.249999999999991118e+00 2.625203636096727189e-10
-3.349999999999996092e+00 -1.249999999999991118e+00 2.142456801288494563e-10
-3.199999999999995737e+00 -1.249999999999991118e+00 1.468468469674605092e-10
-3.049999999999995381e+00 -1.249999999999991118e+00 1.462149593200817820e-10
-2.899999999999995026e+00 -1.249999999999991118e+00 4.173156825473082285e-10
-2.749999999999994671e+00 -1.249999999999991118e+00 1.345634262941483404e-09
-2.599999999999994316e+00 -1.249999999999991118e+00 3.531209003327127572e-09
-2.449999999999993960e+00 -1.249999999999991118e+00 7.720701646766015110e-09
-2.299999999999993605e+00 -1.249999999999991118e+00 1.452429978778647262e-08
-2.149999999999993250e+00 -1.249999999999991118e+00 2.382665472854091709e-08
-1.999999999999992895e+00 -1.249999999999991118e+00 3.401055033290678650e-08
-1.849999999999992539e+00 -1.249999999999991118e+00 4.166485394189988195e-08
-1.699999999999992184e+00 -1.249999999999991118e+00 4.334443702031332366e-08
-1.549999999999991829e+00 -1.249999999999991118e+00 4.166378581753353198e-08
-1.399999999999991473e+00 -1.249999999999991118e+00 5.719519458899361695e-08
-1.249999999999991118e+00 -1.249999999999991118e+00 1.436455735661574051e-07
-1.099999999999990763e+00 -1.249999999999991118e+00 3.966657543231253553e-07
-9.499999999999904077e-01 -1.249999999999991118e+00 9.410878077464293658e-07
-7.999999999999900524e-01 -1.249999999999991118e+00 1.886174272158921268e-06
-6.499999999999896971e-01 -1.249999999999991118e+00 3.256434048199227778e-06
-4.999999999999893419e-01 -1.249999999999991118e+00 4.923110443791748174e-06
-3.499999999999889866e-01 -1.249999999999991118e+00 6.570001749100304881e-06
-1.999999999999886313e-01 -1.249999999999991118e+00 7.746085489127412841e-06
-4.999999999998827604e-02 -1.249999999999991118e+00 8.051219046840736045e-06
1.000000000000120792e-01 -1.249999999999991118e+00 7.370139965584389190e-06
2.500000000000124345e-01 -1.249999999999991118e+00 5.943575816945992320e-06
4.000000000000127898e-01 -1.249999999999991118e+00 4.211953352631987220e-06
5.500000000000131450e-01 -1.249999999999991118e+00 2.597318816023418939e-06
7.000000000000135003e-01 -1.249999999999991118e+00 1.368744121294683377e-06
8.500000000000138556e-01 -1.249999999999991118e+00 6.058093823067990703e-07
1.000000000000014211e+00 -1.249999999999991118e+00 2.382116705466175816e-07
1.150000000000014566e+00 -1.249999999999991118e+00 1.254203595487891784e-07
1.300000000000014921e+00 -1.249999999999991118e+00 1.279449276331995840e-07
1.450000000000015277e+00 -1.249999999999991118e+00 1.511507284224357595e-07
1.600000000000015632e+00 -1.249999999999991118e+00 1.534837529056036610e-07
1.750000000000015987e+00 -1.249999999999991118e+00 1.305086025411558038e-07
1.900000000000016342e+00 -1.249999999999991118e+00 9.421863213381466865e-08
2.050000000000016698e+00 -1.249999999999991118e+00 5.819483304265140010e-08
2.200000000000017053e+00 -1.249999999999991118e+00 3.093360633628680824e-08
2.350000000000017408e+00 -1.249999999999991118e+00 1.506441234247542584e-08
2.500000000000017764e+00 -1.249999999999991118e+00 9.201899930751387021e-09
2.650000000000018119e+00 -1.249999999999991118e+00 1.017035299187564488e-08
2.800000000000018474e+00 -1.249999999999991118e+00 1.461881289343744680e-08
2.950000000000018829e+00 -1.249999999999991118e+00 1.987216051447819925e-08
3.100000000000019185e+00 -1.249999999999991118e+00 2.420344496085706033e-08
3.250000000000019540e+00 -1.249999999999991118e+00 2.676844837709139097e-08
3.400000000000019895e+00 -1.249999999999991118e+00 2.739073811931511840e-08
3.550000000000020250e+00 -1.249999999999991118e+00 2.631543609329491310e-08
3.700000000000020606e+00 -1.249999999999991118e+00 2.399410870734370904e-08
3.850000000000020961e+00 -1.249999999999991118e+00 2.092595954945193436e-08
4.000000000000021316e+00 -1.249999999999991118e+00 1.755821508973412764e-08
4.150000000000021672e+00 -1.249999999999991118e+00 1.423682518491609938e-08
4.300000000000022027e+00 -1.249999999999991118e+00 1.119389716621377595e-08
4.450000000000022382e+00 -1.249999999999991118e+00 8.558048723340317357e-09
4.600000000000022737e+00 -1.249999999999991118e+00 6.376107284768616098e-09
4.750000000000023093e+00 -1.249999999999991118e+00 4.637813104622959301e-09
4.900000000000023448e+00 -1.249999999999991118e+00 3.298396249103636222e-09
5.050000000000023803e+00 -1.249999999999991118e+00 2.296535414590275893e-09

-5.000000000000000000e+00 -1.099999999999990763e+00 1.298015267063625079e-11
-4.849999999999999645e+00 -1.099999999999990763e+00 2.168011364569795550e-11
-4.699999999999999289e+00 -1.099999999999990763e+00 3.505988000577437483e-11
-4.549999999999998934e+00 -1.099999999999990763e+00 5.470281164858664740e-11
-4.399999999999998579e+00 -1.099999999999990763e+00 8.198606385623696154e-11
-4.249999999999998224e+00 -1.099999999999990763e+00 1.173513886730777309e-10
-4.099999999999997868e+00 -1.099999999999990763e+00 1.591592669252037890e-10
-3.949999999999997513e+00 -1.099999999999990763e+00 2.022561577279087344e-10
-3.799999999999997158e+00 -1.099999999999990763e+00 2.368230910191691063e-10
-3.649999999999996803e+00 -1.099999999999990763e+00 2.488801046055162477e-10
-3.499999999999996447e+00 -1.099999999999990763e+00 2.250734565597078415e-10
-3.349999999999996092e+00 -1.099999999999990763e+00 1.659634843780538867e-10
-3.199999999999995737e+00 -1.099999999999990763e+00 1.133643190366029638e-10
-3.049999999999995381e+00 -1.099999999999990763e+00 1.967059313038552033e-10
-2.899999999999995026e+00 -1.099999999999990763e+00 6.973024724489594029e-10
-2.749999999999994671e+00 -1.099999999999990763e+00 2.111599140342932045e-09
-2.599999999999994316e+00 -1.099999999999990763e+00 5.157696401748108680e-09
-2.449999999999993960e+00 -1.099999999999990763e+00 1.061481961639853618e-08
-2.299999999999993605e+00 -1.099999999999990763e+00 1.884823349589123615e-08
-2.149999999999993250e+00 -1.099999999999990763e+00 2.896766529990640872e-08
-1.999999999999992895e+00 -1.099999999999990763e+00 3.802636743184952456e-08
-1.849999999999992539e+00 -1.099999999999990763e+00 4.175618459426307506e-08
-1.699999999999992184e+00 -1.099999999999990763e+00 3.997934678225394000e-08
-1.549999999999991829e+00 -1.099999999999990763e+00 5.091474335849543578e-08
-1.399999999999991473e+00 -1.099999999999990763e+00 1.364014414909495506e-07
-1.249999999999991118e+00 -1.099999999999990763e+00 4.315205965076235434e-07
-1.099999999999990763e+00 -1.099999999999990763e+00 1.158758422698270008e-06
-9.499999999999904077e-01 -1.099999999999990763e+00 2.602347649339541205e-06
-7.999999999999900524e-01 -1.099999999999990763e+00 5.041075266664622456e-06
-6.499999999999896971e-01 -1.099999999999990763e+00 8.658812913494703394e-06
-4.999999999999893419e-01 -1.099999999999990763e+00 1.337853641867322822e-05
-3.499999999999889866e-01 -1.099999999999990763e+00 1.849819016623965981e-05
-1.999999999999886313e-01 -1.099999999999990763e+00 2.242129701570425181e-05
-4.999999999998827604e-02 -1.099999999999990763e+00 2.337231921883088244e-05
1.000000000000120792e-01 -1.099999999999990763e+00 2.092216322580044708e-05
2.500000000000124345e-01 -1.099999999999990763e+00 1.634912328837362928e-05
4.000000000000127898e-01 -1.099999999999990763e+00 1.136172082636333388e-05
5.500000000000131450e-01 -1.099999999999990763e+00 7.047718846399345810e-06
7.000000000000135003e-01 -1.099999999999990763e+00 3.838148996387413393e-06
8.500000000000138556e-01 -1.099999999999990763e+00 1.778014031566857247e-06
1.000000000000014211e+00 -1.099999999999990763e+00 6.800579044656230470e-07
1.150000000000014566e+00 -1.099999999999990763e+00 2.354683755713055498e-07
1.300000000000014921e+00 -1.099999999999990763e+00 1.348415526313744150e-07
1.450000000000015277e+00 -1.099999999999990763e+00 1.544647488204351461e-07
1.600000000000015632e+00 -1.099999999999990763e+00 1.775245444752535207e-07
1.750000000000015987e+00 -1.099999999999990763e+00 1.681979554891523459e-07
1.900000000000016342e+00 -1.099999999999990763e+00 1.326158318402114437e-07
2.050000000000016698e+00 -1.099999999999990763e+00 8.866333180578289357e-08
2.200000000000017053e+00 -1.099999999999990763e+00 5.057699722180300786e-08
2.350000000000017408e+00 -1.099999999999990763e+00 2.486195616843517873e-08
2.500000000000017764e+00 -1.099999999999990763e+00 1.180506814529925323e-08
2.650000000000018119e+00 -1.099999999999990763e+00 8.408524969424268072e-09
2.800000000000018474e+00 -1.099999999999990763e+00 1.078113603493774109e-08
2.950000000000018829e+00 -1.099999999999990763e+00 1.551391795310101274e-08
3.100000000000019185e+00 -1.099999999999990763e+00 2.021986400595735285e-08
3.250000000000019540e+00 -1.099999999999990763e+00 2.356423885724243542e-08
3.400000000000019895e+00 -1.099999999999990763e+00 2.505458498111195780e-08
3.550000000000020250e+00 -1.099999999999990763e+00 2.476166305303019049e-08
3.700000000000020606e+00 -1.099999999999990763e+00 2.306240449085502190e-08
3.850000000000020961e+00 -1.099999999999990763e+00 2.044326982255254980e-08
4.000000000000021316e+00 -1.099999999999990763e+00 1.737161668614534700e-08
4.150000000000021672e+00 -1.099999999999990763e+00 1.422666573075628901e-08
4.300000000000022027e+00 -1.099999999999990763e+00 1.127506400630816266e-08
4.450000000000022382e+00 -1.099999999999990763e+00 8.675200028651421304e-09
4.600000000000022737e+00 -1.099999999999990763e+00 6.496720423431117975e-09
4.750000000000023093e+00 -1.099999999999990763e+00 4.745288255859734761e-09
4.900000000000023448e+00 -1.099999999999990763e+00 3.386288259752586971e-09
5.050000000000023803e+00 -1.099999999999990763e+00 2.364242661821658045e-09

-5.000000000000000000e+00 -9.499999999999904077e-01 1.367842829583522855e-11
-4.849999999999999645e+00 -9.499999999999904077e-01 2.277808492620503396e-11
-4.699999999999999289e+00 -9.499999999999904077e-01 3.668178239839754860e-11
-4.549999999999998934e+00 -9.499999999999904077e-01 5.690720307417405597e-11
-4.399999999999998579e+00 -9.499999999999904077e-01 8.463067560847147826e-11
-4.249999999999998224e+00 -9.499999999999904077e-01 1.198629971293219129e-10
-4.099999999999997868e+00 -9.499999999999904077e-01 1.602098718594154969e-10
-3.949999999999997513e+00 -9.499999999999904077e-01 1.994312181279853605e-10
-3.799999999999997158e+00 -9.499999999999904077e-01 2.265592355154555261e-10
-3.649999999999996803e+00 -9.499999999999904077e-01 2.273152975933027802e-10
-3.499999999999996447e+00 -9.499999999999904077e-01 1.910538544489035422e-10
-3.349999999999996092e+00 -9.499999999999904077e-01 1.282718906164451900e-10
-3.199999999999995737e+00 -9.499999999999904077e-01 1.049873845798850354e-10
-3.049999999999995381e+00 -9.499999999999904077e-01 2.986488867236982894e-10
-2.899999999999995026e+00 -9.499999999999904077e-01 1.070618796700338900e-09
-2.749999999999994671e+00 -9.499999999999904077e-01 3.024133756410700966e-09
-2.599999999999994316e+00 -9.499999999999904077e-01 6.965293951844300983e-09
-2.449999999999993960e+00 -9.499999999999904077e-01 1.361578545356848154e-08
-2.299999999999993605e+00 -9.499999999999904077e-01 2.290815603639038746e-08
-2.149999999999993250e+00 -9.499999999999904077e-01 3.293319883256154626e-08
-1.999999999999992895e+00 -9.499999999999904077e-01 3.950046281007699708e-08
-1.849999999999992539e+00 -9.499999999999904077e-01 3.924377513072691094e-08
-1.699999999999992184e+00 -9.499999999999904077e-01 4.202531457041324352e-08
-1.549999999999991829e+00 -9.499999999999904077e-01 9.988650777100639139e-08
-1.399999999999991473e+00 -9.499999999999904077e-01 3.549996980593113700e-07
-1.249999999999991118e+00 -9.499999999999904077e-01 1.093626764866088747e-06
-1.099999999999990763e+00 -9.499999999999904077e-01 2.778765595879668917e-06
-9.499999999999904077e-01 -9.499999999999904077e-01 6.074912069211809596e-06
-7.999999999999900524e-01 -9.499999999999904077e-01 1.201872553610094272e-05
-6.499999999999896971e-01 -9.499999999999904077e-01 2.245775515968554529e-05
-4.999999999999893419e-01 -9.499999999999904077e-01 3.985591356587898286e-05
-3.499999999999889866e-01 -9.499999999999904077e-01 6.378243357385784019e-05
-1.999999999999886313e-01 -9.499999999999904077e-01 8.489040253066507254e-05
-4.999999999998827604e-02 -9.499999999999904077e-01 8.879145630617106837e-05
1.000000000000120792e-01 -9.499999999999904077e-01 7.287794899977268653e-05
2.500000000000124345e-01 -9.499999999999904077e-01 4.950248760978534799e-05
4.000000000000127898e-01 -9.499999999999904077e-01 3.006139061151734634e-05
5.500000000000131450e-01 -9.499999999999904077e-01 1.715754142276760007e-05
7.000000000000135003e-01 -9.499999999999904077e-01 9.148832815299671469e-06
8.500000000000138556e-01 -9.499999999999904077e-01 4.356289557981272669e-06
1.000000000000014211e+00 -9.499999999999904077e-01 1.750280862865838591e-06
1.150000000000014566e+00 -9.499999999999904077e-01 5.738720077679968497e-07
1.300000000000014921e+00 -9.499999999999904077e-01 1.943361325257673823e-07
1.450000000000015277e+00 -9.499999999999904077e-01 1.521941647699821771e-07
1.600000000000015632e+00 -9.499999999999904077e-01 1.877768928426100653e-07
1.750000000000015987e+00 -9.499999999999904077e-01 1.986261494976222802e-07
1.900000000000016342e+00 -9.499999999999904077e-01 1.707502883322544468e-07
2.050000000000016698e+00 -9.499999999999904077e-01 1.227186823480005877e-07
2.200000000000017053e+00 -9.499999999999904077e-01 7.491081099664518461e-08
2.350000000000017408e+00 -9.499999999999904077e-01 3.893979878963251393e-08
2.500000000000017764e+00 -9.499999999999904077e-01 1.772257294724324654e-08
2.650000000000018119e+00 -9.499999999999904077e-01 8.959854857026591310e-09
2.800000000000018474e+00 -9.499999999999904077e-01 8.429765594859681072e-09
2.950000000000018829e+00 -9.499999999999904077e-01 1.203400651866202760e-08
3.100000000000019185e+00 -9.499999999999904077e-01 1.670104822570326833e-08
3.250000000000019540e+00 -9.499999999999904077e-01 2.056143435919990602e-08
3.400000000000019895e+00 -9.499999999999904077e-01 2.276361119367045666e-08
3.550000000000020250e+00 -9.499999999999904077e-01 2.316888359123114418e-08
3.700000000000020606e+00 -9.499999999999904077e-01 2.205335690223179148e-08
3.850000000000020961e+00 -9.499999999999904077e-01 1.987229324854700684e-08
4.000000000000021316e+00 -9.499999999999904077e-01 1.710078862399575271e-08
4.150000000000021672e+00 -9.499999999999904077e-01 1.414341458448374388e-08
4.300000000000022027e+00 -9.499999999999904077e-01 1.129658836948970581e-08
4.450000000000022382e+00 -9.499999999999904077e-01 8.745823290944858089e-09
4.600000000000022737e+00 -9.499999999999904077e-01 6.582303678078251981e-09
4.750000000000023093e+00 -9.499999999999904077e-01 4.827161300162470791e-09
4.900000000000023448e+00 -9.499999999999904077e-01 3.455944889420299861e-09
5.050000000000023803e+00 -9.499999999999904077e-01 2.419257950871219239e-09

-5.000000000000000000e+00 -7.999999999999900524e-01 1.430281828715408387e-11
-4.849999999999999645e+00 -7.999999999999900524e-01 2.375357388397045501e-11
-4.699999999999999289e+00 -7.999999999999900524e-01 3.810819524678570055e-11
-4.549999999999998934e+00 -7.999999999999900524e-01 5.881353792439928698e-11
-4.399999999999998579e+00 -7.999999999999900524e-01 8.684675397734055314e-11
-4.249999999999998224e+00 -7.999999999999900524e-01 1.218073562394287880e-10
-4.099999999999997868e+00 -7.999999999999900524e-01 1.606051574317728906e-10
-3.949999999999997513e+00 -7.999999999999900524e-01 1.960487873513638242e-10
-3.799999999999997158e+00 -7.999999999999900524e-01 2.162941144446084873e-10
-3.649999999999996803e+00 -7.999999999999900524e-01 2.072658819139015485e-10
-3.499999999999996447e+00 -7.999999999999900524e-01 1.618812901859258217e-10
-3.349999999999996092e+00 -7.999999999999900524e-01 1.018966708211607881e-10
-3.199999999999995737e+00 -7.999999999999900524e-01 1.192697437412999611e-10
-3.049999999999995381e+00 -7.999999999999900524e-01 4.408739086839349080e-10
-2.899999999999995026e+00 -7.999999999999900524e-01 1.506406463937998572e-09
-2.749999999999994671e+00 -7.999999999999900524e-01 4.013322420488025786e-09
-2.599999999999994316e+00 -7.999999999999900524e-01 8.815290677731113265e-09
-2.449999999999993960e+00 -7.999999999999900524e-01 1.648163148027041057e-08
-2.299999999999993605e+00 -7.999999999999900524e-01 2.635386794519993612e-08
-2.149999999999993250e+00 -7.999999999999900524e-01 3.541082321960971449e-08
-1.999999999999992895e+00 -7.999999999999900524e-01 3.880928382165179145e-08
-1.849999999999992539e+00 -7.999999999999900524e-01 3.724726577842107926e-08
-1.699999999999992184e+00 -7.999999999999900524e-01 6.079322969265561149e-08
-1.549999999999991829e+00 -7.999999999999900524e-01 2.207182303936960620e-07
-1.399999999999991473e+00 -7.999999999999900524e-01 7.922018802677689822e-07
-1.249999999999991118e+00 -7.999999999999900524e-01 2.311587853143973905e-06
-1.099999999999990763e+00 -7.999999999999900524e-01 5.712132281228323249e-06
-9.499999999999904077e-01 -7.999999999999900524e-01 1.289604860101138696e-05
-7.999999999999900524e-01 -7.999999999999900524e-01 2.926886086338958799e-05
-6.499999999999896971e-01 -7.999999999999900524e-01 7.095235402963203416e-05
-4.999999999999893419e-01 -7.999999999999900524e-01 1.721167675096826161e-04
-3.499999999999889866e-01 -7.999999999999900524e-01 3.549681452083411673e-04
-1.999999999999886313e-01 -7.999999999999900524e-01 5.401764758395567355e-04
-4.999999999998827604e-02 -7.999999999999900524e-01 5.658456076777901821e-04
1.000000000000120792e-01 -7.999999999999900524e-01 4.078984488053066294e-04
2.500000000000124345e-01 -7.999999999999900524e-01 2.165320500668992956e-04
4.000000000000127898e-01 -7.999999999999900524e-01 9.701536513095125006e-05
5.500000000000131450e-01 -7.999999999999900524e-01 4.287422387482503320e-05
7.000000000000135003e-01 -7.999999999999900524e-01 1.992137518610174131e-05
8.500000000000138556e-01 -7.999999999999900524e-01 9.180853369455851311e-06
1.000000000000014211e+00 -7.999999999999900524e-01 3.800109240529718631e-06
1.150000000000014566e+00 -7.999999999999900524e-01 1.299217144741093609e-06
1.300000000000014921e+00 -7.999999999999900524e-01 3.715059435680415992e-07
1.450000000000015277e+00 -7.999999999999900524e-01 1.653691652083240936e-07
1.600000000000015632e+00 -7.999999999999900524e-01 1.870712493836099437e-07
1.750000000000015987e+00 -7.999999999999900524e-01 2.186503164943689505e-07
1.900000000000016342e+00 -7.999999999999900524e-01 2.045380041316526530e-07
2.050000000000016698e+00 -7.999999999999900524e-01 1.570174354720471722e-07
2.200000000000017053e+00 -7.999999999999900524e-01 1.016491027148362491e-07
2.350000000000017408e+00 -7.999999999999900524e-01 5.592120054520951766e-08
2.500000000000017764e+00 -7.999999999999900524e-01 2.623428292940374064e-08
2.650000000000018119e+00 -7.999999999999900524e-01 1.152985608966166026e-08
2.800000000000018474e+00 -7.999999999999900524e-01 7.519737026702744478e-09
2.950000000000018829e+00 -7.999999999999900524e-01 9.515625134057181698e-09
3.100000000000019185e+00 -7.999999999999900524e-01 1.378147418977980475e-08
3.250000000000019540e+00 -7.999999999999900524e-01 1.790144647178185606e-08
3.400000000000019895e+00 -7.999999999999900524e-01 2.064382943557638763e-08
3.550000000000020250e+00 -7.999999999999900524e-01 2.163913202803558796e-08
3.700000000000020606e+00 -7.999999999999900524e-01 2.104424255421815469e-08
3.850000000000020961e+00 -7.999999999999900524e-01 1.926858656467580046e-08
4.000000000000021316e+00 -7.999999999999900524e-01 1.678397040632912326e-08
4.150000000000021672e+00 -7.999999999999900524e-01 1.401240398583873383e-08
4.300000000000022027e+00 -7.999999999999900524e-01 1.127467744390429824e-08
4.450000000000022382e+00 -7.999999999999900524e-01 8.779954922008606346e-09
4.600000000000022737e+00 -7.999999999999900524e-01 6.638880893124129824e-09
4.750000000000023093e+00 -7.999999999999900524e-01 4.886938733923127403e-09
4.900000000000023448e+00 -7.999999999999900524e-01 3.509345682971443973e-09
5.050000000000023803e+00 -7.999999999999900524e-01 2.462664247692382361e-09

-5.000000000000000000e+00 -6.499999999999896971e-01 1.484090860491112480e-11
-4.849999999999999645e+00 -6.499999999999896971e-01 2.458945684226461476e-11
-4.699999999999999289e+00 -6.499999999999896971e-01 3.931941482862109333e-11
-4.549999999999998934e+00 -6.499999999999896971e-01 6.040763377504234425e-11
-4.399999999999998579e+00 -6.499999999999896971e-01 8.864541031080563058e-11
-4.249999999999998224e+00 -6.499999999999896971e-01 1.232599710675598332e-10
-4.099999999999997868e+00 -6.499999999999896971e-01 1.605500912243008394e-10
-3.949999999999997513e+00 -6.499999999999896971e-01 1.925306712502792489e-10
-3.799999999999997158e+00 -6.499999999999896971e-01 2.067400888028451923e-10
-3.649999999999996803e+00 -6.499999999999896971e-01 1.896819679111067607e-10
-3.499999999999996447e+00 -6.499999999999896971e-01 1.382947843460484151e-10
-3.349999999999996092e+00 -6.499999999999896971e-01 8.597048263620241467e-11
-3.199999999999995737e+00 -6.499999999999896971e-01 1.504097869317843670e-10
-3.049999999999995381e+00 -6.499999999999896971e-01 6.058678035488229133e-10
-2.899999999999995026e+00 -6.499999999999896971e-01 1.963424851354792518e-09
-2.749999999999994671e+00 -6.499999999999896971e-01 4.996239323052070202e-09
-2.599999999999994316e+00 -6.499999999999896971e-01 1.056363960162753453e-08
-2.449999999999993960e+00 -6.499999999999896971e-01 1.900575092381854324e-08
-2.299999999999993605e+00 -6.499999999999896971e-01 2.898765109495228005e-08
-2.149999999999993250e+00 -6.499999999999896971e-01 3.648320680666296259e-08
-1.999999999999992895e+00 -6.499999999999896971e-01 3.704415562395438359e-08
-1.849999999999992539e+00 -6.499999999999896971e-01 3.950938917005797255e-08
-1.699999999999992184e+00 -6.499999999999896971e-01 1.059395199195423920e-07
-1.549999999999991829e+00 -6.499999999999896971e-01 4.347865249038236291e-07
-1.399999999999991473e+00 -6.499999999999896971e-01 1.492244371600368483e-06
-1.249999999999991118e+00 -6.499999999999896971e-01 4.201982080721063867e-06
-1.099999999999990763e+00 -6.499999999999896971e-01 1.055161861564048332e-05
-9.499999999999904077e-01 -6.499999999999896971e-01 2.715172569777714082e-05
-7.999999999999900524e-01 -6.499999999999896971e-01 8.372301206255578605e-05
-6.499999999999896971e-01 -6.499999999999896971e-01 3.041630002792837929e-04
-4.999999999999893419e-01 -6.499999999999896971e-01 1.030396827758491137e-03
-3.499999999999889866e-01 -6.499999999999896971e-01 2.606828199956431023e-03
-1.999999999999886313e-01 -6.499999999999896971e-01 4.363868689175818757e-03
-4.999999999998827604e-02 -6.499999999999896971e-01 4.573371486646292394e-03
1.000000000000120792e-01 -6.499999999999896971e-01 2.998080824027507009e-03
2.500000000000124345e-01 -6.499999999999896971e-01 1.299823652314876675e-03
4.000000000000127898e-01 -6.499999999999896971e-01 4.204427812815255696e-04
5.500000000000131450e-01 -6.499999999999896971e-01 1.254908431408903230e-04
7.000000000000135003e-01 -6.499999999999896971e-01 4.313293783647002919e-05
8.500000000000138556e-01 -6.499999999999896971e-01 1.741194575182651331e-05
1.000000000000014211e+00 -6.499999999999896971e-01 7.093676110452737735e-06
1.150000000000014566e+00 -6.499999999999896971e-01 2.517815010004807634e-06
1.300000000000014921e+00 -6.499999999999896971e-01 7.188506340112970687e-07
1.450000000000015277e+00 -6.499999999999896971e-01 2.174750162425634341e-07
1.600000000000015632e+00 -6.499999999999896971e-01 1.831280598407177866e-07
1.750000000000015987e+00 -6.499999999999896971e-01 2.284569027791988239e-07
1.900000000000016342e+00 -6.499999999999896971e-01 2.313363151167415803e-07
2.050000000000016698e+00 -6.499999999999896971e-01 1.884548546856246009e-07
2.200000000000017053e+00 -6.499999999999896971e-01 1.282047099695773384e-07
2.350000000000017408e+00 -6.499999999999896971e-01 7.398832762893660992e-08
2.500000000000017764e+00 -6.499999999999896971e-01 3.621980865919592118e-08
2.650000000000018119e+00 -6.499999999999896971e-01 1.551938709847542425e-08
2.800000000000018474e+00 -6.499999999999896971e-01 7.795403076360330295e-09
2.950000000000018829e+00 -6.499999999999896971e-01 7.905242353931831624e-09
3.100000000000019185e+00 -6.499999999999896971e-01 1.151115780456470554e-08
3.250000000000019540e+00 -6.499999999999896971e-01 1.567581124882913686e-08
3.400000000000019895e+00 -6.499999999999896971e-01 1.879317641742332040e-08
3.550000000000020250e+00 -6.499999999999896971e-01 2.025953863352395197e-08
3.700000000000020606e+00 -6.499999999999896971e-01 2.010505909246173534e-08
3.850000000000020961e+00 -6.499999999999896971e-01 1.868462862452515966e-08
4.000000000000021316e+00 -6.499999999999896971e-01 1.645849346273951135e-08
4.150000000000021672e+00 -6.499999999999896971e-01 1.385907438316253923e-08
4.300000000000022027e+00 -6.499999999999896971e-01 1.122604187332559993e-08
4.450000000000022382e+00 -6.499999999999896971e-01 8.788219302047228444e-09
4.600000000000022737e+00 -6.499999999999896971e-01 6.673010282523527771e-09
4.750000000000023093e+00 -6.499999999999896971e-01 4.928560249823454289e-09
4.900000000000023448e+00 -6.499999999999896971e-01 3.548798253125113013e-09
5.050000000000023803e+00 -6.499999999999896971e-01 2.495781613853110045e-09

-5.000000000000000000e+00 -4.999999999999893419e-01 1.528160191041115542e-11
-4.849999999999999645e+00 -4.999999999999893419e-01 2.527074579630502735e-11
-4.699999999999999289e+00 -4.999999999999893419e-01 4.029899269721012262e-11
-4.549999999999998934e+00 -4.999999999999893419e-01 6.167980233658215901e-11
-4.399999999999998579e+00 -4.999999999999893419e-01 9.004285326108377191e-11
-4.249999999999998224e+00 -4.999999999999893419e-01 1.242992568136439150e-10
-4.099999999999997868e+00 -4.999999999999893419e-01 1.602422954134489301e-10
-3.949999999999997513e+00 -4.999999999999893419e-01 1.892612200589438896e-10
-3.799999999999997158e+00 -4.999999999999893419e-01 1.984975922063960309e-10
-3.649999999999996803e+00 -4.999999999999893419e-01 1.752353427946290585e-10
-3.499999999999996447e+00 -4.999999999999893419e-01 1.204120128004260234e-10
-3.349999999999996092e+00 -4.999999999999893419e-01 7.835432631031717750e-11
-3.199999999999995737e+00 -4.999999999999893419e-01 1.902356495609135218e-10
-3.049999999999995381e+00 -4.999999999999893419e-01 7.722539787887275235e-10
-2.899999999999995026e+00 -4.999999999999893419e-01 2.395627040422553197e-09
-2.749999999999994671e+00 -4.999999999999893419e-01 5.888422899676541272e-09
-2.599999999999994316e+00 -4.999999999999893419e-01 1.208228289541552627e-08
-2.449999999999993960e+00 -4.999999999999893419e-01 2.104985447664746857e-08
-2.299999999999993605e+00 -4.999999999999893419e-01 3.079143004225493241e-08
-2.149999999999993250e+00 -4.999999999999893419e-01 3.654945934939527664e-08
-1.999999999999992895e+00 -4.999999999999893419e-01 3.544752324541730549e-08
-1.849999999999992539e+00 -4.999999999999893419e-01 4.816355025719304027e-08
-1.699999999999992184e+00 -4.999999999999893419e-01 1.783733779488442392e-07
-1.549999999999991829e+00 -4.999999999999893419e-01 7.333157044475404837e-07
-1.399999999999991473e+00 -4.999999999999893419e-01 2.419093949792037027e-06
-1.249999999999991118e+00 -4.999999999999893419e-01 6.741820807610244215e-06
-1.099999999999990763e+00 -4.999999999999893419e-01 1.817021724392052246e-05
-9.499999999999904077e-01 -4.999999999999893419e-01 5.957080882511240965e-05
-7.999999999999900524e-01 -4.999999999999893419e-01 2.732788349120925954e-04
-6.499999999999896971e-01 -4.999999999999893419e-01 1.406352291559048642e-03
-4.999999999999893419e-01 -4.999999999999893419e-01 5.952519301636947056e-03
-3.499999999999889866e-01 -4.999999999999893419e-01 1.767420829372469068e-02
-1.999999999999886313e-01 -4.999999999999893419e-01 3.301831603284274136e-02
-4.999999999998827604e-02 -4.999999999999893419e-01 3.481304676213605592e-02
1.000000000000120792e-01 -4.999999999999893419e-01 2.053842394909921251e-02
2.500000000000124345e-01 -4.999999999999893419e-01 7.542283002751641249e-03
4.000000000000127898e-01 -4.999999999999893419e-01 1.946996866111455008e-03
5.500000000000131450e-01 -4.999999999999893419e-01 4.140768394097906835e-04
7.000000000000135003e-01 -4.999999999999893419e-01 9.692883711104187969e-05
8.500000000000138556e-01 -4.999999999999893419e-01 3.077244406138721940e-05
1.000000000000014211e+00 -4.999999999999893419e-01 1.165874457891744383e-05
1.150000000000014566e+00 -4.999999999999893419e-01 4.189882582670021726e-06
1.300000000000014921e+00 -4.999999999999893419e-01 1.234309182516815290e-06
1.450000000000015277e+00 -4.999999999999893419e-01 3.187576588382387912e-07
1.600000000000015632e+00 -4.999999999999893419e-01 1.839437410075131386e-07
1.750000000000015987e+00 -4.999999999999893419e-01 2.309008483274757640e-07
1.900000000000016342e+00 -4.999999999999893419e-01 2.503721009275897831e-07
2.050000000000016698e+00 -4.999999999999893419e-01 2.147135308043412313e-07
2.200000000000017053e+00 -4.999999999999893419e-01 1.521118806255537573e-07
2.350000000000017408e+00 -4.999999999999893419e-01 9.116130669652107190e-08
2.500000000000017764e+00 -4.999999999999893419e-01 4.632901079501549659e-08
2.650000000000018119e+00 -4.999999999999893419e-01 2.012275238269307681e-08
2.800000000000018474e+00 -4.999999999999893419e-01 8.843028382749223725e-09
2.950000000000018829e+00 -4.999999999999893419e-01 7.037863578355256153e-09
3.100000000000019185e+00 -4.999999999999893419e-01 9.865358455749671498e-09
3.250000000000019540e+00 -4.999999999999893419e-01 1.392768208111120527e-08
3.400000000000019895e+00 -4.999999999999893419e-01 1.727919507342844714e-08
3.550000000000020250e+00 -4.999999999999893419e-01 1.909868131298952204e-08
3.700000000000020606e+00 -4.999999999999893419e-01 1.929482365442661330e-08
3.850000000000020961e+00 -4.999999999999893419e-01 1.816662811322672922e-08
4.000000000000021316e+00 -4.999999999999893419e-01 1.615826563746237810e-08
4.150000000000021672e+00 -4.999999999999893419e-01 1.370710744946473003e-08
4.300000000000022027e+00 -4.999999999999893419e-01 1.116656953254532533e-08
4.450000000000022382e+00 -4.999999999999893419e-01 8.780918182694770873e-09
4.600000000000022737e+00 -4.999999999999893419e-01 6.691176057647331115e-09
4.750000000000023093e+00 -4.999999999999893419e-01 4.956001298557975468e-09
4.900000000000023448e+00 -4.999999999999893419e-01 3.576683445397383812e-09
5.050000000000023803e+00 -4.999999999999893419e-01 2.520006355702963999e-09

-5.000000000000000000e+00 -3.499999999999889866e-01 1.561552465693214183e-11
-4.849999999999999645e+00 -3.499999999999889866e-01 2.578499879278796794e-11
-4.699999999999999289e+00 -3.499999999999889866e-01 4.103382426941996659e-11
-4.549999999999998934e+00 -3.499999999999889866e-01 6.262385925527090721e-11
-4.399999999999998579e+00 -3.499999999999889866e-01 9.105688115245248500e-11
-4.249999999999998224e+00 -3.499999999999889866e-01 1.249982951347342148e-10
-4.099999999999997868e+00 -3.499999999999889866e-01 1.598566970121733884e-10
-3.949999999999997513e+00 -3.499999999999889866e-01 1.865650814364449761e-10
-3.799999999999997158e+00 -3.499999999999889866e-01 1.920364774321514818e-10
-3.649999999999996803e+00 -3.499999999999889866e-01 1.643432257693375705e-10
-3.499999999999996447e+00 -3.499999999999889866e-01 1.078998774102948158e-10
-3.349999999999996092e+00 -3.499999999999889866e-01 7.619354094173041796e-11
-3.199999999999995737e+00 -3.499999999999889866e-01 2.296289594156918487e-10
-3.049999999999995381e+00 -3.499999999999889866e-01 9.179439080876459826e-10
-2.899999999999995026e+00 -3.499999999999889866e-01 2.758320549372149043e-09
-2.749999999999994671e+00 -3.499999999999889866e-01 6.614296591917116913e-09
-2.599999999999994316e+00 -3.499999999999889866e-01 1.327292194254858986e-08
-2.449999999999993960e+00 -3.499999999999889866e-01 2.255111040985118841e-08
-2.299999999999993605e+00 -3.499999999999889866e-01 3.188898613037113303e-08
-2.149999999999993250e+00 -3.499999999999889866e-01 3.612689099907989541e-08
-1.999999999999992895e+00 -3.499999999999889866e-01 3.474630443919519563e-08
-1.849999999999992539e+00 -3.499999999999889866e-01 6.184978526898088651e-08
-1.699999999999992184e+00 -3.499999999999889866e-01 2.654950582647911364e-07
-1.549999999999991829e+00 -3.499999999999889866e-01 1.066366279038553169e-06
-1.399999999999991473e+00 -3.499999999999889866e-01 3.430526758939810047e-06
-1.249999999999991118e+00 -3.499999999999889866e-01 9.674277311306819292e-06
-1.099999999999990763e+00 -3.499999999999889866e-01 2.924726062420729078e-05
-9.499999999999904077e-01 -3.499999999999889866e-01 1.278909109265139853e-04
-7.999999999999900524e-01 -3.499999999999889866e-01 8.151655240242204658e-04
-6.499999999999896971e-01 -3.499999999999889866e-01 5.229121550765135525e-03
-4.999999999999893419e-01 -3.499999999999889866e-01 2.694304157928175888e-02
-3.499999999999889866e-01 -3.499999999999889866e-01 1.042825902995251630e-01
-1.999999999999886313e-01 -3.499999999999889866e-01 2.450687253834614165e-01
-4.999999999998827604e-02 -3.499999999999889866e-01 2.632447174636330933e-01
1.000000000000120792e-01 -3.499999999999889866e-01 1.258707851831419866e-01
2.500000000000124345e-01 -3.499999999999889866e-01 3.500637587303746107e-02
4.000000000000127898e-01 -3.499999999999889866e-01 7.277730049734177330e-03
5.500000000000131450e-01 -3.499999999999889866e-01 1.237729862671176377e-03
7.000000000000135003e-01 -3.499999999999889866e-01 2.110437396825550936e-04
8.500000000000138556e-01 -3.499999999999889866e-01 5.062645803364206732e-05
1.000000000000014211e+00 -3.499999999999889866e-01 1.707184188563418370e-05
1.150000000000014566e+00 -3.499999999999889866e-01 6.064793423466398690e-06
1.300000000000014921e+00 -3.499999999999889866e-01 1.832938303023580536e-06
1.450000000000015277e+00 -3.499999999999889866e-01 4.533725917091005318e-07
1.600000000000015632e+00 -3.499999999999889866e-01 1.925077771371958099e-07
1.750000000000015987e+00 -3.499999999999889866e-01 2.297282161793431530e-07
1.900000000000016342e+00 -3.499999999999889866e-01 2.624309544155205565e-07
2.050000000000016698e+00 -3.499999999999889866e-01 2.344683155933486277e-07
2.200000000000017053e+00 -3.499999999999889866e-01 1.713426888456352445e-07
2.350000000000017408e+00 -3.499999999999889866e-01 1.055778410563888095e-07
2.500000000000017764e+00 -3.499999999999889866e-01 5.518720723991246014e-08
2.650000000000018119e+00 -3.499999999999889866e-01 2.446310927831078388e-08
2.800000000000018474e+00 -3.499999999999889866e-01 1.017312165338246997e-08
2.950000000000018829e+00 -3.499999999999889866e-01 6.683235112072460187e-09
3.100000000000019185e+00 -3.499999999999889866e-01 8.768061593833690418e-09
3.250000000000019540e+00 -3.499999999999889866e-01 1.266201041889593474e-08
3.400000000000019895e+00 -3.499999999999889866e-01 1.614202823279732973e-08
3.550000000000020250e+00 -3.499999999999889866e-01 1.820610411597423684e-08
3.700000000000020606e+00 -3.499999999999889866e-01 1.865971765240293965e-08
3.850000000000020961e+00 -3.499999999999889866e-01 1.775238501905130893e-08
4.000000000000021316e+00 -3.499999999999889866e-01 1.591184452550810161e-08
4.150000000000021672e+00 -3.499999999999889866e-01 1.357688113246490995e-08
4.300000000000022027e+00 -3.499999999999889866e-01 1.111017147316711289e-08
4.450000000000022382e+00 -3.499999999999889866e-01 8.767209898199961445e-09
4.600000000000022737e+00 -3.499999999999889866e-01 6.699225609061896868e-09
4.750000000000023093e+00 -3.499999999999889866e-01 4.972897994426343549e-09
4.900000000000023448e+00 -3.499999999999889866e-01 3.595210998865428261e-09
5.050000000000023803e+00 -3.499999999999889866e-01 2.536654811379689333e-09

-5.000000000000000000e+00 -1.999999999999886313e-01 1.583539848136412496e-11
-4.849999999999999645e+00 -1.999999999999886313e-01 2.612268398067401491e-11
-4.699999999999999289e+00 -1.999999999999886313e-01 4.151419826871165178e-11
-4.549999999999998934e+00 -1.999999999999886313e-01 6.323616605411654962e-11
-4.399999999999998579e+00 -1.999999999999886313e-01 9.170365913028800626e-11
-4.249999999999998224e+00 -1.999999999999886313e-01 1.254175841879829653e-10
-4.099999999999997868e+00 -1.999999999999886313e-01 1.595329453179688780e-10
-3.949999999999997513e+00 -1.999999999999886313e-01 1.846918309846488344e-10
-3.799999999999997158e+00 -1.999999999999886313e-01 1.876931838376975507e-10
-3.649999999999996803e+00 -1.999999999999886313e-01 1.572260568377090780e-10
-3.499999999999996447e+00 -1.999999999999886313e-01 1.002129723076160674e-10
-3.349999999999996092e+00 -1.999999999999886313e-01 7.659494744870003582e-11
-3.199999999999995737e+00 -1.999999999999886313e-01 2.601208273958101833e-10
-3.049999999999995381e+00 -1.999999999999886313e-01 1.023384041375448580e-09
-2.899999999999995026e+00 -1.999999999999886313e-01 3.013767091365308842e-09
-2.749999999999994671e+00 -1.999999999999886313e-01 7.114527874335663108e-09
-2.599999999999994316e+00 -1.999999999999886313e-01 1.407066779380401592e-08
-2.449999999999993960e+00 -1.999999999999886313e-01 2.350428238809317573e-08
-2.299999999999993605e+00 -1.999999999999886313e-01 3.246670272328265106e-08
-2.149999999999993250e+00 -1.999999999999886313e-01 3.565326234354946206e-08
-1.999999999999992895e+00 -1.999999999999886313e-01 3.484352297556245197e-08
-1.849999999999992539e+00 -1.999999999999886313e-01 7.569605133175390511e-08
-1.699999999999992184e+00 -1.999999999999886313e-01 3.431759056769140045e-07
-1.549999999999991829e+00 -1.999999999999886313e-01 1.351398739587225360e-06
-1.399999999999991473e+00 -1.999999999999886313e-01 4.293106609623213988e-06
-1.249999999999991118e+00 -1.999999999999886313e-01 1.237707590863803678e-05
-1.099999999999990763e+00 -1.999999999999886313e-01 4.206076659873722855e-05
-9.499999999999904077e-01 -1.999999999999886313e-01 2.317631054037600305e-04
-7.999999999999900524e-01 -1.999999999999886313e-01 1.803209095904082697e-03
-6.499999999999896971e-01 -1.999999999999886313e-01 1.335370511597075080e-02
-4.999999999999893419e-01 -1.999999999999886313e-01 8.702662172938663288e-02
-3.499999999999889866e-01 -1.999999999999886313e-01 4.860717365869113848e-01
-1.999999999999886313e-01 -1.999999999999886313e-01 1.660283701470081086e+00
-4.999999999998827604e-02 -1.999999999999886313e-01 1.858628572282555957e+00
1.000000000000120792e-01 -1.999999999999886313e-01 6.229974397796437247e-01
2.500000000000124345e-01 -1.999999999999886313e-01 1.183785650916587828e-01
4.000000000000127898e-01 -1.999999999999886313e-01 1.886842095110478901e-02
5.500000000000131450e-01 -1.999999999999886313e-01 2.740528044789148406e-03
7.000000000000135003e-01 -1.999999999999886313e-01 3.846218386695942509e-04
8.500000000000138556e-01 -1.999999999999886313e-01 7.386717632641493826e-05
1.000000000000014211e+00 -1.999999999999886313e-01 2.216012091767604006e-05
1.150000000000014566e+00 -1.999999999999886313e-01 7.695387985060840662e-06
1.300000000000014921e+00 -1.999999999999886313e-01 2.358460759990206514e-06
1.450000000000015277e+00 -1.999999999999886313e-01 5.802383294151493628e-07
1.600000000000015632e+00 -1.999999999999886313e-01 2.047716185350627383e-07
1.750000000000015987e+00 -1.999999999999886313e-01 2.278759337294232864e-07
1.900000000000016342e+00 -1.999999999999886313e-01 2.690626552057189427e-07
2.050000000000016698e+00 -1.999999999999886313e-01 2.472339973337443397e-07
2.200000000000017053e+00 -1.999999999999886313e-01 1.844528634831382989e-07
2.350000000000017408e+00 -1.999999999999886313e-01 1.157164823859166978e-07
2.500000000000017764e+00 -1.999999999999886313e-01 6.159499461567233787e-08
2.650000000000018119e+00 -1.999999999999886313e-01 2.773922772449219513e-08
2.800000000000018474e+00 -1.999999999999886313e-01 1.131645585315048026e-08
2.950000000000018829e+00 -1.999999999999886313e-01 6.603418938119007174e-09
3.100000000000019185e+00 -1.999999999999886313e-01 8.123757085007200005e-09
3.250000000000019540e+00 -1.999999999999886313e-01 1.186141898653511332e-08
3.400000000000019895e+00 -1.999999999999886313e-01 1.540118904124435437e-08
3.550000000000020250e+00 -1.999999999999886313e-01 1.761428862550026845e-08
3.700000000000020606e+00 -1.999999999999886313e-01 1.823279994294694538e-08
3.850000000000020961e+00 -1.999999999999886313e-01 1.747014207749592698e-08
4.000000000000021316e+00 -1.999999999999886313e-01 1.574112854659999544e-08
4.150000000000021672e+00 -1.999999999999886313e-01 1.348430612247381579e-08
4.300000000000022027e+00 -1.999999999999886313e-01 1.106786108289206426e-08
4.450000000000022382e+00 -1.999999999999886313e-01 8.754429894478920033e-09
4.600000000000022737e+00 -1.999999999999886313e-01 6.701891622392648132e-09
4.750000000000023093e+00 -1.999999999999886313e-01 4.982222693825528742e-09
4.900000000000023448e+00 -1.999999999999886313e-01 3.606205243605031772e-09
5.050000000000023803e+00 -1.999999999999886313e-01 2.546824842038617383e-09

-5.000000000000000000e+00 -4.999999999998827604e-02 1.593634628684991836e-11
-4.849999999999999645e+00 -4.999999999998827604e-02 2.627747427738235645e-11
-4.699999999999999289e+00 -4.999999999998827604e-02 4.173382213218676770e-11
-4.549999999999998934e+00 -4.999999999998827604e-02 6.351481843940725764e-11
-4.399999999999998579e+00 -4.999999999998827604e-02 9.199507805616673437e-11
-4.249999999999998224e+00 -4.999999999998827604e-02 1.255992972511609199e-10
-4.099999999999997868e+00 -4.999999999998827604e-02 1.593660605174513512e-10
-3.949999999999997513e+00 -4.999999999998827604e-02 1.838066268593139302e-10
-3.799999999999997158e+00 -4.999999999998827604e-02 1.856776635998674257e-10
-3.649999999999996803e+00 -4.999999999998827604e-02 1.539781457350562699e-10
-3.499999999999996447e+00 -4.999999999998827604e-02 9.684155513894093086e-11
-3.349999999999996092e+00 -4.999999999998827604e-02 7.728595388581169983e-11
-3.199999999999995737e+00 -4.999999999998827604e-02 2.753673738942628958e-10
-3.049999999999995381e+00 -4.999999999998827604e-02 1.074366081955531890e-09
-2.899999999999995026e+00 -4.999999999998827604e-02 3.135463907064356367e-09
-2.749999999999994671e+00 -4.999999999998827604e-02 7.349865986282614032e-09
-2.599999999999994316e+00 -4.999999999998827604e-02 1.443961477847212682e-08
-2.449999999999993960e+00 -4.999999999998827604e-02 2.393015213310464531e-08
-2.299999999999993605e+00 -4.999999999998827604e-02 3.269064592101702088e-08
-2.149999999999993250e+00 -4.999999999998827604e-02 3.539220228152621159e-08
-1.999999999999992895e+00 -4.999999999998827604e-02 3.510917970938762608e-08
-1.849999999999992539e+00 -4.999999999998827604e-02 8.365717328086331212e-08
-1.699999999999992184e+00 -4.999999999998827604e-02 3.853286542403399453e-07
-1.549999999999991829e+00 -4.999999999998827604e-02 1.503042086786681043e-06
-1.399999999999991473e+00 -4.999999999998827604e-02 4.753824323728053987e-06
-1.249999999999991118e+00 -4.999999999998827604e-02 1.391523847187719885e-05
-1.099999999999990763e+00 -4.999999999998827604e-02 5.055090363645529716e-05
-9.499999999999904077e-01 -4.999999999998827604e-02 3.118164658354754702e-04
-7.999999999999900524e-01 -4.999999999998827604e-02 2.639707434064580537e-03
-6.499999999999896971e-01 -4.999999999998827604e-02 2.112840863730983815e-02
-4.999999999999893419e-01 -4.999999999998827604e-02 1.623597618485422001e-01
-3.499999999999889866e-01 -4.999999999998827604e-02 1.204355083040649310e+00
-1.999999999999886313e-01 -4.999999999998827604e-02 7.364983296027133974e+00
-4.999999999998827604e-02 -4.999999999998827604e-02 9.253504849912102870e+00
1.000000000000120792e-01 -4.999999999998827604e-02 1.651572661317793234e+00
2.500000000000124345e-01 -4.999999999998827604e-02 2.284000742026947584e-01
4.000000000000127898e-01 -4.999999999998827604e-02 3.026478102646986204e-02
5.500000000000131450e-01 -4.999999999998827604e-02 4.017145618338852087e-03
7.000000000000135003e-01 -4.999999999998827604e-02 5.182955322128645964e-04
8.500000000000138556e-01 -4.999999999998827604e-02 8.934325986155793270e-05
1.000000000000014211e+00 -4.999999999998827604e-02 2.508861546834964293e-05
1.150000000000014566e+00 -4.999999999998827604e-02 8.576448019419806866e-06
1.300000000000014921e+00 -4.999999999998827604e-02 2.641945879025692782e-06
1.450000000000015277e+00 -4.999999999998827604e-02 6.510179163333277667e-07
1.600000000000015632e+00 -4.999999999998827604e-02 2.128109484469851449e-07
1.750000000000015987e+00 -4.999999999998827604e-02 2.268352855774683985e-07
1.900000000000016342e+00 -4.999999999998827604e-02 2.717305375775591041e-07
2.050000000000016698e+00 -4.999999999998827604e-02 2.529983997047535589e-07
2.200000000000017053e+00 -4.999999999998827604e-02 1.905755925354187649e-07
2.350000000000017408e+00 -4.999999999998827604e-02 1.205394606936650517e-07
2.500000000000017764e+00 -4.999999999998827604e-02 6.469132870219860366e-08
2.650000000000018119e+00 -4.999999999998827604e-02 2.935736611142242657e-08
2.800000000000018474e+00 -4.999999999998827604e-02 1.191511134886868931e-08
2.950000000000018829e+00 -4.999999999998827604e-02 6.609601789932987532e-09
3.100000000000019185e+00 -4.999999999998827604e-02 7.850097723182691754e-09
3.250000000000019540e+00 -4.999999999998827604e-02 1.150346432140801785e-08
3.400000000000019895e+00 -4.999999999998827604e-02 1.506373429515843058e-08
3.550000000000020250e+00 -4.999999999998827604e-02 1.734184211471496242e-08
3.700000000000020606e+00 -4.999999999998827604e-02 1.803469184785351353e-08
3.850000000000020961e+00 -4.999999999998827604e-02 1.733817071729320924e-08
4.000000000000021316e+00 -4.999999999998827604e-02 1.566058052385505245e-08
4.150000000000021672e+00 -4.999999999998827604e-02 1.344003571345782296e-08
4.300000000000022027e+00 -4.999999999998827604e-02 1.104708791163832317e-08
4.450000000000022382e+00 -4.999999999998827604e-02 8.747580920378387219e-09
4.600000000000022737e+00 -4.999999999998827604e-02 6.702424979301009590e-09
4.750000000000023093e+00 -4.999999999998827604e-02 4.986030677253690187e-09
4.900000000000023448e+00 -4.999999999998827604e-02 3.610935761233520345e-09
5.050000000000023803e+00 -4.999999999998827604e-02 2.551285393984148223e-09

-5.000000000000000000e+00 1.000000000000120792e-01 1.591610608454129277e-11
-4.849999999999999645e+00 1.000000000000120792e-01 2.624645100469120265e-11
-4.699999999999999289e+00 1.000000000000120792e-01 4.168983374396698691e-11
-4.549999999999998934e+00 1.000000000000120792e-01 6.345907243962823345e-11
-4.399999999999998579e+00 1.000000000000120792e-01 9.193692606438195248e-11
-4.249999999999998224e+00 1.000000000000120792e-01 1.255634050174242478e-10
-4.099999999999997868e+00 1.000000000000120792e-01 1.594004336713716555e-10
-3.949999999999997513e+00 1.000000000000120792e-01 1.839853602265929580e-10
-3.799999999999997158e+00 1.000000000000120792e-01 1.860828088445245068e-10
-3.649999999999996803e+00 1.000000000000120792e-01 1.546282450093275228e-10
-3.499999999999996447e+00 1.000000000000120792e-01 9.750931791835505213e-11
-3.349999999999996092e+00 1.000000000000120792e-01 7.712135378343004774e-11
-3.199999999999995737e+00 1.000000000000120792e-01 2.722466878608978099e-10
-3.049999999999995381e+00 1.000000000000120792e-01 1.064013397529554974e-09
-2.899999999999995026e+00 1.000000000000120792e-01 3.110841054661606851e-09
-2.749999999999994671e+00 1.000000000000120792e-01 7.302400536544404454e-09
-2.599999999999994316e+00 1.000000000000120792e-01 1.436552838870767069e-08
-2.449999999999993960e+00 1.000000000000120792e-01 2.384541226392138949e-08
-2.299999999999993605e+00 1.000000000000120792e-01 3.264788320877261245e-08
-2.149999999999993250e+00 1.000000000000120792e-01 3.544649460084555137e-08
-1.999999999999992895e+00 1.000000000000120792e-01 3.504283958008076956e-08
-1.849999999999992539e+00 1.000000000000120792e-01 8.197177892134767714e-08
-1.699999999999992184e+00 1.000000000000120792e-01 3.765217738901016729e-07
-1.549999999999991829e+00 1.000000000000120792e-01 1.471503210811921114e-06
-1.399999999999991473e+00 1.000000000000120792e-01 4.657831398521612499e-06
-1.249999999999991118e+00 1.000000000000120792e-01 1.358881481395417380e-05
-1.099999999999990763e+00 1.000000000000120792e-01 4.867530113122713574e-05
-9.499999999999904077e-01 1.000000000000120792e-01 2.934713617612543716e-04
-7.999999999999900524e-01 1.000000000000120792e-01 2.443565959541389027e-03
-6.499999999999896971e-01 1.000000000000120792e-01 1.923583584070391941e-02
-4.999999999999893419e-01 1.000000000000120792e-01 1.424901050563525118e-01
-3.499999999999889866e-01 1.000000000000120792e-01 9.866384879462993807e-01
-1.999999999999886313e-01 1.000000000000120792e-01 4.998147427726133962e+00
-4.999999999998827604e-02 1.000000000000120792e-01 5.966337535282190352e+00
1.000000000000120792e-01 1.000000000000120792e-01 1.327716205926008808e+00
2.500000000000124345e-01 1.000000000000120792e-01 1.989439749189306494e-01
4.000000000000127898e-01 1.000000000000120792e-01 2.746572763686363355e-02
5.500000000000131450e-01 1.000000000000120792e-01 3.717370196365929816e-03
7.000000000000135003e-01 1.000000000000120792e-01 4.876704130673966374e-04
8.500000000000138556e-01 1.000000000000120792e-01 8.592085573386047150e-05
1.000000000000014211e+00 1.000000000000120792e-01 2.446541326773487684e-05
1.150000000000014566e+00 1.000000000000120792e-01 8.392333323358013681e-06
1.300000000000014921e+00 1.000000000000120792e-01 2.582785802484447392e-06
1.450000000000015277e+00 1.000000000000120792e-01 6.361327435892280044e-07
1.600000000000015632e+00 1.000000000000120792e-01 2.110604005075135352e-07
1.750000000000015987e+00 1.000000000000120792e-01 2.270507047789393840e-07
1.900000000000016342e+00 1.000000000000120792e-01 2.712152028104531166e-07
2.050000000000016698e+00 1.000000000000120792e-01 2.518482576517829579e-07
2.200000000000017053e+00 1.000000000000120792e-01 1.893431288591812439e-07
2.350000000000017408e+00 1.000000000000120792e-01 1.195640626237892193e-07
2.500000000000017764e+00 1.000000000000120792e-01 6.406269280002329737e-08
2.650000000000018119e+00 1.000000000000120792e-01 2.902711363959743596e-08
2.800000000000018474e+00 1.000000000000120792e-01 1.179130219526176375e-08
2.950000000000018829e+00 1.000000000000120792e-01 6.606157036863910467e-09
3.100000000000019185e+00 1.000000000000120792e-01 7.903818416785692464e-09
3.250000000000019540e+00 1.000000000000120792e-01 1.157472954780988388e-08
3.400000000000019895e+00 1.000000000000120792e-01 1.513124637243439875e-08
3.550000000000020250e+00 1.000000000000120792e-01 1.739649689073997804e-08
3.700000000000020606e+00 1.000000000000120792e-01 1.807451384704871166e-08
3.850000000000020961e+00 1.000000000000120792e-01 1.736474859250089927e-08
4.000000000000021316e+00 1.000000000000120792e-01 1.567683809266263503e-08
4.150000000000021672e+00 1.000000000000120792e-01 1.344900004413905416e-08
4.300000000000022027e+00 1.000000000000120792e-01 1.105132028036484192e-08
4.450000000000022382e+00 1.000000000000120792e-01 8.749003260071115535e-09
4.600000000000022737e+00 1.000000000000120792e-01 6.702352643064857503e-09
4.750000000000023093e+00 1.000000000000120792e-01 4.985290897621220190e-09
4.900000000000023448e+00 1.000000000000120792e-01 3.610003199103214134e-09
5.050000000000023803e+00 1.000000000000120792e-01 2.550401523881269936e-09

-5.000000000000000000e+00 2.500000000000124345e-01 1.577513256652803386e-11
-4.849999999999999645e+00 2.500000000000124345e-01 2.603020006564683247e-11
-4.699999999999999289e+00 2.500000000000124345e-01 4.138280560918364444e-11
-4.549999999999998934e+00 2.500000000000124345e-01 6.306907066261761914e-11
-4.399999999999998579e+00 2.500000000000124345e-01 9.152802611360626873e-11
-4.249999999999998224e+00 2.500000000000124345e-01 1.253058729749780131e-10
-4.099999999999997868e+00 2.500000000000124345e-01 1.596271268582943432e-10
-3.949999999999997513e+00 2.500000000000124345e-01 1.852128151480938956e-10
-3.799999999999997158e+00 2.500000000000124345e-01 1.888901809575491178e-10
-3.649999999999996803e+00 2.500000000000124345e-01 1.591713471490116632e-10
-3.499999999999996447e+00 2.500000000000124345e-01 1.022738444934244882e-10
-3.349999999999996092e+00 2.500000000000124345e-01 7.633599076357038806e-11
-3.199999999999995737e+00 2.500000000000124345e-01 2.513953872214479713e-10
-3.049999999999995381e+00 2.500000000000124345e-01 9.937225237712955118e-10
-2.899999999999995026e+00 2.500000000000124345e-01 2.942438120913227999e-09
-2.749999999999994671e+00 2.500000000000124345e-01 6.975713062461202375e-09
-2.599999999999994316e+00 2.500000000000124345e-01 1.385113866392609990e-08
-2.449999999999993960e+00 2.500000000000124345e-01 2.324633978884628434e-08
-2.299999999999993605e+00 2.500000000000124345e-01 3.232043880096380618e-08
-2.149999999999993250e+00 2.500000000000124345e-01 3.579678055079139501e-08
-1.999999999999992895e+00 2.500000000000124345e-01 3.475713025142199707e-08
-1.849999999999992539e+00 2.500000000000124345e-01 7.144991240024738632e-08
-1.699999999999992184e+00 2.500000000000124345e-01 3.200432091448473916e-07
-1.549999999999991829e+00 2.500000000000124345e-01 1.267365612225918844e-06
-1.399999999999991473e+00 2.500000000000124345e-01 4.038529720749059805e-06
-1.249999999999991118e+00 2.500000000000124345e-01 1.155672338620523328e-05
-1.099999999999990763e+00 2.500000000000124345e-01 3.789179133543604908e-05
-9.499999999999904077e-01 2.500000000000124345e-01 1.955015736977695989e-04
-7.999999999999900524e-01 2.500000000000124345e-01 1.443209570329598637e-03
-6.499999999999896971e-01 2.500000000000124345e-01 1.025252254034758441e-02
-4.999999999999893419e-01 2.500000000000124345e-01 6.174941481148573524e-02
-3.499999999999889866e-01 2.500000000000124345e-01 3.048242139983802224e-01
-1.999999999999886313e-01 2.500000000000124345e-01 8.951562971758343368e-01
-4.999999999998827604e-02 2.500000000000124345e-01 9.831190321023399736e-01
1.000000000000120792e-01 2.500000000000124345e-01 3.821852556735798045e-01
2.500000000000124345e-01 2.500000000000124345e-01 8.266905228430863894e-02
4.000000000000127898e-01 2.500000000000124345e-01 1.440297531228946180e-02
5.500000000000131450e-01 2.500000000000124345e-01 2.192476726140804664e-03
7.000000000000135003e-01 2.500000000000124345e-01 3.240416391387641675e-04
8.500000000000138556e-01 2.500000000000124345e-01 6.628620665624025189e-05
1.000000000000014211e+00 2.500000000000124345e-01 2.060732702220305330e-05
1.150000000000014566e+00 2.500000000000124345e-01 7.211459242291578036e-06
1.300000000000014921e+00 2.500000000000124345e-01 2.202470062719182338e-06
1.450000000000015277e+00 2.500000000000124345e-01 5.419321965453748236e-07
1.600000000000015632e+00 2.500000000000124345e-01 2.007473026367312377e-07
1.750000000000015987e+00 2.500000000000124345e-01 2.284486258743094192e-07
1.900000000000016342e+00 2.500000000000124345e-01 2.673549943493256309e-07
2.050000000000016698e+00 2.500000000000124345e-01 2.437612904278806798e-07
2.200000000000017053e+00 2.500000000000124345e-01 1.808274919103420058e-07
2.350000000000017408e+00 2.500000000000124345e-01 1.128873048372586780e-07
2.500000000000017764e+00 2.500000000000124345e-01 5.979289438360708439e-08
2.650000000000018119e+00 2.500000000000124345e-01 2.680760033810345044e-08
2.800000000000018474e+00 2.500000000000124345e-01 1.098136336416217255e-08
2.950000000000018829e+00 2.500000000000124345e-01 6.612717815182949374e-09
3.100000000000019185e+00 2.500000000000124345e-01 8.293875742945319623e-09
3.250000000000019540e+00 2.500000000000124345e-01 1.207806611932568063e-08
3.400000000000019895e+00 2.500000000000124345e-01 1.560349433961340613e-08
3.550000000000020250e+00 2.500000000000124345e-01 1.777674516106833003e-08
3.700000000000020606e+00 2.500000000000124345e-01 1.835045576467393035e-08
3.850000000000020961e+00 2.500000000000124345e-01 1.754822219783224819e-08
4.000000000000021316e+00 2.500000000000124345e-01 1.578857085272287970e-08
4.150000000000021672e+00 2.500000000000124345e-01 1.351020883261098049e-08
4.300000000000022027e+00 2.500000000000124345e-01 1.107986046395001554e-08
4.450000000000022382e+00 2.500000000000124345e-01 8.758225550468577641e-09
4.600000000000022737e+00 2.500000000000124345e-01 6.701366750975521588e-09
4.750000000000023093e+00 2.500000000000124345e-01 4.979807818121126447e-09
4.900000000000023448e+00 2.500000000000124345e-01 3.603286240453550651e-09
5.050000000000023803e+00 2.500000000000124345e-01 2.544099436407913514e-09

-5.000000000000000000e+00 4.000000000000127898e-01 1.551657656506322526e-11
-4.849999999999999645e+00 4.000000000000127898e-01 2.563279252399419858e-11
-4.699999999999999289e+00 4.000000000000127898e-01 4.081674408180088143e-11
-4.549999999999998934e+00 4.000000000000127898e-01 6.234589768488025338e-11
-4.399999999999998579e+00 4.000000000000127898e-01 9.076041002653239592e-11
-4.249999999999998224e+00 4.000000000000127898e-01 1.247990238751440434e-10
-4.099999999999997868e+00 4.000000000000127898e-01 1.599844114228261331e-10
-3.949999999999997513e+00 4.000000000000127898e-01 1.873830171805061190e-10
-3.799999999999997158e+00 4.000000000000127898e-01 1.939687886376188385e-10
-3.649999999999996803e+00 4.000000000000127898e-01 1.675621027713192440e-10
-3.499999999999996447e+00 4.000000000000127898e-01 1.115059703433097049e-10
-3.349999999999996092e+00 4.000000000000127898e-01 7.649307848015559034e-11
-3.199999999999995737e+00 4.000000000000127898e-01 2.170993931112852708e-10
-3.049999999999995381e+00 4.000000000000127898e-01 8.729730809408293403e-10
-2.899999999999995026e+00 4.000000000000127898e-01 2.647672143413334161e-09
-2.749999999999994671e+00 4.000000000000127898e-01 6.394870337611922673e-09
-2.599999999999994316e+00 4.000000000000127898e-01 1.291715607250359257e-08
-2.449999999999993960e+00 4.000000000000127898e-01 2.211219437337819337e-08
-2.299999999999993605e+00 4.000000000000127898e-01 3.159041090379966467e-08
-2.149999999999993250e+00 4.000000000000127898e-01 3.629180250026485982e-08
-1.999999999999992895e+00 4.000000000000127898e-01 3.487026818328284859e-08
-1.849999999999992539e+00 4.000000000000127898e-01 5.697383496535788921e-08
-1.699999999999992184e+00 4.000000000000127898e-01 2.361526703010272024e-07
-1.549999999999991829e+00 4.000000000000127898e-01 9.561887781655960021e-07
-1.399999999999991473e+00 4.000000000000127898e-01 3.097037665645082397e-06
-1.249999999999991118e+00 4.000000000000127898e-01 8.682890939186434251e-06
-1.099999999999990763e+00 4.000000000000127898e-01 2.519206462785503092e-05
-9.499999999999904077e-01 4.000000000000127898e-01 1.002345099858196364e-04
-7.999999999999900524e-01 4.000000000000127898e-01 5.805872795011052332e-04
-6.499999999999896971e-01 4.000000000000127898e-01 3.499633136913323384e-03
-4.999999999999893419e-01 4.000000000000127898e-01 1.681349731336558365e-02
-3.499999999999889866e-01 4.000000000000127898e-01 5.854658002891165169e-02
-1.999999999999886313e-01 4.000000000000127898e-01 1.256542332120644812e-01
-4.999999999998827604e-02 4.000000000000127898e-01 1.339556540659470329e-01
1.000000000000120792e-01 4.000000000000127898e-01 6.954987298211275093e-02
2.500000000000124345e-01 4.000000000000127898e-01 2.159610824551956923e-02
4.000000000000127898e-01 4.000000000000127898e-01 4.856736603262057014e-03
5.500000000000131450e-01 4.000000000000127898e-01 8.813034702757170788e-04
7.000000000000135003e-01 4.000000000000127898e-01 1.648199095959156188e-04
8.500000000000138556e-01 4.000000000000127898e-01 4.332105918737920778e-05
1.000000000000014211e+00 4.000000000000127898e-01 1.522757158626285355e-05
1.150000000000014566e+00 4.000000000000127898e-01 5.441754771515166791e-06
1.300000000000014921e+00 4.000000000000127898e-01 1.632799073689098131e-06
1.450000000000015277e+00 4.000000000000127898e-01 4.069468253140886030e-07
1.600000000000015632e+00 4.000000000000127898e-01 1.889105735893772536e-07
1.750000000000015987e+00 4.000000000000127898e-01 2.303104085169787772e-07
1.900000000000016342e+00 4.000000000000127898e-01 2.590965999214182509e-07
2.050000000000016698e+00 4.000000000000127898e-01 2.286497075967446063e-07
2.200000000000017053e+00 4.000000000000127898e-01 1.655536153764328314e-07
2.350000000000017408e+00 4.000000000000127898e-01 1.011814469267953411e-07
2.500000000000017764e+00 4.000000000000127898e-01 5.245311782036442675e-08
2.650000000000018119e+00 4.000000000000127898e-01 2.309812582640578875e-08
2.800000000000018474e+00 4.000000000000127898e-01 9.728815499931586918e-09
2.950000000000018829e+00 4.000000000000127898e-01 6.759656726392686767e-09
3.100000000000019185e+00 4.000000000000127898e-01 9.078749416865412929e-09
3.250000000000019540e+00 4.000000000000127898e-01 1.303110184132646656e-08
3.400000000000019895e+00 4.000000000000127898e-01 1.647767621184254935e-08
3.550000000000020250e+00 4.000000000000127898e-01 1.847149780350918500e-08
3.700000000000020606e+00 4.000000000000127898e-01 1.884965511949015958e-08
3.850000000000020961e+00 4.000000000000127898e-01 1.787699048495921328e-08
4.000000000000021316e+00 4.000000000000127898e-01 1.598650710604236531e-08
4.150000000000021672e+00 4.000000000000127898e-01 1.361679004350478644e-08
4.300000000000022027e+00 4.000000000000127898e-01 1.112788137620639026e-08
4.450000000000022382e+00 4.000000000000127898e-01 8.771994565375983768e-09
4.600000000000022737e+00 4.000000000000127898e-01 6.697346830389691797e-09
4.750000000000023093e+00 4.000000000000127898e-01 4.968237102206438632e-09
4.900000000000023448e+00 4.000000000000127898e-01 3.589952264936069334e-09
5.050000000000023803e+00 4.000000000000127898e-01 2.531873520085236237e-09

-5.000000000000000000e+00 5.500000000000131450e-01 1.514614440987036945e-11
-4.849999999999999645e+00 5.500000000000131450e-01 2.506165124320226876e-11
-4.699999999999999289e+00 5.500000000000131450e-01 3.999908310899949385e-11
-4.549999999999998934e+00 5.500000000000131450e-01 6.129195877174479850e-11
-4.399999999999998579e+00 5.500000000000131450e-01 8.962051495561734295e-11
-4.249999999999998224e+00 5.500000000000131450e-01 1.239940476242334711e-10
-4.099999999999997868e+00 5.500000000000131450e-01 1.603615588248294135e-10
-3.949999999999997513e+00 5.500000000000131450e-01 1.903019422088829840e-10
-3.799999999999997158e+00 5.500000000000131450e-01 2.010675883595986642e-10
-3.649999999999996803e+00 5.500000000000131450e-01 1.796718364539435483e-10
-3.499999999999996447e+00 5.500000000000131450e-01 1.257529247366481631e-10
-3.349999999999996092e+00 5.500000000000131450e-01 8.013841209206881621e-11
-3.199999999999995737e+00 5.500000000000131450e-01 1.765560993454256469e-10
-3.049999999999995381e+00 5.500000000000131450e-01 7.180225827741126046e-10
-2.899999999999995026e+00 5.500000000000131450e-01 2.257169676523958965e-09
-2.749999999999994671e+00 5.500000000000131450e-01 5.606054307656190828e-09
-2.599999999999994316e+00 5.500000000000131450e-01 1.160835417323448434e-08
-2.449999999999993960e+00 5.500000000000131450e-01 2.042714548430952522e-08
-2.299999999999993605e+00 5.500000000000131450e-01 3.027689427508772683e-08
-2.149999999999993250e+00 5.500000000000131450e-01 3.660719664047452769e-08
-1.999999999999992895e+00 5.500000000000131450e-01 3.589969097548584208e-08
-1.849999999999992539e+00 5.500000000000131450e-01 4.456986299851890407e-08
-1.699999999999992184e+00 5.500000000000131450e-01 1.516826984759765712e-07
-1.549999999999991829e+00 5.500000000000131450e-01 6.266513174530889111e-07
-1.399999999999991473e+00 5.500000000000131450e-01 2.091486318361162918e-06
-1.249999999999991118e+00 5.500000000000131450e-01 5.832653569908521289e-06
-1.099999999999990763e+00 5.500000000000131450e-01 1.526031818569097013e-05
-9.499999999999904077e-01 5.500000000000131450e-01 4.569072703862031137e-05
-7.999999999999900524e-01 5.500000000000131450e-01 1.837336104726565542e-04
-6.499999999999896971e-01 5.500000000000131450e-01 8.548174480763441607e-04
-4.999999999999893419e-01 5.500000000000131450e-01 3.391003561191054637e-03
-3.499999999999889866e-01 5.500000000000131450e-01 9.503151615312534911e-03
-1.999999999999886313e-01 5.500000000000131450e-01 1.695227221248604352e-02
-4.999999999998827604e-02 5.500000000000131450e-01 1.781620507412795193e-02
1.000000000000120792e-01 5.500000000000131450e-01 1.097906912474177522e-02
2.500000000000124345e-01 5.500000000000131450e-01 4.284309130242253648e-03
4.000000000000127898e-01 5.500000000000131450e-01 1.183110299026172985e-03
5.500000000000131450e-01 5.500000000000131450e-01 2.777801016898542776e-04
7.000000000000135003e-01 5.500000000000131450e-01 7.382225075104683774e-05
8.500000000000138556e-01 5.500000000000131450e-01 2.562801913853183659e-05
1.000000000000014211e+00 5.500000000000131450e-01 1.000935395019308229e-05
1.150000000000014566e+00 5.500000000000131450e-01 3.592982963862768574e-06
1.300000000000014921e+00 5.500000000000131450e-01 1.047261942134710346e-06
1.450000000000015277e+00 5.500000000000131450e-01 2.799060418136520753e-07
1.600000000000015632e+00 5.500000000000131450e-01 1.828115929044436080e-07
1.750000000000015987e+00 5.500000000000131450e-01 2.306694492238192183e-07
1.900000000000016342e+00 5.500000000000131450e-01 2.448653149649238301e-07
2.050000000000016698e+00 5.500000000000131450e-01 2.066379157511831323e-07
2.200000000000017053e+00 5.500000000000131450e-01 1.445736460913057522e-07
2.350000000000017408e+00 5.500000000000131450e-01 8.565648565619333581e-08
2.500000000000017764e+00 5.500000000000131450e-01 4.303218532069783138e-08
2.650000000000018119e+00 5.500000000000131450e-01 1.857437925648527539e-08
2.800000000000018474e+00 5.500000000000131450e-01 8.437740083587938307e-09
2.950000000000018829e+00 5.500000000000131450e-01 7.257913556822962171e-09
3.100000000000019185e+00 5.500000000000131450e-01 1.034853357673447402e-08
3.250000000000019540e+00 5.500000000000131450e-01 1.445640264178449577e-08
3.400000000000019895e+00 5.500000000000131450e-01 1.774346878832280314e-08
3.550000000000020250e+00 5.500000000000131450e-01 1.945789341928174257e-08
3.700000000000020606e+00 5.500000000000131450e-01 1.954745103853787930e-08
3.850000000000020961e+00 5.500000000000131450e-01 1.832944360210031481e-08
4.000000000000021316e+00 5.500000000000131450e-01 1.625364632482877494e-08
4.150000000000021672e+00 5.500000000000131450e-01 1.375627137935101564e-08
4.300000000000022027e+00 5.500000000000131450e-01 1.118668716840651386e-08
4.450000000000022382e+00 5.500000000000131450e-01 8.784484389761097169e-09
4.600000000000022737e+00 5.500000000000131450e-01 6.686514804075949613e-09
4.750000000000023093e+00 5.500000000000131450e-01 4.948194626471090548e-09
4.900000000000023448e+00 5.500000000000131450e-01 3.568531203320563387e-09
5.050000000000023803e+00 5.500000000000131450e-01 2.512834988771685175e-09

-5.000000000000000000e+00 7.000000000000135003e-01 1.467185069141544360e-11
-4.849999999999999645e+00 7.000000000000135003e-01 2.432731475198724405e-11
-4.699999999999999289e+00 7.000000000000135003e-01 3.894066882391666243e-11
-4.549999999999998934e+00 7.000000000000135003e-01 5.991164147635025745e-11
-4.399999999999998579e+00 7.000000000000135003e-01 8.809130373351347070e-11
-4.249999999999998224e+00 7.000000000000135003e-01 1.228255303315868212e-10
-4.099999999999997868e+00 7.000000000000135003e-01 1.606059568324614823e-10
-3.949999999999997513e+00 7.000000000000135003e-01 1.936936827117429292e-10
-3.799999999999997158e+00 7.000000000000135003e-01 2.098061048042157494e-10
-3.649999999999996803e+00 7.000000000000135003e-01 1.952222111385005261e-10
-3.499999999999996447e+00 7.000000000000135003e-01 1.455177053479836831e-10
-3.349999999999996092e+00 7.000000000000135003e-01 9.022939628949578719e-11
-3.199999999999995737e+00 7.000000000000135003e-01 1.386266546668721159e-10
-3.049999999999995381e+00 7.000000000000135003e-01 5.496129961378642024e-10
-2.899999999999995026e+00 7.000000000000135003e-01 1.811537844279763653e-09
-2.749999999999994671e+00 7.000000000000135003e-01 4.674603923483071916e-09
-2.599999999999994316e+00 7.000000000000135003e-01 1.000057811844926684e-08
-2.449999999999993960e+00 7.000000000000135003e-01 1.821248807199598529e-08
-2.299999999999993605e+00 7.000000000000135003e-01 2.820458483591373384e-08
-2.149999999999993250e+00 7.000000000000135003e-01 3.626185759056508363e-08
-1.999999999999992895e+00 7.000000000000135003e-01 3.767034026772932860e-08
-1.849999999999992539e+00 7.000000000000135003e-01 3.809142730030263459e-08
-1.699999999999992184e+00 7.000000000000135003e-01 8.764996890672640018e-08
-1.549999999999991829e+00 7.000000000000135003e-01 3.528052247060015184e-07
-1.399999999999991473e+00 7.000000000000135003e-01 1.229844018937117730e-06
-1.249999999999991118e+00 7.000000000000135003e-01 3.494866657923683344e-06
-1.099999999999990763e+00 7.000000000000135003e-01 8.678925373249194193e-06
-9.499999999999904077e-01 7.000000000000135003e-01 2.110213240730616035e-05
-7.999999999999900524e-01 7.000000000000135003e-01 5.772584492048601391e-05
-6.499999999999896971e-01 7.000000000000135003e-01 1.825620322983189314e-04
-4.999999999999893419e-01 7.000000000000135003e-01 5.596592487289265639e-04
-3.499999999999889866e-01 7.000000000000135003e-01 1.336764756214780516e-03
-1.999999999999886313e-01 7.000000000000135003e-01 2.176412394077276852e-03
-4.999999999998827604e-02 7.000000000000135003e-01 2.280112470764879273e-03
1.000000000000120792e-01 7.000000000000135003e-01 1.536786458950259145e-03
2.500000000000124345e-01 7.000000000000135003e-01 7.058561653100524705e-04
4.000000000000127898e-01 7.000000000000135003e-01 2.518274068686740465e-04
5.500000000000131450e-01 7.000000000000135003e-01 8.595672757575119501e-05
7.000000000000135003e-01 7.000000000000135003e-01 3.321265536048643953e-05
8.500000000000138556e-01 7.000000000000135003e-01 1.419517795600106401e-05
1.000000000000014211e+00 7.000000000000135003e-01 5.849218146014710646e-06
1.150000000000014566e+00 7.000000000000135003e-01 2.055310771999214953e-06
1.300000000000014921e+00 7.000000000000135003e-01 5.827288099625070945e-07
1.450000000000015277e+00 7.000000000000135003e-01 1.946955631217901441e-07
1.600000000000015632e+00 7.000000000000135003e-01 1.842500534454401802e-07
1.750000000000015987e+00 7.000000000000135003e-01 2.261849056006709359e-07
1.900000000000016342e+00 7.000000000000135003e-01 2.232658099194839675e-07
2.050000000000016698e+00 7.000000000000135003e-01 1.784568108414760605e-07
2.200000000000017053e+00 7.000000000000135003e-01 1.195319904421941106e-07
2.350000000000017408e+00 7.000000000000135003e-01 6.796741462544396204e-08
2.500000000000017764e+00 7.000000000000135003e-01 3.280835446965699073e-08
2.650000000000018119e+00 7.000000000000135003e-01 1.407868358749316804e-08
2.800000000000018474e+00 7.000000000000135003e-01 7.594865070053857746e-09
2.950000000000018829e+00 7.000000000000135003e-01 8.349474770667555089e-09
3.100000000000019185e+00 7.000000000000135003e-01 1.219598784560039747e-08
3.250000000000019540e+00 7.000000000000135003e-01 1.636584864473943041e-08
3.400000000000019895e+00 7.000000000000135003e-01 1.937537545823714182e-08
3.550000000000020250e+00 7.000000000000135003e-01 2.069808609634356765e-08
3.700000000000020606e+00 7.000000000000135003e-01 2.040645319306602924e-08
3.850000000000020961e+00 7.000000000000135003e-01 1.887407752441419676e-08
4.000000000000021316e+00 7.000000000000135003e-01 1.656576049164890927e-08
4.150000000000021672e+00 7.000000000000135003e-01 1.391114758706347791e-08
4.300000000000022027e+00 7.000000000000135003e-01 1.124421189662066215e-08
4.450000000000022382e+00 7.000000000000135003e-01 8.787686570184471721e-09
4.600000000000022737e+00 7.000000000000135003e-01 6.663719768034910683e-09
4.750000000000023093e+00 7.000000000000135003e-01 4.916454790853865823e-09
4.900000000000023448e+00 7.000000000000135003e-01 3.537048966222348927e-09
5.050000000000023803e+00 7.000000000000135003e-01 2.485799317854442496e-09

-5.000000000000000000e+00 8.500000000000138556e-01 1.410368719355208922e-11
-4.849999999999999645e+00 8.500000000000138556e-01 2.344311689152401416e-11
-4.699999999999999289e+00 8.500000000000138556e-01 3.765572749785846303e-11
-4.549999999999998934e+00 8.500000000000138556e-01 5.821218756818286730e-11
-4.399999999999998579e+00 8.500000000000138556e-01 8.615512910652874163e-11
-4.249999999999998224e+00 8.500000000000138556e-01 1.212177457204733633e-10
-4.099999999999997868e+00 8.500000000000138556e-01 1.605335650217122471e-10
-3.949999999999997513e+00 8.500000000000138556e-01 1.972116502733953345e-10
-3.799999999999997158e+00 8.500000000000138556e-01 2.196699637188038098e-10
-3.649999999999996803e+00 8.500000000000138556e-01 2.137162783310358683e-10
-3.499999999999996447e+00 8.500000000000138556e-01 1.710074069550790733e-10
-3.349999999999996092e+00 8.500000000000138556e-01 1.094541392985648052e-10
-3.199999999999995737e+00 8.500000000000138556e-01 1.122888120960097228e-10
-3.049999999999995381e+00 8.500000000000138556e-01 3.899635480349018225e-10
-2.899999999999995026e+00 8.500000000000138556e-01 1.356590865821794005e-09
-2.749999999999994671e+00 8.500000000000138556e-01 3.680051846817496724e-09
-2.599999999999994316e+00 8.500000000000138556e-01 8.202952072143614577e-09
-2.449999999999993960e+00 8.500000000000138556e-01 1.555530319760652315e-08
-2.299999999999993605e+00 8.500000000000138556e-01 2.528947627016079311e-08
-2.149999999999993250e+00 8.500000000000138556e-01 3.475313776178110695e-08
-1.999999999999992895e+00 8.500000000000138556e-01 3.922277602142553425e-08
-1.849999999999992539e+00 8.500000000000138556e-01 3.761460347648157501e-08
-1.699999999999992184e+00 8.500000000000138556e-01 5.197178319944744416e-08
-1.549999999999991829e+00 8.500000000000138556e-01 1.706947042490629368e-07
-1.399999999999991473e+00 8.500000000000138556e-01 6.181992577100310010e-07
-1.249999999999991118e+00 8.500000000000138556e-01 1.834464992435258077e-06
-1.099999999999990763e+00 8.500000000000138556e-01 4.556454051108657166e-06
-9.499999999999904077e-01 8.500000000000138556e-01 1.008662500108015608e-05
-7.999999999999900524e-01 8.500000000000138556e-01 2.148580633776602249e-05
-6.499999999999896971e-01 8.500000000000138556e-01 4.668222347174113028e-05
-4.999999999999893419e-01 8.500000000000138556e-01 1.005634781169354125e-04
-3.499999999999889866e-01 8.500000000000138556e-01 1.901539811270180967e-04
-1.999999999999886313e-01 8.500000000000138556e-01 2.773140475709170083e-04
-4.999999999998827604e-02 8.500000000000138556e-01 2.904321037939569094e-04
1.000000000000120792e-01 8.500000000000138556e-01 2.182853196497722831e-04
2.500000000000124345e-01 8.500000000000138556e-01 1.261188125476873250e-04
4.000000000000127898e-01 8.500000000000138556e-01 6.341668493802280707e-05
5.500000000000131450e-01 8.500000000000138556e-01 3.119588517422993004e-05
7.000000000000135003e-01 8.500000000000138556e-01 1.544288688678411116e-05
8.500000000000138556e-01 8.500000000000138556e-01 7.261336174922564968e-06
1.000000000000014211e+00 8.500000000000138556e-01 2.988333278469895820e-06
1.150000000000014566e+00 8.500000000000138556e-01 1.005755451662721162e-06
1.300000000000014921e+00 8.500000000000138556e-01 2.954166840322873833e-07
1.450000000000015277e+00 8.500000000000138556e-01 1.577019478683461602e-07
1.600000000000015632e+00 8.500000000000138556e-01 1.881081769605171601e-07
1.750000000000015987e+00 8.500000000000138556e-01 2.131880320084873229e-07
1.900000000000016342e+00 8.500000000000138556e-01 1.939591753214309737e-07
2.050000000000016698e+00 8.500000000000138556e-01 1.457612882451427863e-07
2.200000000000017053e+00 8.500000000000138556e-01 9.262755125092032849e-08
2.350000000000017408e+00 8.500000000000138556e-01 5.004416877877313153e-08
2.500000000000017764e+00 8.500000000000138556e-01 2.317136425283004690e-08
2.650000000000018119e+00 8.500000000000138556e-01 1.048047700179575623e-08
2.800000000000018474e+00 8.500000000000138556e-01 7.674799698865501850e-09
2.950000000000018829e+00 8.500000000000138556e-01 1.024891291341995825e-08
3.100000000000019185e+00 8.500000000000138556e-01 1.468329749695091505e-08
3.250000000000019540e+00 8.500000000000138556e-01 1.874331697625123726e-08
3.400000000000019895e+00 8.500000000000138556e-01 2.132472887565345603e-08
3.550000000000020250e+00 8.500000000000138556e-01 2.213630679051698872e-08
3.700000000000020606e+00 8.500000000000138556e-01 2.137610218937053569e-08
3.850000000000020961e+00 8.500000000000138556e-01 1.947011664110583304e-08
4.000000000000021316e+00 8.500000000000138556e-01 1.689233349309755374e-08
4.150000000000021672e+00 8.500000000000138556e-01 1.405979096318258572e-08
4.300000000000022027e+00 8.500000000000138556e-01 1.128577095031442613e-08
4.450000000000022382e+00 8.500000000000138556e-01 8.771978364937086497e-09
4.600000000000022737e+00 8.500000000000138556e-01 6.622844106284411974e-09
4.750000000000023093e+00 8.500000000000138556e-01 4.869229322148449044e-09
4.900000000000023448e+00 8.500000000000138556e-01 3.493213130586077173e-09
5.050000000000023803e+00 8.500000000000138556e-01 2.449407007497971629e-09

-5.000000000000000000e+00 1.000000000000014211e+00 1.345323630795109594e-11
-4.849999999999999645e+00 1.000000000000014211e+00 2.242480480562217524e-11
-4.699999999999999289e+00 1.000000000000014211e+00 3.616180497474727058e-11
-4.549999999999998934e+00 1.000000000000014211e+00 5.620467537892706473e-11
-4.399999999999998579e+00 1.000000000000014211e+00 8.379708731042964205e-11
-4.249999999999998224e+00 1.000000000000014211e+00 1.190923014989742441e-10
-4.099999999999997868e+00 1.000000000000014211e+00 1.599424924437392137e-10
-3.949999999999997513e+00 1.000000000000014211e+00 2.004561953219290065e-10
-3.799999999999997158e+00 1.000000000000014211e+00 2.300184464367585679e-10
-3.649999999999996803e+00 1.000000000000014211e+00 2.343899412536261800e-10
-3.499999999999996447e+00 1.000000000000014211e+00 2.019113808723421398e-10
-3.349999999999996092e+00 1.000000000000014211e+00 1.395798784820536594e-10
-3.199999999999995737e+00 1.000000000000014211e+00 1.050657520753612290e-10
-3.049999999999995381e+00 1.000000000000014211e+00 2.594915324879461202e-10
-2.899999999999995026e+00 1.000000000000014211e+00 9.374550000796478208e-10
-2.749999999999994671e+00 1.000000000000014211e+00 2.707611531950432650e-09
-2.599999999999994316e+00 1.000000000000014211e+00 6.350863777431972307e-09
-2.449999999999993960e+00 1.000000000000014211e+00 1.261882672635247684e-08
-2.299999999999993605e+00 1.000000000000014211e+00 2.160832031305028809e-08
-2.149999999999993250e+00 1.000000000000014211e+00 3.176922472980846778e-08
-1.999999999999992895e+00 1.000000000000014211e+00 3.928645939777416557e-08
-1.849999999999992539e+00 1.000000000000014211e+00 4.020887642464775208e-08
-1.699999999999992184e+00 1.000000000000014211e+00 4.007393383682225677e-08
-1.549999999999991829e+00 1.000000000000014211e+00 7.713038905037036076e-08
-1.399999999999991473e+00 1.000000000000014211e+00 2.614903985259155129e-07
-1.249999999999991118e+00 1.000000000000014211e+00 8.195413653347695166e-07
-1.099999999999990763e+00 1.000000000000014211e+00 2.116888004008799095e-06
-9.499999999999904077e-01 1.000000000000014211e+00 4.646851498623006666e-06
-7.999999999999900524e-01 1.000000000000014211e+00 9.045486473130071649e-06
-6.499999999999896971e-01 1.000000000000014211e+00 1.618361574933193506e-05
-4.999999999999893419e-01 1.000000000000014211e+00 2.690423021652093476e-05
-3.499999999999889866e-01 1.000000000000014211e+00 4.034353076900662992e-05
-1.999999999999886313e-01 1.000000000000014211e+00 5.160088063348726206e-05
-4.999999999998827604e-02 1.000000000000014211e+00 5.391553861301848574e-05
1.000000000000120792e-01 1.000000000000014211e+00 4.594443623290557841e-05
2.500000000000124345e-01 1.000000000000014211e+00 3.322857083783627033e-05
4.000000000000127898e-01 1.000000000000014211e+00 2.150717111028562810e-05
5.500000000000131450e-01 1.000000000000014211e+00 1.281503054814651508e-05
7.000000000000135003e-01 1.000000000000014211e+00 6.945971399333370336e-06
8.500000000000138556e-01 1.000000000000014211e+00 3.292962340456099964e-06
1.000000000000014211e+00 1.000000000000014211e+00 1.301597120150742950e-06
1.150000000000014566e+00 1.000000000000014211e+00 4.257179582041483678e-07
1.300000000000014921e+00 1.000000000000014211e+00 1.647641113092886920e-07
1.450000000000015277e+00 1.000000000000014211e+00 1.524520901521234676e-07
1.600000000000015632e+00 1.000000000000014211e+00 1.858461633457438583e-07
1.750000000000015987e+00 1.000000000000014211e+00 1.895504005931467543e-07
1.900000000000016342e+00 1.000000000000014211e+00 1.583416663590609808e-07
2.050000000000016698e+00 1.000000000000014211e+00 1.111730099698702263e-07
2.200000000000017053e+00 1.000000000000014211e+00 6.640904438945507859e-08
2.350000000000017408e+00 1.000000000000014211e+00 3.384506293328953123e-08
2.500000000000017764e+00 1.000000000000014211e+00 1.541671062332253810e-08
2.650000000000018119e+00 1.000000000000014211e+00 8.530301639229073114e-09
2.800000000000018474e+00 1.000000000000014211e+00 9.046545613994027152e-09
2.950000000000018829e+00 1.000000000000014211e+00 1.308832675952465908e-08
3.100000000000019185e+00 1.000000000000014211e+00 1.781229930211236657e-08
3.250000000000019540e+00 1.000000000000014211e+00 2.153027323775995054e-08
3.400000000000019895e+00 1.000000000000014211e+00 2.351394602045094610e-08
3.550000000000020250e+00 1.000000000000014211e+00 2.369759177265313475e-08
3.700000000000020606e+00 1.000000000000014211e+00 2.239342526553163434e-08
3.850000000000020961e+00 1.000000000000014211e+00 2.006897161681830251e-08
4.000000000000021316e+00 1.000000000000014211e+00 1.719807124408939079e-08
4.150000000000021672e+00 1.000000000000014211e+00 1.417774405098997962e-08
4.300000000000022027e+00 1.000000000000014211e+00 1.129506379470627739e-08
4.450000000000022382e+00 1.000000000000014211e+00 8.726853552123020051e-09
4.600000000000022737e+00 1.000000000000014211e+00 6.557313214221095224e-09
4.750000000000023093e+00 1.000000000000014211e+00 4.802511252853543756e-09
4.900000000000023448e+00 1.000000000000014211e+00 3.434639152123261148e-09
5.050000000000023803e+00 1.000000000000014211e+00 2.402269288759647799e-09

-5.000000000000000000e+00 1.150000000000014566e+00 1.273325845601401152e-11
-4.849999999999999645e+00 1.150000000000014566e+00 2.129011793461386565e-11
-4.699999999999999289e+00 1.150000000000014566e+00 3.447966085525042858e-11
-4.549999999999998934e+00 1.150000000000014566e+00 5.390499267747684698e-11
-4.399999999999998579e+00 1.150000000000014566e+00 8.100854581682467977e-11
-4.249999999999998224e+00 1.150000000000014566e+00 1.163765726571711651e-10
-4.099999999999997868e+00 1.150000000000014566e+00 1.586290887846527913e-10
-3.949999999999997513e+00 1.150000000000014566e+00 2.029991300857477383e-10
-3.799999999999997158e+00 1.150000000000014566e+00 2.401092593322111699e-10
-3.649999999999996803e+00 1.150000000000014566e+00 2.562031139792350063e-10
-3.499999999999996447e+00 1.150000000000014566e+00 2.372640082292103035e-10
-3.349999999999996092e+00 1.150000000000014566e+00 1.809646758228366011e-10
-3.199999999999995737e+00 1.150000000000014566e+00 1.217221903088344006e-10
-3.049999999999995381e+00 1.150000000000014566e+00 1.738227414188052918e-10
-2.899999999999995026e+00 1.150000000000014566e+00 5.924646921522581364e-10
-2.749999999999994671e+00 1.150000000000014566e+00 1.837119068508098861e-09
-2.599999999999994316e+00 1.150000000000014566e+00 4.589166856786190586e-09
-2.449999999999993960e+00 1.150000000000014566e+00 9.626168522310113707e-09
-2.299999999999993605e+00 1.150000000000014566e+00 1.741597736135999607e-08
-2.149999999999993250e+00 1.150000000000014566e+00 2.735866640982562177e-08
-1.999999999999992895e+00 1.150000000000014566e+00 3.696282402312658853e-08
-1.849999999999992539e+00 1.150000000000014566e+00 4.211914008261729721e-08
-1.699999999999992184e+00 1.150000000000014566e+00 4.098775920594148497e-08
-1.549999999999991829e+00 1.150000000000014566e+00 4.496326246159468210e-08
-1.399999999999991473e+00 1.150000000000014566e+00 9.856109033032564456e-08
-1.249999999999991118e+00 1.150000000000014566e+00 3.033375175019656024e-07
-1.099999999999990763e+00 1.150000000000014566e+00 8.298291934461620028e-07
-9.499999999999904077e-01 1.150000000000014566e+00 1.895267904552586213e-06
-7.999999999999900524e-01 1.150000000000014566e+00 3.697988863919424982e-06
-6.499999999999896971e-01 1.150000000000014566e+00 6.322889899898762889e-06
-4.999999999999893419e-01 1.150000000000014566e+00 9.618792554130692116e-06
-3.499999999999889866e-01 1.150000000000014566e+00 1.303343953746254539e-05
-1.999999999999886313e-01 1.150000000000014566e+00 1.556793410708807513e-05
-4.999999999998827604e-02 1.150000000000014566e+00 1.621065034907767023e-05
1.000000000000120792e-01 1.150000000000014566e+00 1.469594377029248761e-05
2.500000000000124345e-01 1.150000000000014566e+00 1.170096343163251029e-05
4.000000000000127898e-01 1.150000000000014566e+00 8.252090158967256809e-06
5.500000000000131450e-01 1.150000000000014566e+00 5.140675803228012131e-06
7.000000000000135003e-01 1.150000000000014566e+00 2.779272551000242960e-06
8.500000000000138556e-01 1.150000000000014566e+00 1.267095809881115702e-06
1.000000000000014211e+00 1.150000000000014566e+00 4.801869649330744602e-07
1.150000000000014566e+00 1.150000000000014566e+00 1.810825174268028581e-07
1.300000000000014921e+00 1.150000000000014566e+00 1.295734360013995747e-07
1.450000000000015277e+00 1.150000000000014566e+00 1.547209376035188986e-07
1.600000000000015632e+00 1.150000000000014566e+00 1.709975180442028963e-07
1.750000000000015987e+00 1.150000000000014566e+00 1.562005382073678287e-07
1.900000000000016342e+00 1.150000000000014566e+00 1.196207504808236549e-07
2.050000000000016698e+00 1.150000000000014566e+00 7.795028360784170953e-08
2.200000000000017053e+00 1.150000000000014566e+00 4.341215744098174273e-08
2.350000000000017408e+00 1.150000000000014566e+00 2.106983302647257790e-08
2.500000000000017764e+00 1.150000000000014566e+00 1.054742969187812837e-08
2.650000000000018119e+00 1.150000000000014566e+00 8.734158826436048818e-09
2.800000000000018474e+00 1.150000000000014566e+00 1.189954237201046832e-08
2.950000000000018829e+00 1.150000000000014566e+00 1.687725165562606678e-08
3.100000000000019185e+00 1.150000000000014566e+00 2.150512034243662856e-08
3.250000000000019540e+00 1.150000000000014566e+00 2.461824318192952210e-08
3.400000000000019895e+00 1.150000000000014566e+00 2.583519001581031374e-08
3.550000000000020250e+00 1.150000000000014566e+00 2.528927400102268673e-08
3.700000000000020606e+00 1.150000000000014566e+00 2.338549598933098798e-08
3.850000000000020961e+00 1.150000000000014566e+00 2.061673370180878400e-08
4.000000000000021316e+00 1.150000000000014566e+00 1.744503452526944569e-08
4.150000000000021672e+00 1.150000000000014566e+00 1.423938233106987534e-08
4.300000000000022027e+00 1.150000000000014566e+00 1.125539433651433353e-08
4.450000000000022382e+00 1.150000000000014566e+00 8.641780074186679146e-09
4.600000000000022737e+00 1.150000000000014566e+00 6.460678543212777127e-09
4.750000000000023093e+00 1.150000000000014566e+00 4.712460981414977949e-09
4.900000000000023448e+00 1.150000000000014566e+00 3.359100580179249842e-09
5.050000000000023803e+00 1.150000000000014566e+00 2.343127449039977456e-09

-5.000000000000000000e+00 1.300000000000014921e+00 1.195728015519191403e-11
-4.849999999999999645e+00 1.300000000000014921e+00 2.005834729265478369e-11
-4.699999999999999289e+00 1.300000000000014921e+00 3.263309649578183968e-11
-4.549999999999998934e+00 1.300000000000014921e+00 5.133467022667075857e-11
-4.399999999999998579e+00 1.300000000000014921e+00 7.779049197296239646e-11
-4.249999999999998224e+00 1.300000000000014921e+00 1.130122099727089871e-10
-4.099999999999997868e+00 1.300000000000014921e+00 1.564054657353606100e-10
-3.949999999999997513e+00 1.300000000000014921e+00 2.044142524360505028e-10
-3.799999999999997158e+00 1.300000000000014921e+00 2.491420445122346405e-10
-3.649999999999996803e+00 1.300000000000014921e+00 2.778810591771815686e-10
-3.499999999999996447e+00 1.300000000000014921e+00 2.754278542696752659e-10
-3.349999999999996092e+00 1.300000000000014921e+00 2.323309463013035663e-10
-3.199999999999995737e+00 1.300000000000014921e+00 1.634707601373099699e-10
-3.049999999999995381e+00 1.300000000000014921e+00 1.416491325856439898e-10
-2.899999999999995026e+00 1.300000000000014921e+00 3.480549119904561917e-10
-2.749999999999994671e+00 1.300000000000014921e+00 1.131831480152049223e-09
-2.599999999999994316e+00 1.300000000000014921e+00 3.049612529809944168e-09
-2.449999999999993960e+00 1.300000000000014921e+00 6.820711690578738151e-09
-2.299999999999993605e+00 1.300000000000014921e+00 1.309678977616076285e-08
-2.149999999999993250e+00 1.300000000000014921e+00 2.195370274746160070e-08
-1.999999999999992895e+00 1.300000000000014921e+00 3.216951110958864213e-08
-1.849999999999992539e+00 1.300000000000014921e+00 4.078571908198114771e-08
-1.699999999999992184e+00 1.300000000000014921e+00 4.417029437974281565e-08
-1.549999999999991829e+00 1.300000000000014921e+00 4.241319127685657878e-08
-1.399999999999991473e+00 1.300000000000014921e+00 4.834379909643430211e-08
-1.249999999999991118e+00 1.300000000000014921e+00 9.944438491319126651e-08
-1.099999999999990763e+00 1.300000000000014921e+00 2.653914582037046121e-07
-9.499999999999904077e-01 1.300000000000014921e+00 6.392882709556962367e-07
-7.999999999999900524e-01 1.300000000000014921e+00 1.303581479252132428e-06
-6.499999999999896971e-01 1.300000000000014921e+00 2.275813936975245815e-06
-4.999999999999893419e-01 1.300000000000014921e+00 3.456957226329909754e-06
-3.499999999999889866e-01 1.300000000000014921e+00 4.614463793961894728e-06
-1.999999999999886313e-01 1.300000000000014921e+00 5.432880820705409453e-06
-4.999999999998827604e-02 1.300000000000014921e+00 5.642703084455654552e-06
1.000000000000120792e-01 1.300000000000014921e+00 5.165603840972538341e-06
2.500000000000124345e-01 1.300000000000014921e+00 4.160555009472052502e-06
4.000000000000127898e-01 1.300000000000014921e+00 2.932792939103739949e-06
5.500000000000131450e-01 1.300000000000014921e+00 1.788711740919860780e-06
7.000000000000135003e-01 1.300000000000014921e+00 9.286879012909965236e-07
8.500000000000138556e-01 1.300000000000014921e+00 4.093084189853634156e-07
1.000000000000014211e+00 1.300000000000014921e+00 1.735563075922085885e-07
1.150000000000014566e+00 1.300000000000014921e+00 1.145732725823541006e-07
1.300000000000014921e+00 1.300000000000014921e+00 1.283977828809557294e-07
1.450000000000015277e+00 1.300000000000014921e+00 1.468013560693825728e-07
1.600000000000015632e+00 1.300000000000014921e+00 1.428256907460595509e-07
1.750000000000015987e+00 1.300000000000014921e+00 1.172586455884434109e-07
1.900000000000016342e+00 1.300000000000014921e+00 8.214894674238739264e-08
2.050000000000016698e+00 1.300000000000014921e+00 4.935880135298601035e-08
2.200000000000017053e+00 1.300000000000014921e+00 2.572766664662822416e-08
2.350000000000017408e+00 1.300000000000014921e+00 1.289652105876270304e-08
2.500000000000017764e+00 1.300000000000014921e+00 9.123889918390125035e-09
2.650000000000018119e+00 1.300000000000014921e+00 1.127256938871605982e-08
2.800000000000018474e+00 1.300000000000014921e+00 1.620352740905185624e-08
2.950000000000018829e+00 1.300000000000014921e+00 2.148572168200864657e-08
3.100000000000019185e+00 1.300000000000014921e+00 2.559975923394070642e-08
3.250000000000019540e+00 1.300000000000014921e+00 2.785054531954644466e-08
3.400000000000019895e+00 1.300000000000014921e+00 2.815459246407915957e-08
3.550000000000020250e+00 1.300000000000014921e+00 2.680572151672540092e-08
3.700000000000020606e+00 1.300000000000014921e+00 2.427374005603640696e-08
3.850000000000020961e+00 1.300000000000014921e+00 2.105769034560133351e-08
4.000000000000021316e+00 1.300000000000014921e+00 1.759532043708978865e-08
4.150000000000021672e+00 1.300000000000014921e+00 1.421986194456863030e-08
4.300000000000022027e+00 1.300000000000014921e+00 1.115103354303382403e-08
4.450000000000022382e+00 1.300000000000014921e+00 8.507125044536287429e-09
4.600000000000022737e+00 1.300000000000014921e+00 6.327230181430403163e-09
4.750000000000023093e+00 1.300000000000014921e+00 4.595803655097218163e-09
4.900000000000023448e+00 1.300000000000014921e+00 3.264782394101546599e-09
5.050000000000023803e+00 1.300000000000014921e+00 2.271011969950127508e-09

-5.000000000000000000e+00 1.450000000000015277e+00 1.113920336627314555e-11
-4.849999999999999645e+00 1.450000000000015277e+00 1.874988856909030603e-11
-4.699999999999999289e+00 1.450000000000015277e+00 3.064869342272833898e-11
-4.549999999999998934e+00 1.450000000000015277e+00 4.852144868190687517e-11
-4.399999999999998579e+00 1.450000000000015277e+00 7.415634261767774890e-11
-4.249999999999998224e+00 1.450000000000015277e+00 1.089629211175519202e-10
-4.099999999999997868e+00 1.450000000000015277e+00 1.531169307599954865e-10
-3.949999999999997513e+00 1.450000000000015277e+00 2.043114534650772284e-10
-3.799999999999997158e+00 1.450000000000015277e+00 2.563177196452284671e-10
-3.649999999999996803e+00 1.450000000000015277e+00 2.980048520064951138e-10
-3.499999999999996447e+00 1.450000000000015277e+00 3.142058368296021775e-10
-3.349999999999996092e+00 1.450000000000015277e+00 2.908416456235245455e-10
-3.199999999999995737e+00 1.450000000000015277e+00 2.278235843545013272e-10
-3.049999999999995381e+00 1.450000000000015277e+00 1.638300837094749770e-10
-2.899999999999995026e+00 1.450000000000015277e+00 2.157464415731938606e-10
-2.749999999999994671e+00 1.450000000000015277e+00 6.299478070127845034e-10
-2.599999999999994316e+00 1.450000000000015277e+00 1.829371243534468729e-09
-2.449999999999993960e+00 1.450000000000015277e+00 4.417152245272666611e-09
-2.299999999999993605e+00 1.450000000000015277e+00 9.069049418188213615e-09
-2.149999999999993250e+00 1.450000000000015277e+00 1.623543585062040557e-08
-1.999999999999992895e+00 1.450000000000015277e+00 2.563079001372661451e-08
-1.849999999999992539e+00 1.450000000000015277e+00 3.568547265884678685e-08
-1.699999999999992184e+00 1.450000000000015277e+00 4.349623998430909011e-08
-1.549999999999991829e+00 1.450000000000015277e+00 4.617977347480687063e-08
-1.399999999999991473e+00 1.450000000000015277e+00 4.444183807368940124e-08
-1.249999999999991118e+00 1.450000000000015277e+00 4.798991510910600056e-08
-1.099999999999990763e+00 1.450000000000015277e+00 7.999311143928678384e-08
-9.499999999999904077e-01 1.450000000000015277e+00 1.754209507977694021e-07
-7.999999999999900524e-01 1.450000000000015277e+00 3.686227263122184786e-07
-6.499999999999896971e-01 1.450000000000015277e+00 6.712608360594853821e-07
-4.999999999999893419e-01 1.450000000000015277e+00 1.050853395289234643e-06
-3.499999999999889866e-01 1.450000000000015277e+00 1.425866550122229793e-06
-1.999999999999886313e-01 1.450000000000015277e+00 1.688573229026690007e-06
-4.999999999998827604e-02 1.450000000000015277e+00 1.750816380940946615e-06
1.000000000000120792e-01 1.450000000000015277e+00 1.588627448779198273e-06
2.500000000000124345e-01 1.450000000000015277e+00 1.256275370231599941e-06
4.000000000000127898e-01 1.450000000000015277e+00 8.593895472732532184e-07
5.500000000000131450e-01 1.450000000000015277e+00 5.054549165190966327e-07
7.000000000000135003e-01 1.450000000000015277e+00 2.612294601694606048e-07
8.500000000000138556e-01 1.450000000000015277e+00 1.363408396788073746e-07
1.000000000000014211e+00 1.450000000000015277e+00 9.987866440214709231e-08
1.150000000000014566e+00 1.450000000000015277e+00 1.084141730509313891e-07
1.300000000000014921e+00 1.450000000000015277e+00 1.233255955243228328e-07
1.450000000000015277e+00 1.450000000000015277e+00 1.235809553249697974e-07
1.600000000000015632e+00 1.450000000000015277e+00 1.062885239877459878e-07
1.750000000000015987e+00 1.450000000000015277e+00 7.868615505239388510e-08
1.900000000000016342e+00 1.450000000000015277e+00 5.027226199352369783e-08
2.050000000000016698e+00 1.450000000000015277e+00 2.796598372126821994e-08
2.200000000000017053e+00 1.450000000000015277e+00 1.463319432327140484e-08
2.350000000000017408e+00 1.450000000000015277e+00 9.810349034205182501e-09
2.500000000000017764e+00 1.450000000000015277e+00 1.119421031245120074e-08
2.650000000000018119e+00 1.450000000000015277e+00 1.597945903405654891e-08
2.800000000000018474e+00 1.450000000000015277e+00 2.170907503292259914e-08
2.950000000000018829e+00 1.450000000000015277e+00 2.665346353384360939e-08
3.100000000000019185e+00 1.450000000000015277e+00 2.986174058589006529e-08
3.250000000000019540e+00 1.450000000000015277e+00 3.103354045677989167e-08
3.400000000000019895e+00 1.450000000000015277e+00 3.032190292653255495e-08
3.550000000000020250e+00 1.450000000000015277e+00 2.813604670461505367e-08
3.700000000000020606e+00 1.450000000000015277e+00 2.497979007530891045e-08
3.850000000000020961e+00 1.450000000000015277e+00 2.133859836461579195e-08
4.000000000000021316e+00 1.450000000000015277e+00 1.761408035177947699e-08
4.150000000000021672e+00 1.450000000000015277e+00 1.409719225446754923e-08
4.300000000000022027e+00 1.450000000000015277e+00 1.096860864535147886e-08
4.450000000000022382e+00 1.450000000000015277e+00 8.315066407806149764e-09
4.600000000000022737e+00 1.450000000000015277e+00 6.152584167198489845e-09
4.750000000000023093e+00 1.450000000000015277e+00 4.450201479243770984e-09
4.900000000000023448e+00 1.450000000000015277e+00 3.150513732816917234e-09
5.050000000000023803e+00 1.450000000000015277e+00 2.185386249282730683e-09

-5.000000000000000000e+00 1.600000000000015632e+00 1.029294916530526349e-11
-4.849999999999999645e+00 1.600000000000015632e+00 1.738579615981695921e-11
-4.699999999999999289e+00 1.600000000000015632e+00 2.855543954913886488e-11
-4.549999999999998934e+00 1.600000000000015632e+00 4.549946782583591463e-11
-4.399999999999998579e+00 1.600000000000015632e+00 7.013388629951899976e-11
-4.249999999999998224e+00 1.600000000000015632e+00 1.042207166978254261e-10
-4.099999999999997868e+00 1.600000000000015632e+00 1.486575501217253669e-10
-3.949999999999997513e+00 1.600000000000015632e+00 2.023707687345208473e-10
-3.799999999999997158e+00 1.600000000000015632e+00 2.609067021735745487e-10
-3.649999999999996803e+00 1.600000000000015632e+00 3.151386463606415096e-10
-3.499999999999996447e+00 1.600000000000015632e+00 3.510627652283375088e-10
-3.349999999999996092e+00 1.600000000000015632e+00 3.524545853698648788e-10
-3.199999999999995737e+00 1.600000000000015632e+00 3.090832960300239905e-10
-3.049999999999995381e+00 1.600000000000015632e+00 2.338527602986530586e-10
-2.899999999999995026e+00 1.600000000000015632e+00 1.918160131885544332e-10
-2.749999999999994671e+00 1.600000000000015632e+00 3.409924296020549851e-10
-2.599999999999994316e+00 1.600000000000015632e+00 9.771757811922482450e-10
-2.449999999999993960e+00 1.600000000000015632e+00 2.560613352536815849e-09
-2.299999999999993605e+00 1.600000000000015632e+00 5.682869865408446856e-09
-2.149999999999993250e+00 1.600000000000015632e+00 1.091740264607552717e-08
-1.999999999999992895e+00 1.600000000000015632e+00 1.851225715085626992e-08
-1.849999999999992539e+00 1.600000000000015632e+00 2.796515194497844184e-08
-1.699999999999992184e+00 1.600000000000015632e+00 3.769236426699172123e-08
-1.549999999999991829e+00 1.600000000000015632e+00 4.520912565379640420e-08
-1.399999999999991473e+00 1.600000000000015632e+00 4.828876039344333587e-08
-1.249999999999991118e+00 1.600000000000015632e+00 4.717353732909997159e-08
-1.099999999999990763e+00 1.600000000000015632e+00 4.694949201737916764e-08
-9.499999999999904077e-01 1.600000000000015632e+00 5.811191239789775988e-08
-7.999999999999900524e-01 1.600000000000015632e+00 9.324843180055965479e-08
-6.499999999999896971e-01 1.600000000000015632e+00 1.596967960906730291e-07
-4.999999999999893419e-01 1.600000000000015632e+00 2.515567143777031105e-07
-3.499999999999889866e-01 1.600000000000015632e+00 3.469597124800585091e-07
-1.999999999999886313e-01 1.600000000000015632e+00 4.149137114754521559e-07
-4.999999999998827604e-02 1.600000000000015632e+00 4.299435465874047453e-07
1.000000000000120792e-01 1.600000000000015632e+00 3.861489659456024934e-07
2.500000000000124345e-01 1.600000000000015632e+00 3.011247802991778214e-07
4.000000000000127898e-01 1.600000000000015632e+00 2.066713982470074593e-07
5.500000000000131450e-01 1.600000000000015632e+00 1.325342779574881742e-07
7.000000000000135003e-01 1.600000000000015632e+00 9.327631713822012612e-08
8.500000000000138556e-01 1.600000000000015632e+00 8.501380017631747689e-08
1.000000000000014211e+00 1.600000000000015632e+00 9.341272292641577804e-08
1.150000000000014566e+00 1.600000000000015632e+00 1.030799810747616867e-07
1.300000000000014921e+00 1.600000000000015632e+00 1.029282027160402004e-07
1.450000000000015277e+00 1.600000000000015632e+00 9.026911064792821918e-08
1.600000000000015632e+00 1.600000000000015632e+00 6.918019232409278827e-08
1.750000000000015987e+00 1.600000000000015632e+00 4.625024381250774727e-08
1.900000000000016342e+00 1.600000000000015632e+00 2.719471120677188308e-08
2.050000000000016698e+00 1.600000000000015632e+00 1.511746531802758757e-08
2.200000000000017053e+00 1.600000000000015632e+00 1.040357422827796993e-08
2.350000000000017408e+00 1.600000000000015632e+00 1.156844760400865638e-08
2.500000000000017764e+00 1.600000000000015632e+00 1.631841800752043017e-08
2.650000000000018119e+00 1.600000000000015632e+00 2.238237398660080065e-08
2.800000000000018474e+00 1.600000000000015632e+00 2.798673179944500642e-08
2.950000000000018829e+00 1.600000000000015632e+00 3.202252692492154037e-08
3.100000000000019185e+00 1.600000000000015632e+00 3.400947049979948126e-08
3.250000000000019540e+00 1.600000000000015632e+00 3.395554500347419199e-08
3.400000000000019895e+00 1.600000000000015632e+00 3.218419331277745490e-08
3.550000000000020250e+00 1.600000000000015632e+00 2.917380100113329680e-08
3.700000000000020606e+00 1.600000000000015632e+00 2.543219703629722026e-08
3.850000000000020961e+00 1.600000000000015632e+00 2.141323706643515054e-08
4.000000000000021316e+00 1.600000000000015632e+00 1.747255023251292549e-08
4.150000000000021672e+00 1.600000000000015632e+00 1.385421655270874343e-08
4.300000000000022027e+00 1.600000000000015632e+00 1.069837605417521152e-08
4.450000000000022382e+00 1.600000000000015632e+00 8.060398243736672216e-09
4.600000000000022737e+00 1.600000000000015632e+00 5.934184681767889322e-09
4.750000000000023093e+00 1.600000000000015632e+00 4.274562839075815925e-09
4.900000000000023448e+00 1.600000000000015632e+00 3.015955977606532090e-09
5.050000000000023803e+00 1.600000000000015632e+00 2.086259875932294746e-09

-5.000000000000000000e+00 1.750000000000015987e+00 9.432141241340545202e-12
-4.849999999999999645e+00 1.750000000000015987e+00 1.598733980793948338e-11
-4.699999999999999289e+00 1.750000000000015987e+00 2.638422557139134140e-11
-4.549999999999998934e+00 1.750000000000015987e+00 4.230899742762475322e-11
-4.399999999999998579e+00 1.750000000000015987e+00 6.576610117795741476e-11
-4.249999999999998224e+00 1.750000000000015987e+00 9.880991526033572553e-11
-4.099999999999997868e+00 1.750000000000015987e+00 1.429820603361405134e-10
-3.949999999999997513e+00 1.750000000000015987e+00 1.983721477947519928e-10
-3.799999999999997158e+00 1.750000000000015987e+00 2.623164830799551722e-10
-3.649999999999996803e+00 1.750000000000015987e+00 3.279732161034177920e-10
-3.499999999999996447e+00 1.750000000000015987e+00 3.834142448102292177e-10
-3.349999999999996092e+00 1.750000000000015987e+00 4.124744016690731803e-10
-3.199999999999995737e+00 1.750000000000015987e+00 3.993346786793285193e-10
-3.049999999999995381e+00 1.750000000000015987e+00 3.394592588469340553e-10
-2.899999999999995026e+00 1.750000000000015987e+00 2.595450539982105491e-10
-2.749999999999994671e+00 1.750000000000015987e+00 2.476690638015041684e-10
-2.599999999999994316e+00 1.750000000000015987e+00 4.905312482712955514e-10
-2.449999999999993960e+00 1.750000000000015987e+00 1.306320871946899482e-09
-2.299999999999993605e+00 1.750000000000015987e+00 3.149418869642398447e-09
-2.149999999999993250e+00 1.750000000000015987e+00 6.551141199096480287e-09
-1.999999999999992895e+00 1.750000000000015987e+00 1.196061569596272858e-08
-1.849999999999992539e+00 1.750000000000015987e+00 1.948045361911971943e-08
-1.699999999999992184e+00 1.750000000000015987e+00 2.856841368907285408e-08
-1.549999999999991829e+00 1.750000000000015987e+00 3.788449319872283513e-08
-1.399999999999991473e+00 1.750000000000015987e+00 4.552969450881134787e-08
-1.249999999999991118e+00 1.750000000000015987e+00 4.982451013511700874e-08
-1.099999999999990763e+00 1.750000000000015987e+00 5.043198389854095701e-08
-9.499999999999904077e-01 1.750000000000015987e+00 4.916539234285231150e-08
-7.999999999999900524e-01 1.750000000000015987e+00 4.962837084326951858e-08
-6.499999999999896971e-01 1.750000000000015987e+00 5.534507970199440942e-08
-4.999999999999893419e-01 1.750000000000015987e+00 6.720376998574316189e-08
-3.499999999999889866e-01 1.750000000000015987e+00 8.203307501859708300e-08
-1.999999999999886313e-01 1.750000000000015987e+00 9.384031796943309622e-08
-4.999999999998827604e-02 1.750000000000015987e+00 9.741003147770366276e-08
1.000000000000120792e-01 1.750000000000015987e+00 9.187567192257039850e-08
2.500000000000124345e-01 1.750000000000015987e+00 8.150006116698753430e-08
4.000000000000127898e-01 1.750000000000015987e+00 7.291367512721652612e-08
5.500000000000131450e-01 1.750000000000015987e+00 7.083734207452325319e-08
7.000000000000135003e-01 1.750000000000015987e+00 7.531704897689436174e-08
8.500000000000138556e-01 1.750000000000015987e+00 8.219518982176882626e-08
1.000000000000014211e+00 1.750000000000015987e+00 8.614155361179168595e-08
1.150000000000014566e+00 1.750000000000015987e+00 8.323417361103368127e-08
1.300000000000014921e+00 1.750000000000015987e+00 7.248113128401267282e-08
1.450000000000015277e+00 1.750000000000015987e+00 5.624235490541582669e-08
1.600000000000015632e+00 1.750000000000015987e+00 3.868387160638500345e-08
1.750000000000015987e+00 1.750000000000015987e+00 2.384052730382225080e-08
1.900000000000016342e+00 1.750000000000015987e+00 1.430050637771747645e-08
2.050000000000016698e+00 1.750000000000015987e+00 1.076091055164402310e-08
2.200000000000017053e+00 1.750000000000015987e+00 1.234709903638114516e-08
2.350000000000017408e+00 1.750000000000015987e+00 1.730311819593535105e-08
2.500000000000017764e+00 1.750000000000015987e+00 2.367565246390574215e-08
2.650000000000018119e+00 1.750000000000015987e+00 2.979181645248199008e-08
2.800000000000018474e+00 1.750000000000015987e+00 3.449467457243942495e-08
2.950000000000018829e+00 1.750000000000015987e+00 3.718596587551306528e-08
3.100000000000019185e+00 1.750000000000015987e+00 3.774817750567334422e-08
3.250000000000019540e+00 1.750000000000015987e+00 3.640997430010195815e-08
3.400000000000019895e+00 1.750000000000015987e+00 3.360135688125359307e-08
3.550000000000020250e+00 1.750000000000015987e+00 2.982718749102360628e-08
3.700000000000020606e+00 1.750000000000015987e+00 2.557305584948313010e-08
3.850000000000020961e+00 1.750000000000015987e+00 2.124664142919833389e-08
4.000000000000021316e+00 1.750000000000015987e+00 1.715071458800379748e-08
4.150000000000021672e+00 1.750000000000015987e+00 1.348026351458840401e-08
4.300000000000022027e+00 1.750000000000015987e+00 1.033523012180267451e-08
4.450000000000022382e+00 1.750000000000015987e+00 7.741138128554229067e-09
4.600000000000022737e+00 1.750000000000015987e+00 5.671664673917325296e-09
4.750000000000023093e+00 1.750000000000015987e+00 4.069253595916514230e-09
4.900000000000023448e+00 1.750000000000015987e+00 2.861725017528811513e-09
5.050000000000023803e+00 1.750000000000015987e+00 1.974258567196316192e-09

-5.000000000000000000e+00 1.900000000000016342e+00 8.569828655703666066e-12
-4.849999999999999645e+00 1.900000000000016342e+00 1.457556251324003744e-11
-4.699999999999999289e+00 1.900000000000016342e+00 2.416720371718878442e-11
-4.549999999999998934e+00 1.900000000000016342e+00 3.899567129118648097e-11
-4.399999999999998579e+00 1.900000000000016342e+00 6.111069883790410302e-11
-4.249999999999998224e+00 1.900000000000016342e+00 9.278840936667086687e-11
-4.099999999999997868e+00 1.900000000000016342e+00 1.361126537121168511e-10
-3.949999999999997513e+00 1.900000000000016342e+00 1.922169472319124261e-10
-3.799999999999997158e+00 1.900000000000016342e+00 2.601484811821118478e-10
-3.649999999999996803e+00 1.900000000000016342e+00 3.354619114599962458e-10
-3.499999999999996447e+00 1.900000000000016342e+00 4.089294736256665452e-10
-3.349999999999996092e+00 1.900000000000016342e+00 4.661885868858854842e-10
-3.199999999999995737e+00 1.900000000000016342e+00 4.897089449571125590e-10
-3.049999999999995381e+00 1.900000000000016342e+00 4.650135989991660939e-10
-2.899999999999995026e+00 1.900000000000016342e+00 3.933262350242917661e-10
-2.749999999999994671e+00 1.900000000000016342e+00 3.121983654759436702e-10
-2.599999999999994316e+00 1.900000000000016342e+00 3.234200638915851507e-10
-2.449999999999993960e+00 1.900000000000016342e+00 6.228329343022256460e-10
-2.299999999999993605e+00 1.900000000000016342e+00 1.519362027436349898e-09
-2.149999999999993250e+00 1.900000000000016342e+00 3.422390000118876821e-09
-1.999999999999992895e+00 1.900000000000016342e+00 6.772758048180893645e-09
-1.849999999999992539e+00 1.900000000000016342e+00 1.190232670284294488e-08
-1.699999999999992184e+00 1.900000000000016342e+00 1.883925464511612723e-08
-1.549999999999991829e+00 1.900000000000016342e+00 2.712938141725263516e-08
-1.399999999999991473e+00 1.900000000000016342e+00 3.579265460357480399e-08
-1.249999999999991118e+00 1.900000000000016342e+00 4.352660090677198549e-08
-1.099999999999990763e+00 1.900000000000016342e+00 4.916149919148676923e-08
-9.499999999999904077e-01 1.900000000000016342e+00 5.218570731786192233e-08
-7.999999999999900524e-01 1.900000000000016342e+00 5.302012979077437454e-08
-6.499999999999896971e-01 1.900000000000016342e+00 5.279454777246503218e-08
-4.999999999999893419e-01 1.900000000000016342e+00 5.270371922304278005e-08
-3.499999999999889866e-01 1.900000000000016342e+00 5.338139489127742197e-08
-1.999999999999886313e-01 1.900000000000016342e+00 5.477328094512282357e-08
-4.999999999998827604e-02 1.900000000000016342e+00 5.657934913282923386e-08
1.000000000000120792e-01 1.900000000000016342e+00 5.879370944807475808e-08
2.500000000000124345e-01 1.900000000000016342e+00 6.174658229159724240e-08
4.000000000000127898e-01 1.900000000000016342e+00 6.554255005586400877e-08
5.500000000000131450e-01 1.900000000000016342e+00 6.942865799510390739e-08
7.000000000000135003e-01 1.900000000000016342e+00 7.174642672022409090e-08
8.500000000000138556e-01 1.900000000000016342e+00 7.063346926906658206e-08
1.000000000000014211e+00 1.900000000000016342e+00 6.499420098430014579e-08
1.150000000000014566e+00 1.900000000000016342e+00 5.505993620253853215e-08
1.300000000000014921e+00 1.900000000000016342e+00 4.243161107295296661e-08
1.450000000000015277e+00 1.900000000000016342e+00 2.960763893383016358e-08
1.600000000000015632e+00 1.900000000000016342e+00 1.912092967011492272e-08
1.750000000000015987e+00 1.900000000000016342e+00 1.274899800575263409e-08
1.900000000000016342e+00 1.900000000000016342e+00 1.109584993240972126e-08
2.050000000000016698e+00 1.900000000000016342e+00 1.362637519100560153e-08
2.200000000000017053e+00 1.900000000000016342e+00 1.903522012562791528e-08
2.350000000000017408e+00 1.900000000000016342e+00 2.572720732468422514e-08
2.500000000000017764e+00 1.900000000000016342e+00 3.222461918084200409e-08
2.650000000000018119e+00 1.900000000000016342e+00 3.741794065523037524e-08
2.800000000000018474e+00 1.900000000000016342e+00 4.065988416181936218e-08
2.950000000000018829e+00 1.900000000000016342e+00 4.174257294009936340e-08
3.100000000000019185e+00 1.900000000000016342e+00 4.080593679212243605e-08
3.250000000000019540e+00 1.900000000000016342e+00 3.821856572447438356e-08
3.400000000000019895e+00 1.900000000000016342e+00 3.446079408398406501e-08
3.550000000000020250e+00 1.900000000000016342e+00 3.002817520998418800e-08
3.700000000000020606e+00 1.900000000000016342e+00 2.536355547435357970e-08
3.850000000000020961e+00 1.900000000000016342e+00 2.081841600262573444e-08
4.000000000000021316e+00 1.900000000000016342e+00 1.663924438321896652e-08
4.150000000000021672e+00 1.900000000000016342e+00 1.297225519361471218e-08
4.300000000000022027e+00 1.900000000000016342e+00 9.879320949976884494e-09
4.450000000000022382e+00 1.900000000000016342e+00 7.358861829844912781e-09
4.600000000000022737e+00 1.900000000000016342e+00 5.367021013859296443e-09
4.750000000000023093e+00 1.900000000000016342e+00 3.836184808788605165e-09
4.900000000000023448e+00 1.900000000000016342e+00 2.689432607004213760e-09
5.050000000000023803e+00 1.900000000000016342e+00 1.850641925344844695e-09

-5.000000000000000000e+00 2.050000000000016698e+00 7.718243664380745909e-12
-4.849999999999999645e+00 2.050000000000016698e+00 1.317083851673134427e-11
-4.699999999999999289e+00 2.050000000000016698e+00 2.193701499147180959e-11
-4.549999999999998934e+00 2.050000000000016698e+00 3.560923652462324978e-11
-4.399999999999998579e+00 2.050000000000016698e+00 5.623837578945912489e-11
-4.249999999999998224e+00 2.050000000000016698e+00 8.624598681447361488e-11
-4.099999999999997868e+00 2.050000000000016698e+00 1.281397389674764418e-10
-3.949999999999997513e+00 2.050000000000016698e+00 1.839381676444014290e-10
-3.799999999999997158e+00 2.050000000000016698e+00 2.542356800435930708e-10
-3.649999999999996803e+00 2.050000000000016698e+00 3.369271171839332799e-10
-3.499999999999996447e+00 2.050000000000016698e+00 4.257955038052189296e-10
-3.349999999999996092e+00 2.050000000000016698e+00 5.094693295681780260e-10
-3.199999999999995737e+00 2.050000000000016698e+00 5.716663253200687686e-10
-3.049999999999995381e+00 2.050000000000016698e+00 5.940827506621493202e-10
-2.899999999999995026e+00 2.050000000000016698e+00 5.635786384035658946e-10
-2.749999999999994671e+00 2.050000000000016698e+00 4.851289147648350171e-10
-2.599999999999994316e+00 2.050000000000016698e+00 4.009003237664837460e-10
-2.449999999999993960e+00 2.050000000000016698e+00 4.132858424198466277e-10
-2.299999999999993605e+00 2.050000000000016698e+00 7.055723169677314123e-10
-2.149999999999993250e+00 2.050000000000016698e+00 1.548806311749640699e-09
-1.999999999999992895e+00 2.050000000000016698e+00 3.279691437241307242e-09
-1.849999999999992539e+00 2.050000000000016698e+00 6.236320036626401775e-09
-1.699999999999992184e+00 2.050000000000016698e+00 1.065114747018172173e-08
-1.549999999999991829e+00 2.050000000000016698e+00 1.652520066917750025e-08
-1.399999999999991473e+00 2.050000000000016698e+00 2.353588458236305621e-08
-1.249999999999991118e+00 2.050000000000016698e+00 3.104291584891389457e-08
-1.099999999999990763e+00 2.050000000000016698e+00 3.823029376948134656e-08
-9.499999999999904077e-01 2.050000000000016698e+00 4.435355327692019137e-08
-7.999999999999900524e-01 2.050000000000016698e+00 4.898561983127026002e-08
-6.499999999999896971e-01 2.050000000000016698e+00 5.213229754455780465e-08
-4.999999999999893419e-01 2.050000000000016698e+00 5.415578857860834914e-08
-3.499999999999889866e-01 2.050000000000016698e+00 5.556292849599817763e-08
-1.999999999999886313e-01 2.050000000000016698e+00 5.678676856603827344e-08
-4.999999999998827604e-02 2.050000000000016698e+00 5.805227114678657425e-08
1.000000000000120792e-01 2.050000000000016698e+00 5.931816193579844380e-08
2.500000000000124345e-01 2.050000000000016698e+00 6.024622555066327036e-08
4.000000000000127898e-01 2.050000000000016698e+00 6.021268810795252707e-08
5.500000000000131450e-01 2.050000000000016698e+00 5.844453492217910497e-08
7.000000000000135003e-01 2.050000000000016698e+00 5.431242358426227963e-08
8.500000000000138556e-01 2.050000000000016698e+00 4.767113067641235338e-08
1.000000000000014211e+00 2.050000000000016698e+00 3.906069131601809187e-08
1.150000000000014566e+00 2.050000000000016698e+00 2.965442266958332426e-08
1.300000000000014921e+00 2.050000000000016698e+00 2.098590720352336621e-08
1.450000000000015277e+00 2.050000000000016698e+00 1.455094952761179625e-08
1.600000000000015632e+00 2.050000000000016698e+00 1.140706213225676903e-08
1.750000000000015987e+00 2.050000000000016698e+00 1.190582594507315757e-08
1.900000000000016342e+00 2.050000000000016698e+00 1.564619789135758238e-08
2.050000000000016698e+00 2.050000000000016698e+00 2.164594554435479912e-08
2.200000000000017053e+00 2.050000000000016698e+00 2.863973969261742472e-08
2.350000000000017408e+00 2.050000000000016698e+00 3.538349208062400185e-08
2.500000000000017764e+00 2.050000000000016698e+00 4.087913511047322493e-08
2.650000000000018119e+00 2.050000000000016698e+00 4.448984825292712297e-08
2.800000000000018474e+00 2.050000000000016698e+00 4.595691260635154384e-08
2.950000000000018829e+00 2.050000000000016698e+00 4.534754083313072363e-08
3.100000000000019185e+00 2.050000000000016698e+00 4.296542684678516834e-08
3.250000000000019540e+00 2.050000000000016698e+00 3.925076152083677257e-08
3.400000000000019895e+00 2.050000000000016698e+00 3.468890722239288164e-08
3.550000000000020250e+00 2.050000000000016698e+00 2.973909818063320114e-08
3.700000000000020606e+00 2.050000000000016698e+00 2.478762433986497472e-08
3.850000000000020961e+00 2.050000000000016698e+00 2.012465265705428146e-08
4.000000000000021316e+00 2.050000000000016698e+00 1.594043931609353852e-08
4.150000000000021672e+00 2.050000000000016698e+00 1.233512160904835831e-08
4.300000000000022027e+00 2.050000000000016698e+00 9.336199115573650961e-09
4.450000000000022382e+00 2.050000000000016698e+00 6.918720997563839129e-09
4.600000000000022737e+00 2.050000000000016698e+00 5.024580560621156853e-09
4.750000000000023093e+00 2.050000000000016698e+00 3.578764458689550044e-09
4.900000000000023448e+00 2.050000000000016698e+00 2.501640355631254289e-09
5.050000000000023803e+00 2.050000000000016698e+00 1.717265689815120415e-09

-5.000000000000000000e+00 2.200000000000017053e+00 6.888589516761665570e-12
-4.849999999999999645e+00 2.200000000000017053e+00 1.179243345819023638e-11
-4.699999999999999289e+00 2.200000000000017053e+00 1.972590791147361135e-11
-4.549999999999998934e+00 2.200000000000017053e+00 3.220188302212806752e-11
-4.399999999999998579e+00 2.200000000000017053e+00 5.122989429137520827e-11
-4.249999999999998224e+00 2.200000000000017053e+00 7.929983509620429949e-11
-4.099999999999997868e+00 2.200000000000017053e+00 1.192165237179917304e-10
-3.949999999999997513e+00 2.200000000000017053e+00 1.736980371354933762e-10
-3.799999999999997158e+00 2.200000000000017053e+00 2.446557645705754046e-10
-3.649999999999996803e+00 2.200000000000017053e+00 3.321215829099430133e-10
-3.499999999999996447e+00 2.200000000000017053e+00 4.329023247182643937e-10
-3.349999999999996092e+00 2.200000000000017053e+00 5.392438124302055671e-10
-3.199999999999995737e+00 2.200000000000017053e+00 6.380762124804537896e-10
-3.049999999999995381e+00 2.200000000000017053e+00 7.117480571036482711e-10
-2.899999999999995026e+00 2.200000000000017053e+00 7.414312239520147627e-10
-2.749999999999994671e+00 2.200000000000017053e+00 7.144026003747624852e-10
-2.599999999999994316e+00 2.200000000000017053e+00 6.359090643068904765e-10
-2.449999999999993960e+00 2.200000000000017053e+00 5.450062780735952386e-10
-2.299999999999993605e+00 2.200000000000017053e+00 5.314638136424901972e-10
-2.149999999999993250e+00 2.200000000000017053e+00 7.477983889247843241e-10
-1.999999999999992895e+00 2.200000000000017053e+00 1.407763878947646579e-09
-1.849999999999992539e+00 2.200000000000017053e+00 2.762205168552420185e-09
-1.699999999999992184e+00 2.200000000000017053e+00 5.047603199374916164e-09
-1.549999999999991829e+00 2.200000000000017053e+00 8.413312044538634311e-09
-1.399999999999991473e+00 2.200000000000017053e+00 1.284816437302627692e-08
-1.249999999999991118e+00 2.200000000000017053e+00 1.813829048465352487e-08
-1.099999999999990763e+00 2.200000000000017053e+00 2.388526446601336059e-08
-9.499999999999904077e-01 2.200000000000017053e+00 2.959138040310333903e-08
-7.999999999999900524e-01 2.200000000000017053e+00 3.478449302918360432e-08
-6.499999999999896971e-01 2.200000000000017053e+00 3.912919290036229465e-08
-4.999999999999893419e-01 2.200000000000017053e+00 4.247434256386873137e-08
-3.499999999999889866e-01 2.200000000000017053e+00 4.482018581428545219e-08
-1.999999999999886313e-01 2.200000000000017053e+00 4.622918961817514077e-08
-4.999999999998827604e-02 2.200000000000017053e+00 4.672734279177903790e-08
1.000000000000120792e-01 2.200000000000017053e+00 4.624040604711545282e-08
2.500000000000124345e-01 2.200000000000017053e+00 4.459564093865526584e-08
4.000000000000127898e-01 2.200000000000017053e+00 4.160213754769019168e-08
5.500000000000131450e-01 2.200000000000017053e+00 3.719372796017700543e-08
7.000000000000135003e-01 2.200000000000017053e+00 3.157717631927322927e-08
8.500000000000138556e-01 2.200000000000017053e+00 2.530579120707662083e-08
1.000000000000014211e+00 2.200000000000017053e+00 1.922713805227282023e-08
1.150000000000014566e+00 2.200000000000017053e+00 1.431688287160537689e-08
1.300000000000014921e+00 2.200000000000017053e+00 1.145747394499914990e-08
1.450000000000015277e+00 2.200000000000017053e+00 1.122733661708466610e-08
1.600000000000015632e+00 2.200000000000017053e+00 1.375551767901918680e-08
1.750000000000015987e+00 2.200000000000017053e+00 1.868313838792529757e-08
1.900000000000016342e+00 2.200000000000017053e+00 2.524591145182011394e-08
2.050000000000016698e+00 2.200000000000017053e+00 3.244994905088697638e-08
2.200000000000017053e+00 2.200000000000017053e+00 3.928028347539248294e-08
2.350000000000017408e+00 2.200000000000017053e+00 4.488012311474090783e-08
2.500000000000017764e+00 2.200000000000017053e+00 4.866377763875187656e-08
2.650000000000018119e+00 2.200000000000017053e+00 5.035607103272146893e-08
2.800000000000018474e+00 2.200000000000017053e+00 4.997105898861508330e-08
2.950000000000018829e+00 2.200000000000017053e+00 4.775096382454336887e-08
3.100000000000019185e+00 2.200000000000017053e+00 4.408652196743441161e-08
3.250000000000019540e+00 2.200000000000017053e+00 3.943634619000664348e-08
3.400000000000019895e+00 2.200000000000017053e+00 3.425772419466762605e-08
3.550000000000020250e+00 2.200000000000017053e+00 2.895579749312571021e-08
3.700000000000020606e+00 2.200000000000017053e+00 2.385316209523412840e-08
3.850000000000020961e+00 2.200000000000017053e+00 1.917818916658802654e-08
4.000000000000021316e+00 2.200000000000017053e+00 1.506804633215875681e-08
4.150000000000021672e+00 2.200000000000017053e+00 1.158146471217605611e-08
4.300000000000022027e+00 2.200000000000017053e+00 8.716465453064865043e-09
4.450000000000022382e+00 2.200000000000017053e+00 6.429138359754367192e-09
4.600000000000022737e+00 2.200000000000017053e+00 4.650758371740177236e-09
4.750000000000023093e+00 2.200000000000017053e+00 3.301716526078655283e-09
4.900000000000023448e+00 2.200000000000017053e+00 2.301729834453415037e-09
5.050000000000023803e+00 2.200000000000017053e+00 1.576491388062923114e-09

-5.000000000000000000e+00 2.350000000000017408e+00 6.090854690221545709e-12
-4.849999999999999645e+00 2.350000000000017408e+00 1.045807441482212682e-11
-4.699999999999999289e+00 2.350000000000017408e+00 1.756478905682737649e-11
-4.549999999999998934e+00 2.350000000000017408e+00 2.882626700385991150e-11
-4.399999999999998579e+00 2.350000000000017408e+00 4.617224317312971937e-11
-4.249999999999998224e+00 2.350000000000017408e+00 7.208768171540803163e-11
-4.099999999999997868e+00 2.350000000000017408e+00 1.095480473105620814e-10
-3.949999999999997513e+00 2.350000000000017408e+00 1.617733550958419590e-10
-3.799999999999997158e+00 2.350000000000017408e+00 2.317185263142508692e-10
-3.649999999999996803e+00 2.350000000000017408e+00 3.212377638688847341e-10
-3.499999999999996447e+00 2.350000000000017408e+00 4.299265188835659494e-10
-3.349999999999996092e+00 2.350000000000017408e+00 5.537730910447551225e-10
-3.199999999999995737e+00 2.350000000000017408e+00 6.839483341750522865e-10
-3.049999999999995381e+00 2.350000000000017408e+00 8.063061427086299544e-10
-2.899999999999995026e+00 2.350000000000017408e+00 9.023982655470530353e-10
-2.749999999999994671e+00 2.350000000000017408e+00 9.529113950852565551e-10
-2.599999999999994316e+00 2.350000000000017408e+00 9.442503035768389981e-10
-2.449999999999993960e+00 2.350000000000017408e+00 8.783388519766040469e-10
-2.299999999999993605e+00 2.350000000000017408e+00 7.844735294813591925e-10
-2.149999999999993250e+00 2.350000000000017408e+00 7.303234593391797019e-10
-1.999999999999992895e+00 2.350000000000017408e+00 8.273807154301092801e-10
-1.849999999999992539e+00 2.350000000000017408e+00 1.225260742407906999e-09
-1.699999999999992184e+00 2.350000000000017408e+00 2.090494670592778105e-09
-1.549999999999991829e+00 2.350000000000017408e+00 3.569794473996958426e-09
-1.399999999999991473e+00 2.350000000000017408e+00 5.744785262510092338e-09
-1.249999999999991118e+00 2.350000000000017408e+00 8.592218393407435283e-09
-1.099999999999990763e+00 2.350000000000017408e+00 1.196624971123295516e-08
-9.499999999999904077e-01 2.350000000000017408e+00 1.561377303880864800e-08
-7.999999999999900524e-01 2.350000000000017408e+00 1.922060591351240456e-08
-6.499999999999896971e-01 2.350000000000017408e+00 2.247188893494229976e-08
-4.999999999999893419e-01 2.350000000000017408e+00 2.510335273185285079e-08
-3.499999999999889866e-01 2.350000000000017408e+00 2.692617946468855467e-08
-1.999999999999886313e-01 2.350000000000017408e+00 2.782380923822079698e-08
-4.999999999998827604e-02 2.350000000000017408e+00 2.773493958193898163e-08
1.000000000000120792e-01 2.350000000000017408e+00 2.664443541333317214e-08
2.500000000000124345e-01 2.350000000000017408e+00 2.459915719340091645e-08
4.000000000000127898e-01 2.350000000000017408e+00 2.174981905920852755e-08
5.500000000000131450e-01 2.350000000000017408e+00 1.839855253533041868e-08
7.000000000000135003e-01 2.350000000000017408e+00 1.501706832943217642e-08
8.500000000000138556e-01 2.350000000000017408e+00 1.220628713005971942e-08
1.000000000000014211e+00 2.350000000000017408e+00 1.059598348356277054e-08
1.150000000000014566e+00 2.350000000000017408e+00 1.071311549023521241e-08
1.300000000000014921e+00 2.350000000000017408e+00 1.285907413840728293e-08
1.450000000000015277e+00 2.350000000000017408e+00 1.702853352187870718e-08
1.600000000000015632e+00 2.350000000000017408e+00 2.288956870208508243e-08
1.750000000000015987e+00 2.350000000000017408e+00 2.983201786417835078e-08
1.900000000000016342e+00 2.350000000000017408e+00 3.707470802802993390e-08
2.050000000000016698e+00 2.350000000000017408e+00 4.380403083094127604e-08
2.200000000000017053e+00 2.350000000000017408e+00 4.930726901287260698e-08
2.350000000000017408e+00 2.350000000000017408e+00 5.307034928821109992e-08
2.500000000000017764e+00 2.350000000000017408e+00 5.482578774440312564e-08
2.650000000000018119e+00 2.350000000000017408e+00 5.455236723123245625e-08
2.800000000000018474e+00 2.350000000000017408e+00 5.243782902904073424e-08
2.950000000000018829e+00 2.350000000000017408e+00 4.881946692236184869e-08
3.100000000000019185e+00 2.350000000000017408e+00 4.411706113103251634e-08
3.250000000000019540e+00 2.350000000000017408e+00 3.876990500338654549e-08
3.400000000000019895e+00 2.350000000000017408e+00 3.318593244980956249e-08
3.550000000000020250e+00 2.350000000000017408e+00 2.770698723924601804e-08
3.700000000000020606e+00 2.350000000000017408e+00 2.259074908166387547e-08
3.850000000000020961e+00 2.350000000000017408e+00 1.800720137072507067e-08
4.000000000000021316e+00 2.350000000000017408e+00 1.404598865048203722e-08
4.150000000000021672e+00 2.350000000000017408e+00 1.073051709332666435e-08
4.300000000000022027e+00 2.350000000000017408e+00 8.034968521195911301e-09
4.450000000000022382e+00 2.350000000000017408e+00 5.901215310180044971e-09
4.600000000000022737e+00 2.350000000000017408e+00 4.253634474592816314e-09
4.750000000000023093e+00 2.350000000000017408e+00 3.010786434063975698e-09
4.900000000000023448e+00 2.350000000000017408e+00 2.093701987721259988e-09
5.050000000000023803e+00 2.350000000000017408e+00 1.431052280473535629e-09

-5.000000000000000000e+00 2.500000000000017764e+00 5.333653192722063323e-12
-4.849999999999999645e+00 2.500000000000017764e+00 9.183544073581107968e-12
-4.699999999999999289e+00 2.500000000000017764e+00 1.548226082229380106e-11
-4.549999999999998934e+00 2.500000000000017764e+00 2.553338046673415728e-11
-4.399999999999998579e+00 2.500000000000017764e+00 4.115422956674050887e-11
-4.249999999999998224e+00 2.500000000000017764e+00 6.475928705101972460e-11
-4.099999999999997868e+00 2.500000000000017764e+00 9.937597080846258510e-11
-3.949999999999997513e+00 2.500000000000017764e+00 1.485306890868694288e-10
-3.799999999999997158e+00 2.500000000000017764e+00 2.159302951163010966e-10
-3.649999999999996803e+00 2.500000000000017764e+00 3.048674150033972472e-10
-3.499999999999996447e+00 2.500000000000017764e+00 4.173112786106246303e-10
-3.349999999999996092e+00 2.500000000000017764e+00 5.527224400463972247e-10
-3.199999999999995737e+00 2.500000000000017764e+00 7.067576347771725961e-10
-3.049999999999995381e+00 2.500000000000017764e+00 8.702021114924607251e-10
-2.899999999999995026e+00 2.500000000000017764e+00 1.028647695408770458e-09
-2.749999999999994671e+00 2.500000000000017764e+00 1.163559335801060831e-09
-2.599999999999994316e+00 2.500000000000017764e+00 1.255343387975939018e-09
-2.449999999999993960e+00 2.500000000000017764e+00 1.288736522509351903e-09
-2.299999999999993605e+00 2.500000000000017764e+00 1.260193014788703597e-09
-2.149999999999993250e+00 2.500000000000017764e+00 1.185976551043137628e-09
-1.999999999999992895e+00 2.500000000000017764e+00 1.108559210870733887e-09
-1.849999999999992539e+00 2.500000000000017764e+00 1.098131869954150483e-09
-1.699999999999992184e+00 2.500000000000017764e+00 1.246159454912311946e-09
-1.549999999999991829e+00 2.500000000000017764e+00 1.649531186001176809e-09
-1.399999999999991473e+00 2.500000000000017764e+00 2.387014682084977983e-09
-1.249999999999991118e+00 2.500000000000017764e+00 3.493544891987198005e-09
-1.099999999999990763e+00 2.500000000000017764e+00 4.940559262124558147e-09
-9.499999999999904077e-01 2.500000000000017764e+00 6.630192427022356696e-09
-7.999999999999900524e-01 2.500000000000017764e+00 8.406978771048420777e-09
-6.499999999999896971e-01 2.500000000000017764e+00 1.008434502689176443e-08
-4.999999999999893419e-01 2.500000000000017764e+00 1.147793648675751326e-08
-3.499999999999889866e-01 2.500000000000017764e+00 1.243672286200098543e-08
-1.999999999999886313e-01 2.500000000000017764e+00 1.286635020851808095e-08
-4.999999999998827604e-02 2.500000000000017764e+00 1.274477592024757715e-08
1.000000000000120792e-01 2.500000000000017764e+00 1.213387447780895210e-08
2.500000000000124345e-01 2.500000000000017764e+00 1.118955690920052049e-08
4.000000000000127898e-01 2.500000000000017764e+00 1.016713896481471356e-08
5.500000000000131450e-01 2.500000000000017764e+00 9.412091488041264157e-09
7.000000000000135003e-01 2.500000000000017764e+00 9.325146553865852103e-09
8.500000000000138556e-01 2.500000000000017764e+00 1.029897826174729046e-08
1.000000000000014211e+00 2.500000000000017764e+00 1.263778376378284745e-08
1.150000000000014566e+00 2.500000000000017764e+00 1.648135337422474172e-08
1.300000000000014921e+00 2.500000000000017764e+00 2.175502252504187146e-08
1.450000000000015277e+00 2.500000000000017764e+00 2.815879727239806901e-08
1.600000000000015632e+00 2.500000000000017764e+00 3.519929587600719927e-08
1.750000000000015987e+00 2.500000000000017764e+00 4.225925566307762062e-08
1.900000000000016342e+00 2.500000000000017764e+00 4.869064217522528302e-08
2.050000000000016698e+00 2.500000000000017764e+00 5.391092990476291386e-08
2.200000000000017053e+00 2.500000000000017764e+00 5.748190154775279747e-08
2.350000000000017408e+00 2.500000000000017764e+00 5.915702648592443837e-08
2.500000000000017764e+00 2.500000000000017764e+00 5.889330188723845467e-08
2.650000000000018119e+00 2.500000000000017764e+00 5.683183024406678759e-08
2.800000000000018474e+00 2.500000000000017764e+00 5.325628113215300589e-08
2.950000000000018829e+00 2.500000000000017764e+00 4.853996589521874776e-08
3.100000000000019185e+00 2.500000000000017764e+00 4.309153865816325258e-08
3.250000000000019540e+00 2.500000000000017764e+00 3.730721726004120344e-08
3.400000000000019895e+00 2.500000000000017764e+00 3.153459110315545366e-08
3.550000000000020250e+00 2.500000000000017764e+00 2.605014899419194092e-08
3.700000000000020606e+00 2.500000000000017764e+00 2.105011603041082586e-08
3.850000000000020961e+00 2.500000000000017764e+00 1.665236504108273216e-08
4.000000000000021316e+00 2.500000000000017764e+00 1.290619011091767660e-08
4.150000000000021672e+00 2.500000000000017764e+00 9.806533465407314979e-09
4.300000000000022027e+00 2.500000000000017764e+00 7.309649241731370715e-09
4.450000000000022382e+00 2.500000000000017764e+00 5.347921583528731278e-09
4.600000000000022737e+00 2.500000000000017764e+00 3.842396897525993500e-09
4.750000000000023093e+00 2.500000000000017764e+00 2.712364865988434912e-09
4.900000000000023448e+00 2.500000000000017764e+00 1.881926970793697044e-09
5.050000000000023803e+00 2.500000000000017764e+00 1.283889330649501920e-09

-5.000000000000000000e+00 2.650000000000018119e+00 4.624094268778078278e-12
-4.849999999999999645e+00 2.650000000000018119e+00 7.982319073375596335e-12
-4.699999999999999289e+00 2.650000000000018119e+00 1.350371177601082424e-11
-4.549999999999998934e+00 2.650000000000018119e+00 2.237044001384806464e-11
-4.399999999999998579e+00 2.650000000000018119e+00 3.626190969488125769e-11
-4.249999999999998224e+00 2.650000000000018119e+00 5.746717063359173170e-11
-4.099999999999997868e+00 2.650000000000018119e+00 8.896089467014032933e-11
-3.949999999999997513e+00 2.650000000000018119e+00 1.343947624816958180e-10
-3.799999999999997158e+00 2.650000000000018119e+00 1.979413087603641899e-10
-3.649999999999996803e+00 2.650000000000018119e+00 2.839212472252516104e-10
-3.499999999999996447e+00 2.650000000000018119e+00 3.961578695143114717e-10
-3.349999999999996092e+00 2.650000000000018119e+00 5.370440804032886157e-10
-3.199999999999995737e+00 2.650000000000018119e+00 7.063868316333036061e-10
-3.049999999999995381e+00 2.650000000000018119e+00 9.002090940058332706e-10
-2.899999999999995026e+00 2.650000000000018119e+00 1.109824299396412640e-09
-2.749999999999994671e+00 2.650000000000018119e+00 1.321614695741390895e-09
-2.599999999999994316e+00 2.650000000000018119e+00 1.517984802172066112e-09
-2.449999999999993960e+00 2.650000000000018119e+00 1.679854704351068657e-09
-2.299999999999993605e+00 2.650000000000018119e+00 1.790748062911828253e-09
-2.149999999999993250e+00 2.650000000000018119e+00 1.842008003580199110e-09
-1.999999999999992895e+00 2.650000000000018119e+00 1.838023812909472191e-09
-1.849999999999992539e+00 2.650000000000018119e+00 1.799777104554485062e-09
-1.699999999999992184e+00 2.650000000000018119e+00 1.764826231526485671e-09
-1.549999999999991829e+00 2.650000000000018119e+00 1.782354570168194813e-09
-1.399999999999991473e+00 2.650000000000018119e+00 1.903242067555095288e-09
-1.249999999999991118e+00 2.650000000000018119e+00 2.167026457915798154e-09
-1.099999999999990763e+00 2.650000000000018119e+00 2.589400717138761245e-09
-9.499999999999904077e-01 2.650000000000018119e+00 3.154630130043572001e-09
-7.999999999999900524e-01 2.650000000000018119e+00 3.816341592205830883e-09
-6.499999999999896971e-01 2.650000000000018119e+00 4.507707267763300704e-09
-4.999999999999893419e-01 2.650000000000018119e+00 5.159137646222817983e-09
-3.499999999999889866e-01 2.650000000000018119e+00 5.719532685069921851e-09
-1.999999999999886313e-01 2.650000000000018119e+00 6.176667029188867246e-09
-4.999999999998827604e-02 2.650000000000018119e+00 6.573098086141612257e-09
1.000000000000120792e-01 2.650000000000018119e+00 7.015002377115662279e-09
2.500000000000124345e-01 2.650000000000018119e+00 7.671609706548109432e-09
4.000000000000127898e-01 2.650000000000018119e+00 8.762496635451209537e-09
5.500000000000131450e-01 2.650000000000018119e+00 1.053029271604617031e-08
7.000000000000135003e-01 2.650000000000018119e+00 1.319908211902368432e-08
8.500000000000138556e-01 2.650000000000018119e+00 1.692413898198459307e-08
1.000000000000014211e+00 2.650000000000018119e+00 2.174406844954389146e-08
1.150000000000014566e+00 2.650000000000018119e+00 2.754824971260647881e-08
1.300000000000014921e+00 2.650000000000018119e+00 3.406928531571946126e-08
1.450000000000015277e+00 2.650000000000018119e+00 4.090395750087763686e-08
1.600000000000015632e+00 2.650000000000018119e+00 4.755980278177770117e-08
1.750000000000015987e+00 2.650000000000018119e+00 5.351907633334357158e-08
1.900000000000016342e+00 2.650000000000018119e+00 5.830802330797928616e-08
2.050000000000016698e+00 2.650000000000018119e+00 6.155812377277169989e-08
2.200000000000017053e+00 2.650000000000018119e+00 6.304832916113525861e-08
2.350000000000017408e+00 2.650000000000018119e+00 6.272252650300579055e-08
2.500000000000017764e+00 2.650000000000018119e+00 6.068235671604705232e-08
2.650000000000018119e+00 2.650000000000018119e+00 5.716009854521005627e-08
2.800000000000018474e+00 2.650000000000018119e+00 5.247883932071848513e-08
2.950000000000018829e+00 2.650000000000018119e+00 4.700775509280501708e-08
3.100000000000019185e+00 2.650000000000018119e+00 4.111950310811348942e-08
3.250000000000019540e+00 2.650000000000018119e+00 3.515499032250309257e-08
3.400000000000019895e+00 2.650000000000018119e+00 2.939859823322737045e-08
3.550000000000020250e+00 2.650000000000018119e+00 2.406476002182790705e-08
3.700000000000020606e+00 2.650000000000018119e+00 1.929496262970296033e-08
3.850000000000020961e+00 2.650000000000018119e+00 1.516300902096638924e-08
4.000000000000021316e+00 2.650000000000018119e+00 1.168579109565502452e-08
4.150000000000021672e+00 2.650000000000018119e+00 8.836819542324061240e-09
4.300000000000022027e+00 2.650000000000018119e+00 6.560171829627278398e-09
4.450000000000022382e+00 2.650000000000018119e+00 4.783160262211989498e-09
4.600000000000022737e+00 2.650000000000018119e+00 3.426712650413880301e-09
4.750000000000023093e+00 2.650000000000018119e+00 2.413070289587149681e-09
4.900000000000023448e+00 2.650000000000018119e+00 1.670870496132442801e-09
5.050000000000023803e+00 2.650000000000018119e+00 1.137973895805305233e-09

-5.000000000000000000e+00 2.800000000000018474e+00 3.967687953558776623e-12
-4.849999999999999645e+00 2.800000000000018474e+00 6.865275994929562699e-12
-4.699999999999999289e+00 2.800000000000018474e+00 1.165052779726254995e-11
-4.549999999999998934e+00 2.800000000000018474e+00 1.937897031394972445e-11
-4.399999999999998579e+00 2.800000000000018474e+00 3.157427382752325782e-11
-4.249999999999998224e+00 2.800000000000018474e+00 5.035749503379412403e-11
-4.099999999999997868e+00 2.800000000000018474e+00 7.856416057677124559e-11
-3.949999999999997513e+00 2.800000000000018474e+00 1.198140001214038572e-10
-3.799999999999997158e+00 2.800000000000018474e+00 1.784837664083632258e-10
-3.649999999999996803e+00 2.800000000000018474e+00 2.595232631626148444e-10
-3.499999999999996447e+00 2.800000000000018474e+00 3.680552886841166631e-10
-3.349999999999996092e+00 2.800000000000018474e+00 5.087198714224164901e-10
-3.199999999999995737e+00 2.800000000000018474e+00 6.847690826417978867e-10
-3.049999999999995381e+00 2.800000000000018474e+00 8.969932062207471813e-10
-2.899999999999995026e+00 2.800000000000018474e+00 1.142655060001825772e-09
-2.749999999999994671e+00 2.800000000000018474e+00 1.414706448458872226e-09
-2.599999999999994316e+00 2.800000000000018474e+00 1.701624671597348507e-09
-2.449999999999993960e+00 2.800000000000018474e+00 1.988194202752480744e-09
-2.299999999999993605e+00 2.800000000000018474e+00 2.257429072247880606e-09
-2.149999999999993250e+00 2.800000000000018474e+00 2.493568685484458527e-09
-1.999999999999992895e+00 2.800000000000018474e+00 2.685714015419112172e-09
-1.849999999999992539e+00 2.800000000000018474e+00 2.831295993976861520e-09
-1.699999999999992184e+00 2.800000000000018474e+00 2.938335729438757760e-09
-1.549999999999991829e+00 2.800000000000018474e+00 3.025536514046140567e-09
-1.399999999999991473e+00 2.800000000000018474e+00 3.119746976414690992e-09
-1.249999999999991118e+00 2.800000000000018474e+00 3.251202016242142470e-09
-1.099999999999990763e+00 2.800000000000018474e+00 3.447923410504835268e-09
-9.499999999999904077e-01 2.800000000000018474e+00 3.731333481548359239e-09
-7.999999999999900524e-01 2.800000000000018474e+00 4.115120000965854291e-09
-6.499999999999896971e-01 2.800000000000018474e+00 4.608557983425673540e-09
-4.999999999999893419e-01 2.800000000000018474e+00 5.224081883110841943e-09
-3.499999999999889866e-01 2.800000000000018474e+00 5.987414020598029482e-09
-1.999999999999886313e-01 2.800000000000018474e+00 6.947490213108377516e-09
-4.999999999998827604e-02 2.800000000000018474e+00 8.183027191047814614e-09
1.000000000000120792e-01 2.800000000000018474e+00 9.802807070373406245e-09
2.500000000000124345e-01 2.800000000000018474e+00 1.193747696365251042e-08
4.000000000000127898e-01 2.800000000000018474e+00 1.472188847760207679e-08
5.500000000000131450e-01 2.800000000000018474e+00 1.826891472030677179e-08
7.000000000000135003e-01 2.800000000000018474e+00 2.263829583632701529e-08
8.500000000000138556e-01 2.800000000000018474e+00 2.780673540820870595e-08
1.000000000000014211e+00 2.800000000000018474e+00 3.364688536824813948e-08
1.150000000000014566e+00 2.800000000000018474e+00 3.992188413032412645e-08
1.300000000000014921e+00 2.800000000000018474e+00 4.629883416277850690e-08
1.450000000000015277e+00 2.800000000000018474e+00 5.238030110491864577e-08
1.600000000000015632e+00 2.800000000000018474e+00 5.774898861109734541e-08
1.750000000000015987e+00 2.800000000000018474e+00 6.201797778886142682e-08
1.900000000000016342e+00 2.800000000000018474e+00 6.487773524363265430e-08
2.050000000000016698e+00 2.800000000000018474e+00 6.613183636916226370e-08
2.200000000000017053e+00 2.800000000000018474e+00 6.571595463631236172e-08
2.350000000000017408e+00 2.800000000000018474e+00 6.369833441597390955e-08
2.500000000000017764e+00 2.800000000000018474e+00 6.026352727549837362e-08
2.650000000000018119e+00 2.800000000000018474e+00 5.568375164159447047e-08
2.800000000000018474e+00 2.800000000000018474e+00 5.028351933083561516e-08
2.950000000000018829e+00 2.800000000000018474e+00 4.440325535138022543e-08
3.100000000000019185e+00 2.800000000000018474e+00 3.836679137546999704e-08
3.250000000000019540e+00 2.800000000000018474e+00 3.245616884047524816e-08
3.400000000000019895e+00 2.800000000000018474e+00 2.689549287242427686e-08
3.550000000000020250e+00 2.800000000000018474e+00 2.184395929064750443e-08
3.700000000000020606e+00 2.800000000000018474e+00 1.739688797630055174e-08
3.850000000000020961e+00 2.800000000000018474e+00 1.359278102015316807e-08
4.000000000000021316e+00 2.800000000000018474e+00 1.042410840277731950e-08
4.150000000000021672e+00 2.800000000000018474e+00 7.849633974367199737e-09
4.300000000000022027e+00 2.800000000000018474e+00 5.806497055153199195e-09
4.450000000000022382e+00 2.800000000000018474e+00 4.220810467847426084e-09
4.600000000000022737e+00 2.800000000000018474e+00 3.016093199731990029e-09
4.750000000000023093e+00 2.800000000000018474e+00 2.119333090162240593e-09
4.900000000000023448e+00 2.800000000000018474e+00 1.464824124888932169e-09
5.050000000000023803e+00 2.800000000000018474e+00 9.961345467190693242e-10

-5.000000000000000000e+00 2.950000000000018829e+00 3.368294521282419870e-12
-4.849999999999999645e+00 2.950000000000018829e+00 5.840488428369546263e-12
-4.699999999999999289e+00 2.950000000000018829e+00 9.939486580923240166e-12
-4.549999999999998934e+00 2.950000000000018829e+00 1.659323882988964455e-11
-4.399999999999998579e+00 2.950000000000018829e+00 2.715955764499733898e-11
-4.249999999999998224e+00 2.950000000000018829e+00 4.356195465830949943e-11
-4.099999999999997868e+00 2.950000000000018829e+00 6.843099562193206973e-11
-3.949999999999997513e+00 2.950000000000018829e+00 1.052271744118736013e-10
-3.799999999999997158e+00 2.950000000000018829e+00 1.583086811475472836e-10
-3.649999999999996803e+00 2.950000000000018829e+00 2.328960164985610574e-10
-3.499999999999996447e+00 2.950000000000018829e+00 3.348797960568161894e-10
-3.349999999999996092e+00 2.950000000000018829e+00 4.704242773674156591e-10
-3.199999999999995737e+00 2.950000000000018829e+00 6.453431389536131076e-10
-3.049999999999995381e+00 2.950000000000018829e+00 8.642695189152933368e-10
-2.899999999999995026e+00 2.950000000000018829e+00 1.129707542935072582e-09
-2.749999999999994671e+00 2.950000000000018829e+00 1.441127514677918162e-09
-2.599999999999994316e+00 2.950000000000018829e+00 1.794332073405207966e-09
-2.449999999999993960e+00 2.950000000000018829e+00 2.181349005506469178e-09
-2.299999999999993605e+00 2.950000000000018829e+00 2.591070322142234425e-09
-2.149999999999993250e+00 2.950000000000018829e+00 3.010739275189196124e-09
-1.999999999999992895e+00 2.950000000000018829e+00 3.428193185702682434e-09
-1.849999999999992539e+00 2.950000000000018829e+00 3.834539886354163402e-09
-1.699999999999992184e+00 2.950000000000018829e+00 4.226752372411385878e-09
-1.549999999999991829e+00 2.950000000000018829e+00 4.609599639665498432e-09
-1.399999999999991473e+00 2.950000000000018829e+00 4.996462369563320127e-09
-1.249999999999991118e+00 2.950000000000018829e+00 5.408916999631285738e-09
-1.099999999999990763e+00 2.950000000000018829e+00 5.875422283209795564e-09
-9.499999999999904077e-01 2.950000000000018829e+00 6.429833646089781008e-09
-7.999999999999900524e-01 2.950000000000018829e+00 7.110603561520523371e-09
-6.499999999999896971e-01 2.950000000000018829e+00 7.961274401053881773e-09
-4.999999999999893419e-01 2.950000000000018829e+00 9.032258663447900364e-09
-3.499999999999889866e-01 2.950000000000018829e+00 1.038311542754247383e-08
-1.999999999999886313e-01 2.950000000000018829e+00 1.208384588642349426e-08
-4.999999999998827604e-02 2.950000000000018829e+00 1.421340192996703175e-08
1.000000000000120792e-01 2.950000000000018829e+00 1.685379110720675929e-08
2.500000000000124345e-01 2.950000000000018829e+00 2.007891491620285520e-08
4.000000000000127898e-01 2.950000000000018829e+00 2.393853764044428963e-08
5.500000000000131450e-01 2.950000000000018829e+00 2.843937316469054876e-08
7.000000000000135003e-01 2.950000000000018829e+00 3.352684073991991526e-08
8.500000000000138556e-01 2.950000000000018829e+00 3.907202361009081102e-08
1.000000000000014211e+00 2.950000000000018829e+00 4.486819136994678792e-08
1.150000000000014566e+00 2.950000000000018829e+00 5.063968814283551857e-08
1.300000000000014921e+00 2.950000000000018829e+00 5.606341505141699805e-08
1.450000000000015277e+00 2.950000000000018829e+00 6.080034918723632584e-08
1.600000000000015632e+00 2.950000000000018829e+00 6.453232398001625191e-08
1.750000000000015987e+00 2.950000000000018829e+00 6.699812608782026605e-08
1.900000000000016342e+00 2.950000000000018829e+00 6.802304056561162312e-08
2.050000000000016698e+00 2.950000000000018829e+00 6.753726832061304541e-08
2.200000000000017053e+00 2.950000000000018829e+00 6.558082722492052450e-08
2.350000000000017408e+00 2.950000000000018829e+00 6.229504814762043060e-08
2.500000000000017764e+00 2.950000000000018829e+00 5.790296907691325757e-08
2.650000000000018119e+00 2.950000000000018829e+00 5.268239720932864093e-08
2.800000000000018474e+00 2.950000000000018829e+00 4.693600922790628180e-08
2.950000000000018829e+00 2.950000000000018829e+00 4.096266033813728473e-08
3.100000000000019185e+00 2.950000000000018829e+00 3.503325623279379943e-08
3.250000000000019540e+00 2.950000000000018829e+00 2.937335099580923213e-08
3.400000000000019895e+00 2.950000000000018829e+00 2.415332747066914969e-08
3.550000000000020250e+00 2.950000000000018829e+00 1.948583010390575199e-08
3.700000000000020606e+00 2.950000000000018829e+00 1.542922610507652289e-08
3.850000000000020961e+00 2.950000000000018829e+00 1.199535509049424049e-08
4.000000000000021316e+00 2.950000000000018829e+00 9.159688967707079742e-09
4.150000000000021672e+00 2.950000000000018829e+00 6.872192947175888482e-09
4.300000000000022027e+00 2.950000000000018829e+00 5.067547402703889578e-09
4.450000000000022382e+00 2.950000000000018829e+00 3.673844490661874922e-09
4.600000000000022737e+00 2.950000000000018829e+00 2.619316617667831933e-09
4.750000000000023093e+00 2.950000000000018829e+00 1.837021020674873010e-09
4.900000000000023448e+00 2.950000000000018829e+00 1.267664703629797768e-09
5.050000000000023803e+00 2.950000000000018829e+00 8.609039086557915313e-10

-5.000000000000000000e+00 3.100000000000019185e+00 2.828125442523366662e-12
-4.849999999999999645e+00 3.100000000000019185e+00 4.913134558606888479e-12
-4.699999999999999289e+00 3.100000000000019185e+00 8.382384379587351598e-12
-4.549999999999998934e+00 3.100000000000019185e+00 1.403916190980337466e-11
-4.399999999999998579e+00 3.100000000000019185e+00 2.307246759922488690e-11
-4.249999999999998224e+00 3.100000000000019185e+00 3.719133980129718159e-11
-4.099999999999997868e+00 3.100000000000019185e+00 5.877651888359130202e-11
-3.949999999999997513e+00 3.100000000000019185e+00 9.103450368380598142e-11
-3.799999999999997158e+00 3.100000000000019185e+00 1.381287181379356649e-10
-3.649999999999996803e+00 3.100000000000019185e+00 2.052517770878629441e-10
-3.499999999999996447e+00 3.100000000000019185e+00 2.985947024195188518e-10
-3.349999999999996092e+00 3.100000000000019185e+00 4.251676081652790157e-10
-3.199999999999995737e+00 3.100000000000019185e+00 5.924365779559481350e-10
-3.049999999999995381e+00 3.100000000000019185e+00 8.077670219479451551e-10
-2.899999999999995026e+00 3.100000000000019185e+00 1.077705621479710645e-09
-2.749999999999994671e+00 3.100000000000019185e+00 1.407186924608597190e-09
-2.599999999999994316e+00 3.100000000000019185e+00 1.798806291218552363e-09
-2.449999999999993960e+00 3.100000000000019185e+00 2.252341964133097829e-09
-2.299999999999993605e+00 3.100000000000019185e+00 2.764716780580336755e-09
-2.149999999999993250e+00 3.100000000000019185e+00 3.330549118426475466e-09
-1.999999999999992895e+00 3.100000000000019185e+00 3.943348836987452709e-09
-1.849999999999992539e+00 3.100000000000019185e+00 4.597280538853225747e-09
-1.699999999999992184e+00 3.100000000000019185e+00 5.289276118058604045e-09
-1.549999999999991829e+00 3.100000000000019185e+00 6.021176880812341243e-09
-1.399999999999991473e+00 3.100000000000019185e+00 6.801565453769125299e-09
-1.249999999999991118e+00 3.100000000000019185e+00 7.647028286849540199e-09
-1.099999999999990763e+00 3.100000000000019185e+00 8.582748359474789627e-09
-9.499999999999904077e-01 3.100000000000019185e+00 9.642498594353668152e-09
-7.999999999999900524e-01 3.100000000000019185e+00 1.086820077810699709e-08
-6.499999999999896971e-01 3.100000000000019185e+00 1.230916173339349623e-08
-4.999999999999893419e-01 3.100000000000019185e+00 1.402088747293909975e-08
-3.499999999999889866e-01 3.100000000000019185e+00 1.606307746592963447e-08
-1.999999999999886313e-01 3.100000000000019185e+00 1.849615093328103535e-08
-4.999999999998827604e-02 3.100000000000019185e+00 2.137561021286884298e-08
1.000000000000120792e-01 3.100000000000019185e+00 2.474381782263786664e-08
2.500000000000124345e-01 3.100000000000019185e+00 2.861938053977124444e-08
4.000000000000127898e-01 3.100000000000019185e+00 3.298520608779102765e-08
5.500000000000131450e-01 3.100000000000019185e+00 3.777721686239868484e-08
7.000000000000135003e-01 3.100000000000019185e+00 4.287636835903776252e-08
8.500000000000138556e-01 3.100000000000019185e+00 4.810670795475160730e-08
1.000000000000014211e+00 3.100000000000019185e+00 5.324151852940458492e-08
1.150000000000014566e+00 3.100000000000019185e+00 5.801817331301777915e-08
1.300000000000014921e+00 3.100000000000019185e+00 6.216052669527297669e-08
1.450000000000015277e+00 3.100000000000019185e+00 6.540598264599164696e-08
1.600000000000015632e+00 3.100000000000019185e+00 6.753326674397790159e-08
1.750000000000015987e+00 3.100000000000019185e+00 6.838663551308447872e-08
1.900000000000016342e+00 3.100000000000019185e+00 6.789282767817088648e-08
2.050000000000016698e+00 3.100000000000019185e+00 6.606834264557610303e-08
2.200000000000017053e+00 3.100000000000019185e+00 6.301631197166791934e-08
2.350000000000017408e+00 3.100000000000019185e+00 5.891392285199439207e-08
2.500000000000017764e+00 3.100000000000019185e+00 5.399271322175934372e-08
2.650000000000018119e+00 3.100000000000019185e+00 4.851487219266952900e-08
2.800000000000018474e+00 3.100000000000019185e+00 4.274888591517901855e-08
2.950000000000018829e+00 3.100000000000019185e+00 3.694752856503786773e-08
3.100000000000019185e+00 3.100000000000019185e+00 3.133045265300715506e-08
3.250000000000019540e+00 3.100000000000019185e+00 2.607266685840787249e-08
3.400000000000019895e+00 3.100000000000019185e+00 2.129919525996348101e-08
3.550000000000020250e+00 3.100000000000019185e+00 1.708535508862459186e-08
3.700000000000020606e+00 3.100000000000019185e+00 1.346148383196789621e-08
3.850000000000020961e+00 3.100000000000019185e+00 1.042063754115895191e-08
4.000000000000021316e+00 3.100000000000019185e+00 7.927754487964258460e-09
4.150000000000021672e+00 3.100000000000019185e+00 5.928969384827676875e-09
4.300000000000022027e+00 3.100000000000019185e+00 4.360087427131727975e-09
4.450000000000022382e+00 3.100000000000019185e+00 3.153598146658858457e-09
4.600000000000022737e+00 3.100000000000019185e+00 2.243956505692026141e-09
4.750000000000023093e+00 3.100000000000019185e+00 1.571137675845145629e-09
4.900000000000023448e+00 3.100000000000019185e+00 1.082662917492981043e-09
5.050000000000023803e+00 3.100000000000019185e+00 7.343980401374370132e-10

-5.000000000000000000e+00 3.250000000000019540e+00 2.347800951196395482e-12
-4.849999999999999645e+00 3.250000000000019540e+00 4.085527116069778521e-12
-4.699999999999999289e+00 3.250000000000019540e+00 6.985923628301747816e-12
-4.549999999999998934e+00 3.250000000000019540e+00 1.173375296193317999e-11
-4.399999999999998579e+00 3.250000000000019540e+00 1.935249526685408031e-11
-4.249999999999998224e+00 3.250000000000019540e+00 3.133120357397356344e-11
-4.099999999999997868e+00 3.250000000000019540e+00 4.977563210876568185e-11
-3.949999999999997513e+00 3.250000000000019540e+00 7.757557554470841453e-11
-3.799999999999997158e+00 3.250000000000019540e+00 1.185723565970275595e-10
-3.649999999999996803e+00 3.250000000000019540e+00 1.777012215168567922e-10
-3.499999999999996447e+00 3.250000000000019540e+00 2.610748819093974312e-10
-3.349999999999996092e+00 3.250000000000019540e+00 3.759694231262742691e-10
-3.199999999999995737e+00 3.250000000000019540e+00 5.306758066439856902e-10
-3.049999999999995381e+00 3.250000000000019540e+00 7.341926018401713505e-10
-2.899999999999995026e+00 3.250000000000019540e+00 9.957603367811097233e-10
-2.749999999999994671e+00 3.250000000000019540e+00 1.324273986835477059e-09
-2.599999999999994316e+00 3.250000000000019540e+00 1.727652554806643257e-09
-2.449999999999993960e+00 3.250000000000019540e+00 2.212284062658305400e-09
-2.299999999999993605e+00 3.250000000000019540e+00 2.782688256537773236e-09
-2.149999999999993250e+00 3.250000000000019540e+00 3.441535794868492419e-09
-1.999999999999992895e+00 3.250000000000019540e+00 4.190124077148184802e-09
-1.849999999999992539e+00 3.250000000000019540e+00 5.029337452086374435e-09
-1.699999999999992184e+00 3.250000000000019540e+00 5.961025657084915580e-09
-1.549999999999991829e+00 3.250000000000019540e+00 6.989640705538362649e-09
-1.399999999999991473e+00 3.250000000000019540e+00 8.123903778834528908e-09
-1.249999999999991118e+00 3.250000000000019540e+00 9.378248011764213272e-09
-1.099999999999990763e+00 3.250000000000019540e+00 1.077380245805706188e-08
-9.499999999999904077e-01 3.250000000000019540e+00 1.233872961511756645e-08
-7.999999999999900524e-01 3.250000000000019540e+00 1.410777314934784847e-08
-6.499999999999896971e-01 3.250000000000019540e+00 1.612088607056506674e-08
-4.999999999999893419e-01 3.250000000000019540e+00 1.842078655265186884e-08
-3.499999999999889866e-01 3.250000000000019540e+00 2.104925701443211921e-08
-1.999999999999886313e-01 3.250000000000019540e+00 2.404202055536315148e-08
-4.999999999998827604e-02 3.250000000000019540e+00 2.742216462989950385e-08
1.000000000000120792e-01 3.250000000000019540e+00 3.119237723451368104e-08
2.500000000000124345e-01 3.250000000000019540e+00 3.532670091377790565e-08
4.000000000000127898e-01 3.250000000000019540e+00 3.976300536615246599e-08
5.500000000000131450e-01 3.250000000000019540e+00 4.439777570547985439e-08
7.000000000000135003e-01 3.250000000000019540e+00 4.908492925835017710e-08
8.500000000000138556e-01 3.250000000000019540e+00 5.364006553451803050e-08
1.000000000000014211e+00 3.250000000000019540e+00 5.785078843337224287e-08
1.150000000000014566e+00 3.250000000000019540e+00 6.149263913626495056e-08
1.300000000000014921e+00 3.250000000000019540e+00 6.434900205411572732e-08
1.450000000000015277e+00 3.250000000000019540e+00 6.623240403028488564e-08
1.600000000000015632e+00 3.250000000000019540e+00 6.700416778091642003e-08
1.750000000000015987e+00 3.250000000000019540e+00 6.658951824751111495e-08
1.900000000000016342e+00 3.250000000000019540e+00 6.498593705380473071e-08
2.050000000000016698e+00 3.250000000000019540e+00 6.226365059661698219e-08
2.200000000000017053e+00 3.250000000000019540e+00 5.855837979848216258e-08
2.350000000000017408e+00 3.250000000000019540e+00 5.405762065956775238e-08
2.500000000000017764e+00 3.250000000000019540e+00 4.898256191654576979e-08
2.650000000000018119e+00 3.250000000000019540e+00 4.356816585976736607e-08
2.800000000000018474e+00 3.250000000000019540e+00 3.804392249980898399e-08
2.950000000000018829e+00 3.250000000000019540e+00 3.261739683555476476e-08
3.100000000000019185e+00 3.250000000000019540e+00 2.746203908331838315e-08
3.250000000000019540e+00 3.250000000000019540e+00 2.270995998495987456e-08
3.400000000000019895e+00 3.250000000000019540e+00 1.844962808011697558e-08
3.550000000000020250e+00 3.250000000000019540e+00 1.472783749502121883e-08
3.700000000000020606e+00 3.250000000000019540e+00 1.155489453825135544e-08
3.850000000000020961e+00 3.250000000000019540e+00 8.911800821370178062e-09
4.000000000000021316e+00 3.250000000000019540e+00 6.758246883140015306e-09
4.150000000000021672e+00 3.250000000000019540e+00 5.040419718391146371e-09
4.300000000000022027e+00 3.250000000000019540e+00 3.697903117226598714e-09
4.450000000000022382e+00 3.250000000000019540e+00 2.669246982802479901e-09
4.600000000000022737e+00 3.250000000000019540e+00 1.896050620236229293e-09
4.750000000000023093e+00 3.250000000000019540e+00 1.325614532933295623e-09
4.900000000000023448e+00 3.250000000000019540e+00 9.123537374078230356e-10
5.050000000000023803e+00 3.250000000000019540e+00 6.182362715308244448e-10

-5.000000000000000000e+00 3.400000000000019895e+00 1.926465134862101629e-12
-4.849999999999999645e+00 3.400000000000019895e+00 3.357267405676009971e-12
-4.699999999999999289e+00 3.400000000000019895e+00 5.751866078876976914e-12
-4.549999999999998934e+00 3.400000000000019895e+00 9.685128116848130700e-12
-4.399999999999998579e+00 3.400000000000019895e+00 1.602337210947341341e-11
-4.249999999999998224e+00 3.400000000000019895e+00 2.603979154038297418e-11
-4.099999999999997868e+00 3.400000000000019895e+00 4.155725280072073973e-11
-3.949999999999997513e+00 3.400000000000019895e+00 6.511531544135656911e-11
-3.799999999999997158e+00 3.400000000000019895e+00 1.001524189883623492e-10
-3.649999999999996803e+00 3.400000000000019895e+00 1.511868143326001021e-10
-3.499999999999996447e+00 3.400000000000019895e+00 2.239720347506171381e-10
-3.349999999999996092e+00 3.400000000000019895e+00 3.255963300995074817e-10
-3.199999999999995737e+00 3.400000000000019895e+00 4.644930141989854938e-10
-3.049999999999995381e+00 3.400000000000019895e+00 6.503327997903662011e-10
-2.899999999999995026e+00 3.400000000000019895e+00 8.937820426089517208e-10
-2.749999999999994671e+00 3.400000000000019895e+00 1.206132920539951069e-09
-2.599999999999994316e+00 3.400000000000019895e+00 1.598840920264548692e-09
-2.449999999999993960e+00 3.400000000000019895e+00 2.083036536455848060e-09
-2.299999999999993605e+00 3.400000000000019895e+00 2.669104103670620048e-09
-2.149999999999993250e+00 3.400000000000019895e+00 3.366432335200214606e-09
-1.999999999999992895e+00 3.400000000000019895e+00 4.183430914465176386e-09
-1.849999999999992539e+00 3.400000000000019895e+00 5.127871956591748738e-09
-1.699999999999992184e+00 3.400000000000019895e+00 6.207557091445761659e-09
-1.549999999999991829e+00 3.400000000000019895e+00 7.431239559317185336e-09
-1.399999999999991473e+00 3.400000000000019895e+00 8.809659700014927160e-09
-1.249999999999991118e+00 3.400000000000019895e+00 1.035649551466467250e-08
-1.099999999999990763e+00 3.400000000000019895e+00 1.208899726739599197e-08
-9.499999999999904077e-01 3.400000000000019895e+00 1.402806896315476206e-08
-7.999999999999900524e-01 3.400000000000019895e+00 1.619757640214844397e-08
-6.499999999999896971e-01 3.400000000000019895e+00 1.862269658602476697e-08
-4.999999999999893419e-01 3.400000000000019895e+00 2.132717730253539619e-08
-3.499999999999889866e-01 3.400000000000019895e+00 2.432945949103126268e-08
-1.999999999999886313e-01 3.400000000000019895e+00 2.763774690197724566e-08
-4.999999999998827604e-02 3.400000000000019895e+00 3.124430311425735193e-08
1.000000000000120792e-01 3.400000000000019895e+00 3.511951182438212731e-08
2.500000000000124345e-01 3.400000000000019895e+00 3.920651607823294853e-08
4.000000000000127898e-01 3.400000000000019895e+00 4.341748281255995606e-08
5.500000000000131450e-01 3.400000000000019895e+00 4.763262446610249072e-08
7.000000000000135003e-01 3.400000000000019895e+00 5.170296028193446350e-08
8.500000000000138556e-01 3.400000000000019895e+00 5.545737315512374255e-08
1.000000000000014211e+00 3.400000000000019895e+00 5.871384912093644628e-08
1.150000000000014566e+00 3.400000000000019895e+00 6.129399835264997709e-08
1.300000000000014921e+00 3.400000000000019895e+00 6.303923105290877855e-08
1.450000000000015277e+00 3.400000000000019895e+00 6.382648500456838386e-08
1.600000000000015632e+00 3.400000000000019895e+00 6.358130332292749222e-08
1.750000000000015987e+00 3.400000000000019895e+00 6.228637555299249043e-08
1.900000000000016342e+00 3.400000000000019895e+00 5.998431711737438927e-08
2.050000000000016698e+00 3.400000000000019895e+00 5.677432983102895291e-08
2.200000000000017053e+00 3.400000000000019895e+00 5.280328343820843277e-08
2.350000000000017408e+00 3.400000000000019895e+00 4.825251793751586897e-08
2.500000000000017764e+00 3.400000000000019895e+00 4.332216669520682016e-08
2.650000000000018119e+00 3.400000000000019895e+00 3.821498224049465934e-08
2.800000000000018474e+00 3.400000000000019895e+00 3.312151585912663682e-08
2.950000000000018829e+00 3.400000000000019895e+00 2.820811738184399889e-08
3.100000000000019185e+00 3.400000000000019895e+00 2.360867652804304499e-08
3.250000000000019540e+00 3.400000000000019895e+00 1.942042937272846641e-08
3.400000000000019895e+00 3.400000000000019895e+00 1.570360387595253345e-08
3.550000000000020250e+00 3.400000000000019895e+00 1.248425412630481936e-08
3.700000000000020606e+00 3.400000000000019895e+00 9.759376906393217024e-09
3.850000000000020961e+00 3.400000000000019895e+00 7.503322761994268338e-09
4.000000000000021316e+00 3.400000000000019895e+00 5.674582373637262948e-09
4.150000000000021672e+00 3.400000000000019895e+00 4.222203167847219046e-09
4.300000000000022027e+00 3.400000000000019895e+00 3.091319149397071949e-09
4.450000000000022382e+00 3.400000000000019895e+00 2.227511499098438434e-09
4.600000000000022737e+00 3.400000000000019895e+00 1.579922963002919787e-09
4.750000000000023093e+00 3.400000000000019895e+00 1.103204719666623477e-09
4.900000000000023448e+00 3.400000000000019895e+00 7.584735963289225809e-10
5.050000000000023803e+00 3.400000000000019895e+00 5.135043674608133540e-10

-5.000000000000000000e+00 3.550000000000020250e+00 1.561954356017236822e-12
-4.849999999999999645e+00 3.550000000000020250e+00 2.725514002590634008e-12
-4.699999999999999289e+00 3.550000000000020250e+00 4.677431603279649866e-12
-4.549999999999998934e+00 3.550000000000020250e+00 7.893030961996399774e-12
-4.399999999999998579e+00 3.550000000000020250e+00 1.309359853462626331e-11
-4.249999999999998224e+00 3.550000000000020250e+00 2.134814041793847320e-11
-4.099999999999997868e+00 3.550000000000020250e+00 3.420280997252245808e-11
-3.949999999999997513e+00 3.550000000000020250e+00 5.383809960673956385e-11
-3.799999999999997158e+00 3.550000000000020250e+00 8.324972207811430149e-11
-3.649999999999996803e+00 3.550000000000020250e+00 1.264434727590649962e-10
-3.499999999999996447e+00 3.550000000000020250e+00 1.886277927419388918e-10
-3.349999999999996092e+00 3.550000000000020250e+00 2.763813440557748048e-10
-3.199999999999995737e+00 3.550000000000020250e+00 3.977683244505861162e-10
-3.049999999999995381e+00 3.550000000000020250e+00 5.623734960948708899e-10
-2.899999999999995026e+00 3.550000000000020250e+00 7.812338688444654659e-10
-2.749999999999994671e+00 3.550000000000020250e+00 1.066655771677791004e-09
-2.599999999999994316e+00 3.550000000000020250e+00 1.431924271893445736e-09
-2.449999999999993960e+00 3.550000000000020250e+00 1.890934139018444366e-09
-2.299999999999993605e+00 3.550000000000020250e+00 2.457793295142134387e-09
-2.149999999999993250e+00 3.550000000000020250e+00 3.146464989232792472e-09
-1.999999999999992895e+00 3.550000000000020250e+00 3.970517697488199633e-09
-1.849999999999992539e+00 3.550000000000020250e+00 4.943037534373475003e-09
-1.699999999999992184e+00 3.550000000000020250e+00 6.076725613729914185e-09
-1.549999999999991829e+00 3.550000000000020250e+00 7.384155449008136065e-09
-1.399999999999991473e+00 3.550000000000020250e+00 8.878110313865963007e-09
-1.249999999999991118e+00 3.550000000000020250e+00 1.057186732387347739e-08
-1.099999999999990763e+00 3.550000000000020250e+00 1.247925416522920693e-08
-9.499999999999904077e-01 3.550000000000020250e+00 1.461428471369986701e-08
-7.999999999999900524e-01 3.550000000000020250e+00 1.699018767123093346e-08
-6.499999999999896971e-01 3.550000000000020250e+00 1.961768217529919774e-08
-4.999999999999893419e-01 3.550000000000020250e+00 2.250242952005701709e-08
-3.499999999999889866e-01 3.550000000000020250e+00 2.564170326020266847e-08
-1.999999999999886313e-01 3.550000000000020250e+00 2.902047065319248680e-08
-4.999999999998827604e-02 3.550000000000020250e+00 3.260725831231013831e-08
1.000000000000120792e-01 3.550000000000020250e+00 3.635036190989920702e-08
2.500000000000124345e-01 3.550000000000020250e+00 4.017511455947294852e-08
4.000000000000127898e-01 3.550000000000020250e+00 4.398299840910417845e-08
5.500000000000131450e-01 3.550000000000020250e+00 4.765331554463746795e-08
7.000000000000135003e-01 3.550000000000020250e+00 5.104789306448878450e-08
8.500000000000138556e-01 3.550000000000020250e+00 5.401888806646382941e-08
1.000000000000014211e+00 3.550000000000020250e+00 5.641923697504064221e-08
1.150000000000014566e+00 3.550000000000020250e+00 5.811476135578788577e-08
1.300000000000014921e+00 3.550000000000020250e+00 5.899652181916253745e-08
1.450000000000015277e+00 3.550000000000020250e+00 5.899181149087493481e-08
1.600000000000015632e+00 3.550000000000020250e+00 5.807226197067666858e-08
1.750000000000015987e+00 3.550000000000020250e+00 5.625789288746964360e-08
1.900000000000016342e+00 3.550000000000020250e+00 5.361650273258040258e-08
2.050000000000016698e+00 3.550000000000020250e+00 5.025846192675350829e-08
2.200000000000017053e+00 3.550000000000020250e+00 4.632760360629219321e-08
2.350000000000017408e+00 3.550000000000020250e+00 4.198940326447840033e-08
2.500000000000017764e+00 3.550000000000020250e+00 3.741792153660879483e-08
2.650000000000018119e+00 3.550000000000020250e+00 3.278302766695444591e-08
2.800000000000018474e+00 3.550000000000020250e+00 2.823924211443854184e-08
2.950000000000018829e+00 3.550000000000020250e+00 2.391718853197055770e-08
3.100000000000019185e+00 3.550000000000020250e+00 1.991820274843319190e-08
3.250000000000019540e+00 3.550000000000020250e+00 1.631218989995052474e-08
3.400000000000019895e+00 3.550000000000020250e+00 1.313842191285832285e-08
3.550000000000020250e+00 3.550000000000020250e+00 1.040867706685676254e-08
3.700000000000020606e+00 3.550000000000020250e+00 8.111965764820709133e-09
3.850000000000020961e+00 3.550000000000020250e+00 6.220059790668280685e-09
4.000000000000021316e+00 3.550000000000020250e+00 4.693122937461849115e-09
4.150000000000021672e+00 3.550000000000020250e+00 3.484893031912436202e-09
4.300000000000022027e+00 3.550000000000020250e+00 2.547049932440993141e-09
4.450000000000022382e+00 3.550000000000020250e+00 1.832586505570600580e-09
4.600000000000022737e+00 3.550000000000020250e+00 1.298154902238048010e-09
4.750000000000023093e+00 3.550000000000020250e+00 9.054749375476034162e-10
4.900000000000023448e+00 3.550000000000020250e+00 6.219616117784620231e-10
5.050000000000023803e+00 3.550000000000020250e+00 4.207590914498330971e-10

-5.000000000000000000e+00 3.700000000000020606e+00 1.251009709645945748e-12
-4.849999999999999645e+00 3.700000000000020606e+00 2.185346317323761565e-12
-4.699999999999999289e+00 3.700000000000020606e+00 3.755901251011994991e-12
-4.549999999999998934e+00 3.700000000000020606e+00 6.349792398784821516e-12
-4.399999999999998579e+00 3.700000000000020606e+00 1.055788409768403180e-11
-4.249999999999998224e+00 3.700000000000020606e+00 1.726204475518266755e-11
-4.099999999999997868e+00 3.700000000000020606e+00 2.774848124583555439e-11
-3.949999999999997513e+00 3.700000000000020606e+00 4.384918113872994509e-11
-3.799999999999997158e+00 3.700000000000020606e+00 6.811067376580494073e-11
-3.649999999999996803e+00 3.700000000000020606e+00 1.039851767516377889e-10
-3.499999999999996447e+00 3.700000000000020606e+00 1.560339290801404271e-10
-3.349999999999996092e+00 3.700000000000020606e+00 2.301267284925106094e-10
-3.199999999999995737e+00 3.700000000000020606e+00 3.336164341165977542e-10
-3.049999999999995381e+00 3.700000000000020606e+00 4.754638638900128311e-10
-2.899999999999995026e+00 3.700000000000020606e+00 6.662886133647057169e-10
-2.749999999999994671e+00 3.700000000000020606e+00 9.183260412171022945e-10
-2.599999999999994316e+00 3.700000000000020606e+00 1.245280387964964824e-09
-2.449999999999993960e+00 3.700000000000020606e+00 1.662077833361815414e-09
-2.299999999999993605e+00 3.700000000000020606e+00 2.184538887388040528e-09
-2.149999999999993250e+00 3.700000000000020606e+00 2.829003184885221322e-09
-1.999999999999992895e+00 3.700000000000020606e+00 3.611947215242996530e-09
-1.849999999999992539e+00 3.700000000000020606e+00 4.549632895229018091e-09
-1.699999999999992184e+00 3.700000000000020606e+00 5.657809955119620898e-09
-1.549999999999991829e+00 3.700000000000020606e+00 6.951468280102882630e-09
-1.399999999999991473e+00 3.700000000000020606e+00 8.444601175639981719e-09
-1.249999999999991118e+00 3.700000000000020606e+00 1.014990341089459621e-08
-1.099999999999990763e+00 3.700000000000020606e+00 1.207829716960674837e-08
-9.499999999999904077e-01 3.700000000000020606e+00 1.423816362996854254e-08
-7.999999999999900524e-01 3.700000000000020606e+00 1.663416596119764756e-08
-6.499999999999896971e-01 3.700000000000020606e+00 1.926558724780559593e-08
-4.999999999999893419e-01 3.700000000000020606e+00 2.212417731366589264e-08
-3.499999999999889866e-01 3.700000000000020606e+00 2.519160425996326336e-08
-1.999999999999886313e-01 3.700000000000020606e+00 2.843673213128892137e-08
-4.999999999998827604e-02 3.700000000000020606e+00 3.181307965216707900e-08
1.000000000000120792e-01 3.700000000000020606e+00 3.525693136749463151e-08
2.500000000000124345e-01 3.700000000000020606e+00 3.868663916155152519e-08
4.000000000000127898e-01 3.700000000000020606e+00 4.200363465298700242e-08
5.500000000000131450e-01 3.700000000000020606e+00 4.509554521661759154e-08
7.000000000000135003e-01 3.700000000000020606e+00 4.784156224349525625e-08
8.500000000000138556e-01 3.700000000000020606e+00 5.011987284806721455e-08
1.000000000000014211e+00 3.700000000000020606e+00 5.181658966635466345e-08
1.150000000000014566e+00 3.700000000000020606e+00 5.283527378409697053e-08
1.300000000000014921e+00 3.700000000000020606e+00 5.310592300203353203e-08
1.450000000000015277e+00 3.700000000000020606e+00 5.259225261258286947e-08
1.600000000000015632e+00 3.700000000000020606e+00 5.129625248839868699e-08
1.750000000000015987e+00 3.700000000000020606e+00 4.925934144997111656e-08
1.900000000000016342e+00 3.700000000000020606e+00 4.655989677466635120e-08
2.050000000000016698e+00 3.700000000000020606e+00 4.330742869193741890e-08
2.200000000000017053e+00 3.700000000000020606e+00 3.963410882442140017e-08
2.350000000000017408e+00 3.700000000000020606e+00 3.568467566506869455e-08
2.500000000000017764e+00 3.700000000000020606e+00 3.160588596647807750e-08
2.650000000000018119e+00 3.700000000000020606e+00 2.753664887766928256e-08
2.800000000000018474e+00 3.700000000000020606e+00 2.359979179414646239e-08
2.950000000000018829e+00 3.700000000000020606e+00 1.989610885527998061e-08
3.100000000000019185e+00 3.700000000000020606e+00 1.650099317900158122e-08
3.250000000000019540e+00 3.700000000000020606e+00 1.346361155248549915e-08
3.400000000000019895e+00 3.700000000000020606e+00 1.080829514347799075e-08
3.550000000000020250e+00 3.700000000000020606e+00 8.537624704152064085e-09
3.700000000000020606e+00 3.700000000000020606e+00 6.636596436177208661e-09
3.850000000000020961e+00 3.700000000000020606e+00 5.077258941519864692e-09
4.000000000000021316e+00 3.700000000000020606e+00 3.823291953057342406e-09
4.150000000000021672e+00 3.700000000000020606e+00 2.834125551009730938e-09
4.300000000000022027e+00 3.700000000000020606e+00 2.068345047724328808e-09
4.450000000000022382e+00 3.700000000000020606e+00 1.486266749019851023e-09
4.600000000000022737e+00 3.700000000000020606e+00 1.051686001686508029e-09
4.750000000000023093e+00 3.700000000000020606e+00 7.328823725553843202e-10
4.900000000000023448e+00 3.700000000000020606e+00 5.030160215523604867e-10
5.050000000000023803e+00 3.700000000000020606e+00 3.400683328975024821e-10

-5.000000000000000000e+00 3.850000000000020961e+00 9.895200150712196619e-13
-4.849999999999999645e+00 3.850000000000020961e+00 1.730195143978995403e-12
-4.699999999999999289e+00 3.850000000000020961e+00 2.977367226137005673e-12
-4.549999999999998934e+00 3.850000000000020961e+00 5.041609479732120613e-12
-4.399999999999998579e+00 3.850000000000020961e+00 8.399268878823594087e-12
-4.249999999999998224e+00 3.850000000000020961e+00 1.376544915053591246e-11
-4.099999999999997868e+00 3.850000000000020961e+00 2.219034798921414674e-11
-3.949999999999997513e+00 3.850000000000020961e+00 3.518195322809804403e-11
-3.799999999999997158e+00 3.850000000000020961e+00 5.485627659827847664e-11
-3.649999999999996803e+00 3.850000000000020961e+00 8.411335318163818445e-11
-3.499999999999996447e+00 3.850000000000020961e+00 1.268331725368151554e-10
-3.349999999999996092e+00 3.850000000000020961e+00 1.880808142021849941e-10
-3.199999999999995737e+00 3.850000000000020961e+00 2.743049427322112780e-10
-3.049999999999995381e+00 3.850000000000020961e+00 3.935093944289691634e-10
-2.899999999999995026e+00 3.850000000000020961e+00 5.553749684227116681e-10
-2.749999999999994671e+00 3.850000000000020961e+00 7.713087773905351365e-10
-2.599999999999994316e+00 3.850000000000020961e+00 1.054402296463762254e-09
-2.449999999999993960e+00 3.850000000000020961e+00 1.419286528229353535e-09
-2.299999999999993605e+00 3.850000000000020961e+00 1.881882468209089206e-09
-2.149999999999993250e+00 3.850000000000020961e+00 2.459055317846290749e-09
-1.999999999999992895e+00 3.850000000000020961e+00 3.168188967858235584e-09
-1.849999999999992539e+00 3.850000000000020961e+00 4.026700388055227286e-09
-1.699999999999992184e+00 3.850000000000020961e+00 5.051509645584962724e-09
-1.549999999999991829e+00 3.850000000000020961e+00 6.258469789519034897e-09
-1.399999999999991473e+00 3.850000000000020961e+00 7.661743349102400971e-09
-1.249999999999991118e+00 3.850000000000020961e+00 9.273092523448693749e-09
-1.099999999999990763e+00 3.850000000000020961e+00 1.110103401756901730e-08
-9.499999999999904077e-01 3.850000000000020961e+00 1.314980366418679245e-08
-7.999999999999900524e-01 3.850000000000020961e+00 1.541808701895063580e-08
-6.499999999999896971e-01 3.850000000000020961e+00 1.789750490999747878e-08
-4.999999999999893419e-01 3.850000000000020961e+00 2.057089910786163899e-08
-3.499999999999889866e-01 3.850000000000020961e+00 2.341053975651743051e-08
-1.999999999999886313e-01 3.850000000000020961e+00 2.637646390704334172e-08
-4.999999999998827604e-02 3.850000000000020961e+00 2.941523793521008801e-08
1.000000000000120792e-01 3.850000000000020961e+00 3.245949489274952398e-08
2.500000000000124345e-01 3.850000000000020961e+00 3.542860769710027021e-08
4.000000000000127898e-01 3.850000000000020961e+00 3.823080038101634647e-08
5.500000000000131450e-01 3.850000000000020961e+00 4.076686234722853002e-08
7.000000000000135003e-01 3.850000000000020961e+00 4.293542128633894405e-08
8.500000000000138556e-01 3.850000000000020961e+00 4.463947573312211961e-08
1.000000000000014211e+00 3.850000000000020961e+00 4.579363263214933237e-08
1.150000000000014566e+00 3.850000000000020961e+00 4.633129258189713614e-08
1.300000000000014921e+00 3.850000000000020961e+00 4.621092562241981608e-08
1.450000000000015277e+00 3.850000000000020961e+00 4.542061580626356396e-08
1.600000000000015632e+00 3.850000000000020961e+00 4.398022796249045020e-08
1.750000000000015987e+00 3.850000000000020961e+00 4.194083952006131190e-08
1.900000000000016342e+00 3.850000000000020961e+00 3.938143407768802866e-08
2.050000000000016698e+00 3.850000000000020961e+00 3.640320917032155932e-08
2.200000000000017053e+00 3.850000000000020961e+00 3.312214763428239904e-08
2.350000000000017408e+00 3.850000000000020961e+00 2.966069357031514966e-08
2.500000000000017764e+00 3.850000000000020961e+00 2.613943575232472074e-08
2.650000000000018119e+00 3.850000000000020961e+00 2.266963366849837936e-08
2.800000000000018474e+00 3.850000000000020961e+00 1.934724630712521656e-08
2.950000000000018829e+00 3.850000000000020961e+00 1.624887885635486539e-08
3.100000000000019185e+00 3.850000000000020961e+00 1.342979222306980764e-08
3.250000000000019540e+00 3.850000000000020961e+00 1.092386763769985977e-08
3.400000000000019895e+00 3.850000000000020961e+00 8.745217723287269827e-09
3.550000000000020250e+00 3.850000000000020961e+00 6.891006916435603983e-09
3.700000000000020606e+00 3.850000000000020961e+00 5.344993728211262494e-09
3.850000000000020961e+00 3.850000000000020961e+00 4.081327336490728177e-09
4.000000000000021316e+00 3.850000000000020961e+00 3.068204186887304533e-09
4.150000000000021672e+00 3.850000000000020961e+00 2.271094832395673533e-09
4.300000000000022027e+00 3.850000000000020961e+00 1.655365523851584068e-09
4.450000000000022382e+00 3.850000000000020961e+00 1.188225254975050783e-09
4.600000000000022737e+00 3.850000000000020961e+00 8.400150868100337060e-10
4.750000000000023093e+00 3.850000000000020961e+00 5.849168899438562364e-10
4.900000000000023448e+00 3.850000000000020961e+00 4.011928100483508197e-10
5.050000000000023803e+00 3.850000000000020961e+00 2.710782854799088604e-10

-5.000000000000000000e+00 4.000000000000021316e+00 7.727792135057097710e-13
-4.849999999999999645e+00 4.000000000000021316e+00 1.352307619367024189e-12
-4.699999999999999289e+00 4.000000000000021316e+00 2.329563918018854392e-12
-4.549999999999998934e+00 4.000000000000021316e+00 3.950010916768382995e-12
-4.399999999999998579e+00 4.000000000000021316e+00 6.591663760344075263e-12
-4.249999999999998224e+00 4.000000000000021316e+00 1.082475554695131748e-11
-4.099999999999997868e+00 4.000000000000021316e+00 1.749149657096092996e-11
-3.949999999999997513e+00 4.000000000000021316e+00 2.780924379078377508e-11
-3.799999999999997158e+00 4.000000000000021316e+00 4.349926991392661337e-11
-3.649999999999996803e+00 4.000000000000021316e+00 6.694127931864040089e-11
-3.499999999999996447e+00 4.000000000000021316e+00 1.013507732330916170e-10
-3.349999999999996092e+00 4.000000000000021316e+00 1.509724026796524595e-10
-3.199999999999995737e+00 4.000000000000021316e+00 2.212778791451216080e-10
-3.049999999999995381e+00 4.000000000000021316e+00 3.191524055934126925e-10
-2.899999999999995026e+00 4.000000000000021316e+00 4.530497158131596675e-10
-2.749999999999994671e+00 4.000000000000021316e+00 6.330935182508383944e-10
-2.599999999999994316e+00 4.000000000000021316e+00 8.711031585790616319e-10
-2.449999999999993960e+00 4.000000000000021316e+00 1.180524009997126219e-09
-2.299999999999993605e+00 4.000000000000021316e+00 1.576248271469356033e-09
-2.149999999999993250e+00 4.000000000000021316e+00 2.074318641236469651e-09
-1.999999999999992895e+00 4.000000000000021316e+00 2.691514305642756136e-09
-1.849999999999992539e+00 4.000000000000021316e+00 3.444824144400528416e-09
-1.699999999999992184e+00 4.000000000000021316e+00 4.350814519993043893e-09
-1.549999999999991829e+00 4.000000000000021316e+00 5.424897777666639905e-09
-1.399999999999991473e+00 4.000000000000021316e+00 6.680503167303327196e-09
-1.249999999999991118e+00 4.000000000000021316e+00 8.128146331691701696e-09
-1.099999999999990763e+00 4.000000000000021316e+00 9.774390174768940586e-09
-9.499999999999904077e-01 4.000000000000021316e+00 1.162069304198906933e-08
-7.999999999999900524e-01 4.000000000000021316e+00 1.366215382298644552e-08
-6.499999999999896971e-01 4.000000000000021316e+00 1.588619062006123286e-08
-4.999999999999893419e-01 4.000000000000021316e+00 1.827123018795220294e-08
-3.499999999999889866e-01 4.000000000000021316e+00 2.078553583926522067e-08
-1.999999999999886313e-01 4.000000000000021316e+00 2.338635389206563766e-08
-4.999999999998827604e-02 4.000000000000021316e+00 2.601960079292846523e-08
1.000000000000120792e-01 4.000000000000021316e+00 2.862032988714684260e-08
2.500000000000124345e-01 4.000000000000021316e+00 3.111419384267671821e-08
4.000000000000127898e-01 4.000000000000021316e+00 3.342004582413465753e-08
5.500000000000131450e-01 4.000000000000021316e+00 3.545369842944372966e-08
7.000000000000135003e-01 4.000000000000021316e+00 3.713269513237797946e-08
8.500000000000138556e-01 4.000000000000021316e+00 3.838176832512634872e-08
1.000000000000014211e+00 4.000000000000021316e+00 3.913849446312004976e-08
1.150000000000014566e+00 4.000000000000021316e+00 3.935854645496290544e-08
1.300000000000014921e+00 4.000000000000021316e+00 3.901991629201894401e-08
1.450000000000015277e+00 4.000000000000021316e+00 3.812555226772008521e-08
1.600000000000015632e+00 4.000000000000021316e+00 3.670402052947839817e-08
1.750000000000015987e+00 4.000000000000021316e+00 3.480803581965372986e-08
1.900000000000016342e+00 4.000000000000021316e+00 3.251097209662133624e-08
2.050000000000016698e+00 4.000000000000021316e+00 2.990171527693580463e-08
2.200000000000017053e+00 4.000000000000021316e+00 2.707841631395431329e-08
2.350000000000017408e+00 4.000000000000021316e+00 2.414181381110697653e-08
2.500000000000017764e+00 4.000000000000021316e+00 2.118880867012692696e-08
2.650000000000018119e+00 4.000000000000021316e+00 1.830689385674789442e-08
2.800000000000018474e+00 4.000000000000021316e+00 1.556989019328211009e-08
2.950000000000018829e+00 4.000000000000021316e+00 1.303524397279458447e-08
3.100000000000019185e+00 4.000000000000021316e+00 1.074293745437540797e-08
3.250000000000019540e+00 4.000000000000021316e+00 8.715879580678638915e-09
3.400000000000019895e+00 4.000000000000021316e+00 6.961504612806452242e-09
3.550000000000020250e+00 4.000000000000021316e+00 5.474223427817728304e-09
3.700000000000020606e+00 4.000000000000021316e+00 4.238347659962244446e-09
3.850000000000020961e+00 4.000000000000021316e+00 3.231133048913118515e-09
4.000000000000021316e+00 4.000000000000021316e+00 2.425651378774474991e-09
4.150000000000021672e+00 4.000000000000021316e+00 1.793283711112812301e-09
4.300000000000022027e+00 4.000000000000021316e+00 1.305715416095317062e-09
4.450000000000022382e+00 4.000000000000021316e+00 9.363931435439304692e-10
4.600000000000022737e+00 4.000000000000021316e+00 6.614671469869425200e-10
4.750000000000023093e+00 4.000000000000021316e+00 4.602856521078916667e-10
4.900000000000023448e+00 4.000000000000021316e+00 3.155314856581288247e-10
5.050000000000023803e+00 4.000000000000021316e+00 2.130978823693034164e-10

-5.000000000000000000e+00 4.150000000000021672e+00 5.957413583936010146e-13
-4.849999999999999645e+00 4.150000000000021672e+00 1.043213217539146317e-12
-4.699999999999999289e+00 4.150000000000021672e+00 1.798713464350328406e-12
-4.549999999999998934e+00 4.150000000000021672e+00 3.053376939815374167e-12
-4.399999999999998579e+00 4.150000000000021672e+00 5.102548366494816430e-12
-4.249999999999998224e+00 4.150000000000021672e+00 8.393536022151317123e-12
-4.099999999999997868e+00 4.150000000000021672e+00 1.359008702488496636e-11
-3.949999999999997513e+00 4.150000000000021672e+00 2.165679539142449352e-11
-3.799999999999997158e+00 4.150000000000021672e+00 3.396599641049720875e-11
-3.649999999999996803e+00 4.150000000000021672e+00 5.242832178477187062e-11
-3.499999999999996447e+00 4.150000000000021672e+00 7.964585859755323657e-11
-3.349999999999996092e+00 4.150000000000021672e+00 1.190837449590052141e-10
-3.199999999999995737e+00 4.150000000000021672e+00 1.752521770609667513e-10
-3.049999999999995381e+00 4.150000000000021672e+00 2.538865188149022616e-10
-2.899999999999995026e+00 4.150000000000021672e+00 3.621090065421666519e-10
-2.749999999999994671e+00 4.150000000000021672e+00 5.085520685424450860e-10
-2.599999999999994316e+00 4.150000000000021672e+00 7.034211923364858569e-10
-2.449999999999993960e+00 4.150000000000021672e+00 9.584750966275175089e-10
-2.299999999999993605e+00 4.150000000000021672e+00 1.286902936975309078e-09
-2.149999999999993250e+00 4.150000000000021672e+00 1.703082233495333656e-09
-1.999999999999992895e+00 4.150000000000021672e+00 2.222206590194346323e-09
-1.849999999999992539e+00 4.150000000000021672e+00 2.859778231773725866e-09
-1.699999999999992184e+00 4.150000000000021672e+00 3.630966037047401617e-09
-1.549999999999991829e+00 4.150000000000021672e+00 4.549834519169828372e-09
-1.399999999999991473e+00 4.150000000000021672e+00 5.628453127589248302e-09
-1.249999999999991118e+00 4.150000000000021672e+00 6.875899170781341189e-09
-1.099999999999990763e+00 4.150000000000021672e+00 8.297173205774372894e-09
-9.499999999999904077e-01 4.150000000000021672e+00 9.892054991828848023e-09
-7.999999999999900524e-01 4.150000000000021672e+00 1.165394298952345284e-08
-6.499999999999896971e-01 4.150000000000021672e+00 1.356874185453258765e-08
-4.999999999999893419e-01 4.150000000000021672e+00 1.561388952961552719e-08
-3.499999999999889866e-01 4.150000000000021672e+00 1.775764492723592443e-08
-1.999999999999886313e-01 4.150000000000021672e+00 1.995878258517486583e-08
-4.999999999998827604e-02 4.150000000000021672e+00 2.216685354710425049e-08
1.000000000000120792e-01 4.150000000000021672e+00 2.432316268382642144e-08
2.500000000000124345e-01 4.150000000000021672e+00 2.636257377512242961e-08
4.000000000000127898e-01 4.150000000000021672e+00 2.821618120104304252e-08
5.500000000000131450e-01 4.150000000000021672e+00 2.981478416861330663e-08
7.000000000000135003e-01 4.150000000000021672e+00 3.109297740816095264e-08
8.500000000000138556e-01 4.150000000000021672e+00 3.199355026947283570e-08
1.000000000000014211e+00 4.150000000000021672e+00 3.247178781139066388e-08
1.150000000000014566e+00 4.150000000000021672e+00 3.249921606734817337e-08
1.300000000000014921e+00 4.150000000000021672e+00 3.206634611420421004e-08
1.450000000000015277e+00 4.150000000000021672e+00 3.118405353048343731e-08
1.600000000000015632e+00 4.150000000000021672e+00 2.988337320924845182e-08
1.750000000000015987e+00 4.150000000000021672e+00 2.821367343407217046e-08
1.900000000000016342e+00 4.150000000000021672e+00 2.623936817408132367e-08
2.050000000000016698e+00 4.150000000000021672e+00 2.403550090362089613e-08
2.200000000000017053e+00 4.150000000000021672e+00 2.168265931376541558e-08
2.350000000000017408e+00 4.150000000000021672e+00 1.926173997368352397e-08
2.500000000000017764e+00 4.150000000000021672e+00 1.684906960470167463e-08
2.650000000000018119e+00 4.150000000000021672e+00 1.451231191261828920e-08
2.800000000000018474e+00 4.150000000000021672e+00 1.230746277889921409e-08
2.950000000000018829e+00 4.150000000000021672e+00 1.027708506154841391e-08
3.100000000000019185e+00 4.150000000000021672e+00 8.449781770957281212e-09
3.250000000000019540e+00 4.150000000000021672e+00 6.840774512398041858e-09
3.400000000000019895e+00 4.150000000000021672e+00 5.453358178167116277e-09
3.550000000000020250e+00 4.150000000000021672e+00 4.280950403985608803e-09
3.700000000000020606e+00 4.150000000000021672e+00 3.309444873081855429e-09
3.850000000000020961e+00 4.150000000000021672e+00 2.519604323924387269e-09
4.000000000000021316e+00 4.150000000000021672e+00 1.889281183206244903e-09
4.150000000000021672e+00 4.150000000000021672e+00 1.395318757860632749e-09
4.300000000000022027e+00 4.150000000000021672e+00 1.015052429726346727e-09
4.450000000000022382e+00 4.150000000000021672e+00 7.273893945983916129e-10
4.600000000000022737e+00 4.150000000000021672e+00 5.134915891145632306e-10
4.750000000000023093e+00 4.150000000000021672e+00 3.571172948289921433e-10
4.900000000000023448e+00 4.150000000000021672e+00 2.446929912272699267e-10
5.050000000000023803e+00 4.150000000000021672e+00 1.651907183495210461e-10

-5.000000000000000000e+00 4.300000000000022027e+00 4.532576447937681748e-13
-4.849999999999999645e+00 4.300000000000022027e+00 7.941603074993921924e-13
-4.699999999999999289e+00 4.300000000000022027e+00 1.370325827697053984e-12
-4.549999999999998934e+00 4.300000000000022027e+00 2.328395190763732895e-12
-4.399999999999998579e+00 4.300000000000022027e+00 3.895594284764318243e-12
-4.249999999999998224e+00 4.300000000000022027e+00 6.417198169048243557e-12
-4.099999999999997868e+00 4.300000000000022027e+00 1.040751617941072522e-11
-3.949999999999997513e+00 4.300000000000022027e+00 1.661727092545001257e-11
-3.799999999999997158e+00 4.300000000000022027e+00 2.611988779301441371e-11
-3.649999999999996803e+00 4.300000000000022027e+00 4.041830016066840406e-11
-3.499999999999996447e+00 4.300000000000022027e+00 6.157226942597732137e-11
-3.349999999999996092e+00 4.300000000000022027e+00 9.234383854247334993e-11
-3.199999999999995737e+00 4.300000000000022027e+00 1.363554073032698996e-10
-3.049999999999995381e+00 4.300000000000022027e+00 1.982512018545350899e-10
-2.899999999999995026e+00 4.300000000000022027e+00 2.838489318290727794e-10
-2.749999999999994671e+00 4.300000000000022027e+00 4.002646491854558170e-10
-2.599999999999994316e+00 4.300000000000022027e+00 5.559907924668741301e-10
-2.449999999999993960e+00 4.300000000000022027e+00 7.609056639049373961e-10
-2.299999999999993605e+00 4.300000000000022027e+00 1.026192578288702140e-09
-2.149999999999993250e+00 4.300000000000022027e+00 1.364148868408716488e-09
-1.999999999999992895e+00 4.300000000000022027e+00 1.787868801169457176e-09
-1.849999999999992539e+00 4.300000000000022027e+00 2.310789984191831591e-09
-1.699999999999992184e+00 4.300000000000022027e+00 2.946099623038676470e-09
-1.549999999999991829e+00 4.300000000000022027e+00 3.706004648921457042e-09
-1.399999999999991473e+00 4.300000000000022027e+00 4.600878099873039514e-09
-1.249999999999991118e+00 4.300000000000022027e+00 5.638303346617955942e-09
-1.099999999999990763e+00 4.300000000000022027e+00 6.822048260561569748e-09
-9.499999999999904077e-01 4.300000000000022027e+00 8.151013813129952771e-09
-7.999999999999900524e-01 4.300000000000022027e+00 9.618216242011982117e-09
-6.499999999999896971e-01 4.300000000000022027e+00 1.120987849637232012e-08
-4.999999999999893419e-01 4.300000000000022027e+00 1.290472367891324384e-08
-3.499999999999889866e-01 4.300000000000022027e+00 1.467357763777945344e-08
-1.999999999999886313e-01 4.300000000000022027e+00 1.647939525749904667e-08
-4.999999999998827604e-02 4.300000000000022027e+00 1.827781995474976501e-08
1.000000000000120792e-01 4.300000000000022027e+00 2.001836318881274051e-08
2.500000000000124345e-01 4.300000000000022027e+00 2.164624699484762106e-08
4.000000000000127898e-01 4.300000000000022027e+00 2.310488767205906615e-08
5.500000000000131450e-01 4.300000000000022027e+00 2.433891766946242640e-08
7.000000000000135003e-01 4.300000000000022027e+00 2.529755549499919510e-08
8.500000000000138556e-01 4.300000000000022027e+00 2.593805444721762783e-08
1.000000000000014211e+00 4.300000000000022027e+00 2.622890619733169999e-08
1.150000000000014566e+00 4.300000000000022027e+00 2.615245902614822365e-08
1.300000000000014921e+00 4.300000000000022027e+00 2.570664163059668103e-08
1.450000000000015277e+00 4.300000000000022027e+00 2.490556233491105774e-08
1.600000000000015632e+00 4.300000000000022027e+00 2.377887143878301426e-08
1.750000000000015987e+00 4.300000000000022027e+00 2.236991443238995126e-08
1.900000000000016342e+00 4.300000000000022027e+00 2.073284421883867224e-08
2.050000000000016698e+00 4.300000000000022027e+00 1.892897921457038972e-08
2.200000000000017053e+00 4.300000000000022027e+00 1.702277314200502735e-08
2.350000000000017408e+00 4.300000000000022027e+00 1.507779073913289788e-08
2.500000000000017764e+00 4.300000000000022027e+00 1.315305973000042590e-08
2.650000000000018119e+00 4.300000000000022027e+00 1.130010016109921858e-08
2.800000000000018474e+00 4.300000000000022027e+00 9.560831278984544677e-09
2.950000000000018829e+00 4.300000000000022027e+00 7.966440873094469844e-09
3.100000000000019185e+00 4.300000000000022027e+00 6.537190113962727134e-09
3.250000000000019540e+00 4.300000000000022027e+00 5.283033340997770995e-09
3.400000000000019895e+00 4.300000000000022027e+00 4.204867085146496498e-09
3.550000000000020250e+00 4.300000000000022027e+00 3.296190106720936775e-09
3.700000000000020606e+00 4.300000000000022027e+00 2.544955048344908315e-09
3.850000000000020961e+00 4.300000000000022027e+00 1.935416713371843308e-09
4.000000000000021316e+00 4.300000000000022027e+00 1.449823625120888705e-09
4.150000000000021672e+00 4.300000000000022027e+00 1.069849310651393368e-09
4.300000000000022027e+00 4.300000000000022027e+00 7.777094736132864353e-10
4.450000000000022382e+00 4.300000000000022027e+00 5.569546352486219481e-10
4.600000000000022737e+00 4.300000000000022027e+00 3.929611473917500779e-10
4.750000000000023093e+00 4.300000000000022027e+00 2.731653281171398283e-10
4.900000000000023448e+00 4.300000000000022027e+00 1.870963989284229252e-10
5.050000000000023803e+00 4.300000000000022027e+00 1.262657769762277653e-10

-5.000000000000000000e+00 4.450000000000022382e+00 3.402828050953145252e-13
-4.849999999999999645e+00 4.450000000000022382e+00 5.964986785348180892e-13
-4.699999999999999289e+00 4.450000000000022382e+00 1.029905357170851088e-12
-4.549999999999998934e+00 4.450000000000022382e+00 1.751358598743651914e-12
-4.399999999999998579e+00 4.450000000000022382e+00 2.933029529953992163e-12
-4.249999999999998224e+00 4.450000000000022382e+00 4.837244540429065017e-12
-4.099999999999997868e+00 4.450000000000022382e+00 7.855982178508093029e-12
-3.949999999999997513e+00 4.450000000000022382e+00 1.256345938634849220e-11
-3.799999999999997158e+00 4.450000000000022382e+00 1.978406655436247478e-11
-3.649999999999996803e+00 4.450000000000022382e+00 3.067731981897214493e-11
-3.499999999999996447e+00 4.450000000000022382e+00 4.684035979935040234e-11
-3.349999999999996092e+00 4.450000000000022382e+00 7.042674091522770863e-11
-3.199999999999995737e+00 4.450000000000022382e+00 1.042777933985178604e-10
-3.049999999999995381e+00 4.450000000000022382e+00 1.520597702029648667e-10
-2.899999999999995026e+00 4.450000000000022382e+00 2.183965069981526697e-10
-2.749999999999994671e+00 4.450000000000022382e+00 3.089837492983720229e-10
-2.599999999999994316e+00 4.450000000000022382e+00 4.306680701436401798e-10
-2.449999999999993960e+00 4.450000000000022382e+00 5.914709095934674533e-10
-2.299999999999993605e+00 4.450000000000022382e+00 8.005372003866265397e-10
-2.149999999999993250e+00 4.450000000000022382e+00 1.067988705109012759e-09
-1.999999999999992895e+00 4.450000000000022382e+00 1.404664835044960696e-09
-1.849999999999992539e+00 4.450000000000022382e+00 1.821738428599024249e-09
-1.699999999999992184e+00 4.450000000000022382e+00 2.330200652996838010e-09
-1.549999999999991829e+00 4.450000000000022382e+00 2.940217659520883263e-09
-1.399999999999991473e+00 4.450000000000022382e+00 3.660371629131161609e-09
-1.249999999999991118e+00 4.450000000000022382e+00 4.496810159164877827e-09
-1.099999999999990763e+00 4.450000000000022382e+00 5.452340334206533776e-09
-9.499999999999904077e-01 4.450000000000022382e+00 6.525516983184282444e-09
-7.999999999999900524e-01 4.450000000000022382e+00 7.709787983830850232e-09
-6.499999999999896971e-01 4.450000000000022382e+00 8.992771992173978023e-09
-4.999999999999893419e-01 4.450000000000022382e+00 1.035575393297886668e-08
-3.499999999999889866e-01 4.450000000000022382e+00 1.177348853009956971e-08
-1.999999999999886313e-01 4.450000000000022382e+00 1.321439905312487400e-08
-4.999999999998827604e-02 4.450000000000022382e+00 1.464124418773616594e-08
1.000000000000120792e-01 4.450000000000022382e+00 1.601229808699866509e-08
2.500000000000124345e-01 4.450000000000022382e+00 1.728304651228589517e-08
4.000000000000127898e-01 4.450000000000022382e+00 1.840834745859448022e-08
5.500000000000131450e-01 4.450000000000022382e+00 1.934494293657554657e-08
7.000000000000135003e-01 4.450000000000022382e+00 2.005414791134848582e-08
8.500000000000138556e-01 4.450000000000022382e+00 2.050449311056823109e-08
1.000000000000014211e+00 4.450000000000022382e+00 2.067407104999739010e-08
1.150000000000014566e+00 4.450000000000022382e+00 2.055233755661772803e-08
1.300000000000014921e+00 4.450000000000022382e+00 2.014115822963393301e-08
1.450000000000015277e+00 4.450000000000022382e+00 1.945495865470580608e-08
1.600000000000015632e+00 4.450000000000022382e+00 1.851993058506621435e-08
1.750000000000015987e+00 4.450000000000022382e+00 1.737235058827447749e-08
1.900000000000016342e+00 4.450000000000022382e+00 1.605616717338482389e-08
2.050000000000016698e+00 4.450000000000022382e+00 1.462009203806788156e-08
2.200000000000017053e+00 4.450000000000022382e+00 1.311447913544641114e-08
2.350000000000017408e+00 4.450000000000022382e+00 1.158828563489699740e-08
2.500000000000017764e+00 4.450000000000022382e+00 1.008638185012357276e-08
2.650000000000018119e+00 4.450000000000022382e+00 8.647419112491746632e-09
2.800000000000018474e+00 4.450000000000022382e+00 7.302386066325813560e-09
2.950000000000018829e+00 4.450000000000022382e+00 6.073897800688000036e-09
3.100000000000019185e+00 4.450000000000022382e+00 4.976181204933380493e-09
3.250000000000019540e+00 4.450000000000022382e+00 4.015654209433105645e-09
3.400000000000019895e+00 4.450000000000022382e+00 3.191952699327395825e-09
3.550000000000020250e+00 4.450000000000022382e+00 2.499239175975546923e-09
3.700000000000020606e+00 4.450000000000022382e+00 1.927630065468031686e-09
3.850000000000020961e+00 4.450000000000022382e+00 1.464599337753476558e-09
4.000000000000021316e+00 4.450000000000022382e+00 1.096248530521921685e-09
4.150000000000021672e+00 4.450000000000022382e+00 8.083707591671231586e-10
4.300000000000022027e+00 4.450000000000022382e+00 5.872729986696893695e-10
4.450000000000022382e+00 4.450000000000022382e+00 4.203525018441915986e-10
4.600000000000022737e+00 4.450000000000022382e+00 2.964471181214164638e-10
4.750000000000023093e+00 4.450000000000022382e+00 2.059946561803429030e-10
4.900000000000023448e+00 4.450000000000022382e+00 1.410438216236729212e-10
5.050000000000023803e+00 4.450000000000022382e+00 9.516009113778210952e-11

-5.000000000000000000e+00 4.600000000000022737e+00 2.520421554038518261e-13
-4.849999999999999645e+00 4.600000000000022737e+00 4.419911920825834680e-13
-4.699999999999999289e+00 4.600000000000022737e+00 7.635310579909023540e-13
-4.549999999999998934e+00 4.600000000000022737e+00 1.299241131453772260e-12
-4.399999999999998579e+00 4.600000000000022737e+00 2.177618641169175071e-12
-4.249999999999998224e+00 4.600000000000022737e+00 3.594880394790684644e-12
-4.099999999999997868e+00 4.600000000000022737e+00 5.844971855926084418e-12
-3.949999999999997513e+00 4.600000000000022737e+00 9.359757342378644784e-12
-3.799999999999997158e+00 4.600000000000022737e+00 1.476129759717133508e-11
-3.649999999999996803e+00 4.600000000000022737e+00 2.292774388528246169e-11
-3.499999999999996447e+00 4.600000000000022737e+00 3.507357950231550774e-11
-3.349999999999996092e+00 4.600000000000022737e+00 5.284362418706750950e-11
-3.199999999999995737e+00 4.600000000000022737e+00 7.841832997167613821e-11
-3.049999999999995381e+00 4.600000000000022737e+00 1.146254540288560361e-10
-2.899999999999995026e+00 4.600000000000022737e+00 1.650503059150510555e-10
-2.749999999999994671e+00 4.600000000000022737e+00 2.341336545107846999e-10
-2.599999999999994316e+00 4.600000000000022737e+00 3.272433739932910434e-10
-2.449999999999993960e+00 4.600000000000022737e+00 4.507034248967654925e-10
-2.299999999999993605e+00 4.600000000000022737e+00 6.117622663629695075e-10
-2.149999999999993250e+00 4.600000000000022737e+00 8.184827272611288004e-10
-1.999999999999992895e+00 4.600000000000022737e+00 1.079537102712476068e-09
-1.849999999999992539e+00 4.600000000000022737e+00 1.403895040813056206e-09
-1.699999999999992184e+00 4.600000000000022737e+00 1.800397737460782136e-09
-1.549999999999991829e+00 4.600000000000022737e+00 2.277219992839385421e-09
-1.399999999999991473e+00 4.600000000000022737e+00 2.841231565216575284e-09
-1.249999999999991118e+00 4.600000000000022737e+00 3.497280593115576279e-09
-1.099999999999990763e+00 4.600000000000022737e+00 4.247434086779951626e-09
-9.499999999999904077e-01 4.600000000000022737e+00 5.090222856453766852e-09
-7.999999999999900524e-01 4.600000000000022737e+00 6.019949732602157506e-09
-6.499999999999896971e-01 4.600000000000022737e+00 7.026129209110255592e-09
-4.999999999999893419e-01 4.600000000000022737e+00 8.093132035253841275e-09
-3.499999999999889866e-01 4.600000000000022737e+00 9.200107864274407805e-09
-1.999999999999886313e-01 4.600000000000022737e+00 1.032125086699371593e-08
-4.999999999998827604e-02 4.600000000000022737e+00 1.142645562236286974e-08
1.000000000000120792e-01 4.600000000000022737e+00 1.248238287756312144e-08
2.500000000000124345e-01 4.600000000000022737e+00 1.345391766839670556e-08
4.000000000000127898e-01 4.600000000000022737e+00 1.430595846946666672e-08
5.500000000000131450e-01 4.600000000000022737e+00 1.500543023039709999e-08
7.000000000000135003e-01 4.600000000000022737e+00 1.552337279177376407e-08
8.500000000000138556e-01 4.600000000000022737e+00 1.583692652482635985e-08
1.000000000000014211e+00 4.600000000000022737e+00 1.593102582751453565e-08
1.150000000000014566e+00 4.600000000000022737e+00 1.579962297801151914e-08
1.300000000000014921e+00 4.600000000000022737e+00 1.544630101457343824e-08
1.450000000000015277e+00 4.600000000000022737e+00 1.488419182824735044e-08
1.600000000000015632e+00 4.600000000000022737e+00 1.413518754539164933e-08
1.750000000000015987e+00 4.600000000000022737e+00 1.322850959593857931e-08
1.900000000000016342e+00 4.600000000000022737e+00 1.219876948645825586e-08
2.050000000000016698e+00 4.600000000000022737e+00 1.108370800495806409e-08
2.200000000000017053e+00 4.600000000000022737e+00 9.921827974605817448e-09
2.350000000000017408e+00 4.600000000000022737e+00 8.750136450871540907e-09
2.500000000000017764e+00 4.600000000000022737e+00 7.602186660576131088e-09
2.650000000000018119e+00 4.600000000000022737e+00 6.506563305344037297e-09
2.800000000000018474e+00 4.600000000000022737e+00 5.485895229371550665e-09
2.950000000000018829e+00 4.600000000000022737e+00 4.556416222400990559e-09
3.100000000000019185e+00 4.600000000000022737e+00 3.728036754070853248e-09
3.250000000000019540e+00 4.600000000000022737e+00 3.004843692145356440e-09
3.400000000000019895e+00 4.600000000000022737e+00 2.385915752071193105e-09
3.550000000000020250e+00 4.600000000000022737e+00 1.866330728075459926e-09
3.700000000000020606e+00 4.600000000000022737e+00 1.438244903078452841e-09
3.850000000000020961e+00 4.600000000000022737e+00 1.091941860986304177e-09
4.000000000000021316e+00 4.600000000000022737e+00 8.167726045133601189e-10
4.150000000000021672e+00 4.600000000000022737e+00 6.019366637721407744e-10
4.300000000000022027e+00 4.600000000000022737e+00 4.370806471302338713e-10
4.450000000000022382e+00 4.600000000000022737e+00 3.127134291624655430e-10
4.600000000000022737e+00 4.600000000000022737e+00 2.204541742571995243e-10
4.750000000000023093e+00 4.600000000000022737e+00 1.531401546180571518e-10
4.900000000000023448e+00 4.600000000000022737e+00 1.048262937271547281e-10
5.050000000000023803e+00 4.600000000000022737e+00 7.070863060060069966e-11

-5.000000000000000000e+00 4.750000000000023093e+00 1.841549663765257889e-13
-4.849999999999999645e+00 4.750000000000023093e+00 3.230461276204849125e-13
-4.699999999999999289e+00 4.750000000000023093e+00 5.582939553428265176e-13
-4.549999999999998934e+00 4.750000000000023093e+00 9.505184058954042329e-13
-4.399999999999998579e+00 4.750000000000023093e+00 1.594192431770481071e-12
-4.249999999999998224e+00 4.750000000000023093e+00 2.633837661104142286e-12
-4.099999999999997868e+00 4.750000000000023093e+00 4.286407183527388066e-12
-3.949999999999997513e+00 4.750000000000023093e+00 6.871402730098338955e-12
-3.799999999999997158e+00 4.750000000000023093e+00 1.085026177763503399e-11
-3.649999999999996803e+00 4.750000000000023093e+00 1.687631282601777872e-11
-3.499999999999996447e+00 4.750000000000023093e+00 2.585604356951514610e-11
-3.349999999999996092e+00 4.750000000000023093e+00 3.902147240306492541e-11
-3.199999999999995737e+00 4.750000000000023093e+00 5.801199948946233545e-11
-3.049999999999995381e+00 4.750000000000023093e+00 8.496222834146107776e-11
-2.899999999999995026e+00 4.750000000000023093e+00 1.225899522309530516e-10
-2.749999999999994671e+00 4.750000000000023093e+00 1.742759400461916785e-10
-2.599999999999994316e+00 4.750000000000023093e+00 2.441245778990713757e-10
-2.449999999999993960e+00 4.750000000000023093e+00 3.369921589385834971e-10
-2.299999999999993605e+00 4.750000000000023093e+00 4.584680618037500042e-10
-2.149999999999993250e+00 4.750000000000023093e+00 6.147936392442393878e-10
-1.999999999999992895e+00 4.750000000000023093e+00 8.127047466151437016e-10
-1.849999999999992539e+00 4.750000000000023093e+00 1.059186786581878271e-09
-1.699999999999992184e+00 4.750000000000023093e+00 1.361136109058240146e-09
-1.549999999999991829e+00 4.750000000000023093e+00 1.724928586312439462e-09
-1.399999999999991473e+00 4.750000000000023093e+00 2.155904979520136216e-09
-1.249999999999991118e+00 4.750000000000023093e+00 2.657792898185547764e-09
-1.099999999999990763e+00 4.750000000000023093e+00 3.232096065744986759e-09
-9.499999999999904077e-01 4.750000000000023093e+00 3.877492340576586761e-09
-7.999999999999900524e-01 4.750000000000023093e+00 4.589291363271256792e-09
-6.499999999999896971e-01 4.750000000000023093e+00 5.359009463691193972e-09
-4.999999999999893419e-01 4.750000000000023093e+00 6.174122086716967898e-09
-3.499999999999889866e-01 4.750000000000023093e+00 7.018051013901504818e-09
-1.999999999999886313e-01 4.750000000000023093e+00 7.870433831648255789e-09
-4.999999999998827604e-02 4.750000000000023093e+00 8.707705723451963116e-09
1.000000000000120792e-01 4.750000000000023093e+00 9.503998920077208631e-09
2.500000000000124345e-01 4.750000000000023093e+00 1.023233439087724435e-08
4.000000000000127898e-01 4.750000000000023093e+00 1.086604631817663985e-08
5.500000000000131450e-01 4.750000000000023093e+00 1.138034655803841756e-08
7.000000000000135003e-01 4.750000000000023093e+00 1.175390851640728248e-08
8.500000000000138556e-01 4.750000000000023093e+00 1.197033266685370900e-08
1.000000000000014211e+00 4.750000000000023093e+00 1.201935349903325100e-08
1.150000000000014566e+00 4.750000000000023093e+00 1.189766241459983540e-08
1.300000000000014921e+00 4.750000000000023093e+00 1.160925281717711459e-08
1.450000000000015277e+00 4.750000000000023093e+00 1.116523933762746791e-08
1.600000000000015632e+00 4.750000000000023093e+00 1.058315716481806800e-08
1.750000000000015987e+00 4.750000000000023093e+00 9.885802455565599427e-09
1.900000000000016342e+00 4.750000000000023093e+00 9.099722971323838341e-09
2.050000000000016698e+00 4.750000000000023093e+00 8.253502602789649335e-09
2.200000000000017053e+00 4.750000000000023093e+00 7.375999673263908022e-09
2.350000000000017408e+00 4.750000000000023093e+00 6.494695220765263378e-09
2.500000000000017764e+00 4.750000000000023093e+00 5.634285369051032596e-09
2.650000000000018119e+00 4.750000000000023093e+00 4.815615651912706917e-09
2.800000000000018474e+00 4.750000000000023093e+00 4.055010803701617408e-09
2.950000000000018829e+00 4.750000000000023093e+00 3.364007761581519491e-09
3.100000000000019185e+00 4.750000000000023093e+00 2.749458605537728222e-09
3.250000000000019540e+00 4.750000000000023093e+00 2.213938591147533636e-09
3.400000000000019895e+00 4.750000000000023093e+00 1.756374986062818501e-09
3.550000000000020250e+00 4.750000000000023093e+00 1.372805634946638612e-09
3.700000000000020606e+00 4.750000000000023093e+00 1.057180698483998049e-09
3.850000000000020961e+00 4.750000000000023093e+00 8.021341508336197788e-10
4.000000000000021316e+00 4.750000000000023093e+00 5.996700188630547696e-10
4.150000000000021672e+00 4.750000000000023093e+00 4.417286290977160214e-10
4.300000000000022027e+00 4.750000000000023093e+00 3.206174129638043338e-10
4.450000000000022382e+00 4.750000000000023093e+00 2.293070374046463349e-10
4.600000000000022737e+00 4.750000000000023093e+00 1.616056256527523124e-10
4.750000000000023093e+00 4.750000000000023093e+00 1.122313136262396606e-10
4.900000000000023448e+00 4.750000000000023093e+00 7.680672055241430718e-11
5.050000000000023803e+00 4.750000000000023093e+00 5.179889635727333698e-11

-5.000000000000000000e+00 4.900000000000023448e+00 1.327140383560567387e-13
-4.849999999999999645e+00 4.900000000000023448e+00 2.328697219278239814e-13
-4.699999999999999289e+00 4.900000000000023448e+00 4.025899333284328698e-13
-4.549999999999998934e+00 4.900000000000023448e+00 6.857285157983905654e-13
-4.399999999999998579e+00 4.900000000000023448e+00 1.150715050538697878e-12
-4.249999999999998224e+00 4.900000000000023448e+00 1.902384098114187502e-12
-4.099999999999997868e+00 4.900000000000023448e+00 3.098376306601716610e-12
-3.949999999999997513e+00 4.900000000000023448e+00 4.971289225835938985e-12
-3.799999999999997158e+00 4.900000000000023448e+00 7.857769920852902844e-12
-3.649999999999996803e+00 4.900000000000023448e+00 1.223559387081638520e-11
-3.499999999999996447e+00 4.900000000000023448e+00 1.876939438910952380e-11
-3.349999999999996092e+00 4.900000000000023448e+00 2.836502442973875048e-11
-3.199999999999995737e+00 4.900000000000023448e+00 4.223149380000334305e-11
-3.049999999999995381e+00 4.900000000000023448e+00 6.194800769825104311e-11
-2.899999999999995026e+00 4.900000000000023448e+00 8.953186681505192614e-11
-2.749999999999994671e+00 4.900000000000023448e+00 1.275009730016741475e-10
-2.599999999999994316e+00 4.900000000000023448e+00 1.789225947797627933e-10
-2.449999999999993960e+00 4.900000000000023448e+00 2.474381401148563671e-10
-2.299999999999993605e+00 4.900000000000023448e+00 3.372522823826603794e-10
-2.149999999999993250e+00 4.900000000000023448e+00 4.530742500159536030e-10
-1.999999999999992895e+00 4.900000000000023448e+00 5.999997787749560059e-10
-1.849999999999992539e+00 4.900000000000023448e+00 7.833244426087312677e-10
-1.699999999999992184e+00 4.900000000000023448e+00 1.008283022167563482e-09
-1.549999999999991829e+00 4.900000000000023448e+00 1.279715278408393935e-09
-1.399999999999991473e+00 4.900000000000023448e+00 1.601665810386114117e-09
-1.249999999999991118e+00 4.900000000000023448e+00 1.976934198488901712e-09
-1.099999999999990763e+00 4.900000000000023448e+00 2.406600730779829990e-09
-9.499999999999904077e-01 4.900000000000023448e+00 2.889561809223729558e-09
-7.999999999999900524e-01 4.900000000000023448e+00 3.422116562386423250e-09
-6.499999999999896971e-01 4.900000000000023448e+00 3.997651047858152358e-09
-4.999999999999893419e-01 4.900000000000023448e+00 4.606467485239726435e-09
-3.499999999999889866e-01 4.900000000000023448e+00 5.235802128351142659e-09
-1.999999999999886313e-01 4.900000000000023448e+00 5.870065907151149392e-09
-4.999999999998827604e-02 4.900000000000023448e+00 6.491326649345830754e-09
1.000000000000120792e-01 4.900000000000023448e+00 7.080031103898901282e-09
2.500000000000124345e-01 4.900000000000023448e+00 7.615940627821939749e-09
4.000000000000127898e-01 4.900000000000023448e+00 8.079228690469149735e-09
5.500000000000131450e-01 4.900000000000023448e+00 8.451664489358439643e-09
7.000000000000135003e-01 4.900000000000023448e+00 8.717788535548886997e-09
8.500000000000138556e-01 4.900000000000023448e+00 8.865976458040749485e-09
1.000000000000014211e+00 4.900000000000023448e+00 8.889289062937848960e-09
1.150000000000014566e+00 4.900000000000023448e+00 8.786020980548565136e-09
1.300000000000014921e+00 4.900000000000023448e+00 8.559886286464015172e-09
1.450000000000015277e+00 4.900000000000023448e+00 8.219814575546816203e-09
1.600000000000015632e+00 4.900000000000023448e+00 7.779370734095376108e-09
1.750000000000015987e+00 4.900000000000023448e+00 7.255850749982045376e-09
1.900000000000016342e+00 4.900000000000023448e+00 6.669138910730538923e-09
2.050000000000016698e+00 4.900000000000023448e+00 6.040434139879799316e-09
2.200000000000017053e+00 4.900000000000023448e+00 5.390962164364431011e-09
2.350000000000017408e+00 4.900000000000023448e+00 4.740784978975572893e-09
2.500000000000017764e+00 4.900000000000023448e+00 4.107801143300572997e-09
2.650000000000018119e+00 4.900000000000023448e+00 3.507003086969627031e-09
2.800000000000018474e+00 4.900000000000023448e+00 2.950025221907734715e-09
2.950000000000018829e+00 4.900000000000023448e+00 2.444983992214192264e-09
3.100000000000019185e+00 4.900000000000023448e+00 1.996582277657031149e-09
3.250000000000019540e+00 4.900000000000023448e+00 1.606428949157000055e-09
3.400000000000019895e+00 4.900000000000023448e+00 1.273511546388020272e-09
3.550000000000020250e+00 4.900000000000023448e+00 9.947562019321229060e-10
3.700000000000020606e+00 4.900000000000023448e+00 7.656129815198444364e-10
3.850000000000020961e+00 4.900000000000023448e+00 5.806147635963225317e-10
4.000000000000021316e+00 4.900000000000023448e+00 4.338712425876175813e-10
4.150000000000021672e+00 4.900000000000023448e+00 3.194742344454584582e-10
4.300000000000022027e+00 4.900000000000023448e+00 2.318041907115581261e-10
4.450000000000022382e+00 4.900000000000023448e+00 1.657392716244773800e-10
4.600000000000022737e+00 4.900000000000023448e+00 1.167767209110874903e-10
4.750000000000023093e+00 4.900000000000023448e+00 8.108145034520017929e-11
4.900000000000023448e+00 4.900000000000023448e+00 5.547896776130440428e-11
5.050000000000023803e+00 4.900000000000023448e+00 3.740964822556903203e-11

-5.000000000000000000e+00 5.050000000000023803e+00 9.432489374105070116e-14
-4.849999999999999645e+00 5.050000000000023803e+00 1.655449844964210353e-13
-4.699999999999999289e+00 5.050000000000023803e+00 2.862787113834236382e-13
-4.549999999999998934e+00 5.050000000000023803e+00 4.877913634213160922e-13
-4.399999999999998579e+00 5.050000000000023803e+00 8.189188192109590513e-13
-4.249999999999998224e+00 5.050000000000023803e+00 1.354566409543955477e-12
-4.099999999999997868e+00 5.050000000000023803e+00 2.207522878603519757e-12
-3.949999999999997513e+00 5.050000000000023803e+00 3.544463216941683484e-12
-3.799999999999997158e+00 5.050000000000023803e+00 5.607037675253226095e-12
-3.649999999999996803e+00 5.050000000000023803e+00 8.738853277430445603e-12
-3.499999999999996447e+00 5.050000000000023803e+00 1.341889520919866297e-11
-3.349999999999996092e+00 5.050000000000023803e+00 2.030145418829063774e-11
-3.199999999999995737e+00 5.050000000000023803e+00 3.026187680281490054e-11
-3.049999999999995381e+00 5.050000000000023803e+00 4.444641515953638997e-11
-2.899999999999995026e+00 5.050000000000023803e+00 6.432313302713141716e-11
-2.749999999999994671e+00 5.050000000000023803e+00 9.172929206520602200e-11
-2.599999999999994316e+00 5.050000000000023803e+00 1.289090195944103659e-10
-2.449999999999993960e+00 5.050000000000023803e+00 1.785335400413360031e-10
-2.299999999999993605e+00 5.050000000000023803e+00 2.436950858928964114e-10
-2.149999999999993250e+00 5.050000000000023803e+00 3.278650808967883566e-10
-1.999999999999992895e+00 5.050000000000023803e+00 4.348076070962572926e-10
-1.849999999999992539e+00 5.050000000000023803e+00 5.684407934546907292e-10
-1.699999999999992184e+00 5.050000000000023803e+00 7.326417807230003514e-10
-1.549999999999991829e+00 5.050000000000023803e+00 9.309953767979875570e-10
-1.399999999999991473e+00 5.050000000000023803e+00 1.166492295796364370e-09
-1.249999999999991118e+00 5.050000000000023803e+00 1.441189642442991409e-09
-1.099999999999990763e+00 5.050000000000023803e+00 1.755853512489475754e-09
-9.499999999999904077e-01 5.050000000000023803e+00 2.109610475485940345e-09
-7.999999999999900524e-01 5.050000000000023803e+00 2.499640372621917756e-09
-6.499999999999896971e-01 5.050000000000023803e+00 2.920946300764827727e-09
-4.999999999999893419e-01 5.050000000000023803e+00 3.366237896291168946e-09
-3.499999999999889866e-01 5.050000000000023803e+00 3.825960287169182534e-09
-1.999999999999886313e-01 5.050000000000023803e+00 4.288492897679601257e-09
-4.999999999998827604e-02 5.050000000000023803e+00 4.740529718881614961e-09
1.000000000000120792e-01 5.050000000000023803e+00 5.167636381786622191e-09
2.500000000000124345e-01 5.050000000000023803e+00 5.554960758710628591e-09
4.000000000000127898e-01 5.050000000000023803e+00 5.888054874831835064e-09
5.500000000000131450e-01 5.050000000000023803e+00 6.153749087121239055e-09
7.000000000000135003e-01 5.050000000000023803e+00 6.341007360043929113e-09
8.500000000000138556e-01 5.050000000000023803e+00 6.441687323662856634e-09
1.000000000000014211e+00 5.050000000000023803e+00 6.451132187771950421e-09
1.150000000000014566e+00 5.050000000000023803e+00 6.368533932246160627e-09
1.300000000000014921e+00 5.050000000000023803e+00 6.197027583281562829e-09
1.450000000000015277e+00 5.050000000000023803e+00 5.943502579709417981e-09
1.600000000000015632e+00 5.050000000000023803e+00 5.618145952394331806e-09
1.750000000000015987e+00 5.050000000000023803e+00 5.233759465883202995e-09
1.900000000000016342e+00 5.050000000000023803e+00 4.804915290009878498e-09
2.050000000000016698e+00 5.050000000000023803e+00 4.347029204478472659e-09
2.200000000000017053e+00 5.050000000000023803e+00 3.875435057339711386e-09
2.350000000000017408e+00 5.050000000000023803e+00 3.404538971551151909e-09
2.500000000000017764e+00 5.050000000000023803e+00 2.947117879843693594e-09
2.650000000000018119e+00 5.050000000000023803e+00 2.513806817966721323e-09
2.800000000000018474e+00 5.050000000000023803e+00 2.112796179565092346e-09
2.950000000000018829e+00 5.050000000000023803e+00 1.749737128896034036e-09
3.100000000000019185e+00 5.050000000000023803e+00 1.427833476297918854e-09
3.250000000000019540e+00 5.050000000000023803e+00 1.148083633356739115e-09
3.400000000000019895e+00 5.050000000000023803e+00 9.096278435992345732e-10
3.550000000000020250e+00 5.050000000000023803e+00 7.101537586215708959e-10
3.700000000000020606e+00 5.050000000000023803e+00 5.463167565410460125e-10
3.850000000000020961e+00 5.050000000000023803e+00 4.141387483368092872e-10
4.000000000000021316e+00 5.050000000000023803e+00 3.093588943496994960e-10
4.150000000000021672e+00 5.050000000000023803e+00 2.277200064390930149e-10
4.300000000000022027e+00 5.050000000000023803e+00 1.651840651041566756e-10
4.450000000000022382e+00 5.050000000000023803e+00 1.180782717785125733e-10
4.600000000000022737e+00 5.050000000000023803e+00 8.317887277347022332e-11
4.750000000000023093e+00 5.050000000000023803e+00 5.774353181157959381e-11
4.900000000000023448e+00 5.050000000000023803e+00 3.950450810355244404e-11
5.050000000000023803e+00 5.050000000000023803e+00 2.663473137749207661e-11


==> plots/h2o_charge/density_t_075.dat <==
-5.000000000000000000e+00 -5.000000000000000000e+00 -6.781484682728900065e-09
-4.849999999999999645e+00 -5.000000000000000000e+00 -1.188015737415994643e-08
-4.699999999999999289e+00 -5.000000000000000000e+00 -2.050745663039080056e-08
-4.549999999999998934e+00 -5.000000000000000000e+00 -3.488139650446360767e-08
-4.399999999999998579e+00 -5.000000000000000000e+00 -5.846155221729502032e-08
-4.249999999999998224e+00 -5.000000000000000000e+00 -9.654839555039336894e-08
-4.099999999999997868e+00 -5.000000000000000000e+00 -1.571172361187285544e-07
-3.949999999999997513e+00 -5.000000000000000000e+00 -2.519500976778219271e-07
-3.799999999999997158e+00 -5.000000000000000000e+00 -3.981320591517027374e-07
-3.649999999999996803e+00 -5.000000000000000000e+00 -6.199744229151126502e-07
-3.499999999999996447e+00 -5.000000000000000000e+00 -9.514117645210255439e-07
-3.349999999999996092e+00 -5.000000000000000000e+00 -1.438889396171873330e-06
-3.199999999999995737e+00 -5.000000000000000000e+00 -2.144708245964809205e-06
-3.049999999999995381e+00 -5.000000000000000000e+00 -3.150722929377886620e-06
-2.899999999999995026e+00 -5.000000000000000000e+00 -4.562195333182804143e-06
-2.749999999999994671e+00 -5.000000000000000000e+00 -6.511493112179476794e-06
-2.599999999999994316e+00 -5.000000000000000000e+00 -9.161197268209089547e-06
-2.449999999999993960e+00 -5.000000000000000000e+00 -1.270605775182133391e-05
-2.299999999999993605e+00 -5.000000000000000000e+00 -1.737312846603130493e-05
-2.149999999999993250e+00 -5.000000000000000000e+00 -2.341934551587976612e-05
-1.999999999999992895e+00 -5.000000000000000000e+00 -3.112581035110027956e-05
-1.849999999999992539e+00 -5.000000000000000000e+00 -4.078812795425673779e-05
-1.699999999999992184e+00 -5.000000000000000000e+00 -5.270235081946509650e-05
-1.549999999999991829e+00 -5.000000000000000000e+00 -6.714640468471714402e-05
-1.399999999999991473e+00 -5.000000000000000000e+00 -8.435732029575180018e-05
-1.249999999999991118e+00 -5.000000000000000000e+00 -1.045051465029048086e-04
-1.099999999999990763e+00 -5.000000000000000000e+00 -1.276650311333179339e-04
-9.499999999999904077e-01 -5.000000000000000000e+00 -1.537895618973593307e-04
-7.999999999999900524e-01 -5.000000000000000000e+00 -1.826839751181173006e-04
-6.499999999999896971e-01 -5.000000000000000000e+00 -2.139871691309188338e-04
-4.999999999999893419e-01 -5.000000000000000000e+00 -2.471615078205692062e-04
-3.499999999999889866e-01 -5.000000000000000000e+00 -2.814940936291765406e-04
-1.999999999999886313e-01 -5.000000000000000000e+00 -3.161114924124300003e-04
-4.999999999998827604e-02 -5.000000000000000000e+00 -3.500088225378721377e-04
1.000000000000120792e-01 -5.000000000000000000e+00 -3.820927572614174722e-04
2.500000000000124345e-01 -5.000000000000000000e+00 -4.112364711309454994e-04
4.000000000000127898e-01 -5.000000000000000000e+00 -4.363430700318967920e-04
5.500000000000131450e-01 -5.000000000000000000e+00 -4.564127811981845439e-04
7.000000000000135003e-01 -5.000000000000000000e+00 -4.706083331747295227e-04
8.500000000000138556e-01 -5.000000000000000000e+00 -4.783126742501304972e-04
1.000000000000014211e+00 -5.000000000000000000e+00 -4.791735438220120547e-04
1.150000000000014566e+00 -5.000000000000000000e+00 -4.731304260232380003e-04
1.300000000000014921e+00 -5.000000000000000000e+00 -4.604209935085708900e-04
1.450000000000015277e+00 -5.000000000000000000e+00 -4.415661247046117157e-04
1.600000000000015632e+00 -5.000000000000000000e+00 -4.173347181318437038e-04
1.750000000000015987e+00 -5.000000000000000000e+00 -3.886915640315985357e-04
1.900000000000016342e+00 -5.000000000000000000e+00 -3.567331996754610898e-04
2.050000000000016698e+00 -5.000000000000000000e+00 -3.226177486997977204e-04
2.200000000000017053e+00 -5.000000000000000000e+00 -2.874950896222972928e-04
2.350000000000017408e+00 -5.000000000000000000e+00 -2.524432882591963879e-04
2.500000000000017764e+00 -5.000000000000000000e+00 -2.184161528558672364e-04
2.650000000000018119e+00 -5.000000000000000000e+00 -1.862052166099916861e-04
2.800000000000018474e+00 -5.000000000000000000e+00 -1.564176669477229100e-04
2.950000000000018829e+00 -5.000000000000000000e+00 -1.294699838421024894e-04
3.100000000000019185e+00 -5.000000000000000000e+00 -1.055955468125820520e-04
3.250000000000019540e+00 -5.000000000000000000e+00 -8.486338097050381845e-05
3.400000000000019895e+00 -5.000000000000000000e+00 -6.720461176660832124e-05
3.550000000000020250e+00 -5.000000000000000000e+00 -5.244307886500947248e-05
3.700000000000020606e+00 -5.000000000000000000e+00 -4.032684836054009527e-05
3.850000000000020961e+00 -5.000000000000000000e+00 -3.055794386332889070e-05
4.000000000000021316e+00 -5.000000000000000000e+00 -2.281835951845564595e-05
4.150000000000021672e+00 -5.000000000000000000e+00 -1.679119777593597091e-05
4.300000000000022027e+00 -5.000000000000000000e+00 -1.217649133966237663e-05
4.450000000000022382e+00 -5.000000000000000000e+00 -8.701854264413978637e-06
4.600000000000022737e+00 -5.000000000000000000e+00 -6.128527585773450634e-06
4.750000000000023093e+00 -5.000000000000000000e+00 -4.253635932055615897e-06
4.900000000000023448e+00 -5.000000000000000000e+00 -2.909571428393698127e-06
5.050000000000023803e+00 -5.000000000000000000e+00 -1.961401676392471570e-06

-5.000000000000000000e+00 -4.849999999999999645e+00 -9.420058278714331400e-09
-4.849999999999999645e+00 -4.849999999999999645e+00 -1.649347808714510975e-08
-4.699999999999999289e+00 -4.849999999999999645e+00 -2.845378328338529319e-08
-4.549999999999998934e+00 -4.849999999999999645e+00 -4.836565119634177630e-08
-4.399999999999998579e+00 -4.849999999999999645e+00 -8.100382263954020105e-08
-4.249999999999998224e+00 -4.849999999999999645e+00 -1.336749127849987516e-07
-4.099999999999997868e+00 -4.849999999999999645e+00 -2.173587368929222041e-07
-3.949999999999997513e+00 -4.849999999999999645e+00 -3.482542929063069530e-07
-3.799999999999997158e+00 -4.849999999999999645e+00 -5.498193075150407759e-07
-3.649999999999996803e+00 -4.849999999999999645e+00 -8.553859556832207750e-07
-3.499999999999996447e+00 -4.849999999999999645e+00 -1.311414014839947163e-06
-3.349999999999996092e+00 -4.849999999999999645e+00 -1.981400991858495939e-06
-3.199999999999995737e+00 -4.849999999999999645e+00 -2.950401783230180315e-06
-3.049999999999995381e+00 -4.849999999999999645e+00 -4.330014848256348291e-06
-2.899999999999995026e+00 -4.849999999999999645e+00 -6.263567221832184507e-06
-2.749999999999994671e+00 -4.849999999999999645e+00 -8.931080835588248252e-06
-2.599999999999994316e+00 -4.849999999999999645e+00 -1.255343710580890649e-05
-2.449999999999993960e+00 -4.849999999999999645e+00 -1.739499175587113543e-05
-2.299999999999993605e+00 -4.849999999999999645e+00 -2.376375035727699717e-05
-2.149999999999993250e+00 -4.849999999999999645e+00 -3.200812603607564196e-05
-1.999999999999992895e+00 -4.849999999999999645e+00 -4.250929692706590437e-05
-1.849999999999992539e+00 -4.849999999999999645e+00 -5.566829519581749342e-05
-1.699999999999992184e+00 -4.849999999999999645e+00 -7.188721996637242591e-05
-1.549999999999991829e+00 -4.849999999999999645e+00 -9.154439064549349536e-05
-1.399999999999991473e+00 -4.849999999999999645e+00 -1.149638447596470033e-04
-1.249999999999991118e+00 -4.849999999999999645e+00 -1.423803113365872911e-04
-1.099999999999990763e+00 -4.849999999999999645e+00 -1.739016037978909860e-04
-9.499999999999904077e-01 -4.849999999999999645e+00 -2.094711909915847716e-04
-7.999999999999900524e-01 -4.849999999999999645e+00 -2.488344093257225916e-04
-6.499999999999896971e-01 -4.849999999999999645e+00 -2.915122434217574791e-04
-4.999999999999893419e-01 -4.849999999999999645e+00 -3.367866983492556992e-04
-3.499999999999889866e-01 -4.849999999999999645e+00 -3.837014094698691625e-04
-1.999999999999886313e-01 -4.849999999999999645e+00 -4.310802340686382505e-04
-4.999999999998827604e-02 -4.849999999999999645e+00 -4.775651640200859237e-04
1.000000000000120792e-01 -4.849999999999999645e+00 -5.216730967794957173e-04
2.500000000000124345e-01 -4.849999999999999645e+00 -5.618689871186661935e-04
4.000000000000127898e-01 -4.849999999999999645e+00 -5.966509131806460109e-04
5.500000000000131450e-01 -4.849999999999999645e+00 -6.246408862979629549e-04
7.000000000000135003e-01 -4.849999999999999645e+00 -6.446740546665446483e-04
8.500000000000138556e-01 -4.849999999999999645e+00 -6.558784843804075669e-04
1.000000000000014211e+00 -4.849999999999999645e+00 -6.577380593328844682e-04
1.150000000000014566e+00 -4.849999999999999645e+00 -6.501322448010417310e-04
1.300000000000014921e+00 -4.849999999999999645e+00 -6.333484295388905078e-04
1.450000000000015277e+00 -4.849999999999999645e+00 -6.080651177283668499e-04
1.600000000000015632e+00 -4.849999999999999645e+00 -5.753071107180373310e-04
1.750000000000015987e+00 -4.849999999999999645e+00 -5.363766536407892560e-04
1.900000000000016342e+00 -4.849999999999999645e+00 -4.927669508573775947e-04
2.050000000000016698e+00 -4.849999999999999645e+00 -4.460661374116341627e-04
2.200000000000017053e+00 -4.849999999999999645e+00 -3.978604915529350091e-04
2.350000000000017408e+00 -4.849999999999999645e+00 -3.496452982476638610e-04
2.500000000000017764e+00 -4.849999999999999645e+00 -3.027504119264071147e-04
2.650000000000018119e+00 -4.849999999999999645e+00 -2.582854620280697453e-04
2.800000000000018474e+00 -4.849999999999999645e+00 -2.171071457886927705e-04
2.950000000000018829e+00 -4.849999999999999645e+00 -1.798085405987979557e-04
3.100000000000019185e+00 -4.849999999999999645e+00 -1.467281846225810800e-04
3.250000000000019540e+00 -4.849999999999999645e+00 -1.179750651098650851e-04
3.400000000000019895e+00 -4.849999999999999645e+00 -9.346474083424147162e-05
3.550000000000020250e+00 -4.849999999999999645e+00 -7.296160675220529060e-05
3.700000000000020606e+00 -4.849999999999999645e+00 -5.612268362051759133e-05
3.850000000000020961e+00 -4.849999999999999645e+00 -4.253911774737206087e-05
4.000000000000021316e+00 -4.849999999999999645e+00 -3.177261704127418878e-05
4.150000000000021672e+00 -4.849999999999999645e+00 -2.338514995406407602e-05
4.300000000000022027e+00 -4.849999999999999645e+00 -1.696124895412797550e-05
4.450000000000022382e+00 -4.849999999999999645e+00 -1.212309176875379730e-05
4.600000000000022737e+00 -4.849999999999999645e+00 -8.539132504212767341e-06
4.750000000000023093e+00 -4.849999999999999645e+00 -5.927414319861075218e-06
4.900000000000023448e+00 -4.849999999999999645e+00 -4.054840972435175554e-06
5.050000000000023803e+00 -4.849999999999999645e+00 -2.733661095150020742e-06

-5.000000000000000000e+00 -4.699999999999999289e+00 -1.288887950492862675e-08
-4.849999999999999645e+00 -4.699999999999999289e+00 -2.255262347465955117e-08
-4.699999999999999289e+00 -4.699999999999999289e+00 -3.887951628499077907e-08
-4.549999999999998934e+00 -4.699999999999999289e+00 -6.603686942023194349e-08
-4.399999999999998579e+00 -4.699999999999999289e+00 -1.105086826365790866e-07
-4.249999999999998224e+00 -4.699999999999999289e+00 -1.822031239216518415e-07
-4.099999999999997868e+00 -4.699999999999999289e+00 -2.959871294569424651e-07
-3.949999999999997513e+00 -4.699999999999999289e+00 -4.737601790697007424e-07
-3.799999999999997158e+00 -4.699999999999999289e+00 -7.471833944582711099e-07
-3.649999999999996803e+00 -4.699999999999999289e+00 -1.161170705224969546e-06
-3.499999999999996447e+00 -4.699999999999999289e+00 -1.778219487371077765e-06
-3.349999999999996092e+00 -4.699999999999999289e+00 -2.683602027696844970e-06
-3.199999999999995737e+00 -4.699999999999999289e+00 -3.991350317630339580e-06
-3.049999999999995381e+00 -4.699999999999999289e+00 -5.850841024387060713e-06
-2.899999999999995026e+00 -4.699999999999999289e+00 -8.453624787974320894e-06
-2.749999999999994671e+00 -4.699999999999999289e+00 -1.203994957225902559e-05
-2.599999999999994316e+00 -4.699999999999999289e+00 -1.690421415330578214e-05
-2.449999999999993960e+00 -4.699999999999999289e+00 -2.339837570613506539e-05
-2.299999999999993605e+00 -4.699999999999999289e+00 -3.193215401565085797e-05
-2.149999999999993250e+00 -4.699999999999999289e+00 -4.296876057602791173e-05
-1.999999999999992895e+00 -4.699999999999999289e+00 -5.701487496677194798e-05
-1.849999999999992539e+00 -4.699999999999999289e+00 -7.460373511108019313e-05
-1.699999999999992184e+00 -4.699999999999999289e+00 -9.627053869631533667e-05
-1.549999999999991829e+00 -4.699999999999999289e+00 -1.225198938808192144e-04
-1.399999999999991473e+00 -4.699999999999999289e+00 -1.537858110654935810e-04
-1.249999999999991118e+00 -4.699999999999999289e+00 -1.903856667187185648e-04
-1.099999999999990763e+00 -4.699999999999999289e+00 -2.324706300698065791e-04
-9.499999999999904077e-01 -4.699999999999999289e+00 -2.799761169652834102e-04
-7.999999999999900524e-01 -4.699999999999999289e+00 -3.325767758146413794e-04
-6.499999999999896971e-01 -4.699999999999999289e+00 -3.896511451270013725e-04
-4.999999999999893419e-01 -4.699999999999999289e+00 -4.502612757976154085e-04
-3.499999999999889866e-01 -4.699999999999999289e+00 -5.131521429728553522e-04
-1.999999999999886313e-01 -4.699999999999999289e+00 -5.767745135068397559e-04
-4.999999999998827604e-02 -4.699999999999999289e+00 -6.393331205637424334e-04
1.000000000000120792e-01 -4.699999999999999289e+00 -6.988596758101948319e-04
2.500000000000124345e-01 -4.699999999999999289e+00 -7.533076690024925531e-04
4.000000000000127898e-01 -4.699999999999999289e+00 -8.006633697652880107e-04
5.500000000000131450e-01 -4.699999999999999289e+00 -8.390652687149823983e-04
7.000000000000135003e-01 -4.699999999999999289e+00 -8.669226473190013577e-04
8.500000000000138556e-01 -4.699999999999999289e+00 -8.830232536330804996e-04
1.000000000000014211e+00 -4.699999999999999289e+00 -8.866203141600833290e-04
1.150000000000014566e+00 -4.699999999999999289e+00 -8.774903832793353288e-04
1.300000000000014921e+00 -4.699999999999999289e+00 -8.559557884127573209e-04
1.450000000000015277e+00 -4.699999999999999289e+00 -8.228685321034461941e-04
1.600000000000015632e+00 -4.699999999999999289e+00 -7.795561912259907052e-04
1.750000000000015987e+00 -4.699999999999999289e+00 -7.277342023258771440e-04
1.900000000000016342e+00 -4.699999999999999289e+00 -6.693924345428581757e-04
2.050000000000016698e+00 -4.699999999999999289e+00 -6.066666053094451000e-04
2.200000000000017053e+00 -4.699999999999999289e+00 -5.417064630137123117e-04
2.350000000000017408e+00 -4.699999999999999289e+00 -4.765525216601661685e-04
2.500000000000017764e+00 -4.699999999999999289e+00 -4.130315262003884480e-04
2.650000000000018119e+00 -4.699999999999999289e+00 -3.526780534552903653e-04
2.800000000000018474e+00 -4.699999999999999289e+00 -2.966862001739076129e-04
2.950000000000018829e+00 -4.699999999999999289e+00 -2.458917401931559350e-04
3.100000000000019185e+00 -4.699999999999999289e+00 -2.007819672647836236e-04
3.250000000000019540e+00 -4.699999999999999289e+00 -1.615280630076574978e-04
3.400000000000019895e+00 -4.699999999999999289e+00 -1.280334395260115325e-04
3.550000000000020250e+00 -4.699999999999999289e+00 -9.999111538998172084e-05
3.700000000000020606e+00 -4.699999999999999289e+00 -7.694365203098629000e-05
3.850000000000020961e+00 -4.699999999999999289e+00 -5.834026934476867736e-05
4.000000000000021316e+00 -4.699999999999999289e+00 -4.358720233088472063e-05
4.150000000000021672e+00 -4.699999999999999289e+00 -3.208889746659060840e-05
4.300000000000022027e+00 -4.699999999999999289e+00 -2.327907052844764701e-05
4.450000000000022382e+00 -4.699999999999999289e+00 -1.664181650154353013e-05
4.600000000000022737e+00 -4.699999999999999289e+00 -1.172380652414553195e-05
4.750000000000023093e+00 -4.699999999999999289e+00 -8.139116636014304189e-06
4.900000000000023448e+00 -4.699999999999999289e+00 -5.568443641418717328e-06
5.050000000000023803e+00 -4.699999999999999289e+00 -3.754437206050588272e-06

-5.000000000000000000e+00 -4.549999999999998934e+00 -1.736991990173582062e-08
-4.849999999999999645e+00 -4.549999999999998934e+00 -3.037118096710350605e-08
-4.699999999999999289e+00 -4.549999999999998934e+00 -5.231611912653866720e-08
-4.549999999999998934e+00 -4.549999999999998934e+00 -8.878080301782961285e-08
-4.399999999999998579e+00 -4.549999999999998934e+00 -1.484277367239201024e-07
-4.249999999999998224e+00 -4.549999999999998934e+00 -2.444722275368065975e-07
-4.099999999999997868e+00 -4.549999999999998934e+00 -3.967089304410621190e-07
-3.949999999999997513e+00 -4.549999999999998934e+00 -6.342428154644833156e-07
-3.799999999999997158e+00 -4.549999999999998934e+00 -9.990727318257190232e-07
-3.649999999999996803e+00 -4.549999999999998934e+00 -1.550661906457322957e-06
-3.499999999999996447e+00 -4.549999999999998934e+00 -2.371590000185321514e-06
-3.349999999999996092e+00 -4.549999999999998934e+00 -3.574307369652232066e-06
-3.199999999999995737e+00 -4.549999999999998934e+00 -5.308896591491298724e-06
-3.049999999999995381e+00 -4.549999999999998934e+00 -7.771584509026373936e-06
-2.899999999999995026e+00 -4.549999999999998934e+00 -1.121354029496259633e-05
-2.749999999999994671e+00 -4.549999999999998934e+00 -1.594924847241071969e-05
-2.599999999999994316e+00 -4.549999999999998934e+00 -2.236347650060708814e-05
-2.449999999999993960e+00 -4.549999999999998934e+00 -3.091559040734836826e-05
-2.299999999999993605e+00 -4.549999999999998934e+00 -4.213974512808803989e-05
-2.149999999999993250e+00 -4.549999999999998934e+00 -5.663933354819028607e-05
-1.999999999999992895e+00 -4.549999999999998934e+00 -7.507407038881090254e-05
-1.849999999999992539e+00 -4.549999999999998934e+00 -9.813826574187589343e-05
-1.699999999999992184e+00 -4.549999999999998934e+00 -1.265292544675906429e-04
-1.549999999999991829e+00 -4.549999999999998934e+00 -1.609056240486700850e-04
-1.399999999999991473e+00 -4.549999999999998934e+00 -2.018358325602805992e-04
-1.249999999999991118e+00 -4.549999999999998934e+00 -2.497390011597677728e-04
-1.099999999999990763e+00 -4.549999999999998934e+00 -3.048210239167556076e-04
-9.499999999999904077e-01 -4.549999999999998934e+00 -3.670105261425756047e-04
-7.999999999999900524e-01 -4.549999999999998934e+00 -4.359004278565083851e-04
-6.499999999999896971e-01 -4.549999999999998934e+00 -5.107016986774583515e-04
-4.999999999999893419e-01 -4.549999999999998934e+00 -5.902160881484494383e-04
-3.499999999999889866e-01 -4.549999999999998934e+00 -6.728339962876196375e-04
-1.999999999999886313e-01 -4.549999999999998934e+00 -7.565621376206893784e-04
-4.999999999998827604e-02 -4.549999999999998934e+00 -8.390833240975969750e-04
1.000000000000120792e-01 -4.549999999999998934e+00 -9.178477797127714086e-04
2.500000000000124345e-01 -4.549999999999998934e+00 -9.901922469093863647e-04
4.000000000000127898e-01 -4.549999999999998934e+00 -1.053480131811323009e-03
5.500000000000131450e-01 -4.549999999999998934e+00 -1.105253395395807943e-03
7.000000000000135003e-01 -4.549999999999998934e+00 -1.143385068492332483e-03
8.500000000000138556e-01 -4.549999999999998934e+00 -1.166220295219248066e-03
1.000000000000014211e+00 -4.549999999999998934e+00 -1.172693790147822214e-03
1.150000000000014566e+00 -4.549999999999998934e+00 -1.162412626341212223e-03
1.300000000000014921e+00 -4.549999999999998934e+00 -1.135695452357402121e-03
1.450000000000015277e+00 -4.549999999999998934e+00 -1.093562600220889880e-03
1.600000000000015632e+00 -4.549999999999998934e+00 -1.037675956058902891e-03
1.750000000000015987e+00 -4.549999999999998934e+00 -9.702325239050470750e-04
1.900000000000016342e+00 -4.549999999999998934e+00 -8.938206606950823340e-04
2.050000000000016698e+00 -4.549999999999998934e+00 -8.112521827252147785e-04
2.200000000000017053e+00 -4.549999999999998934e+00 -7.253861719332117645e-04
2.350000000000017408e+00 -4.549999999999998934e+00 -6.389608358714384114e-04
2.500000000000017764e+00 -4.549999999999998934e+00 -5.544480993971667411e-04
2.650000000000018119e+00 -4.549999999999998934e+00 -4.739420682664998038e-04
2.800000000000018474e+00 -4.549999999999998934e+00 -3.990877857717397312e-04
2.950000000000018829e+00 -4.549999999999998934e+00 -3.310516453836872598e-04
3.100000000000019185e+00 -4.549999999999998934e+00 -2.705302292930885852e-04
3.250000000000019540e+00 -4.549999999999998934e+00 -2.177908221942187548e-04
3.400000000000019895e+00 -4.549999999999998934e+00 -1.727347276176953059e-04
3.550000000000020250e+00 -4.549999999999998934e+00 -1.349738295800560002e-04
3.700000000000020606e+00 -4.549999999999998934e+00 -1.039114022860786098e-04
3.850000000000020961e+00 -4.549999999999998934e+00 -7.881963715117638848e-05
4.000000000000021316e+00 -4.549999999999998934e+00 -5.890833792781736711e-05
4.150000000000021672e+00 -4.549999999999998934e+00 -4.338136195619099564e-05
4.300000000000022027e+00 -4.549999999999998934e+00 -3.147936235030770558e-05
4.450000000000022382e+00 -4.549999999999998934e+00 -2.250901348703325143e-05
4.600000000000022737e+00 -4.549999999999998934e+00 -1.586008094523865810e-05
4.750000000000023093e+00 -4.549999999999998934e+00 -1.101241288804859594e-05
4.900000000000023448e+00 -4.549999999999998934e+00 -7.535231488355949669e-06
5.050000000000023803e+00 -4.549999999999998934e+00 -5.081076858909910802e-06

-5.000000000000000000e+00 -4.399999999999998579e+00 -2.305663453242164873e-08
-4.849999999999999645e+00 -4.399999999999998579e+00 -4.028073064237322552e-08
-4.699999999999999289e+00 -4.399999999999998579e+00 -6.932208467113041310e-08
-4.549999999999998934e+00 -4.399999999999998579e+00 -1.175217341957025152e-07
-4.399999999999998579e+00 -4.399999999999998579e+00 -1.962637680043328335e-07
-4.249999999999998224e+00 -4.399999999999998579e+00 -3.228824475695522322e-07
-4.099999999999997868e+00 -4.399999999999998579e+00 -5.232898236692997749e-07
-3.949999999999997513e+00 -4.399999999999998579e+00 -8.355053151556904731e-07
-3.799999999999997158e+00 -4.399999999999998579e+00 -1.314271652911971085e-06
-3.649999999999996803e+00 -4.399999999999998579e+00 -2.036921595081680254e-06
-3.499999999999996447e+00 -4.399999999999998579e+00 -3.110606935595508398e-06
-3.349999999999996092e+00 -4.399999999999998579e+00 -4.680905469221429427e-06
-3.199999999999995737e+00 -4.399999999999998579e+00 -6.941674133781176180e-06
-3.049999999999995381e+00 -4.399999999999998579e+00 -1.014581249886566146e-05
-2.899999999999995026e+00 -4.399999999999998579e+00 -1.461634109850119018e-05
-2.749999999999994671e+00 -4.399999999999998579e+00 -2.075689327101494939e-05
-2.599999999999994316e+00 -4.399999999999998579e+00 -2.906038718465002297e-05
-2.449999999999993960e+00 -4.399999999999998579e+00 -4.011431841612869871e-05
-2.299999999999993605e+00 -4.399999999999998579e+00 -5.460083646587649567e-05
-2.149999999999993250e+00 -4.399999999999998579e+00 -7.328959491203118669e-05
-1.999999999999992895e+00 -4.399999999999998579e+00 -9.702135564093195138e-05
-1.849999999999992539e+00 -4.399999999999998579e+00 -1.266805460719057656e-04
-1.699999999999992184e+00 -4.399999999999998579e+00 -1.631554731102835402e-04
-1.549999999999991829e+00 -4.399999999999998579e+00 -2.072857329117317978e-04
-1.399999999999991473e+00 -4.399999999999998579e+00 -2.597975378357830507e-04
-1.249999999999991118e+00 -4.399999999999998579e+00 -3.212291822023874248e-04
-1.099999999999990763e+00 -4.399999999999998579e+00 -3.918505920695598398e-04
-9.499999999999904077e-01 -4.399999999999998579e+00 -4.715826743581649164e-04
-7.999999999999900524e-01 -4.399999999999998579e+00 -5.599237356234232181e-04
-6.499999999999896971e-01 -4.399999999999998579e+00 -6.558912589184080072e-04
-4.999999999999893419e-01 -4.399999999999998579e+00 -7.579874868007175802e-04
-3.499999999999889866e-01 -4.399999999999998579e+00 -8.641963273323260844e-04
-1.999999999999886313e-01 -4.399999999999998579e+00 -9.720170282983794149e-04
-4.999999999998827604e-02 -4.399999999999998579e+00 -1.078537041744214711e-03
1.000000000000120792e-01 -4.399999999999998579e+00 -1.180542933429130567e-03
2.500000000000124345e-01 -4.399999999999998579e+00 -1.274664597034778826e-03
4.000000000000127898e-01 -4.399999999999998579e+00 -1.357544875508880913e-03
5.500000000000131450e-01 -4.399999999999998579e+00 -1.426024240665935442e-03
7.000000000000135003e-01 -4.399999999999998579e+00 -1.477328466626278173e-03
8.500000000000138556e-01 -4.399999999999998579e+00 -1.509246135819142286e-03
1.000000000000014211e+00 -4.399999999999998579e+00 -1.520282263381389368e-03
1.150000000000014566e+00 -4.399999999999998579e+00 -1.509774459519345720e-03
1.300000000000014921e+00 -4.399999999999998579e+00 -1.477959268386974364e-03
1.450000000000015277e+00 -4.399999999999998579e+00 -1.425979123787880732e-03
1.600000000000015632e+00 -4.399999999999998579e+00 -1.355825043181352113e-03
1.750000000000015987e+00 -4.399999999999998579e+00 -1.270216543823442018e-03
1.900000000000016342e+00 -4.399999999999998579e+00 -1.172427493162292878e-03
2.050000000000016698e+00 -4.399999999999998579e+00 -1.066073407138328974e-03
2.200000000000017053e+00 -4.399999999999998579e+00 -9.548806766892650255e-04
2.350000000000017408e+00 -4.399999999999998579e+00 -8.424602477620055270e-04
2.500000000000017764e+00 -4.399999999999998579e+00 -7.321069713783361120e-04
2.650000000000018119e+00 -4.399999999999998579e+00 -6.266415081398482795e-04
2.800000000000018474e+00 -4.399999999999998579e+00 -5.283052734019675874e-04
2.950000000000018829e+00 -4.399999999999998579e+00 -4.387117286332238466e-04
3.100000000000019185e+00 -4.399999999999998579e+00 -3.588506270061420154e-04
3.250000000000019540e+00 -4.399999999999998579e+00 -2.891365799163945864e-04
3.400000000000019895e+00 -4.399999999999998579e+00 -2.294900606415434089e-04
3.550000000000020250e+00 -4.399999999999998579e+00 -1.794377885048456013e-04
3.700000000000020606e+00 -4.399999999999998579e+00 -1.382200707881595830e-04
3.850000000000020961e+00 -4.399999999999998579e+00 -1.048946308099697321e-04
4.000000000000021316e+00 -4.399999999999998579e+00 -7.842915275559485277e-05
4.150000000000021672e+00 -4.399999999999998579e+00 -5.777769744390720541e-05
4.300000000000022027e+00 -4.399999999999998579e+00 -4.193886791818650221e-05
4.450000000000022382e+00 -4.399999999999998579e+00 -2.999585048600173005e-05
4.600000000000022737e+00 -4.399999999999998579e+00 -2.114008744304514910e-05
4.750000000000023093e+00 -4.399999999999998579e+00 -1.468133320121917993e-05
4.900000000000023448e+00 -4.399999999999998579e+00 -1.004727338379675480e-05
5.050000000000023803e+00 -4.399999999999998579e+00 -6.775865465698609248e-06

-5.000000000000000000e+00 -4.249999999999998224e+00 -3.014470939130255944e-08
-4.849999999999999645e+00 -4.249999999999998224e+00 -5.261416303024982908e-08
-4.699999999999999289e+00 -4.249999999999998224e+00 -9.045323462180504481e-08
-4.549999999999998934e+00 -4.249999999999998224e+00 -1.531702938718337462e-07
-4.399999999999998579e+00 -4.249999999999998224e+00 -2.554803321158993018e-07
-4.249999999999998224e+00 -4.249999999999998224e+00 -4.197406985332878831e-07
-4.099999999999997868e+00 -4.249999999999998224e+00 -6.792952598874481272e-07
-3.949999999999997513e+00 -4.249999999999998224e+00 -1.082949921851167498e-06
-3.799999999999997158e+00 -4.249999999999998224e+00 -1.700803182340721106e-06
-3.649999999999996803e+00 -4.249999999999998224e+00 -2.631627129171393704e-06
-3.499999999999996447e+00 -4.249999999999998224e+00 -4.011925153789935038e-06
-3.349999999999996092e+00 -4.249999999999998224e+00 -6.026670816781899768e-06
-3.199999999999995737e+00 -4.249999999999998224e+00 -8.921547969319775997e-06
-3.049999999999995381e+00 -4.249999999999998224e+00 -1.301626008636305235e-05
-2.899999999999995026e+00 -4.249999999999998224e+00 -1.871815875092815696e-05
-2.749999999999994671e+00 -4.249999999999998224e+00 -2.653506933986570675e-05
-2.599999999999994316e+00 -4.249999999999998224e+00 -3.708579055749940242e-05
-2.449999999999993960e+00 -4.249999999999998224e+00 -5.110635163331009046e-05
-2.299999999999993605e+00 -4.249999999999998224e+00 -6.944977859700962456e-05
-2.149999999999993250e+00 -4.249999999999998224e+00 -9.307691318767207444e-05
-1.999999999999992895e+00 -4.249999999999998224e+00 -1.230358180005685026e-04
-1.849999999999992539e+00 -4.249999999999998224e+00 -1.604275674070250793e-04
-1.699999999999992184e+00 -4.249999999999998224e+00 -2.063568413274957495e-04
-1.549999999999991829e+00 -4.249999999999998224e+00 -2.618667705878857947e-04
-1.399999999999991473e+00 -4.249999999999998224e+00 -3.278589596022049254e-04
-1.249999999999991118e+00 -4.249999999999998224e+00 -4.050015072435908200e-04
-1.099999999999990763e+00 -4.249999999999998224e+00 -4.936300396209815193e-04
-9.499999999999904077e-01 -4.249999999999998224e+00 -5.936490141735484239e-04
-7.999999999999900524e-01 -4.249999999999998224e+00 -7.044424760027308318e-04
-6.499999999999896971e-01 -4.249999999999998224e+00 -8.248045771215952501e-04
-4.999999999999893419e-01 -4.249999999999998224e+00 -9.529000558420389067e-04
-3.499999999999889866e-01 -4.249999999999998224e+00 -1.086263240461522945e-03
-1.999999999999886313e-01 -4.249999999999998224e+00 -1.221841046001194159e-03
-4.999999999998827604e-02 -4.249999999999998224e+00 -1.356081340803643853e-03
1.000000000000120792e-01 -4.249999999999998224e+00 -1.485063761345854641e-03
2.500000000000124345e-01 -4.249999999999998224e+00 -1.604666404209253126e-03
4.000000000000127898e-01 -4.249999999999998224e+00 -1.710759394909545884e-03
5.500000000000131450e-01 -4.249999999999998224e+00 -1.799415137538194114e-03
7.000000000000135003e-01 -4.249999999999998224e+00 -1.867124521402107641e-03
8.500000000000138556e-01 -4.249999999999998224e+00 -1.911007662178389752e-03
1.000000000000014211e+00 -4.249999999999998224e+00 -1.929006299789830150e-03
1.150000000000014566e+00 -4.249999999999998224e+00 -1.920042913185196140e-03
1.300000000000014921e+00 -4.249999999999998224e+00 -1.884129972175605655e-03
1.450000000000015277e+00 -4.249999999999998224e+00 -1.822413090902224708e-03
1.600000000000015632e+00 -4.249999999999998224e+00 -1.737135551615779858e-03
1.750000000000015987e+00 -4.249999999999998224e+00 -1.631519160939418588e-03
1.900000000000016342e+00 -4.249999999999998224e+00 -1.509566761246218134e-03
2.050000000000016698e+00 -4.249999999999998224e+00 -1.375802841167002560e-03
2.200000000000017053e+00 -4.249999999999998224e+00 -1.234977961616154493e-03
2.350000000000017408e+00 -4.249999999999998224e+00 -1.091767906727178581e-03
2.500000000000017764e+00 -4.249999999999998224e+00 -9.504984404816849055e-04
2.650000000000018119e+00 -4.249999999999998224e+00 -8.149215187509067319e-04
2.800000000000018474e+00 -4.249999999999998224e+00 -6.880601502971312898e-04
2.950000000000018829e+00 -4.249999999999998224e+00 -5.721288285471325770e-04
3.100000000000019185e+00 -4.249999999999998224e+00 -4.685266020676813340e-04
3.250000000000019540e+00 -4.249999999999998224e+00 -3.778919917921200471e-04
3.400000000000019895e+00 -4.249999999999998224e+00 -3.002039705894611501e-04
3.550000000000020250e+00 -4.249999999999998224e+00 -2.349112572147443235e-04
3.700000000000020606e+00 -4.249999999999998224e+00 -1.810728478369815874e-04
3.850000000000020961e+00 -4.249999999999998224e+00 -1.374952928903483786e-04
4.000000000000021316e+00 -4.249999999999998224e+00 -1.028558990114384171e-04
4.150000000000021672e+00 -4.249999999999998224e+00 -7.580503464141257863e-05
4.300000000000022027e+00 -4.249999999999998224e+00 -5.504444976779718760e-05
4.450000000000022382e+00 -4.249999999999998224e+00 -3.938159791783675079e-05
4.600000000000022737e+00 -4.249999999999998224e+00 -2.776218421469738980e-05
4.750000000000023093e+00 -4.249999999999998224e+00 -1.928453417210724671e-05
4.900000000000023448e+00 -4.249999999999998224e+00 -1.319997820556639597e-05
5.050000000000023803e+00 -4.249999999999998224e+00 -8.903439057593282071e-06

-5.000000000000000000e+00 -4.099999999999997868e+00 -3.881976284939785970e-08
-4.849999999999999645e+00 -4.099999999999997868e+00 -6.768367501494982521e-08
-4.699999999999999289e+00 -4.099999999999997868e+00 -1.162238476536877077e-07
-4.549999999999998934e+00 -4.099999999999997868e+00 -1.965557040839495561e-07
-4.399999999999998579e+00 -4.099999999999997868e+00 -3.273853115921749804e-07
-4.249999999999998224e+00 -4.099999999999997868e+00 -5.370634605938191419e-07
-4.099999999999997868e+00 -4.099999999999997868e+00 -8.677620607012460744e-07
-3.949999999999997513e+00 -4.099999999999997868e+00 -1.381040150129920824e-06
-3.799999999999997158e+00 -4.099999999999997868e+00 -2.165063791109544945e-06
-3.649999999999996803e+00 -4.099999999999997868e+00 -3.343705303207219547e-06
-3.499999999999996447e+00 -4.099999999999997868e+00 -5.087658834718774341e-06
-3.349999999999996092e+00 -4.099999999999997868e+00 -7.627557677167348439e-06
-3.199999999999995737e+00 -4.099999999999997868e+00 -1.126885300739239321e-05
-3.049999999999995381e+00 -4.099999999999997868e+00 -1.640790821851419984e-05
-2.899999999999995026e+00 -4.099999999999997868e+00 -2.354838043558196161e-05
-2.749999999999994671e+00 -4.099999999999997868e+00 -3.331651554489672149e-05
-2.599999999999994316e+00 -4.099999999999997868e+00 -4.647350370444455563e-05
-2.449999999999993960e+00 -4.099999999999997868e+00 -6.392257344634291684e-05
-2.299999999999993605e+00 -4.099999999999997868e+00 -8.670810512900735758e-05
-2.149999999999993250e+00 -4.099999999999997868e+00 -1.160037950631031433e-04
-1.999999999999992895e+00 -4.099999999999997868e+00 -1.530868897794345439e-04
-1.849999999999992539e+00 -4.099999999999997868e+00 -1.992958350659578925e-04
-1.699999999999992184e+00 -4.099999999999997868e+00 -2.559694495480836969e-04
-1.549999999999991829e+00 -4.099999999999997868e+00 -3.243670311254450963e-04
-1.399999999999991473e+00 -4.099999999999997868e+00 -4.055706938502233786e-04
-1.249999999999991118e+00 -4.099999999999997868e+00 -5.003736885819648050e-04
-1.099999999999990763e+00 -4.099999999999997868e+00 -6.091613151031370415e-04
-9.499999999999904077e-01 -4.099999999999997868e+00 -7.317939158886996309e-04
-7.999999999999900524e-01 -4.099999999999997868e+00 -8.675037637013899338e-04
-6.499999999999896971e-01 -4.099999999999997868e+00 -1.014818687280801728e-03
-4.999999999999893419e-01 -4.099999999999997868e+00 -1.171524353251739235e-03
-3.499999999999889866e-01 -4.099999999999997868e+00 -1.334673929201563112e-03
-1.999999999999886313e-01 -4.099999999999997868e+00 -1.500648729999731496e-03
-4.999999999998827604e-02 -4.099999999999997868e+00 -1.665267485197897490e-03
1.000000000000120792e-01 -4.099999999999997868e+00 -1.823936670919952801e-03
2.500000000000124345e-01 -4.099999999999997868e+00 -1.971831476246198572e-03
4.000000000000127898e-01 -4.099999999999997868e+00 -2.104097162492119671e-03
5.500000000000131450e-01 -4.099999999999997868e+00 -2.216063202271526672e-03
7.000000000000135003e-01 -4.099999999999997868e+00 -2.303465696881836725e-03
8.500000000000138556e-01 -4.099999999999997868e+00 -2.362674636790336544e-03
1.000000000000014211e+00 -4.099999999999997868e+00 -2.390919752621290407e-03
1.150000000000014566e+00 -4.099999999999997868e+00 -2.386502021170593905e-03
1.300000000000014921e+00 -4.099999999999997868e+00 -2.348969618303899196e-03
1.450000000000015277e+00 -4.099999999999997868e+00 -2.279231067398728577e-03
1.600000000000015632e+00 -4.099999999999997868e+00 -2.179578279770379330e-03
1.750000000000015987e+00 -4.099999999999997868e+00 -2.053600076653495660e-03
1.900000000000016342e+00 -4.099999999999997868e+00 -1.905981734777078976e-03
2.050000000000016698e+00 -4.099999999999997868e+00 -1.742204576058298737e-03
2.200000000000017053e+00 -4.099999999999997868e+00 -1.568176751118632905e-03
2.350000000000017408e+00 -4.099999999999997868e+00 -1.389837704143864630e-03
2.500000000000017764e+00 -4.099999999999997868e+00 -1.212781797189395458e-03
2.650000000000018119e+00 -4.099999999999997868e+00 -1.041941139905844726e-03
2.800000000000018474e+00 -4.099999999999997868e+00 -8.813558803117483090e-04
2.950000000000018829e+00 -4.099999999999997868e+00 -7.340453109564597017e-04
3.100000000000019185e+00 -4.099999999999997868e+00 -6.019784651561136887e-04
3.250000000000019540e+00 -4.099999999999997868e+00 -4.861309944677802419e-04
3.400000000000019895e+00 -4.099999999999997868e+00 -3.866074431559463130e-04
3.550000000000020250e+00 -4.099999999999997868e+00 -3.028048296381496258e-04
3.700000000000020606e+00 -4.099999999999997868e+00 -2.335941035505505127e-04
3.850000000000020961e+00 -4.099999999999997868e+00 -1.774994822017026015e-04
4.000000000000021316e+00 -4.099999999999997868e+00 -1.328606639069079636e-04
4.150000000000021672e+00 -4.099999999999997868e+00 -9.796837292616392948e-05
4.300000000000022027e+00 -4.099999999999997868e+00 -7.116877755336658965e-05
4.450000000000022382e+00 -4.099999999999997868e+00 -5.093650943465089171e-05
4.600000000000022737e+00 -4.099999999999997868e+00 -3.591905078953795298e-05
4.750000000000023093e+00 -4.099999999999997868e+00 -2.495712460537944925e-05
4.900000000000023448e+00 -4.099999999999997868e+00 -1.708655459544901784e-05
5.050000000000023803e+00 -4.099999999999997868e+00 -1.152707840428410771e-05

-5.000000000000000000e+00 -3.949999999999997513e+00 -4.924227173031715618e-08
-4.849999999999999645e+00 -3.949999999999997513e+00 -8.575390024500373340e-08
-4.699999999999999289e+00 -3.949999999999997513e+00 -1.470593569269361736e-07
-4.549999999999998934e+00 -3.949999999999997513e+00 -2.483435996124075652e-07
-4.399999999999998579e+00 -3.949999999999997513e+00 -4.129901612169337630e-07
-4.249999999999998224e+00 -3.949999999999997513e+00 -6.763393611078493615e-07
-4.099999999999997868e+00 -3.949999999999997513e+00 -1.090804524312204803e-06
-3.949999999999997513e+00 -3.949999999999997513e+00 -1.732658845117318772e-06
-3.799999999999997158e+00 -3.949999999999997513e+00 -2.710797080564737985e-06
-3.649999999999996803e+00 -3.949999999999997513e+00 -4.177724821117775671e-06
-3.499999999999996447e+00 -3.949999999999997513e+00 -6.342917982233761699e-06
-3.349999999999996092e+00 -3.949999999999997513e+00 -9.488511165952477993e-06
-3.199999999999995737e+00 -3.949999999999997513e+00 -1.398700321407605773e-05
-3.049999999999995381e+00 -3.949999999999997513e+00 -2.032030491342428431e-05
-2.899999999999995026e+00 -3.949999999999997513e+00 -2.909899992161429076e-05
-2.749999999999994671e+00 -3.949999999999997513e+00 -4.108016096699311162e-05
-2.599999999999994316e+00 -3.949999999999997513e+00 -5.718149106292670446e-05
-2.449999999999993960e+00 -3.949999999999997513e+00 -7.848899490539850169e-05
-2.299999999999993605e+00 -3.949999999999997513e+00 -1.062549007710193413e-04
-2.149999999999993250e+00 -3.949999999999997513e+00 -1.418822416978780148e-04
-1.999999999999992895e+00 -3.949999999999997513e+00 -1.868924817571817264e-04
-1.849999999999992539e+00 -3.949999999999997513e+00 -2.428729747701803869e-04
-1.699999999999992184e+00 -3.949999999999997513e+00 -3.114020205751847964e-04
-1.549999999999991829e+00 -3.949999999999997513e+00 -3.939509879362711555e-04
-1.399999999999991473e+00 -3.949999999999997513e+00 -4.917655086883520937e-04
-1.249999999999991118e+00 -3.949999999999997513e+00 -6.057310944359614157e-04
-1.099999999999990763e+00 -3.949999999999997513e+00 -7.362324244638249497e-04
-9.499999999999904077e-01 -3.949999999999997513e+00 -8.830193893201149615e-04
-7.999999999999900524e-01 -3.949999999999997513e+00 -1.045095755686004883e-03
-6.499999999999896971e-01 -3.949999999999997513e+00 -1.220646821411018774e-03
-4.999999999999893419e-01 -3.949999999999997513e+00 -1.407019592948446007e-03
-3.499999999999889866e-01 -3.949999999999997513e+00 -1.600762516161418660e-03
-1.999999999999886313e-01 -3.949999999999997513e+00 -1.797722578800502831e-03
-4.999999999998827604e-02 -3.949999999999997513e+00 -1.993188072176034151e-03
1.000000000000120792e-01 -3.949999999999997513e+00 -2.182058762423476524e-03
2.500000000000124345e-01 -3.949999999999997513e+00 -2.359024664142217714e-03
4.000000000000127898e-01 -3.949999999999997513e+00 -2.518741115672479963e-03
5.500000000000131450e-01 -3.949999999999997513e+00 -2.655999470472387210e-03
7.000000000000135003e-01 -3.949999999999997513e+00 -2.765904550637967533e-03
8.500000000000138556e-01 -3.949999999999997513e+00 -2.844075913796172573e-03
1.000000000000014211e+00 -3.949999999999997513e+00 -2.886885347599047261e-03
1.150000000000014566e+00 -3.949999999999997513e+00 -2.891727344673568085e-03
1.300000000000014921e+00 -3.949999999999997513e+00 -2.857297267645631748e-03
1.450000000000015277e+00 -3.949999999999997513e+00 -2.783831842668953345e-03
1.600000000000015632e+00 -3.949999999999997513e+00 -2.673257211595917067e-03
1.750000000000015987e+00 -3.949999999999997513e+00 -2.529196275737256860e-03
1.900000000000016342e+00 -3.949999999999997513e+00 -2.356808946916188422e-03
2.050000000000016698e+00 -3.949999999999997513e+00 -2.162470085191923498e-03
2.200000000000017053e+00 -3.949999999999997513e+00 -1.953321217800149060e-03
2.350000000000017408e+00 -3.949999999999997513e+00 -1.736754970666773163e-03
2.500000000000017764e+00 -3.949999999999997513e+00 -1.519900264571401273e-03
2.650000000000018119e+00 -3.949999999999997513e+00 -1.309171070377030625e-03
2.800000000000018474e+00 -3.949999999999997513e+00 -1.109925154680275203e-03
2.950000000000018829e+00 -3.949999999999997513e+00 -9.262571932245867133e-04
3.100000000000019185e+00 -3.949999999999997513e+00 -7.609284384427900116e-04
3.250000000000019540e+00 -3.949999999999997513e+00 -6.154170202328271798e-04
3.400000000000019895e+00 -3.949999999999997513e+00 -4.900611798273776755e-04
3.550000000000020250e+00 -3.949999999999997513e+00 -3.842626471233228790e-04
3.700000000000020606e+00 -3.949999999999997513e+00 -2.967179832639024262e-04
3.850000000000020961e+00 -3.949999999999997513e+00 -2.256503390177443070e-04
4.000000000000021316e+00 -3.949999999999997513e+00 -1.690209086144885034e-04
4.150000000000021672e+00 -3.949999999999997513e+00 -1.247068090889799587e-04
4.300000000000022027e+00 -3.949999999999997513e+00 -9.063902486318706805e-05
4.450000000000022382e+00 -3.949999999999997513e+00 -6.489971529948086423e-05
4.600000000000022737e+00 -3.949999999999997513e+00 -4.578227571505696941e-05
4.750000000000023093e+00 -3.949999999999997513e+00 -3.182006016900824788e-05
4.900000000000023448e+00 -3.949999999999997513e+00 -2.179080967378372111e-05
5.050000000000023803e+00 -3.949999999999997513e+00 -1.470388450643208110e-05

-5.000000000000000000e+00 -3.799999999999997158e+00 -6.153022303497449069e-08
-4.849999999999999645e+00 -3.799999999999997158e+00 -1.070109386603614883e-07
-4.699999999999999289e+00 -3.799999999999997158e+00 -1.832416973549870679e-07
-4.549999999999998934e+00 -3.799999999999997158e+00 -3.089407859863004114e-07
-4.399999999999998579e+00 -3.799999999999997158e+00 -5.128462022873254111e-07
-4.249999999999998224e+00 -3.799999999999997158e+00 -8.382520392918947171e-07
-4.099999999999997868e+00 -3.799999999999997158e+00 -1.349153089801224469e-06
-3.949999999999997513e+00 -3.799999999999997158e+00 -2.138354313431576742e-06
-3.799999999999997158e+00 -3.799999999999997158e+00 -3.337886658353222837e-06
-3.649999999999996803e+00 -3.799999999999997158e+00 -5.132005771378494157e-06
-3.499999999999996447e+00 -3.799999999999997158e+00 -7.772918040321660709e-06
-3.349999999999996092e+00 -3.799999999999997158e+00 -1.159916202826696504e-05
-3.199999999999995737e+00 -3.799999999999997158e+00 -1.705625778748377349e-05
-3.049999999999995381e+00 -3.799999999999997158e+00 -2.471881204085121393e-05
-2.899999999999995026e+00 -3.799999999999997158e+00 -3.531273301642144316e-05
-2.749999999999994671e+00 -3.799999999999997158e+00 -4.973557776319663723e-05
-2.599999999999994316e+00 -3.799999999999997158e+00 -6.907235914587159004e-05
-2.449999999999993960e+00 -3.799999999999997158e+00 -9.460343614789065974e-05
-2.299999999999993605e+00 -3.799999999999997158e+00 -1.278004861102669649e-04
-2.149999999999993250e+00 -3.799999999999997158e+00 -1.703061321150919297e-04
-1.999999999999992895e+00 -3.799999999999997158e+00 -2.238927332371087018e-04
-1.849999999999992539e+00 -3.799999999999997158e+00 -2.903963435292697035e-04
-1.699999999999992184e+00 -3.799999999999997158e+00 -3.716231513927702981e-04
-1.549999999999991829e+00 -3.799999999999997158e+00 -4.692280825217434812e-04
-1.399999999999991473e+00 -3.799999999999997158e+00 -5.845688836866320525e-04
-1.249999999999991118e+00 -3.799999999999997158e+00 -7.185438882080173164e-04
-1.099999999999990763e+00 -3.799999999999997158e+00 -8.714273589722219869e-04
-9.499999999999904077e-01 -3.799999999999997158e+00 -1.042721737014835372e-03
-7.999999999999900524e-01 -3.799999999999997158e+00 -1.231049527034028734e-03
-6.499999999999896971e-01 -3.799999999999997158e+00 -1.434106759147323442e-03
-4.999999999999893419e-01 -3.799999999999997158e+00 -1.648693168548970257e-03
-3.499999999999889866e-01 -3.799999999999997158e+00 -1.870821092412290870e-03
-1.999999999999886313e-01 -3.799999999999997158e+00 -2.095887769167675569e-03
-4.999999999998827604e-02 -3.799999999999997158e+00 -2.318879211125324941e-03
1.000000000000120792e-01 -3.799999999999997158e+00 -2.534564800327313537e-03
2.500000000000124345e-01 -3.799999999999997158e+00 -2.737646111519604578e-03
4.000000000000127898e-01 -3.799999999999997158e+00 -2.922843056178702371e-03
5.500000000000131450e-01 -3.799999999999997158e+00 -3.084930768686050626e-03
7.000000000000135003e-01 -3.799999999999997158e+00 -3.218771046754385131e-03
8.500000000000138556e-01 -3.799999999999997158e+00 -3.319399212892961294e-03
1.000000000000014211e+00 -3.799999999999997158e+00 -3.382220609181139145e-03
1.150000000000014566e+00 -3.799999999999997158e+00 -3.403338736675457724e-03
1.300000000000014921e+00 -3.799999999999997158e+00 -3.379988273032192344e-03
1.450000000000015277e+00 -3.799999999999997158e+00 -3.310997942730383326e-03
1.600000000000015632e+00 -3.799999999999997158e+00 -3.197178867751039166e-03
1.750000000000015987e+00 -3.799999999999997158e+00 -3.041535480094809119e-03
1.900000000000016342e+00 -3.799999999999997158e+00 -2.849228770693125728e-03
2.050000000000016698e+00 -3.799999999999997158e+00 -2.627274809518117225e-03
2.200000000000017053e+00 -3.799999999999997158e+00 -2.384018062220396705e-03
2.350000000000017408e+00 -3.799999999999997158e+00 -2.128462664570540761e-03
2.500000000000017764e+00 -3.799999999999997158e+00 -1.869565367000820041e-03
2.650000000000018119e+00 -3.799999999999997158e+00 -1.615589664542203341e-03
2.800000000000018474e+00 -3.799999999999997158e+00 -1.373597186917874680e-03
2.950000000000018829e+00 -3.799999999999997158e+00 -1.149119001732001356e-03
3.100000000000019185e+00 -3.799999999999997158e+00 -9.460154409015516250e-04
3.250000000000019540e+00 -3.799999999999997158e+00 -7.665053059687520782e-04
3.400000000000019895e+00 -3.799999999999997158e+00 -6.113273255280400132e-04
3.550000000000020250e+00 -3.799999999999997158e+00 -4.799889095490287986e-04
3.700000000000020606e+00 -3.799999999999997158e+00 -3.710578633586710082e-04
3.850000000000020961e+00 -3.799999999999997158e+00 -2.824591200377373325e-04
4.000000000000021316e+00 -3.799999999999997158e+00 -2.117479853462917328e-04
4.150000000000021672e+00 -3.799999999999997158e+00 -1.563415882023404583e-04
4.300000000000022027e+00 -3.799999999999997158e+00 -1.136995920352942260e-04
4.450000000000022382e+00 -3.799999999999997158e+00 -8.145281956374185559e-05
4.600000000000022737e+00 -3.799999999999997158e+00 -5.748390257114019370e-05
4.750000000000023093e+00 -3.799999999999997158e+00 -3.996741777491283457e-05
4.900000000000023448e+00 -3.799999999999997158e+00 -2.737849236186309040e-05
5.050000000000023803e+00 -3.799999999999997158e+00 -1.847897022519755128e-05

-5.000000000000000000e+00 -3.649999999999996803e+00 -7.574006670379965250e-08
-4.849999999999999645e+00 -3.649999999999996803e+00 -1.315280135458396042e-07
-4.699999999999999289e+00 -3.649999999999996803e+00 -2.248479882411395455e-07
-4.549999999999998934e+00 -3.649999999999996803e+00 -3.783869739583662895e-07
-4.399999999999998579e+00 -3.649999999999996803e+00 -6.268558955884522922e-07
-4.249999999999998224e+00 -3.649999999999996803e+00 -1.022355964940296649e-06
-4.099999999999997868e+00 -3.649999999999996803e+00 -1.641606741469953021e-06
-3.949999999999997513e+00 -3.649999999999996803e+00 -2.595432659286705146e-06
-3.799999999999997158e+00 -3.649999999999996803e+00 -4.040883003621166528e-06
-3.649999999999996803e+00 -3.649999999999996803e+00 -6.196283701161948815e-06
-3.499999999999996447e+00 -3.649999999999996803e+00 -9.359369161440052209e-06
-3.349999999999996092e+00 -3.649999999999996803e+00 -1.392839897462171986e-05
-3.199999999999995737e+00 -3.649999999999996803e+00 -2.042580780049321255e-05
-3.049999999999995381e+00 -3.649999999999996803e+00 -2.952344991242953877e-05
-2.899999999999995026e+00 -3.649999999999996803e+00 -4.206787183388338911e-05
-2.749999999999994671e+00 -3.649999999999996803e+00 -5.910327999613447270e-05
-2.599999999999994316e+00 -3.649999999999996803e+00 -8.188899095012474531e-05
-2.449999999999993960e+00 -3.649999999999996803e+00 -1.119072194361164649e-04
-2.299999999999993605e+00 -3.649999999999996803e+00 -1.508561817419741926e-04
-2.149999999999993250e+00 -3.649999999999996803e+00 -2.006228360858853849e-04
-1.999999999999992895e+00 -3.649999999999996803e+00 -2.632293912399057850e-04
-1.849999999999992539e+00 -3.649999999999996803e+00 -3.407483207721080242e-04
-1.699999999999992184e+00 -3.649999999999996803e+00 -4.351824432505811994e-04
-1.549999999999991829e+00 -3.649999999999996803e+00 -5.483101337659041560e-04
-1.399999999999991473e+00 -3.649999999999996803e+00 -6.815012933510555164e-04
-1.249999999999991118e+00 -3.649999999999996803e+00 -8.355173287460270675e-04
-1.099999999999990763e+00 -3.649999999999996803e+00 -1.010317324957467561e-03
-9.499999999999904077e-01 -3.649999999999996803e+00 -1.204900897957124524e-03
-7.999999999999900524e-01 -3.649999999999996803e+00 -1.417222685729855811e-03
-6.499999999999896971e-01 -3.649999999999996803e+00 -1.644210128284155333e-03
-4.999999999999893419e-01 -3.649999999999996803e+00 -1.881901854299268973e-03
-3.499999999999889866e-01 -3.649999999999996803e+00 -2.125698212736744103e-03
-1.999999999999886313e-01 -3.649999999999996803e+00 -2.370682671361297542e-03
-4.999999999998827604e-02 -3.649999999999996803e+00 -2.611942761630721074e-03
1.000000000000120792e-01 -3.649999999999996803e+00 -2.844805121031659684e-03
2.500000000000124345e-01 -3.649999999999996803e+00 -3.064912504446147112e-03
4.000000000000127898e-01 -3.649999999999996803e+00 -3.268115007286489376e-03
5.500000000000131450e-01 -3.649999999999996803e+00 -3.450214136539674157e-03
7.000000000000135003e-01 -3.649999999999996803e+00 -3.606665335803021892e-03
8.500000000000138556e-01 -3.649999999999996803e+00 -3.732384897532633333e-03
1.000000000000014211e+00 -3.649999999999996803e+00 -3.821799198376392859e-03
1.150000000000014566e+00 -3.649999999999996803e+00 -3.869212816770788502e-03
1.300000000000014921e+00 -3.649999999999996803e+00 -3.869473882274588467e-03
1.450000000000015277e+00 -3.649999999999996803e+00 -3.818813312366528372e-03
1.600000000000015632e+00 -3.649999999999996803e+00 -3.715666234137508274e-03
1.750000000000015987e+00 -3.649999999999996803e+00 -3.561273523784792665e-03
1.900000000000016342e+00 -3.649999999999996803e+00 -3.359911504720119145e-03
2.050000000000016698e+00 -3.649999999999996803e+00 -3.118689084327602636e-03
2.200000000000017053e+00 -3.649999999999996803e+00 -2.846952471499375817e-03
2.350000000000017408e+00 -3.649999999999996803e+00 -2.555417725330617115e-03
2.500000000000017764e+00 -3.649999999999996803e+00 -2.255192012641760082e-03
2.650000000000018119e+00 -3.649999999999996803e+00 -1.956842430208777326e-03
2.800000000000018474e+00 -3.649999999999996803e+00 -1.669636268541757358e-03
2.950000000000018829e+00 -3.649999999999996803e+00 -1.401024747209200826e-03
3.100000000000019185e+00 -3.649999999999996803e+00 -1.156389378559614716e-03
3.250000000000019540e+00 -3.649999999999996803e+00 -9.390274551417369551e-04
3.400000000000019895e+00 -3.649999999999996803e+00 -7.503259526199166892e-04
3.550000000000020250e+00 -3.649999999999996803e+00 -5.900615266645910760e-04
3.700000000000020606e+00 -3.649999999999996803e+00 -4.567652018846075912e-04
3.850000000000020961e+00 -3.649999999999996803e+00 -3.480994970171035147e-04
4.000000000000021316e+00 -3.649999999999996803e+00 -2.612089473793348902e-04
4.150000000000021672e+00 -3.649999999999996803e+00 -1.930190060519690689e-04
4.300000000000022027e+00 -3.649999999999996803e+00 -1.404709635499808943e-04
4.450000000000022382e+00 -3.649999999999996803e+00 -1.006906553780146074e-04
4.600000000000022737e+00 -3.649999999999996803e+00 -7.109592782588186231e-05
4.750000000000023093e+00 -3.649999999999996803e+00 -4.945222156634612167e-05
4.900000000000023448e+00 -3.649999999999996803e+00 -3.388763088369403686e-05
5.050000000000023803e+00 -3.649999999999996803e+00 -2.287896554560317776e-05

-5.000000000000000000e+00 -3.499999999999996447e+00 -9.184637500709945738e-08
-4.849999999999999645e+00 -3.499999999999996447e+00 -1.592279478946926799e-07
-4.699999999999999289e+00 -3.499999999999996447e+00 -2.716818358447836984e-07
-4.549999999999998934e+00 -3.499999999999996447e+00 -4.562302273557414823e-07
-4.399999999999998579e+00 -3.499999999999996447e+00 -7.540497467242464531e-07
-4.249999999999998224e+00 -3.499999999999996447e+00 -1.226682657471744756e-06
-4.099999999999997868e+00 -3.499999999999996447e+00 -1.964349796105438858e-06
-3.949999999999997513e+00 -3.499999999999996447e+00 -3.096795410408184558e-06
-3.799999999999997158e+00 -3.499999999999996447e+00 -4.807068665868832444e-06
-3.649999999999996803e+00 -3.499999999999996447e+00 -7.348565549884702731e-06
-3.499999999999996447e+00 -3.499999999999996447e+00 -1.106549875666956379e-05
-3.349999999999996092e+00 -3.499999999999996447e+00 -1.641670795564476406e-05
-3.199999999999995737e+00 -3.499999999999996447e+00 -2.400233928631810421e-05
-3.049999999999995381e+00 -3.499999999999996447e+00 -3.459237700848872172e-05
-2.899999999999995026e+00 -3.499999999999996447e+00 -4.915526810304237043e-05
-2.749999999999994671e+00 -3.499999999999996447e+00 -6.888391919885804521e-05
-2.599999999999994316e+00 -3.499999999999996447e+00 -9.521516976040107836e-05
-2.449999999999993960e+00 -3.499999999999996447e+00 -1.298375132390603792e-04
-2.299999999999993605e+00 -3.499999999999996447e+00 -1.746804860278108537e-04
-2.149999999999993250e+00 -3.499999999999996447e+00 -2.318780206412475052e-04
-1.999999999999992895e+00 -3.499999999999996447e+00 -3.036975569441337317e-04
-1.849999999999992539e+00 -3.499999999999996447e+00 -3.924273908502163297e-04
-1.699999999999992184e+00 -3.499999999999996447e+00 -5.002173618311600437e-04
-1.549999999999991829e+00 -3.499999999999996447e+00 -6.288733930122911760e-04
-1.399999999999991473e+00 -3.499999999999996447e+00 -7.796153157078776963e-04
-1.249999999999991118e+00 -3.499999999999996447e+00 -9.528199085995962088e-04
-1.099999999999990763e+00 -3.499999999999996447e+00 -1.147785850472425465e-03
-9.499999999999904077e-01 -3.499999999999996447e+00 -1.362570880373969919e-03
-7.999999999999900524e-01 -3.499999999999996447e+00 -1.593958070377610343e-03
-6.499999999999896971e-01 -3.499999999999996447e+00 -1.837600539553165815e-03
-4.999999999999893419e-01 -3.499999999999996447e+00 -2.088366206658102877e-03
-3.499999999999889866e-01 -3.499999999999996447e+00 -2.340855534986520988e-03
-1.999999999999886313e-01 -3.499999999999996447e+00 -2.590003930121446453e-03
-4.999999999998827604e-02 -3.499999999999996447e+00 -2.831624995635654250e-03
1.000000000000120792e-01 -3.499999999999996447e+00 -3.062726170155732810e-03
2.500000000000124345e-01 -3.499999999999996447e+00 -3.281456480477781129e-03
4.000000000000127898e-01 -3.499999999999996447e+00 -3.486634499091981459e-03
5.500000000000131450e-01 -3.499999999999996447e+00 -3.676936408364985063e-03
7.000000000000135003e-01 -3.499999999999996447e+00 -3.849958883285906769e-03
8.500000000000138556e-01 -3.499999999999996447e+00 -4.001457196173204348e-03
1.000000000000014211e+00 -3.499999999999996447e+00 -4.125052679357900376e-03
1.150000000000014566e+00 -3.499999999999996447e+00 -4.212593077989406319e-03
1.300000000000014921e+00 -3.499999999999996447e+00 -4.255163266374547594e-03
1.450000000000015277e+00 -3.499999999999996447e+00 -4.244544900581758741e-03
1.600000000000015632e+00 -3.499999999999996447e+00 -4.174782966113304086e-03
1.750000000000015987e+00 -3.499999999999996447e+00 -4.043483428033537927e-03
1.900000000000016342e+00 -3.499999999999996447e+00 -3.852545331930038765e-03
2.050000000000016698e+00 -3.499999999999996447e+00 -3.608187405650715388e-03
2.200000000000017053e+00 -3.499999999999996447e+00 -3.320305934042813972e-03
2.350000000000017408e+00 -3.499999999999996447e+00 -3.001342682075830871e-03
2.500000000000017764e+00 -3.499999999999996447e+00 -2.664915800746390541e-03
2.650000000000018119e+00 -3.499999999999996447e+00 -2.324467841579119527e-03
2.800000000000018474e+00 -3.499999999999996447e+00 -1.992130644055182826e-03
2.950000000000018829e+00 -3.499999999999996447e+00 -1.677924946132659323e-03
3.100000000000019185e+00 -3.499999999999996447e+00 -1.389329817400217085e-03
3.250000000000019540e+00 -3.499999999999996447e+00 -1.131191515132076893e-03
3.400000000000019895e+00 -3.499999999999996447e+00 -9.059007367582546212e-04
3.550000000000020250e+00 -3.499999999999996447e+00 -7.137507191727329508e-04
3.700000000000020606e+00 -3.499999999999996447e+00 -5.533906678526992083e-04
3.850000000000020961e+00 -3.499999999999996447e+00 -4.223025707575052737e-04
4.000000000000021316e+00 -3.499999999999996447e+00 -3.172482444986946286e-04
4.150000000000021672e+00 -3.499999999999996447e+00 -2.346528222832281775e-04
4.300000000000022027e+00 -3.499999999999996447e+00 -1.709079638176371732e-04
4.450000000000022382e+00 -3.499999999999996447e+00 -1.225914631864377104e-04
4.600000000000022737e+00 -3.499999999999996447e+00 -8.660930618752567527e-05
4.750000000000023093e+00 -3.499999999999996447e+00 -6.027187769385707283e-05
4.900000000000023448e+00 -3.499999999999996447e+00 -4.131857484577393440e-05
5.050000000000023803e+00 -3.499999999999996447e+00 -2.790530828712917038e-05

-5.000000000000000000e+00 -3.349999999999996092e+00 -1.097201751203590196e-07
-4.849999999999999645e+00 -3.349999999999996092e+00 -1.898416005253087293e-07
-4.699999999999999289e+00 -3.349999999999996092e+00 -3.231941680240284745e-07
-4.549999999999998934e+00 -3.349999999999996092e+00 -5.413777469027035233e-07
-4.399999999999998579e+00 -3.349999999999996092e+00 -8.923088824595478211e-07
-4.249999999999998224e+00 -3.349999999999996092e+00 -1.447233437962307722e-06
-4.099999999999997868e+00 -3.349999999999996092e+00 -2.310042189654371866e-06
-3.949999999999997513e+00 -3.349999999999996092e+00 -3.629342851388807431e-06
-3.799999999999997158e+00 -3.349999999999996092e+00 -5.613721047964191094e-06
-3.649999999999996803e+00 -3.349999999999996092e+00 -8.550553912735133570e-06
-3.499999999999996447e+00 -3.349999999999996092e+00 -1.282860388293184613e-05
-3.349999999999996092e+00 -3.349999999999996092e+00 -1.896438627039772731e-05
-3.199999999999995737e+00 -3.349999999999996092e+00 -2.763192491720352270e-05
-3.049999999999995381e+00 -3.349999999999996092e+00 -3.969491910659827345e-05
-2.899999999999995026e+00 -3.349999999999996092e+00 -5.623946126042590646e-05
-2.749999999999994671e+00 -3.349999999999996092e+00 -7.860419159194736657e-05
-2.599999999999994316e+00 -3.349999999999996092e+00 -1.084031112110504585e-04
-2.449999999999993960e+00 -3.349999999999996092e+00 -1.475342394637040207e-04
-2.299999999999993605e+00 -3.349999999999996092e+00 -1.981650734626945703e-04
-2.149999999999993250e+00 -3.349999999999996092e+00 -2.626837694180182768e-04
-1.999999999999992895e+00 -3.349999999999996092e+00 -3.436037691238220818e-04
-1.849999999999992539e+00 -3.349999999999996092e+00 -4.434102269423357309e-04
-1.699999999999992184e+00 -3.349999999999996092e+00 -5.643403892249587760e-04
-1.549999999999991829e+00 -3.349999999999996092e+00 -7.080985992006247690e-04
-1.399999999999991473e+00 -3.349999999999996092e+00 -8.755211987521965399e-04
-1.249999999999991118e+00 -3.349999999999996092e+00 -1.066227528412003927e-03
-1.099999999999990763e+00 -3.349999999999996092e+00 -1.278318304205436958e-03
-9.499999999999904077e-01 -3.349999999999996092e+00 -1.508205871772253220e-03
-7.999999999999900524e-01 -3.349999999999996092e+00 -1.750671890900234312e-03
-6.499999999999896971e-01 -3.349999999999996092e+00 -1.999233907521702318e-03
-4.999999999999893419e-01 -3.349999999999996092e+00 -2.246852048277383964e-03
-3.499999999999889866e-01 -3.349999999999996092e+00 -2.486918963183693248e-03
-1.999999999999886313e-01 -3.349999999999996092e+00 -2.714364728131997331e-03
-4.999999999998827604e-02 -3.349999999999996092e+00 -2.926607150351662016e-03
1.000000000000120792e-01 -3.349999999999996092e+00 -3.124032484809568470e-03
2.500000000000124345e-01 -3.349999999999996092e+00 -3.309742903796840819e-03
4.000000000000127898e-01 -3.349999999999996092e+00 -3.488469170650027214e-03
5.500000000000131450e-01 -3.349999999999996092e+00 -3.664790654053937113e-03
7.000000000000135003e-01 -3.349999999999996092e+00 -3.841058317584108810e-03
8.500000000000138556e-01 -3.349999999999996092e+00 -4.015586097781248184e-03
1.000000000000014211e+00 -3.349999999999996092e+00 -4.181681663059118488e-03
1.150000000000014566e+00 -3.349999999999996092e+00 -4.327898989881150300e-03
1.300000000000014921e+00 -3.349999999999996092e+00 -4.439557920630361233e-03
1.450000000000015277e+00 -3.349999999999996092e+00 -4.501203922593057134e-03
1.600000000000015632e+00 -3.349999999999996092e+00 -4.499410885607896607e-03
1.750000000000015987e+00 -3.349999999999996092e+00 -4.425254790333683040e-03
1.900000000000016342e+00 -3.349999999999996092e+00 -4.275916601056111398e-03
2.050000000000016698e+00 -3.349999999999996092e+00 -4.055141456630008065e-03
2.200000000000017053e+00 -3.349999999999996092e+00 -3.772584236924381423e-03
2.350000000000017408e+00 -3.349999999999996092e+00 -3.442314239633489838e-03
2.500000000000017764e+00 -3.349999999999996092e+00 -3.080878893551660183e-03
2.650000000000018119e+00 -3.349999999999996092e+00 -2.705331143311674649e-03
2.800000000000018474e+00 -3.349999999999996092e+00 -2.331538235728191060e-03
2.950000000000018829e+00 -3.349999999999996092e+00 -1.972959095324883661e-03
3.100000000000019185e+00 -3.349999999999996092e+00 -1.639947823260725756e-03
3.250000000000019540e+00 -3.349999999999996092e+00 -1.339540844850515460e-03
3.400000000000019895e+00 -3.349999999999996092e+00 -1.075625525316747759e-03
3.550000000000020250e+00 -3.349999999999996092e+00 -8.493656788956403716e-04
3.700000000000020606e+00 -3.349999999999996092e+00 -6.597643067204294037e-04
3.850000000000020961e+00 -3.349999999999996092e+00 -5.042646787656354223e-04
4.000000000000021316e+00 -3.349999999999996092e+00 -3.793179488886558011e-04
4.150000000000021672e+00 -3.349999999999996092e+00 -2.808723226882064950e-04
4.300000000000022027e+00 -3.349999999999996092e+00 -2.047617311363355023e-04
4.450000000000022382e+00 -3.349999999999996092e+00 -1.469895020596176057e-04
4.600000000000022737e+00 -3.349999999999996092e+00 -1.039145391273692482e-04
4.750000000000023093e+00 -3.349999999999996092e+00 -7.235463320488300966e-05
4.900000000000023448e+00 -3.349999999999996092e+00 -4.962469571611171894e-05
5.050000000000023803e+00 -3.349999999999996092e+00 -3.352795530509668524e-05

-5.000000000000000000e+00 -3.199999999999995737e+00 -1.291053098711367252e-07
-4.849999999999999645e+00 -3.199999999999995737e+00 -2.228600830343676290e-07
-4.699999999999999289e+00 -3.199999999999995737e+00 -3.783877494030892444e-07
-4.549999999999998934e+00 -3.199999999999995737e+00 -6.319079725780090898e-07
-4.399999999999998579e+00 -3.199999999999995737e+00 -1.038002098819108644e-06
-4.249999999999998224e+00 -3.199999999999995737e+00 -1.677292953408480763e-06
-4.099999999999997868e+00 -3.199999999999995737e+00 -2.666550640839003185e-06
-3.949999999999997513e+00 -3.199999999999995737e+00 -4.171685574743504968e-06
-3.799999999999997158e+00 -3.199999999999995737e+00 -6.424089622209502462e-06
-3.649999999999996803e+00 -3.199999999999995737e+00 -9.740761210844400033e-06
-3.499999999999996447e+00 -3.199999999999995737e+00 -1.454858326871725543e-05
-3.349999999999996092e+00 -3.199999999999995737e+00 -2.141297280536230409e-05
-3.199999999999995737e+00 -3.199999999999995737e+00 -3.107080885229005651e-05
-3.049999999999995381e+00 -3.199999999999995737e+00 -4.446694565590071066e-05
-2.899999999999995026e+00 -3.199999999999995737e+00 -6.279256305523439976e-05
-2.749999999999994671e+00 -3.199999999999995737e+00 -8.752191518750859908e-05
-2.599999999999994316e+00 -3.199999999999995737e+00 -1.204415755393034115e-04
-2.449999999999993960e+00 -3.199999999999995737e+00 -1.636630346223333561e-04
-2.299999999999993605e+00 -3.199999999999995737e+00 -2.196057186110908759e-04
-2.149999999999993250e+00 -3.199999999999995737e+00 -2.909337574881053364e-04
-1.999999999999992895e+00 -3.199999999999995737e+00 -3.804272265053086719e-04
-1.849999999999992539e+00 -3.199999999999995737e+00 -4.907688127548928345e-04
-1.699999999999992184e+00 -3.199999999999995737e+00 -6.242322654619197626e-04
-1.549999999999991829e+00 -3.199999999999995737e+00 -7.822723607592288941e-04
-1.399999999999991473e+00 -3.199999999999995737e+00 -9.650399473806506008e-04
-1.249999999999991118e+00 -3.199999999999995737e+00 -1.170880619064450321e-03
-1.099999999999990763e+00 -3.199999999999995737e+00 -1.395918207474331667e-03
-9.499999999999904077e-01 -3.199999999999995737e+00 -1.633864494473131340e-03
-7.999999999999900524e-01 -3.199999999999995737e+00 -1.876216516352579178e-03
-6.499999999999896971e-01 -3.199999999999995737e+00 -2.112979727514205201e-03
-4.999999999999893419e-01 -3.199999999999995737e+00 -2.333969187531769168e-03
-3.499999999999889866e-01 -3.199999999999995737e+00 -2.530587620884537734e-03
-1.999999999999886313e-01 -3.199999999999995737e+00 -2.697783289968760847e-03
-4.999999999998827604e-02 -3.199999999999995737e+00 -2.835710742833036802e-03
1.000000000000120792e-01 -3.199999999999995737e+00 -2.950534559419769071e-03
2.500000000000124345e-01 -3.199999999999995737e+00 -3.053902210077861622e-03
4.000000000000127898e-01 -3.199999999999995737e+00 -3.160890589887770975e-03
5.500000000000131450e-01 -3.199999999999995737e+00 -3.286651848388357205e-03
7.000000000000135003e-01 -3.199999999999995737e+00 -3.442430975175421112e-03
8.500000000000138556e-01 -3.199999999999995737e+00 -3.631948508546445267e-03
1.000000000000014211e+00 -3.199999999999995737e+00 -3.849193326900843086e-03
1.150000000000014566e+00 -3.199999999999995737e+00 -4.078373973858611529e-03
1.300000000000014921e+00 -3.199999999999995737e+00 -4.296184074688463514e-03
1.450000000000015277e+00 -3.199999999999995737e+00 -4.475852323039352862e-03
1.600000000000015632e+00 -3.199999999999995737e+00 -4.591942595184791975e-03
1.750000000000015987e+00 -3.199999999999995737e+00 -4.624731604472805124e-03
1.900000000000016342e+00 -3.199999999999995737e+00 -4.563225518508001038e-03
2.050000000000016698e+00 -3.199999999999995737e+00 -4.406340356040684691e-03
2.200000000000017053e+00 -3.199999999999995737e+00 -4.162275762369595407e-03
2.350000000000017408e+00 -3.199999999999995737e+00 -3.846506615094918979e-03
2.500000000000017764e+00 -3.199999999999995737e+00 -3.479021100230120754e-03
2.650000000000018119e+00 -3.199999999999995737e+00 -3.081440574311835028e-03
2.800000000000018474e+00 -3.199999999999995737e+00 -2.674517020540016689e-03
2.950000000000018829e+00 -3.199999999999995737e+00 -2.276296984561309786e-03
3.100000000000019185e+00 -3.199999999999995737e+00 -1.901039159635707198e-03
3.250000000000019540e+00 -3.199999999999995737e+00 -1.558821575851507702e-03
3.400000000000019895e+00 -3.199999999999995737e+00 -1.255688169626331457e-03
3.550000000000020250e+00 -3.199999999999995737e+00 -9.941558189649323668e-04
3.700000000000020606e+00 -3.199999999999995737e+00 -7.739140413913682013e-04
3.850000000000020961e+00 -3.199999999999995737e+00 -5.925819712637858802e-04
4.000000000000021316e+00 -3.199999999999995737e+00 -4.464265665857709061e-04
4.150000000000021672e+00 -3.199999999999995737e+00 -3.309832084882429176e-04
4.300000000000022027e+00 -3.199999999999995737e+00 -2.415504866550103604e-04
4.450000000000022382e+00 -3.199999999999995737e+00 -1.735536482140653607e-04
4.600000000000022737e+00 -3.199999999999995737e+00 -1.227863070917503577e-04
4.750000000000023093e+00 -3.199999999999995737e+00 -8.554874259915046751e-05
4.900000000000023448e+00 -3.199999999999995737e+00 -5.870488361924040501e-05
5.050000000000023803e+00 -3.199999999999995737e+00 -3.968027365637316243e-05

-5.000000000000000000e+00 -3.049999999999995381e+00 -1.495916619989841413e-07
-4.849999999999999645e+00 -3.049999999999995381e+00 -2.574775886279490786e-07
-4.699999999999999289e+00 -3.049999999999995381e+00 -4.356976685457475911e-07
-4.549999999999998934e+00 -3.049999999999995381e+00 -7.248265463433599229e-07
-4.399999999999998579e+00 -3.049999999999995381e+00 -1.185499863136052921e-06
-4.249999999999998224e+00 -3.049999999999995381e+00 -1.906486179781583588e-06
-4.099999999999997868e+00 -3.049999999999995381e+00 -3.015167106253250414e-06
-3.949999999999997513e+00 -3.049999999999995381e+00 -4.690868778748745239e-06
-3.799999999999997158e+00 -3.049999999999995381e+00 -7.181535859582723447e-06
-3.649999999999996803e+00 -3.049999999999995381e+00 -1.082431217638610046e-05
-3.499999999999996447e+00 -3.049999999999995381e+00 -1.607067913744298569e-05
-3.349999999999996092e+00 -3.049999999999995381e+00 -2.351684787291512328e-05
-3.199999999999995737e+00 -3.049999999999995381e+00 -3.393997303922349686e-05
-3.049999999999995381e+00 -3.049999999999995381e+00 -4.834022927853798344e-05
-2.899999999999995026e+00 -3.049999999999995381e+00 -6.798754699976180865e-05
-2.749999999999994671e+00 -3.049999999999995381e+00 -9.446947667732897647e-05
-2.599999999999994316e+00 -3.049999999999995381e+00 -1.297329259711727553e-04
-2.449999999999993960e+00 -3.049999999999995381e+00 -1.761072821530061726e-04
-2.299999999999993605e+00 -3.049999999999995381e+00 -2.362899860207908279e-04
-2.149999999999993250e+00 -3.049999999999995381e+00 -3.132688822010710485e-04
-1.999999999999992895e+00 -3.049999999999995381e+00 -4.101504165473469302e-04
-1.849999999999992539e+00 -3.049999999999995381e+00 -5.298618382063236465e-04
-1.699999999999992184e+00 -3.049999999999995381e+00 -6.747029904180787191e-04
-1.549999999999991829e+00 -3.049999999999995381e+00 -8.457438555219739390e-04
-1.399999999999991473e+00 -3.049999999999995381e+00 -1.042102210624054268e-03
-1.249999999999991118e+00 -3.049999999999995381e+00 -1.260193133295786465e-03
-1.099999999999990763e+00 -3.049999999999995381e+00 -1.493113455946921400e-03
-9.499999999999904077e-01 -3.049999999999995381e+00 -1.730393247964259794e-03
-7.999999999999900524e-01 -3.049999999999995381e+00 -1.958383339623033428e-03
-6.499999999999896971e-01 -3.049999999999995381e+00 -2.161513652214262955e-03
-4.999999999999893419e-01 -3.049999999999995381e+00 -2.324516240212542127e-03
-3.499999999999889866e-01 -3.049999999999995381e+00 -2.435450039049596484e-03
-1.999999999999886313e-01 -3.049999999999995381e+00 -2.489031985581582115e-03
-4.999999999998827604e-02 -3.049999999999995381e+00 -2.489472491550394958e-03
1.000000000000120792e-01 -3.049999999999995381e+00 -2.451871297810676292e-03
2.500000000000124345e-01 -3.049999999999995381e+00 -2.401369260015679546e-03
4.000000000000127898e-01 -3.049999999999995381e+00 -2.369698320773749953e-03
5.500000000000131450e-01 -3.049999999999995381e+00 -2.389438545058989501e-03
7.000000000000135003e-01 -3.049999999999995381e+00 -2.487017874960602455e-03
8.500000000000138556e-01 -3.049999999999995381e+00 -2.676082857587214116e-03
1.000000000000014211e+00 -3.049999999999995381e+00 -2.953088358754889491e-03
1.150000000000014566e+00 -3.049999999999995381e+00 -3.296563579092179775e-03
1.300000000000014921e+00 -3.049999999999995381e+00 -3.670481567525702392e-03
1.450000000000015277e+00 -3.049999999999995381e+00 -4.030859033367814072e-03
1.600000000000015632e+00 -3.049999999999995381e+00 -4.333754479825802780e-03
1.750000000000015987e+00 -3.049999999999995381e+00 -4.542625830192456235e-03
1.900000000000016342e+00 -3.049999999999995381e+00 -4.633497854929229283e-03
2.050000000000016698e+00 -3.049999999999995381e+00 -4.597213297725697562e-03
2.200000000000017053e+00 -3.049999999999995381e+00 -4.438848105009712310e-03
2.350000000000017408e+00 -3.049999999999995381e+00 -4.174960929300666930e-03
2.500000000000017764e+00 -3.049999999999995381e+00 -3.829642685176617989e-03
2.650000000000018119e+00 -3.049999999999995381e+00 -3.430335624356368757e-03
2.800000000000018474e+00 -3.049999999999995381e+00 -3.004174787786760819e-03
2.950000000000018829e+00 -3.049999999999995381e+00 -2.575284985508057706e-03
3.100000000000019185e+00 -3.049999999999995381e+00 -2.163157955579606082e-03
3.250000000000019540e+00 -3.049999999999995381e+00 -1.782008754101088721e-03
3.400000000000019895e+00 -3.049999999999995381e+00 -1.440888161306265848e-03
3.550000000000020250e+00 -3.049999999999995381e+00 -1.144293370982626132e-03
3.700000000000020606e+00 -3.049999999999995381e+00 -8.930421067779443752e-04
3.850000000000020961e+00 -3.049999999999995381e+00 -6.852260652422038261e-04
4.000000000000021316e+00 -3.049999999999995381e+00 -5.171168199435925966e-04
4.150000000000021672e+00 -3.049999999999995381e+00 -3.839487874624152117e-04
4.300000000000022027e+00 -3.049999999999995381e+00 -2.805444246226187805e-04
4.450000000000022382e+00 -3.049999999999995381e+00 -2.017757336105900124e-04
4.600000000000022737e+00 -3.049999999999995381e+00 -1.428747579682509094e-04
4.750000000000023093e+00 -3.049999999999995381e+00 -9.961613794242949534e-05
4.900000000000023448e+00 -3.049999999999995381e+00 -6.839905897856269549e-05
5.050000000000023803e+00 -3.049999999999995381e+00 -4.625592759316597783e-05

-5.000000000000000000e+00 -2.899999999999995026e+00 -1.705840838165470113e-07
-4.849999999999999645e+00 -2.899999999999995026e+00 -2.925219457933059017e-07
-4.699999999999999289e+00 -2.899999999999995026e+00 -4.928411274142621853e-07
-4.549999999999998934e+00 -2.899999999999995026e+00 -8.157515207224852132e-07
-4.399999999999998579e+00 -2.899999999999995026e+00 -1.326534526379150808e-06
-4.249999999999998224e+00 -2.899999999999995026e+00 -2.119516379129417327e-06
-4.099999999999997868e+00 -2.899999999999995026e+00 -3.328191072259554582e-06
-3.949999999999997513e+00 -2.899999999999995026e+00 -5.137872032791881521e-06
-3.799999999999997158e+00 -2.899999999999995026e+00 -7.801391223692717515e-06
-3.649999999999996803e+00 -2.899999999999995026e+00 -1.165862141765898119e-05
-3.499999999999996447e+00 -2.899999999999995026e+00 -1.716097629498308791e-05
-3.349999999999996092e+00 -2.899999999999995026e+00 -2.490246800449758569e-05
-3.199999999999995737e+00 -2.899999999999995026e+00 -3.565916270057435238e-05
-3.049999999999995381e+00 -2.899999999999995026e+00 -5.043858354673378931e-05
-2.899999999999995026e+00 -2.899999999999995026e+00 -7.053919930771526659e-05
-2.749999999999994671e+00 -2.899999999999995026e+00 -9.761692463239520781e-05
-2.599999999999994316e+00 -2.899999999999995026e+00 -1.337499173632126657e-04
-2.449999999999993960e+00 -2.899999999999995026e+00 -1.814845762879582303e-04
-2.299999999999993605e+00 -2.899999999999995026e+00 -2.438348677417672859e-04
-2.149999999999993250e+00 -2.899999999999995026e+00 -3.241953428987794073e-04
-1.999999999999992895e+00 -2.899999999999995026e+00 -4.261183051383235325e-04
-1.849999999999992539e+00 -2.899999999999995026e+00 -5.529022000658100284e-04
-1.699999999999992184e+00 -2.899999999999995026e+00 -7.069479933109417248e-04
-1.549999999999991829e+00 -2.899999999999995026e+00 -8.888710522690175184e-04
-1.399999999999991473e+00 -2.899999999999995026e+00 -1.096415458653418953e-03
-1.249999999999991118e+00 -2.899999999999995026e+00 -1.323309072774980213e-03
-1.099999999999990763e+00 -2.899999999999995026e+00 -1.558313789317407197e-03
-9.499999999999904077e-01 -2.899999999999995026e+00 -1.784841030778591166e-03
-7.999999999999900524e-01 -2.899999999999995026e+00 -1.981569892481619289e-03
-6.499999999999896971e-01 -2.899999999999995026e+00 -2.124459187845967496e-03
-4.999999999999893419e-01 -2.899999999999995026e+00 -2.190323131765663147e-03
-3.499999999999889866e-01 -2.899999999999995026e+00 -2.161724005278200470e-03
-1.999999999999886313e-01 -2.899999999999995026e+00 -2.032391901587362205e-03
-4.999999999998827604e-02 -2.899999999999995026e+00 -1.811887458760553940e-03
1.000000000000120792e-01 -2.899999999999995026e+00 -1.528012565589073222e-03
2.500000000000124345e-01 -2.899999999999995026e+00 -1.225708702752227120e-03
4.000000000000127898e-01 -2.899999999999995026e+00 -9.618350664014545075e-04
5.500000000000131450e-01 -2.899999999999995026e+00 -7.961204279102504066e-04
7.000000000000135003e-01 -2.899999999999995026e+00 -7.796163896748088164e-04
8.500000000000138556e-01 -2.899999999999995026e+00 -9.430826322963275273e-04
1.000000000000014211e+00 -2.899999999999995026e+00 -1.288551460432493974e-03
1.150000000000014566e+00 -2.899999999999995026e+00 -1.787065327034550923e-03
1.300000000000014921e+00 -2.899999999999995026e+00 -2.383756809638885345e-03
1.450000000000015277e+00 -2.899999999999995026e+00 -3.008748254200449643e-03
1.600000000000015632e+00 -2.899999999999995026e+00 -3.590391620487868619e-03
1.750000000000015987e+00 -2.899999999999995026e+00 -4.067188793806798298e-03
1.900000000000016342e+00 -2.899999999999995026e+00 -4.395966383024519503e-03
2.050000000000016698e+00 -2.899999999999995026e+00 -4.555451810698668211e-03
2.200000000000017053e+00 -2.899999999999995026e+00 -4.545600410875079954e-03
2.350000000000017408e+00 -2.899999999999995026e+00 -4.383746901703367352e-03
2.500000000000017764e+00 -2.899999999999995026e+00 -4.098991142734106398e-03
2.650000000000018119e+00 -2.899999999999995026e+00 -3.726219151177183418e-03
2.800000000000018474e+00 -2.899999999999995026e+00 -3.300855671300159666e-03
2.950000000000018829e+00 -2.899999999999995026e+00 -2.854978634075769090e-03
3.100000000000019185e+00 -2.899999999999995026e+00 -2.414968317809740739e-03
3.250000000000019540e+00 -2.899999999999995026e+00 -2.000532653554295062e-03
3.400000000000019895e+00 -2.899999999999995026e+00 -1.624778551911568863e-03
3.550000000000020250e+00 -2.899999999999995026e+00 -1.294959964048924281e-03
3.700000000000020606e+00 -2.899999999999995026e+00 -1.013576290826652231e-03
3.850000000000020961e+00 -2.899999999999995026e+00 -7.795733238877099311e-04
4.000000000000021316e+00 -2.899999999999995026e+00 -5.894816659974672340e-04
4.150000000000021672e+00 -2.899999999999995026e+00 -4.383982383575781949e-04
4.300000000000022027e+00 -2.899999999999995026e+00 -3.207696128409274648e-04
4.450000000000022382e+00 -2.899999999999995026e+00 -2.309721074976382564e-04
4.600000000000022737e+00 -2.899999999999995026e+00 -1.637058985336298982e-04
4.750000000000023093e+00 -2.899999999999995026e+00 -1.142322969951006724e-04
4.900000000000023448e+00 -2.899999999999995026e+00 -7.848785570113943138e-05
5.050000000000023803e+00 -2.899999999999995026e+00 -5.310853966733614909e-05

-5.000000000000000000e+00 -2.749999999999994671e+00 -1.912669360479217567e-07
-4.849999999999999645e+00 -2.749999999999994671e+00 -3.263726828016696923e-07
-4.699999999999999289e+00 -2.749999999999994671e+00 -5.466361118800009562e-07
-4.549999999999998934e+00 -2.749999999999994671e+00 -8.985270046792307152e-07
-4.399999999999998579e+00 -2.749999999999994671e+00 -1.449405116795769214e-06
-4.249999999999998224e+00 -2.749999999999994671e+00 -2.294580433514313409e-06
-4.099999999999997868e+00 -2.749999999999994671e+00 -3.565867246153549295e-06
-3.949999999999997513e+00 -2.749999999999994671e+00 -5.441864047381842521e-06
-3.799999999999997158e+00 -2.749999999999994671e+00 -8.160484122348439547e-06
-3.649999999999996803e+00 -2.749999999999994671e+00 -1.203483195457572664e-05
-3.499999999999996447e+00 -2.749999999999994671e+00 -1.747440403195990247e-05
-3.349999999999996092e+00 -2.749999999999994671e+00 -2.501469231914854095e-05
-3.199999999999995737e+00 -2.749999999999994671e+00 -3.535925833975164112e-05
-3.049999999999995381e+00 -2.749999999999994671e+00 -4.943858863273738441e-05
-2.899999999999995026e+00 -2.749999999999994671e+00 -6.848857286674103588e-05
-2.749999999999994671e+00 -2.749999999999994671e+00 -9.414707149464460092e-05
-2.599999999999994316e+00 -2.749999999999994671e+00 -1.285586059399289273e-04
-2.449999999999993960e+00 -2.749999999999994671e+00 -1.744640355503615796e-04
-2.299999999999993605e+00 -2.749999999999994671e+00 -2.352345707774848647e-04
-2.149999999999993250e+00 -2.749999999999994671e+00 -3.147897222589007425e-04
-1.999999999999992895e+00 -2.749999999999994671e+00 -4.173212704922526855e-04
-1.849999999999992539e+00 -2.749999999999994671e+00 -5.467373822555296860e-04
-1.699999999999992184e+00 -2.749999999999994671e+00 -7.057528984648374967e-04
-1.549999999999991829e+00 -2.749999999999994671e+00 -8.945961269271241910e-04
-1.399999999999991473e+00 -2.749999999999994671e+00 -1.109391487021674878e-03
-1.249999999999991118e+00 -2.749999999999994671e+00 -1.340417513083649566e-03
-1.099999999999990763e+00 -2.749999999999994671e+00 -1.570622038523803105e-03
-9.499999999999904077e-01 -2.749999999999994671e+00 -1.774964109292341639e-03
-7.999999999999900524e-01 -2.749999999999994671e+00 -1.921271374306096104e-03
-6.499999999999896971e-01 -2.749999999999994671e+00 -1.973245757496936044e-03
-4.999999999999893419e-01 -2.749999999999994671e+00 -1.895912424058618113e-03
-3.499999999999889866e-01 -2.749999999999994671e+00 -1.663149788394039123e-03
-1.999999999999886313e-01 -2.749999999999994671e+00 -1.266082563168544972e-03
-4.999999999998827604e-02 -2.749999999999994671e+00 -7.203854144912419290e-04
1.000000000000120792e-01 -2.749999999999994671e+00 -7.032414925879291979e-05
2.500000000000124345e-01 -2.749999999999994671e+00 6.121964803310772857e-04
4.000000000000127898e-01 -2.749999999999994671e+00 1.234505756146168790e-03
5.500000000000131450e-01 -2.749999999999994671e+00 1.696099605374080900e-03
7.000000000000135003e-01 -2.749999999999994671e+00 1.906703095860073395e-03
8.500000000000138556e-01 -2.749999999999994671e+00 1.806397529755231386e-03
1.000000000000014211e+00 -2.749999999999994671e+00 1.381956196803847247e-03
1.150000000000014566e+00 -2.749999999999994671e+00 6.726672429456144204e-04
1.300000000000014921e+00 -2.749999999999994671e+00 -2.376619803660618910e-04
1.450000000000015277e+00 -2.749999999999994671e+00 -1.239582852532631436e-03
1.600000000000015632e+00 -2.749999999999994671e+00 -2.220405165493170765e-03
1.750000000000015987e+00 -2.749999999999994671e+00 -3.083073195959259213e-03
1.900000000000016342e+00 -2.749999999999994671e+00 -3.757983285324477049e-03
2.050000000000016698e+00 -2.749999999999994671e+00 -4.207531072355713032e-03
2.200000000000017053e+00 -2.749999999999994671e+00 -4.424746719603335487e-03
2.350000000000017408e+00 -2.749999999999994671e+00 -4.427772858832124299e-03
2.500000000000017764e+00 -2.749999999999994671e+00 -4.252037112026614725e-03
2.650000000000018119e+00 -2.749999999999994671e+00 -3.941937406269706637e-03
2.800000000000018474e+00 -2.749999999999994671e+00 -3.543529440489574193e-03
2.950000000000018829e+00 -2.749999999999994671e+00 -3.099104884721112438e-03
3.100000000000019185e+00 -2.749999999999994671e+00 -2.643904054754414850e-03
3.250000000000019540e+00 -2.749999999999994671e+00 -2.204727511768035143e-03
3.400000000000019895e+00 -2.749999999999994671e+00 -1.799969307857133671e-03
3.550000000000020250e+00 -2.749999999999994671e+00 -1.440550710444430142e-03
3.700000000000020606e+00 -2.749999999999994671e+00 -1.131306687555038186e-03
3.850000000000020961e+00 -2.749999999999994671e+00 -8.724961620440392683e-04
4.000000000000021316e+00 -2.749999999999994671e+00 -6.612250409673125356e-04
4.150000000000021672e+00 -2.749999999999994671e+00 -4.926668701951473876e-04
4.300000000000022027e+00 -2.749999999999994671e+00 -3.610345630123166583e-04
4.450000000000022382e+00 -2.749999999999994671e+00 -2.603010897899720615e-04
4.600000000000022737e+00 -2.749999999999994671e+00 -1.846929988539124502e-04
4.750000000000023093e+00 -2.749999999999994671e+00 -1.289936516566483101e-04
4.900000000000023448e+00 -2.749999999999994671e+00 -8.869740296319156368e-05
5.050000000000023803e+00 -2.749999999999994671e+00 -6.005475554496416258e-05

-5.000000000000000000e+00 -2.599999999999994316e+00 -2.105667094799879339e-07
-4.849999999999999645e+00 -2.599999999999994316e+00 -3.568723772837252120e-07
-4.699999999999999289e+00 -2.599999999999994316e+00 -5.928018357784507545e-07
-4.549999999999998934e+00 -2.599999999999994316e+00 -9.647928699794872249e-07
-4.399999999999998579e+00 -2.599999999999994316e+00 -1.538083650726785104e-06
-4.249999999999998224e+00 -2.599999999999994316e+00 -2.401574661841115467e-06
-4.099999999999997868e+00 -2.599999999999994316e+00 -3.672895501756995997e-06
-3.949999999999997513e+00 -2.599999999999994316e+00 -5.503614102943249786e-06
-3.799999999999997158e+00 -2.599999999999994316e+00 -8.085054910319675332e-06
-3.649999999999996803e+00 -2.599999999999994316e+00 -1.165625941129374080e-05
-3.499999999999996447e+00 -2.599999999999994316e+00 -1.651732333644565895e-05
-3.349999999999996092e+00 -2.599999999999994316e+00 -2.305356580757104078e-05
-3.199999999999995737e+00 -2.599999999999994316e+00 -3.177823902557405254e-05
-3.049999999999995381e+00 -2.599999999999994316e+00 -4.340276578857765332e-05
-2.899999999999995026e+00 -2.599999999999994316e+00 -5.894222161158406322e-05
-2.749999999999994671e+00 -2.599999999999994316e+00 -7.985796187684925248e-05
-2.599999999999994316e+00 -2.599999999999994316e+00 -1.082269359867037687e-04
-2.449999999999993960e+00 -2.599999999999994316e+00 -1.469070611938337405e-04
-2.299999999999993605e+00 -2.599999999999994316e+00 -1.996404785335187252e-04
-2.149999999999993250e+00 -2.599999999999994316e+00 -2.710047671190620486e-04
-1.999999999999992895e+00 -2.599999999999994316e+00 -3.660931111882049171e-04
-1.849999999999992539e+00 -2.599999999999994316e+00 -4.897890876534859465e-04
-1.699999999999992184e+00 -2.599999999999994316e+00 -6.455154563914515834e-04
-1.549999999999991829e+00 -2.599999999999994316e+00 -8.333975434650658541e-04
-1.399999999999991473e+00 -2.599999999999994316e+00 -1.047909105546238279e-03
-1.249999999999991118e+00 -2.599999999999994316e+00 -1.275273676869775668e-03
-1.099999999999990763e+00 -2.599999999999994316e+00 -1.491168695802373581e-03
-9.499999999999904077e-01 -2.599999999999994316e+00 -1.659573947172292979e-03
-7.999999999999900524e-01 -2.599999999999994316e+00 -1.733810029468902704e-03
-6.499999999999896971e-01 -2.599999999999994316e+00 -1.660754746586616711e-03
-4.999999999999893419e-01 -2.599999999999994316e+00 -1.388720730730244731e-03
-3.499999999999889866e-01 -2.599999999999994316e+00 -8.784572939948982187e-04
-1.999999999999886313e-01 -2.599999999999994316e+00 -1.154381685085259821e-04
-4.999999999998827604e-02 -2.599999999999994316e+00 8.793651583094037882e-04
1.000000000000120792e-01 -2.599999999999994316e+00 2.042979625827997386e-03
2.500000000000124345e-01 -2.599999999999994316e+00 3.269997991439819746e-03
4.000000000000127898e-01 -2.599999999999994316e+00 4.419401403049322968e-03
5.500000000000131450e-01 -2.599999999999994316e+00 5.330472568668237661e-03
7.000000000000135003e-01 -2.599999999999994316e+00 5.849712344481605535e-03
8.500000000000138556e-01 -2.599999999999994316e+00 5.866332300550325222e-03
1.000000000000014211e+00 -2.599999999999994316e+00 5.345242545524841495e-03
1.150000000000014566e+00 -2.599999999999994316e+00 4.341386763738083222e-03
1.300000000000014921e+00 -2.599999999999994316e+00 2.986153531274002727e-03
1.450000000000015277e+00 -2.599999999999994316e+00 1.452178205405745730e-03
1.600000000000015632e+00 -2.599999999999994316e+00 -8.640118123641689406e-05
1.750000000000015987e+00 -2.599999999999994316e+00 -1.483565089277285925e-03
1.900000000000016342e+00 -2.599999999999994316e+00 -2.636353062095168984e-03
2.050000000000016698e+00 -2.599999999999994316e+00 -3.488146161176982913e-03
2.200000000000017053e+00 -2.599999999999994316e+00 -4.024753838548536869e-03
2.350000000000017408e+00 -2.599999999999994316e+00 -4.266244678166554796e-03
2.500000000000017764e+00 -2.599999999999994316e+00 -4.256420987705286825e-03
2.650000000000018119e+00 -2.599999999999994316e+00 -4.051781670915356216e-03
2.800000000000018474e+00 -2.599999999999994316e+00 -3.711758150444317492e-03
2.950000000000018829e+00 -2.599999999999994316e+00 -3.291434023879556952e-03
3.100000000000019185e+00 -2.599999999999994316e+00 -2.837123063457340066e-03
3.250000000000019540e+00 -2.599999999999994316e+00 -2.384495094149244755e-03
3.400000000000019895e+00 -2.599999999999994316e+00 -1.958588900005938955e-03
3.550000000000020250e+00 -2.599999999999994316e+00 -1.574995463757113264e-03
3.700000000000020606e+00 -2.599999999999994316e+00 -1.241609234337188615e-03
3.850000000000020961e+00 -2.599999999999994316e+00 -9.605183579600134591e-04
4.000000000000021316e+00 -2.599999999999994316e+00 -7.297694533285101594e-04
4.150000000000021672e+00 -2.599999999999994316e+00 -5.448703307590686048e-04
4.300000000000022027e+00 -2.599999999999994316e+00 -3.999811201274474769e-04
4.450000000000022382e+00 -2.599999999999994316e+00 -2.887976284626243145e-04
4.600000000000022737e+00 -2.599999999999994316e+00 -2.051600091340436403e-04
4.750000000000023093e+00 -2.599999999999994316e+00 -1.434332721758034817e-04
4.900000000000023448e+00 -2.599999999999994316e+00 -9.870973139204078286e-05
5.050000000000023803e+00 -2.599999999999994316e+00 -6.688107918111867829e-05

-5.000000000000000000e+00 -2.449999999999993960e+00 -2.271194024277421484e-07
-4.849999999999999645e+00 -2.449999999999993960e+00 -3.812465541884374570e-07
-4.699999999999999289e+00 -2.449999999999993960e+00 -6.257744944974317658e-07
-4.549999999999998934e+00 -2.449999999999993960e+00 -1.003581543239854190e-06
-4.399999999999998579e+00 -2.449999999999993960e+00 -1.571368305205732035e-06
-4.249999999999998224e+00 -2.449999999999993960e+00 -2.400379003834519823e-06
-4.099999999999997868e+00 -2.449999999999993960e+00 -3.575065680437374247e-06
-3.949999999999997513e+00 -2.449999999999993960e+00 -5.189089038039316144e-06
-3.799999999999997158e+00 -2.449999999999993960e+00 -7.338918376057438051e-06
-3.649999999999996803e+00 -2.449999999999993960e+00 -1.011710481340728528e-05
-3.499999999999996447e+00 -2.449999999999993960e+00 -1.361026026310265479e-05
-3.349999999999996092e+00 -2.449999999999993960e+00 -1.791076272556660056e-05
-3.199999999999995737e+00 -2.449999999999993960e+00 -2.315552201230286453e-05
-3.049999999999995381e+00 -2.449999999999993960e+00 -2.960823689665910061e-05
-2.899999999999995026e+00 -2.449999999999993960e+00 -3.780097151361229868e-05
-2.749999999999994671e+00 -2.449999999999993960e+00 -4.874335909119763803e-05
-2.599999999999994316e+00 -2.449999999999993960e+00 -6.419002736289125685e-05
-2.449999999999993960e+00 -2.449999999999993960e+00 -8.692678811109355802e-05
-2.299999999999993605e+00 -2.449999999999993960e+00 -1.209943210661343458e-04
-2.149999999999993250e+00 -2.449999999999993960e+00 -1.717194307173552557e-04
-1.999999999999992895e+00 -2.449999999999993960e+00 -2.453788570928364630e-04
-1.849999999999992539e+00 -2.449999999999993960e+00 -3.482951481299782662e-04
-1.699999999999992184e+00 -2.449999999999993960e+00 -4.851792428883147375e-04
-1.549999999999991829e+00 -2.449999999999993960e+00 -6.566146876196824649e-04
-1.399999999999991473e+00 -2.449999999999993960e+00 -8.557494669830079765e-04
-1.249999999999991118e+00 -2.449999999999993960e+00 -1.064543748402456153e-03
-1.099999999999990763e+00 -2.449999999999993960e+00 -1.250313918642805781e-03
-9.499999999999904077e-01 -2.449999999999993960e+00 -1.363758380764893427e-03
-7.999999999999900524e-01 -2.449999999999993960e+00 -1.339992560125525959e-03
-6.499999999999896971e-01 -2.449999999999993960e+00 -1.104082484357302683e-03
-4.999999999999893419e-01 -2.449999999999993960e+00 -5.818220743255015509e-04
-3.499999999999889866e-01 -2.449999999999993960e+00 2.850758354743727126e-04
-1.999999999999886313e-01 -2.449999999999993960e+00 1.522125900329403952e-03
-4.999999999998827604e-02 -2.449999999999993960e+00 3.107305646432614778e-03
1.000000000000120792e-01 -2.449999999999993960e+00 4.961040994024024445e-03
2.500000000000124345e-01 -2.449999999999993960e+00 6.941403060407323744e-03
4.000000000000127898e-01 -2.449999999999993960e+00 8.845518599426456519e-03
5.500000000000131450e-01 -2.449999999999993960e+00 1.042382095285207186e-02
7.000000000000135003e-01 -2.449999999999993960e+00 1.141829995569935106e-02
8.500000000000138556e-01 -2.449999999999993960e+00 1.162691687838926340e-02
1.000000000000014211e+00 -2.449999999999993960e+00 1.097237309050013050e-02
1.150000000000014566e+00 -2.449999999999993960e+00 9.536172561807101586e-03
1.300000000000014921e+00 -2.449999999999993960e+00 7.533430959166378948e-03
1.450000000000015277e+00 -2.449999999999993960e+00 5.242898739070570545e-03
1.600000000000015632e+00 -2.449999999999993960e+00 2.932875451888899716e-03
1.750000000000015987e+00 -2.449999999999993960e+00 8.147748174926600345e-04
1.900000000000016342e+00 -2.449999999999993960e+00 -9.712845199061655296e-04
2.050000000000016698e+00 -2.449999999999993960e+00 -2.351906167368353080e-03
2.200000000000017053e+00 -2.449999999999993960e+00 -3.309411548781916127e-03
2.350000000000017408e+00 -2.449999999999993960e+00 -3.869371895731633752e-03
2.500000000000017764e+00 -2.449999999999993960e+00 -4.087270416535945111e-03
2.650000000000018119e+00 -2.449999999999993960e+00 -4.034894197314792784e-03
2.800000000000018474e+00 -2.449999999999993960e+00 -3.788087064242482305e-03
2.950000000000018829e+00 -2.449999999999993960e+00 -3.417456390028234241e-03
3.100000000000019185e+00 -2.449999999999993960e+00 -2.982686536239255708e-03
3.250000000000019540e+00 -2.449999999999993960e+00 -2.530137822225335571e-03
3.400000000000019895e+00 -2.449999999999993960e+00 -2.092875571946027982e-03
3.550000000000020250e+00 -2.449999999999993960e+00 -1.692179706834982941e-03
3.700000000000020606e+00 -2.449999999999993960e+00 -1.339745539582651171e-03
3.850000000000020961e+00 -2.449999999999993960e+00 -1.040028263648704130e-03
4.000000000000021316e+00 -2.449999999999993960e+00 -7.924069737488039769e-04
4.150000000000021672e+00 -2.449999999999993960e+00 -5.930108777979106825e-04
4.300000000000022027e+00 -2.449999999999993960e+00 -4.361586812069222717e-04
4.450000000000022382e+00 -2.449999999999993960e+00 -3.154246693448389620e-04
4.600000000000022737e+00 -2.449999999999993960e+00 -2.243767640332821787e-04
4.750000000000023093e+00 -2.449999999999993960e+00 -1.570447382779910513e-04
4.900000000000023448e+00 -2.449999999999993960e+00 -1.081787797714840841e-04
5.050000000000023803e+00 -2.449999999999993960e+00 -7.335448223851351519e-05

-5.000000000000000000e+00 -2.299999999999993605e+00 -2.392546702699668982e-07
-4.849999999999999645e+00 -2.299999999999993605e+00 -3.960592503330517601e-07
-4.699999999999999289e+00 -2.299999999999993605e+00 -6.385973095050298357e-07
-4.549999999999998934e+00 -2.299999999999993605e+00 -1.001065880245525351e-06
-4.399999999999998579e+00 -2.299999999999993605e+00 -1.522335932870995640e-06
-4.249999999999998224e+00 -2.299999999999993605e+00 -2.239718222838113429e-06
-4.099999999999997868e+00 -2.299999999999993605e+00 -3.176973499126207842e-06
-3.949999999999997513e+00 -2.299999999999993605e+00 -4.325017696289901174e-06
-3.799999999999997158e+00 -2.299999999999993605e+00 -5.615101958395459715e-06
-3.649999999999996803e+00 -2.299999999999993605e+00 -6.887124254892418440e-06
-3.499999999999996447e+00 -2.299999999999993605e+00 -7.860535443822897050e-06
-3.349999999999996092e+00 -2.299999999999993605e+00 -8.121946904336123854e-06
-3.199999999999995737e+00 -2.299999999999993605e+00 -7.151039795839528506e-06
-3.049999999999995381e+00 -2.299999999999993605e+00 -4.412415762953113335e-06
-2.899999999999995026e+00 -2.299999999999993605e+00 4.581936333275788209e-07
-2.749999999999994671e+00 -2.299999999999993605e+00 7.354435838752673510e-06
-2.599999999999994316e+00 -2.299999999999993605e+00 1.529253160359706854e-05
-2.449999999999993960e+00 -2.299999999999993605e+00 2.194667087999449483e-05
-2.299999999999993605e+00 -2.299999999999993605e+00 2.323715854188157273e-05
-2.149999999999993250e+00 -2.299999999999993605e+00 1.315240391292760046e-05
-1.999999999999992895e+00 -2.299999999999993605e+00 -1.594975749299944352e-05
-1.849999999999992539e+00 -2.299999999999993605e+00 -7.227964684623513450e-05
-1.699999999999992184e+00 -2.299999999999993605e+00 -1.625276297460155183e-04
-1.549999999999991829e+00 -2.299999999999993605e+00 -2.885832552915453073e-04
-1.399999999999991473e+00 -2.299999999999993605e+00 -4.431030105152331368e-04
-1.249999999999991118e+00 -2.299999999999993605e+00 -6.043227018335240418e-04
-1.099999999999990763e+00 -2.299999999999993605e+00 -7.310357144852951431e-04
-9.499999999999904077e-01 -2.299999999999993605e+00 -7.593115419564669356e-04
-7.999999999999900524e-01 -2.299999999999993605e+00 -6.031020647370809304e-04
-6.499999999999896971e-01 -2.299999999999993605e+00 -1.609248574115383949e-04
-4.999999999999893419e-01 -2.299999999999993605e+00 6.702690272883252750e-04
-3.499999999999889866e-01 -2.299999999999993605e+00 1.975374816298886785e-03
-1.999999999999886313e-01 -2.299999999999993605e+00 3.799682619264918397e-03
-4.999999999998827604e-02 -2.299999999999993605e+00 6.130346147834615268e-03
1.000000000000120792e-01 -2.299999999999993605e+00 8.881592937359928178e-03
2.500000000000124345e-01 -2.299999999999993605e+00 1.187953108284463093e-02
4.000000000000127898e-01 -2.299999999999993605e+00 1.484619711564652729e-02
5.500000000000131450e-01 -2.299999999999993605e+00 1.740054154429704000e-02
7.000000000000135003e-01 -2.299999999999993605e+00 1.911027069154557639e-02
8.500000000000138556e-01 -2.299999999999993605e+00 1.961036933496610596e-02
1.000000000000014211e+00 -2.299999999999993605e+00 1.874530225193865585e-02
1.150000000000014566e+00 -2.299999999999993605e+00 1.664508057197822133e-02
1.300000000000014921e+00 -2.299999999999993605e+00 1.367582071827722068e-02
1.450000000000015277e+00 -2.299999999999993605e+00 1.029795080702457233e-02
1.600000000000015632e+00 -2.299999999999993605e+00 6.925608500916553660e-03
1.750000000000015987e+00 -2.299999999999993605e+00 3.854458366364194033e-03
1.900000000000016342e+00 -2.299999999999993605e+00 1.257895665492511552e-03
2.050000000000016698e+00 -2.299999999999993605e+00 -7.860424974193066247e-04
2.200000000000017053e+00 -2.299999999999993605e+00 -2.267496478404923670e-03
2.350000000000017408e+00 -2.299999999999993605e+00 -3.225434353206002320e-03
2.500000000000017764e+00 -2.299999999999993605e+00 -3.732249745296673752e-03
2.650000000000018119e+00 -2.299999999999993605e+00 -3.878836684724722757e-03
2.800000000000018474e+00 -2.299999999999993605e+00 -3.760561756134323495e-03
2.950000000000018829e+00 -2.299999999999993605e+00 -3.466165934003610349e-03
3.100000000000019185e+00 -2.299999999999993605e+00 -3.070832972297714465e-03
3.250000000000019540e+00 -2.299999999999993605e+00 -2.633276748438303453e-03
3.400000000000019895e+00 -2.299999999999993605e+00 -2.195843375750445789e-03
3.550000000000020250e+00 -2.299999999999993605e+00 -1.786429589584343988e-03
3.700000000000020606e+00 -2.299999999999993605e+00 -1.421216110308971044e-03
3.850000000000020961e+00 -2.299999999999993605e+00 -1.107535151647914698e-03
4.000000000000021316e+00 -2.299999999999993605e+00 -8.464841006206738974e-04
4.150000000000021672e+00 -2.299999999999993605e+00 -6.351095714212454113e-04
4.300000000000022027e+00 -2.299999999999993605e+00 -4.681177833984577485e-04
4.450000000000022382e+00 -2.299999999999993605e+00 -3.391386878353752502e-04
4.600000000000022737e+00 -2.299999999999993605e+00 -2.416043351767522651e-04
4.750000000000023093e+00 -2.299999999999993605e+00 -1.693131468315384473e-04
4.900000000000023448e+00 -2.299999999999993605e+00 -1.167513319662095202e-04
5.050000000000023803e+00 -2.299999999999993605e+00 -7.923636214493114745e-05

-5.000000000000000000e+00 -2.149999999999993250e+00 -2.450139711431747733e-07
-4.849999999999999645e+00 -2.149999999999993250e+00 -3.972427456453816999e-07
-4.699999999999999289e+00 -2.149999999999993250e+00 -6.229679977175431685e-07
-4.549999999999998934e+00 -2.149999999999993250e+00 -9.406319741752052580e-07
-4.399999999999998579e+00 -2.149999999999993250e+00 -1.358446629583249568e-06
-4.249999999999998224e+00 -2.149999999999993250e+00 -1.857295201078994978e-06
-4.099999999999997868e+00 -2.149999999999993250e+00 -2.362149250410330227e-06
-3.949999999999997513e+00 -2.149999999999993250e+00 -2.698904877053793279e-06
-3.799999999999997158e+00 -2.149999999999993250e+00 -2.535462204395739955e-06
-3.649999999999996803e+00 -2.149999999999993250e+00 -1.310207330502287236e-06
-3.499999999999996447e+00 -2.149999999999993250e+00 1.841535206592973129e-06
-3.349999999999996092e+00 -2.149999999999993250e+00 8.142051091292552554e-06
-3.199999999999995737e+00 -2.149999999999993250e+00 1.917361106626207519e-05
-3.049999999999995381e+00 -2.149999999999993250e+00 3.678503516612031515e-05
-2.899999999999995026e+00 -2.149999999999993250e+00 6.285574151480280078e-05
-2.749999999999994671e+00 -2.149999999999993250e+00 9.888246297903242389e-05
-2.599999999999994316e+00 -2.149999999999993250e+00 1.453882716261357662e-04
-2.449999999999993960e+00 -2.149999999999993250e+00 2.012149265126775212e-04
-2.299999999999993605e+00 -2.149999999999993250e+00 2.628447621419509285e-04
-2.149999999999993250e+00 -2.149999999999993250e+00 3.239936713350785244e-04
-1.999999999999992895e+00 -2.149999999999993250e+00 3.757985789446043837e-04
-1.849999999999992539e+00 -2.149999999999993250e+00 4.079637455568371979e-04
-1.699999999999992184e+00 -2.149999999999993250e+00 4.112077730238983871e-04
-1.549999999999991829e+00 -2.149999999999993250e+00 3.812512105335854511e-04
-1.399999999999991473e+00 -2.149999999999993250e+00 3.243773074451297808e-04
-1.249999999999991118e+00 -2.149999999999993250e+00 2.642223531790009565e-04
-1.099999999999990763e+00 -2.149999999999993250e+00 2.488088084638515225e-04
-9.499999999999904077e-01 -2.149999999999993250e+00 3.558902338317793883e-04
-7.999999999999900524e-01 -2.149999999999993250e+00 6.936834471213132328e-04
-6.499999999999896971e-01 -2.149999999999993250e+00 1.393773027508170281e-03
-4.999999999999893419e-01 -2.149999999999993250e+00 2.594494798892805782e-03
-3.499999999999889866e-01 -2.149999999999993250e+00 4.416907234230714116e-03
-1.999999999999886313e-01 -2.149999999999993250e+00 6.939536738893700187e-03
-4.999999999998827604e-02 -2.149999999999993250e+00 1.017724446803604417e-02
1.000000000000120792e-01 -2.149999999999993250e+00 1.406004114631284607e-02
2.500000000000124345e-01 -2.149999999999993250e+00 1.839734076692095543e-02
4.000000000000127898e-01 -2.149999999999993250e+00 2.282379150185099431e-02
5.500000000000131450e-01 -2.149999999999993250e+00 2.676606659787571230e-02
7.000000000000135003e-01 -2.149999999999993250e+00 2.951041383535983609e-02
8.500000000000138556e-01 -2.149999999999993250e+00 3.041601412692488196e-02
1.000000000000014211e+00 -2.149999999999993250e+00 2.919380408610915828e-02
1.150000000000014566e+00 -2.149999999999993250e+00 2.606315646047066212e-02
1.300000000000014921e+00 -2.149999999999993250e+00 2.165353042511055162e-02
1.450000000000015277e+00 -2.149999999999993250e+00 1.672551007138148652e-02
1.600000000000015632e+00 -2.149999999999993250e+00 1.191248754640396139e-02
1.750000000000015987e+00 -2.149999999999993250e+00 7.612546053231744950e-03
1.900000000000016342e+00 -2.149999999999993250e+00 4.015522395724410373e-03
2.050000000000016698e+00 -2.149999999999993250e+00 1.177465897312082862e-03
2.200000000000017053e+00 -2.149999999999993250e+00 -9.213589545019513789e-04
2.350000000000017408e+00 -2.149999999999993250e+00 -2.346878534910623766e-03
2.500000000000017764e+00 -2.149999999999993250e+00 -3.195891966179378440e-03
2.650000000000018119e+00 -2.149999999999993250e+00 -3.582678601734209500e-03
2.800000000000018474e+00 -2.149999999999993250e+00 -3.624947435963583701e-03
2.950000000000018829e+00 -2.149999999999993250e+00 -3.431674205981416828e-03
3.100000000000019185e+00 -2.149999999999993250e+00 -3.095167369380792677e-03
3.250000000000019540e+00 -2.149999999999993250e+00 -2.687737383769933305e-03
3.400000000000019895e+00 -2.149999999999993250e+00 -2.261946328833530206e-03
3.550000000000020250e+00 -2.149999999999993250e+00 -1.853010522455211676e-03
3.700000000000020606e+00 -2.149999999999993250e+00 -1.482133328401236388e-03
3.850000000000020961e+00 -2.149999999999993250e+00 -1.159946175431737954e-03
4.000000000000021316e+00 -2.149999999999993250e+00 -8.896053647032400652e-04
4.150000000000021672e+00 -2.149999999999993250e+00 -6.693541988406658720e-04
4.300000000000022027e+00 -2.149999999999993250e+00 -4.945162088589237200e-04
4.450000000000022382e+00 -2.149999999999993250e+00 -3.589647878331318222e-04
4.600000000000022737e+00 -2.149999999999993250e+00 -2.561474661047531817e-04
4.750000000000023093e+00 -2.149999999999993250e+00 -1.797512234916336137e-04
4.900000000000023448e+00 -2.149999999999993250e+00 -1.240915466985183799e-04
5.050000000000023803e+00 -2.149999999999993250e+00 -8.429897635578247582e-05

-5.000000000000000000e+00 -1.999999999999992895e+00 -2.422229706277372636e-07
-4.849999999999999645e+00 -1.999999999999992895e+00 -3.802464328793383681e-07
-4.699999999999999289e+00 -1.999999999999992895e+00 -5.695402518862756798e-07
-4.549999999999998934e+00 -1.999999999999992895e+00 -8.034780889516947121e-07
-4.399999999999998579e+00 -1.999999999999992895e+00 -1.042707450495222801e-06
-4.249999999999998224e+00 -1.999999999999992895e+00 -1.181997361034171776e-06
-4.099999999999997868e+00 -1.999999999999992895e+00 -9.971332373456204903e-07
-3.949999999999997513e+00 -1.999999999999992895e+00 -6.635510854726646085e-08
-3.799999999999997158e+00 -1.999999999999992895e+00 2.336524880587545709e-06
-3.649999999999996803e+00 -1.999999999999992895e+00 7.373939546111000194e-06
-3.499999999999996447e+00 -1.999999999999992895e+00 1.678700578498112014e-05
-3.349999999999996092e+00 -1.999999999999992895e+00 3.301857190484790269e-05
-3.199999999999995737e+00 -1.999999999999992895e+00 5.926825614091217343e-05
-3.049999999999995381e+00 -1.999999999999992895e+00 9.941422860767209298e-05
-2.899999999999995026e+00 -1.999999999999992895e+00 1.577302221410483904e-04
-2.749999999999994671e+00 -1.999999999999992895e+00 2.383414286388822691e-04
-2.599999999999994316e+00 -1.999999999999992895e+00 3.444102139196989756e-04
-2.449999999999993960e+00 -1.999999999999992895e+00 4.771265757186950195e-04
-2.299999999999993605e+00 -1.999999999999992895e+00 6.346907488435565370e-04
-2.149999999999993250e+00 -1.999999999999992895e+00 8.115915648956271988e-04
-1.999999999999992895e+00 -1.999999999999992895e+00 9.985684166743625731e-04
-1.849999999999992539e+00 -1.999999999999992895e+00 1.183668627590514196e-03
-1.699999999999992184e+00 -1.999999999999992895e+00 1.354776849808827285e-03
-1.549999999999991829e+00 -1.999999999999992895e+00 1.503928440998660845e-03
-1.399999999999991473e+00 -1.999999999999992895e+00 1.633627124075021650e-03
-1.249999999999991118e+00 -1.999999999999992895e+00 1.765144425158830192e-03
-1.099999999999990763e+00 -1.999999999999992895e+00 1.948093749575966318e-03
-9.499999999999904077e-01 -1.999999999999992895e+00 2.269181356993431667e-03
-7.999999999999900524e-01 -1.999999999999992895e+00 2.856199771724910342e-03
-6.499999999999896971e-01 -1.999999999999992895e+00 3.872349646800359989e-03
-4.999999999999893419e-01 -1.999999999999992895e+00 5.497974420722465637e-03
-3.499999999999889866e-01 -1.999999999999992895e+00 7.902753337229817196e-03
-1.999999999999886313e-01 -1.999999999999992895e+00 1.121759052169456553e-02
-4.999999999998827604e-02 -1.999999999999992895e+00 1.551215365802506053e-02
1.000000000000120792e-01 -1.999999999999992895e+00 2.076470906566402208e-02
2.500000000000124345e-01 -1.999999999999992895e+00 2.679164665377793339e-02
4.000000000000127898e-01 -1.999999999999992895e+00 3.312698296860417529e-02
5.500000000000131450e-01 -1.999999999999992895e+00 3.892938348192453990e-02
7.000000000000135003e-01 -1.999999999999992895e+00 4.307158880678465390e-02
8.500000000000138556e-01 -1.999999999999992895e+00 4.448535768036382398e-02
1.000000000000014211e+00 -1.999999999999992895e+00 4.265751015308932165e-02
1.150000000000014566e+00 -1.999999999999992895e+00 3.797350638697793990e-02
1.300000000000014921e+00 -1.999999999999992895e+00 3.150560201561049267e-02
1.450000000000015277e+00 -1.999999999999992895e+00 2.446438981904697912e-02
1.600000000000015632e+00 -1.999999999999992895e+00 1.778126435133008110e-02
1.750000000000015987e+00 -1.999999999999992895e+00 1.196579110194443719e-02
1.900000000000016342e+00 -1.999999999999992895e+00 7.191787775559899121e-03
2.050000000000016698e+00 -1.999999999999992895e+00 3.452527013520177539e-03
2.200000000000017053e+00 -1.999999999999992895e+00 6.676535856906592060e-04
2.350000000000017408e+00 -1.999999999999992895e+00 -1.273841007485261492e-03
2.500000000000017764e+00 -1.999999999999992895e+00 -2.502096099299047378e-03
2.650000000000018119e+00 -1.999999999999992895e+00 -3.158863018583926100e-03
2.800000000000018474e+00 -1.999999999999992895e+00 -3.386168112646779655e-03
2.950000000000018829e+00 -1.999999999999992895e+00 -3.314343513490956763e-03
3.100000000000019185e+00 -1.999999999999992895e+00 -3.053564053656458981e-03
3.250000000000019540e+00 -1.999999999999992895e+00 -2.690271462972120865e-03
3.400000000000019895e+00 -1.999999999999992895e+00 -2.287653066700700687e-03
3.550000000000020250e+00 -1.999999999999992895e+00 -1.888580222885427292e-03
3.700000000000020606e+00 -1.999999999999992895e+00 -1.519573790559447741e-03
3.850000000000020961e+00 -1.999999999999992895e+00 -1.194836101851738750e-03
4.000000000000021316e+00 -1.999999999999992895e+00 -9.198363964086574661e-04
4.150000000000021672e+00 -1.999999999999992895e+00 -6.942495848522182772e-04
4.300000000000022027e+00 -1.999999999999992895e+00 -5.142283972671615874e-04
4.450000000000022382e+00 -1.999999999999992895e+00 -3.740750518532055661e-04
4.600000000000022737e+00 -1.999999999999992895e+00 -2.674097919626301063e-04
4.750000000000023093e+00 -1.999999999999992895e+00 -1.879376407902685301e-04
4.900000000000023448e+00 -1.999999999999992895e+00 -1.299071463356407500e-04
5.050000000000023803e+00 -1.999999999999992895e+00 -8.834307602861267699e-05

-5.000000000000000000e+00 -1.849999999999992539e+00 -2.286369258544087815e-07
-4.849999999999999645e+00 -1.849999999999992539e+00 -3.403461507903480836e-07
-4.699999999999999289e+00 -1.849999999999992539e+00 -4.685676153738126833e-07
-4.549999999999998934e+00 -1.849999999999992539e+00 -5.699232749009649929e-07
-4.399999999999998579e+00 -1.849999999999992539e+00 -5.362660202133010401e-07
-4.249999999999998224e+00 -1.849999999999992539e+00 -1.389052309539761501e-07
-4.099999999999997868e+00 -1.849999999999992539e+00 1.059105448947389428e-06
-3.949999999999997513e+00 -1.849999999999992539e+00 3.831685748685428017e-06
-3.799999999999997158e+00 -1.849999999999992539e+00 9.465050577532427113e-06
-3.649999999999996803e+00 -1.849999999999992539e+00 1.997657003997803309e-05
-3.499999999999996447e+00 -1.849999999999992539e+00 3.835861536707251213e-05
-3.349999999999996092e+00 -1.849999999999992539e+00 6.880626467205085530e-05
-3.199999999999995737e+00 -1.849999999999992539e+00 1.168606700746510282e-04
-3.049999999999995381e+00 -1.849999999999992539e+00 1.893753104472370994e-04
-2.899999999999995026e+00 -1.849999999999992539e+00 2.942023951950902753e-04
-2.749999999999994671e+00 -1.849999999999992539e+00 4.395170534153598090e-04
-2.599999999999994316e+00 -1.849999999999992539e+00 6.327615091130976222e-04
-2.449999999999993960e+00 -1.849999999999992539e+00 8.793024663514048588e-04
-2.299999999999993605e+00 -1.849999999999992539e+00 1.181032065107462869e-03
-2.149999999999993250e+00 -1.849999999999992539e+00 1.535259952190094540e-03
-1.999999999999992895e+00 -1.849999999999992539e+00 1.934287739130186121e-03
-1.849999999999992539e+00 -1.849999999999992539e+00 2.366012751782619467e-03
-1.699999999999992184e+00 -1.849999999999992539e+00 2.815851214486392480e-03
-1.549999999999991829e+00 -1.849999999999992539e+00 3.270356251332991182e-03
-1.399999999999991473e+00 -1.849999999999992539e+00 3.723211630122018074e-03
-1.249999999999991118e+00 -1.849999999999992539e+00 4.184536170959115772e-03
-1.099999999999990763e+00 -1.849999999999992539e+00 4.693876490734587119e-03
-9.499999999999904077e-01 -1.849999999999992539e+00 5.335064474397361277e-03
-7.999999999999900524e-01 -1.849999999999992539e+00 6.247478378960755023e-03
-6.499999999999896971e-01 -1.849999999999992539e+00 7.625553354036409756e-03
-4.999999999999893419e-01 -1.849999999999992539e+00 9.700733455852556669e-03
-3.499999999999889866e-01 -1.849999999999992539e+00 1.270948994668482691e-02
-1.999999999999886313e-01 -1.849999999999992539e+00 1.686105746816178239e-02
-4.999999999998827604e-02 -1.849999999999992539e+00 2.231224665726398368e-02
1.000000000000120792e-01 -1.849999999999992539e+00 2.912330184747986134e-02
2.500000000000124345e-01 -1.849999999999992539e+00 3.713711728304100457e-02
4.000000000000127898e-01 -1.849999999999992539e+00 4.576861993343003809e-02
5.500000000000131450e-01 -1.849999999999992539e+00 5.385913781167394471e-02
7.000000000000135003e-01 -1.849999999999992539e+00 5.982827490936694359e-02
8.500000000000138556e-01 -1.849999999999992539e+00 6.195351758496700501e-02
1.000000000000014211e+00 -1.849999999999992539e+00 5.910220177086829285e-02
1.150000000000014566e+00 -1.849999999999992539e+00 5.205765513175255460e-02
1.300000000000014921e+00 -1.849999999999992539e+00 4.281005588160539249e-02
1.450000000000015277e+00 -1.849999999999992539e+00 3.311992490350131046e-02
1.600000000000015632e+00 -1.849999999999992539e+00 2.420207473277511193e-02
1.750000000000015987e+00 -1.849999999999992539e+00 1.665406766697728747e-02
1.900000000000016342e+00 -1.849999999999992539e+00 1.059011224840222982e-02
2.050000000000016698e+00 -1.849999999999992539e+00 5.896072936521465878e-03
2.200000000000017053e+00 -1.849999999999992539e+00 2.399370522484525325e-03
2.350000000000017408e+00 -1.849999999999992539e+00 -7.351137613474560478e-05
2.500000000000017764e+00 -1.849999999999992539e+00 -1.693758188537536347e-03
2.650000000000018119e+00 -1.849999999999992539e+00 -2.633184023918547483e-03
2.800000000000018474e+00 -1.849999999999992539e+00 -3.058537422582893652e-03
2.950000000000018829e+00 -1.849999999999992539e+00 -3.121162728278126415e-03
3.100000000000019185e+00 -1.849999999999992539e+00 -2.948602060440324874e-03
3.250000000000019540e+00 -1.849999999999992539e+00 -2.640993518306003051e-03
3.400000000000019895e+00 -1.849999999999992539e+00 -2.271849028020595657e-03
3.550000000000020250e+00 -1.849999999999992539e+00 -1.891538187689204790e-03
3.700000000000020606e+00 -1.849999999999992539e+00 -1.531868824532174123e-03
3.850000000000020961e+00 -1.849999999999992539e+00 -1.210680365703934802e-03
4.000000000000021316e+00 -1.849999999999992539e+00 -9.358853842627089074e-04
4.150000000000021672e+00 -1.849999999999992539e+00 -7.087552780578734246e-04
4.300000000000022027e+00 -1.849999999999992539e+00 -5.264475581247107100e-04
4.450000000000022382e+00 -1.849999999999992539e+00 -3.838627209733686853e-04
4.600000000000022737e+00 -1.849999999999992539e+00 -2.749467107129342303e-04
4.750000000000023093e+00 -1.849999999999992539e+00 -1.935540349039226041e-04
4.900000000000023448e+00 -1.849999999999992539e+00 -1.339748975207514603e-04
5.050000000000023803e+00 -1.849999999999992539e+00 -9.121516194724825488e-05

-5.000000000000000000e+00 -1.699999999999992184e+00 -2.021695857737838341e-07
-4.849999999999999645e+00 -1.699999999999992184e+00 -2.731371433904256842e-07
-4.699999999999999289e+00 -1.699999999999992184e+00 -3.109391106545453498e-07
-4.549999999999998934e+00 -1.699999999999992184e+00 -2.215279501653606579e-07
-4.399999999999998579e+00 -1.699999999999992184e+00 1.973594405715710783e-07
-4.249999999999998224e+00 -1.699999999999992184e+00 1.342490009913476679e-06
-4.099999999999997868e+00 -1.699999999999992184e+00 3.939624231682896449e-06
-3.949999999999997513e+00 -1.699999999999992184e+00 9.240300327791696588e-06
-3.799999999999997158e+00 -1.699999999999992184e+00 1.929063566551916396e-05
-3.649999999999996803e+00 -1.699999999999992184e+00 3.727028248514769405e-05
-3.499999999999996447e+00 -1.699999999999992184e+00 6.787852585505281013e-05
-3.349999999999996092e+00 -1.699999999999992184e+00 1.177133537588806580e-04
-3.199999999999995737e+00 -1.699999999999992184e+00 1.955518014903140302e-04
-3.049999999999995381e+00 -1.699999999999992184e+00 3.124059576279260959e-04
-2.899999999999995026e+00 -1.699999999999992184e+00 4.812159375892295144e-04
-2.749999999999994671e+00 -1.699999999999992184e+00 7.160703894115084305e-04
-2.599999999999994316e+00 -1.699999999999992184e+00 1.030932844738377801e-03
-2.449999999999993960e+00 -1.699999999999992184e+00 1.437992284034486168e-03
-2.299999999999993605e+00 -1.699999999999992184e+00 1.945902396847552004e-03
-2.149999999999993250e+00 -1.699999999999992184e+00 2.558240383048542791e-03
-1.999999999999992895e+00 -1.699999999999992184e+00 3.272424686420024893e-03
-1.849999999999992539e+00 -1.699999999999992184e+00 4.079118155810368580e-03
-1.699999999999992184e+00 -1.699999999999992184e+00 4.962070535513344455e-03
-1.549999999999991829e+00 -1.699999999999992184e+00 5.898862821227447532e-03
-1.399999999999991473e+00 -1.699999999999992184e+00 6.864336679454469646e-03
-1.249999999999991118e+00 -1.699999999999992184e+00 7.839981226834911304e-03
-1.099999999999990763e+00 -1.699999999999992184e+00 8.832366984569050769e-03
-9.499999999999904077e-01 -1.699999999999992184e+00 9.899792719395712412e-03
-7.999999999999900524e-01 -1.699999999999992184e+00 1.117880120065815192e-02
-6.499999999999896971e-01 -1.699999999999992184e+00 1.289574780563238800e-02
-4.999999999999893419e-01 -1.699999999999992184e+00 1.535102699984766152e-02
-3.499999999999889866e-01 -1.699999999999992184e+00 1.887881493004288716e-02
-1.999999999999886313e-01 -1.699999999999992184e+00 2.380248526929905697e-02
-4.999999999998827604e-02 -1.699999999999992184e+00 3.039768666054168747e-02
1.000000000000120792e-01 -1.699999999999992184e+00 3.882478453695090148e-02
2.500000000000124345e-01 -1.699999999999992184e+00 4.894663525568016677e-02
4.000000000000127898e-01 -1.699999999999992184e+00 6.003433818358798468e-02
5.500000000000131450e-01 -1.699999999999992184e+00 7.071056879394570227e-02
7.000000000000135003e-01 -1.699999999999992184e+00 7.932420355744196350e-02
8.500000000000138556e-01 -1.699999999999992184e+00 8.300861653420736619e-02
1.000000000000014211e+00 -1.699999999999992184e+00 7.837701924469479831e-02
1.150000000000014566e+00 -1.699999999999992184e+00 6.739526718668514826e-02
1.300000000000014921e+00 -1.699999999999992184e+00 5.450530172266165180e-02
1.450000000000015277e+00 -1.699999999999992184e+00 4.185629500312067208e-02
1.600000000000015632e+00 -1.699999999999992184e+00 3.058441139698939160e-02
1.750000000000015987e+00 -1.699999999999992184e+00 2.127220758023674191e-02
1.900000000000016342e+00 -1.699999999999992184e+00 1.393310509515083111e-02
2.050000000000016698e+00 -1.699999999999992184e+00 8.317323677382863073e-03
2.200000000000017053e+00 -1.699999999999992184e+00 4.142966401676584885e-03
2.350000000000017408e+00 -1.699999999999992184e+00 1.165798615441661400e-03
2.500000000000017764e+00 -1.699999999999992184e+00 -8.289196303400029687e-04
2.650000000000018119e+00 -1.699999999999992184e+00 -2.042502800223476751e-03
2.800000000000018474e+00 -1.699999999999992184e+00 -2.664540926933390685e-03
2.950000000000018829e+00 -1.699999999999992184e+00 -2.865204344517837103e-03
3.100000000000019185e+00 -1.699999999999992184e+00 -2.787420286683685560e-03
3.250000000000019540e+00 -1.699999999999992184e+00 -2.543450490062243441e-03
3.400000000000019895e+00 -1.699999999999992184e+00 -2.216005150020106205e-03
3.550000000000020250e+00 -1.699999999999992184e+00 -1.862225299564386656e-03
3.700000000000020606e+00 -1.699999999999992184e+00 -1.518797917648112778e-03
3.850000000000020961e+00 -1.699999999999992184e+00 -1.207024723246904107e-03
4.000000000000021316e+00 -1.699999999999992184e+00 -9.372428995581949919e-04
4.150000000000021672e+00 -1.699999999999992184e+00 -7.123958225994041736e-04
4.300000000000022027e+00 -1.699999999999992184e+00 -5.307697310441867201e-04
4.450000000000022382e+00 -1.699999999999992184e+00 -3.880045144444317770e-04
4.600000000000022737e+00 -1.699999999999992184e+00 -2.785104931850711663e-04
4.750000000000023093e+00 -1.699999999999992184e+00 -1.964169707135608408e-04
4.900000000000023448e+00 -1.699999999999992184e+00 -1.361628244621228962e-04
5.050000000000023803e+00 -1.699999999999992184e+00 -9.282264223973341370e-05

-5.000000000000000000e+00 -1.549999999999991829e+00 -1.612005639166678352e-07
-4.849999999999999645e+00 -1.549999999999991829e+00 -1.751995931260781673e-07
-4.699999999999999289e+00 -1.549999999999991829e+00 -8.958305571226435722e-08
-4.549999999999998934e+00 -1.549999999999991829e+00 2.560222653729375386e-07
-4.399999999999998579e+00 -1.549999999999991829e+00 1.186511089504579732e-06
-4.249999999999998224e+00 -1.549999999999991829e+00 3.317048244329870049e-06
-4.099999999999997868e+00 -1.549999999999991829e+00 7.748187530478956546e-06
-3.949999999999997513e+00 -1.549999999999991829e+00 1.635121241220078742e-05
-3.799999999999997158e+00 -1.549999999999991829e+00 3.215926089235973971e-05
-3.649999999999996803e+00 -1.549999999999991829e+00 5.986482642424583773e-05
-3.499999999999996447e+00 -1.549999999999991829e+00 1.063963540051468407e-04
-3.349999999999996092e+00 -1.549999999999991829e+00 1.815053132770679336e-04
-3.199999999999995737e+00 -1.549999999999991829e+00 2.982455383976584753e-04
-3.049999999999995381e+00 -1.549999999999991829e+00 4.731829431257679637e-04
-2.899999999999995026e+00 -1.549999999999991829e+00 7.261599567504053391e-04
-2.749999999999994671e+00 -1.549999999999991829e+00 1.079483401388312350e-03
-2.599999999999994316e+00 -1.549999999999991829e+00 1.556522406277483081e-03
-2.449999999999993960e+00 -1.549999999999991829e+00 2.179867528311832912e-03
-2.299999999999993605e+00 -1.549999999999991829e+00 2.969316291680876990e-03
-2.149999999999993250e+00 -1.549999999999991829e+00 3.939857394567636978e-03
-1.999999999999992895e+00 -1.549999999999991829e+00 5.099418633000241292e-03
-1.849999999999992539e+00 -1.549999999999991829e+00 6.445593197403454155e-03
-1.699999999999992184e+00 -1.549999999999991829e+00 7.960537557173475928e-03
-1.549999999999991829e+00 -1.549999999999991829e+00 9.604771232277794016e-03
-1.399999999999991473e+00 -1.549999999999991829e+00 1.131417974405813168e-02
-1.249999999999991118e+00 -1.549999999999991829e+00 1.300857206589104212e-02
-1.099999999999990763e+00 -1.549999999999991829e+00 1.462049496856254044e-02
-9.499999999999904077e-01 -1.549999999999991829e+00 1.614518825234826857e-02
-7.999999999999900524e-01 -1.549999999999991829e+00 1.769707996198225872e-02
-6.499999999999896971e-01 -1.549999999999991829e+00 1.954446856644984423e-02
-4.999999999999893419e-01 -1.549999999999991829e+00 2.209662335801546029e-02
-3.499999999999889866e-01 -1.549999999999991829e+00 2.584299514009386414e-02
-1.999999999999886313e-01 -1.549999999999991829e+00 3.127499644223750291e-02
-4.999999999998827604e-02 -1.549999999999991829e+00 3.881492569330937531e-02
1.000000000000120792e-01 -1.549999999999991829e+00 4.870982711133899079e-02
2.500000000000124345e-01 -1.549999999999991829e+00 6.078835933429625749e-02
4.000000000000127898e-01 -1.549999999999991829e+00 7.412398767166049340e-02
5.500000000000131450e-01 -1.549999999999991829e+00 8.725447971744390574e-02
7.000000000000135003e-01 -1.549999999999991829e+00 9.895300741976546799e-02
8.500000000000138556e-01 -1.549999999999991829e+00 1.048616675112093860e-01
1.000000000000014211e+00 -1.549999999999991829e+00 9.778398580120607753e-02
1.150000000000014566e+00 -1.549999999999991829e+00 8.170801669188555716e-02
1.300000000000014921e+00 -1.549999999999991829e+00 6.488705981396739042e-02
1.450000000000015277e+00 -1.549999999999991829e+00 4.949748615048062128e-02
1.600000000000015632e+00 -1.549999999999991829e+00 3.615955261557374234e-02
1.750000000000015987e+00 -1.549999999999991829e+00 2.532771287950823583e-02
1.900000000000016342e+00 -1.549999999999991829e+00 1.690141055213505161e-02
2.050000000000016698e+00 -1.549999999999991829e+00 1.050368286572283226e-02
2.200000000000017053e+00 -1.549999999999991829e+00 5.754151793413754719e-03
2.350000000000017408e+00 -1.549999999999991829e+00 2.345919872995670240e-03
2.500000000000017764e+00 -1.549999999999991829e+00 2.642892050831363828e-05
2.650000000000018119e+00 -1.549999999999991829e+00 -1.430314771166941957e-03
2.800000000000018474e+00 -1.549999999999991829e+00 -2.232229691741955454e-03
2.950000000000018829e+00 -1.549999999999991829e+00 -2.564182159582230596e-03
3.100000000000019185e+00 -1.549999999999991829e+00 -2.580986623155620812e-03
3.250000000000019540e+00 -1.549999999999991829e+00 -2.404305110330197046e-03
3.400000000000019895e+00 -1.549999999999991829e+00 -2.124088241223452342e-03
3.550000000000020250e+00 -1.549999999999991829e+00 -1.802948095079341716e-03
3.700000000000020606e+00 -1.549999999999991829e+00 -1.481661715351377528e-03
3.850000000000020961e+00 -1.549999999999991829e+00 -1.184571579856245633e-03
4.000000000000021316e+00 -1.549999999999991829e+00 -9.242639198498211334e-04
4.150000000000021672e+00 -1.549999999999991829e+00 -7.053309991377579866e-04
4.300000000000022027e+00 -1.549999999999991829e+00 -5.272502554978646680e-04
4.450000000000022382e+00 -1.549999999999991829e+00 -3.865040669709624379e-04
4.600000000000022737e+00 -1.549999999999991829e+00 -2.780825808686337628e-04
4.750000000000023093e+00 -1.549999999999991829e+00 -1.965012961084401709e-04
4.900000000000023448e+00 -1.549999999999991829e+00 -1.364466940906582950e-04
5.050000000000023803e+00 -1.549999999999991829e+00 -9.314522020376810583e-05

-5.000000000000000000e+00 -1.399999999999991473e+00 -1.049345936602902260e-07
-4.849999999999999645e+00 -1.399999999999991473e+00 -4.487861510596121517e-08
-4.699999999999999289e+00 -1.399999999999991473e+00 1.988843885899052441e-07
-4.549999999999998934e+00 -1.399999999999991473e+00 8.695243899152040179e-07
-4.399999999999998579e+00 -1.399999999999991473e+00 2.444595122510120245e-06
-4.249999999999998224e+00 -1.399999999999991473e+00 5.810719860468404723e-06
-4.099999999999997868e+00 -1.399999999999991473e+00 1.253406681500592287e-05
-3.949999999999997513e+00 -1.399999999999991473e+00 2.525613727393213721e-05
-3.799999999999997158e+00 -1.399999999999991473e+00 4.823823437709555265e-05
-3.649999999999996803e+00 -1.399999999999991473e+00 8.805925963146952692e-05
-3.499999999999996447e+00 -1.399999999999991473e+00 1.544360007481789812e-04
-3.349999999999996092e+00 -1.399999999999991473e+00 2.610823268846924287e-04
-3.199999999999995737e+00 -1.399999999999991473e+00 4.264612379592425833e-04
-3.049999999999995381e+00 -1.399999999999991473e+00 6.742314288614331989e-04
-2.899999999999995026e+00 -1.399999999999991473e+00 1.033180655182578192e-03
-2.749999999999994671e+00 -1.399999999999991473e+00 1.536506833846355662e-03
-2.599999999999994316e+00 -1.399999999999991473e+00 2.220462310215592233e-03
-2.449999999999993960e+00 -1.399999999999991473e+00 3.122547922380417094e-03
-2.299999999999993605e+00 -1.399999999999991473e+00 4.279441250178390305e-03
-2.149999999999993250e+00 -1.399999999999991473e+00 5.724392742976233510e-03
-1.999999999999992895e+00 -1.399999999999991473e+00 7.482793367575148007e-03
-1.849999999999992539e+00 -1.399999999999991473e+00 9.563482355545637956e-03
-1.699999999999992184e+00 -1.399999999999991473e+00 1.194362063990751267e-02
-1.549999999999991829e+00 -1.399999999999991473e+00 1.454873538365668989e-02
-1.399999999999991473e+00 -1.399999999999991473e+00 1.723760365054886196e-02
-1.249999999999991118e+00 -1.399999999999991473e+00 1.981033358425731902e-02
-1.099999999999990763e+00 -1.399999999999991473e+00 2.205843890359176010e-02
-9.499999999999904077e-01 -1.399999999999991473e+00 2.385936072587842641e-02
-7.999999999999900524e-01 -1.399999999999991473e+00 2.528734380655933353e-02
-6.499999999999896971e-01 -1.399999999999991473e+00 2.668691680622446369e-02
-4.999999999999893419e-01 -1.399999999999991473e+00 2.865955689304399215e-02
-3.499999999999889866e-01 -1.399999999999991473e+00 3.195695665454120760e-02
-1.999999999999886313e-01 -1.399999999999991473e+00 3.732826894578496202e-02
-4.999999999998827604e-02 -1.399999999999991473e+00 4.537398862699836000e-02
1.000000000000120792e-01 -1.399999999999991473e+00 5.638048197201765699e-02
2.500000000000124345e-01 -1.399999999999991473e+00 7.003305610318830143e-02
4.000000000000127898e-01 -1.399999999999991473e+00 8.506884027740292675e-02
5.500000000000131450e-01 -1.399999999999991473e+00 9.958941781279069538e-02
7.000000000000135003e-01 -1.399999999999991473e+00 1.119931989923980548e-01
8.500000000000138556e-01 -1.399999999999991473e+00 1.175497619968911278e-01
1.000000000000014211e+00 -1.399999999999991473e+00 1.089649875838150928e-01
1.150000000000014566e+00 -1.399999999999991473e+00 9.082736367873832373e-02
1.300000000000014921e+00 -1.399999999999991473e+00 7.199855716962984264e-02
1.450000000000015277e+00 -1.399999999999991473e+00 5.489481272871211265e-02
1.600000000000015632e+00 -1.399999999999991473e+00 4.020718246008841285e-02
1.750000000000015987e+00 -1.399999999999991473e+00 2.836811860836556398e-02
1.900000000000016342e+00 -1.399999999999991473e+00 1.920393899399402970e-02
2.050000000000016698e+00 -1.399999999999991473e+00 1.226064157209636601e-02
2.200000000000017053e+00 -1.399999999999991473e+00 7.099083562095942664e-03
2.350000000000017408e+00 -1.399999999999991473e+00 3.373757992537897588e-03
2.500000000000017764e+00 -1.399999999999991473e+00 8.077905235980694862e-04
2.650000000000018119e+00 -1.399999999999991473e+00 -8.408480753114333560e-04
2.800000000000018474e+00 -1.399999999999991473e+00 -1.791625773108777766e-03
2.950000000000018829e+00 -1.399999999999991473e+00 -2.238332713411791009e-03
3.100000000000019185e+00 -1.399999999999991473e+00 -2.342896312060576726e-03
3.250000000000019540e+00 -1.399999999999991473e+00 -2.232685544603331494e-03
3.400000000000019895e+00 -1.399999999999991473e+00 -2.002230920130511089e-03
3.550000000000020250e+00 -1.399999999999991473e+00 -1.717827924301493095e-03
3.700000000000020606e+00 -1.399999999999991473e+00 -1.423226927929283417e-03
3.850000000000020961e+00 -1.399999999999991473e+00 -1.145172773609947877e-03
4.000000000000021316e+00 -1.399999999999991473e+00 -8.981819691592626744e-04
4.150000000000021672e+00 -1.399999999999991473e+00 -6.883772689961270216e-04
4.300000000000022027e+00 -1.399999999999991473e+00 -5.164255605079129136e-04
4.450000000000022382e+00 -1.399999999999991473e+00 -3.797110222063599305e-04
4.600000000000022737e+00 -1.399999999999991473e+00 -2.738890137804973388e-04
4.750000000000023093e+00 -1.399999999999991473e+00 -1.939519570315706507e-04
4.900000000000023448e+00 -1.399999999999991473e+00 -1.349187108097860697e-04
5.050000000000023803e+00 -1.399999999999991473e+00 -9.224109111724330772e-05

-5.000000000000000000e+00 -1.249999999999991118e+00 -3.376259772366569865e-08
-4.849999999999999645e+00 -1.249999999999991118e+00 1.169304853758125454e-07
-4.699999999999999289e+00 -1.249999999999991118e+00 5.524975134585561972e-07
-4.549999999999998934e+00 -1.249999999999991118e+00 1.614835245970198350e-06
-4.399999999999998579e+00 -1.249999999999991118e+00 3.963216650973907960e-06
-4.249999999999998224e+00 -1.249999999999991118e+00 8.807134813812711913e-06
-4.099999999999997868e+00 -1.249999999999991118e+00 1.826651834915901678e-05
-3.949999999999997513e+00 -1.249999999999991118e+00 3.589945364841413847e-05
-3.799999999999997158e+00 -1.249999999999991118e+00 6.743065618933519201e-05
-3.649999999999996803e+00 -1.249999999999991118e+00 1.216912519467842880e-04
-3.499999999999996447e+00 -1.249999999999991118e+00 2.117367592338984005e-04
-3.349999999999996092e+00 -1.249999999999991118e+00 3.560453896649872722e-04
-3.199999999999995737e+00 -1.249999999999991118e+00 5.796238101836092508e-04
-3.049999999999995381e+00 -1.249999999999991118e+00 9.147898554910007928e-04
-2.899999999999995026e+00 -1.249999999999991118e+00 1.401404765621149353e-03
-2.749999999999994671e+00 -1.249999999999991118e+00 2.086432097692343841e-03
-2.599999999999994316e+00 -1.249999999999991118e+00 3.022894624247771892e-03
-2.449999999999993960e+00 -1.249999999999991118e+00 4.268437824012835322e-03
-2.299999999999993605e+00 -1.249999999999991118e+00 5.883441721067415517e-03
-2.149999999999993250e+00 -1.249999999999991118e+00 7.927491033098857040e-03
-1.999999999999992895e+00 -1.249999999999991118e+00 1.045089219052457163e-02
-1.849999999999992539e+00 -1.249999999999991118e+00 1.347589882596172094e-02
-1.699999999999992184e+00 -1.249999999999991118e+00 1.696339402215479852e-02
-1.549999999999991829e+00 -1.249999999999991118e+00 2.076898608963312007e-02
-1.399999999999991473e+00 -1.249999999999991118e+00 2.460865938484036591e-02
-1.249999999999991118e+00 -1.249999999999991118e+00 2.807015302407574187e-02
-1.099999999999990763e+00 -1.249999999999991118e+00 3.070461959903737770e-02
-9.499999999999904077e-01 -1.249999999999991118e+00 3.219990000380694439e-02
-7.999999999999900524e-01 -1.249999999999991118e+00 3.258159007454596023e-02
-6.499999999999896971e-01 -1.249999999999991118e+00 3.234677393286221336e-02
-4.999999999999893419e-01 -1.249999999999991118e+00 3.244375540584069906e-02
-3.499999999999889866e-01 -1.249999999999991118e+00 3.407776422770638497e-02
-1.999999999999886313e-01 -1.249999999999991118e+00 3.841512359006412497e-02
-4.999999999998827604e-02 -1.249999999999991118e+00 4.629609935630223799e-02
1.000000000000120792e-01 -1.249999999999991118e+00 5.798353050337509695e-02
2.500000000000124345e-01 -1.249999999999991118e+00 7.286844981888525308e-02
4.000000000000127898e-01 -1.249999999999991118e+00 8.917370132784054049e-02
5.500000000000131450e-01 -1.249999999999991118e+00 1.041490863766332126e-01
7.000000000000135003e-01 -1.249999999999991118e+00 1.149281049760499107e-01
8.500000000000138556e-01 -1.249999999999991118e+00 1.178158802211780182e-01
1.000000000000014211e+00 -1.249999999999991118e+00 1.094566487279342304e-01
1.150000000000014566e+00 -1.249999999999991118e+00 9.316564538337560042e-02
1.300000000000014921e+00 -1.249999999999991118e+00 7.483820328348507467e-02
1.450000000000015277e+00 -1.249999999999991118e+00 5.740844636452863831e-02
1.600000000000015632e+00 -1.249999999999991118e+00 4.231573752386534604e-02
1.750000000000015987e+00 -1.249999999999991118e+00 3.012111238925607379e-02
1.900000000000016342e+00 -1.249999999999991118e+00 2.065243706100296228e-02
2.050000000000016698e+00 -1.249999999999991118e+00 1.345302681736281446e-02
2.200000000000017053e+00 -1.249999999999991118e+00 8.078764164965676967e-03
2.350000000000017408e+00 -1.249999999999991118e+00 4.176548704762575101e-03
2.500000000000017764e+00 -1.249999999999991118e+00 1.461923457556354089e-03
2.650000000000018119e+00 -1.249999999999991118e+00 -3.128386029942267234e-04
2.800000000000018474e+00 -1.249999999999991118e+00 -1.370815947912181962e-03
2.950000000000018829e+00 -1.249999999999991118e+00 -1.908009953315551940e-03
3.100000000000019185e+00 -1.249999999999991118e+00 -2.087915757865833107e-03
3.250000000000019540e+00 -1.249999999999991118e+00 -2.039315730835052944e-03
3.400000000000019895e+00 -1.249999999999991118e+00 -1.858217718768673601e-03
3.550000000000020250e+00 -1.249999999999991118e+00 -1.612499990081002086e-03
3.700000000000020606e+00 -1.249999999999991118e+00 -1.347551692296876076e-03
3.850000000000020961e+00 -1.249999999999991118e+00 -1.091729409999024365e-03
4.000000000000021316e+00 -1.249999999999991118e+00 -8.610525935533058523e-04
4.150000000000021672e+00 -1.249999999999991118e+00 -6.629766094135603220e-04
4.300000000000022027e+00 -1.249999999999991118e+00 -4.992965443113284163e-04
4.450000000000022382e+00 -1.249999999999991118e+00 -3.683125888951952831e-04
4.600000000000022737e+00 -1.249999999999991118e+00 -2.663964509264486486e-04
4.750000000000023093e+00 -1.249999999999991118e+00 -1.890823551323862837e-04
4.900000000000023448e+00 -1.249999999999991118e+00 -1.317870238503926527e-04
5.050000000000023803e+00 -1.249999999999991118e+00 -9.024696069924272230e-05

-5.000000000000000000e+00 -1.099999999999990763e+00 5.044467469975144870e-08
-4.849999999999999645e+00 -1.099999999999990763e+00 3.061424639871370685e-07
-4.699999999999999289e+00 -1.099999999999990763e+00 9.625855098993187625e-07
-4.549999999999998934e+00 -1.099999999999990763e+00 2.474075990759684893e-06
-4.399999999999998579e+00 -1.099999999999990763e+00 5.706565817234306795e-06
-4.249999999999998224e+00 -1.099999999999990763e+00 1.223661955866341387e-05
-4.099999999999997868e+00 -1.099999999999990763e+00 2.481384298048317890e-05
-3.949999999999997513e+00 -1.099999999999990763e+00 4.803928442255924733e-05
-3.799999999999997158e+00 -1.099999999999990763e+00 8.930488211353558830e-05
-3.649999999999996803e+00 -1.099999999999990763e+00 1.600123767764663756e-04
-3.499999999999996447e+00 -1.099999999999990763e+00 2.770381000601499031e-04
-3.349999999999996092e+00 -1.099999999999990763e+00 4.643334460355223606e-04
-3.199999999999995737e+00 -1.099999999999990763e+00 7.544651192323792400e-04
-3.049999999999995381e+00 -1.099999999999990763e+00 1.189841639414828019e-03
-2.899999999999995026e+00 -1.099999999999990763e+00 1.823398818005261129e-03
-2.749999999999994671e+00 -1.099999999999990763e+00 2.718670003518605834e-03
-2.599999999999994316e+00 -1.099999999999990763e+00 3.949396154582822220e-03
-2.449999999999993960e+00 -1.099999999999990763e+00 5.598861951599205800e-03
-2.299999999999993605e+00 -1.099999999999990763e+00 7.758383860150426352e-03
-2.149999999999993250e+00 -1.099999999999990763e+00 1.052209337531970212e-02
-1.999999999999992895e+00 -1.099999999999990763e+00 1.397130936374423558e-02
-1.849999999999992539e+00 -1.099999999999990763e+00 1.813856805142247813e-02
-1.699999999999992184e+00 -1.099999999999990763e+00 2.294436943705277857e-02
-1.549999999999991829e+00 -1.099999999999990763e+00 2.811579976036435169e-02
-1.399999999999991473e+00 -1.099999999999990763e+00 3.312555955470870145e-02
-1.249999999999991118e+00 -1.099999999999990763e+00 3.721571996983930736e-02
-1.099999999999990763e+00 -1.099999999999990763e+00 3.956141487942312768e-02
-9.499999999999904077e-01 -1.099999999999990763e+00 3.956831182899625543e-02
-7.999999999999900524e-01 -1.099999999999990763e+00 3.721187643997742045e-02
-6.499999999999896971e-01 -1.099999999999990763e+00 3.326979146480179422e-02
-4.999999999999893419e-01 -1.099999999999990763e+00 2.930049177902850979e-02
-3.499999999999889866e-01 -1.099999999999990763e+00 2.729938555381634935e-02
-1.999999999999886313e-01 -1.099999999999990763e+00 2.913697739926741220e-02
-4.999999999998827604e-02 -1.099999999999990763e+00 3.602597710404458614e-02
1.000000000000120792e-01 -1.099999999999990763e+00 4.816177337223741250e-02
2.500000000000124345e-01 -1.099999999999990763e+00 6.446948298606877681e-02
4.000000000000127898e-01 -1.099999999999990763e+00 8.247437727289178011e-02
5.500000000000131450e-01 -1.099999999999990763e+00 9.861194457835466276e-02
7.000000000000135003e-01 -1.099999999999990763e+00 1.091839279589154471e-01
8.500000000000138556e-01 -1.099999999999990763e+00 1.113624261367813367e-01
1.000000000000014211e+00 -1.099999999999990763e+00 1.043368179240336674e-01
1.150000000000014566e+00 -1.099999999999990763e+00 9.050270326605439064e-02
1.300000000000014921e+00 -1.099999999999990763e+00 7.373154207248563963e-02
1.450000000000015277e+00 -1.099999999999990763e+00 5.711734723828705562e-02
1.600000000000015632e+00 -1.099999999999990763e+00 4.250402642369805611e-02
1.750000000000015987e+00 -1.099999999999990763e+00 3.056454474231478508e-02
1.900000000000016342e+00 -1.099999999999990763e+00 2.120306921649445578e-02
2.050000000000016698e+00 -1.099999999999990763e+00 1.403115028884795341e-02
2.200000000000017053e+00 -1.099999999999990763e+00 8.646319451244116258e-03
2.350000000000017408e+00 -1.099999999999990763e+00 4.713529022826454425e-03
2.500000000000017764e+00 -1.099999999999990763e+00 1.954709708468485487e-03
2.650000000000018119e+00 -1.099999999999990763e+00 1.257045350489730104e-04
2.800000000000018474e+00 -1.099999999999990763e+00 -9.925186757196407909e-04
2.950000000000018829e+00 -1.099999999999990763e+00 -1.591454778174126441e-03
3.100000000000019185e+00 -1.099999999999990763e+00 -1.830537111960144851e-03
3.250000000000019540e+00 -1.099999999999990763e+00 -1.835575178112807586e-03
3.400000000000019895e+00 -1.099999999999990763e+00 -1.700868625690315659e-03
3.550000000000020250e+00 -1.099999999999990763e+00 -1.493705369928505699e-03
3.700000000000020606e+00 -1.099999999999990763e+00 -1.259713368582599967e-03
3.850000000000020961e+00 -1.099999999999990763e+00 -1.028009300751178386e-03
4.000000000000021316e+00 -1.099999999999990763e+00 -8.156307142456900670e-04
4.150000000000021672e+00 -1.099999999999990763e+00 -6.311142471803599498e-04
4.300000000000022027e+00 -1.099999999999990763e+00 -4.772736214417671414e-04
4.450000000000022382e+00 -1.099999999999990763e+00 -3.532970498631135049e-04
4.600000000000022737e+00 -1.099999999999990763e+00 -2.562881090953063258e-04
4.750000000000023093e+00 -1.099999999999990763e+00 -1.823586045505150137e-04
4.900000000000023448e+00 -1.099999999999990763e+00 -1.273655099877516524e-04
5.050000000000023803e+00 -1.099999999999990763e+00 -8.737146987437866442e-05

-5.000000000000000000e+00 -9.499999999999904077e-01 1.441875103932013131e-07
-4.849999999999999645e+00 -9.499999999999904077e-01 5.151554670024950244e-07
-4.699999999999999289e+00 -9.499999999999904077e-01 1.413077573991663752e-06
-4.549999999999998934e+00 -9.499999999999904077e-01 3.414194058278478286e-06
-4.399999999999998579e+00 -9.499999999999904077e-01 7.608519158696757777e-06
-4.249999999999998224e+00 -9.499999999999904077e-01 1.597050161956559510e-05
-4.099999999999997868e+00 -9.499999999999904077e-01 3.193247073165219702e-05
-3.949999999999997513e+00 -9.499999999999904077e-01 6.122708085039274811e-05
-3.799999999999997158e+00 -9.499999999999904077e-01 1.130572361513728421e-04
-3.649999999999996803e+00 -9.499999999999904077e-01 2.016215539498188223e-04
-3.499999999999996447e+00 -9.499999999999904077e-01 3.479634104366568993e-04
-3.349999999999996092e+00 -9.499999999999904077e-01 5.820242315639904181e-04
-3.199999999999995737e+00 -9.499999999999904077e-01 9.446883241642685131e-04
-3.049999999999995381e+00 -9.499999999999904077e-01 1.489556028998887446e-03
-2.899999999999995026e+00 -9.499999999999904077e-01 2.284243307375394272e-03
-2.749999999999994671e+00 -9.499999999999904077e-01 3.411218364662133105e-03
-2.599999999999994316e+00 -9.499999999999904077e-01 4.968434349692464093e-03
-2.449999999999993960e+00 -9.499999999999904077e-01 7.069834855764131967e-03
-2.299999999999993605e+00 -9.499999999999904077e-01 9.844247271005529196e-03
-2.149999999999993250e+00 -9.499999999999904077e-01 1.342714532811799082e-02
-1.999999999999992895e+00 -9.499999999999904077e-01 1.793342855704750313e-02
-1.849999999999992539e+00 -9.499999999999904077e-01 2.339473638446844597e-02
-1.699999999999992184e+00 -9.499999999999904077e-01 2.965143113434037456e-02
-1.549999999999991829e+00 -9.499999999999904077e-01 3.621805132378943387e-02
-1.399999999999991473e+00 -9.499999999999904077e-01 4.218920110534384732e-02
-1.249999999999991118e+00 -9.499999999999904077e-01 4.628833941364991073e-02
-1.099999999999990763e+00 -9.499999999999904077e-01 4.713558853947921040e-02
-9.499999999999904077e-01 -9.499999999999904077e-01 4.371485564882914704e-02
-7.999999999999900524e-01 -9.499999999999904077e-01 3.591919610185724532e-02
-6.499999999999896971e-01 -9.499999999999904077e-01 2.498367351285793111e-02
-4.999999999999893419e-01 -9.499999999999904077e-01 1.352813281180717704e-02
-3.499999999999889866e-01 -9.499999999999904077e-01 4.941196287926098892e-03
-1.999999999999886313e-01 -9.499999999999904077e-01 2.262286393543654333e-03
-4.999999999998827604e-02 -9.499999999999904077e-01 7.258426906552791283e-03
1.000000000000120792e-01 -9.499999999999904077e-01 2.006970945548835344e-02
2.500000000000124345e-01 -9.499999999999904077e-01 3.904861043715017466e-02
4.000000000000127898e-01 -9.499999999999904077e-01 6.074340211788917254e-02
5.500000000000131450e-01 -9.499999999999904077e-01 8.057743913432158234e-02
7.000000000000135003e-01 -9.499999999999904077e-01 9.424034544624260157e-02
8.500000000000138556e-01 -9.499999999999904077e-01 9.908980809477040130e-02
1.000000000000014211e+00 -9.499999999999904077e-01 9.495714896196953692e-02
1.150000000000014566e+00 -9.499999999999904077e-01 8.401210682548772291e-02
1.300000000000014921e+00 -9.499999999999904077e-01 6.956298404373983946e-02
1.450000000000015277e+00 -9.499999999999904077e-01 5.462579078826827056e-02
1.600000000000015632e+00 -9.499999999999904077e-01 4.113473983388029470e-02
1.750000000000015987e+00 -9.499999999999904077e-01 2.989136370964035755e-02
1.900000000000016342e+00 -9.499999999999904077e-01 2.094795031449074932e-02
2.050000000000016698e+00 -9.499999999999904077e-01 1.403328145459089953e-02
2.200000000000017053e+00 -9.499999999999904077e-01 8.812469997012494990e-03
2.350000000000017408e+00 -9.499999999999904077e-01 4.981234396059582882e-03
2.500000000000017764e+00 -9.499999999999904077e-01 2.275390049852537427e-03
2.650000000000018119e+00 -9.499999999999904077e-01 4.606501407525946407e-04
2.800000000000018474e+00 -9.499999999999904077e-01 -6.718010914003759567e-04
2.950000000000018829e+00 -9.499999999999904077e-01 -1.303150683208666605e-03
3.100000000000019185e+00 -9.499999999999904077e-01 -1.583789569611812522e-03
3.250000000000019540e+00 -9.499999999999904077e-01 -1.632633908663669569e-03
3.400000000000019895e+00 -9.499999999999904077e-01 -1.539406099189786267e-03
3.550000000000020250e+00 -9.499999999999904077e-01 -1.368826926371943635e-03
3.700000000000020606e+00 -9.499999999999904077e-01 -1.165469032913924331e-03
3.850000000000020961e+00 -9.499999999999904077e-01 -9.584000754491344472e-04
4.000000000000021316e+00 -9.499999999999904077e-01 -7.651926666444662344e-04
4.150000000000021672e+00 -9.499999999999904077e-01 -5.951917424293149805e-04
4.300000000000022027e+00 -9.499999999999904077e-01 -4.520872638762262049e-04
4.450000000000022382e+00 -9.499999999999904077e-01 -3.358914703988698670e-04
4.600000000000022737e+00 -9.499999999999904077e-01 -2.444209215427988521e-04
4.750000000000023093e+00 -9.499999999999904077e-01 -1.743704304242403027e-04
4.900000000000023448e+00 -9.499999999999904077e-01 -1.220542483161871051e-04
5.050000000000023803e+00 -9.499999999999904077e-01 -8.388225566248791909e-05

-5.000000000000000000e+00 -7.999999999999900524e-01 2.424003722652645400e-07
-4.849999999999999645e+00 -7.999999999999900524e-01 7.329846414254887799e-07
-4.699999999999999289e+00 -7.999999999999900524e-01 1.880779804843435877e-06
-4.549999999999998934e+00 -7.999999999999900524e-01 4.387522889477997044e-06
-4.399999999999998579e+00 -7.999999999999900524e-01 9.573740190886501948e-06
-4.249999999999998224e+00 -7.999999999999900524e-01 1.982321052497389800e-05
-4.099999999999997868e+00 -7.999999999999900524e-01 3.927084826225143082e-05
-3.949999999999997513e+00 -7.999999999999900524e-01 7.481458342719883798e-05
-3.799999999999997158e+00 -7.999999999999900524e-01 1.375240438838705296e-04
-3.649999999999996803e+00 -7.999999999999900524e-01 2.444850526568424429e-04
-3.499999999999996447e+00 -7.999999999999900524e-01 4.210517268282118518e-04
-3.349999999999996092e+00 -7.999999999999900524e-01 7.033815945321746782e-04
-3.199999999999995737e+00 -7.999999999999900524e-01 1.141032059159519888e-03
-3.049999999999995381e+00 -7.999999999999900524e-01 1.799360659932731140e-03
-2.899999999999995026e+00 -7.999999999999900524e-01 2.761578955006749238e-03
-2.749999999999994671e+00 -7.999999999999900524e-01 4.130588065222103901e-03
-2.599999999999994316e+00 -7.999999999999900524e-01 6.030963527338115311e-03
-2.449999999999993960e+00 -7.999999999999900524e-01 8.610928331637351593e-03
-2.299999999999993605e+00 -7.999999999999900524e-01 1.204143744452816460e-02
-2.149999999999993250e+00 -7.999999999999900524e-01 1.650305917381517801e-02
-1.999999999999992895e+00 -7.999999999999900524e-01 2.214176466295319709e-02
-1.849999999999992539e+00 -7.999999999999900524e-01 2.896869649781583234e-02
-1.699999999999992184e+00 -7.999999999999900524e-01 3.669147338747738574e-02
-1.549999999999991829e+00 -7.999999999999900524e-01 4.451085879529453199e-02
-1.399999999999991473e+00 -7.999999999999900524e-01 5.098740787639297056e-02
-1.249999999999991118e+00 -7.999999999999900524e-01 5.412201238203529635e-02
-1.099999999999990763e+00 -7.999999999999900524e-01 5.173863112535594805e-02
-9.499999999999904077e-01 -7.999999999999900524e-01 4.214610468616215161e-02
-7.999999999999900524e-01 -7.999999999999900524e-01 2.500978953865159310e-02
-6.499999999999896971e-01 -7.999999999999900524e-01 2.273684469242304076e-03
-4.999999999999893419e-01 -7.999999999999900524e-01 -2.150295585002348284e-02
-3.499999999999889866e-01 -7.999999999999900524e-01 -4.041942832120922618e-02
-1.999999999999886313e-01 -7.999999999999900524e-01 -4.981384230872620139e-02
-4.999999999998827604e-02 -7.999999999999900524e-01 -4.764040234365862075e-02
1.000000000000120792e-01 -7.999999999999900524e-01 -3.375669917191555930e-02
2.500000000000124345e-01 -7.999999999999900524e-01 -9.866444836338209012e-03
4.000000000000127898e-01 -7.999999999999900524e-01 1.946276006014989804e-02
5.500000000000131450e-01 -7.999999999999900524e-01 4.766710443122532809e-02
7.000000000000135003e-01 -7.999999999999900524e-01 6.892169924385535551e-02
8.500000000000138556e-01 -7.999999999999900524e-01 8.013715361299041107e-02
1.000000000000014211e+00 -7.999999999999900524e-01 8.127741760393383808e-02
1.150000000000014566e+00 -7.999999999999900524e-01 7.459690027219517683e-02
1.300000000000014921e+00 -7.999999999999900524e-01 6.338512464678901226e-02
1.450000000000015277e+00 -7.999999999999900524e-01 5.072060271390246150e-02
1.600000000000015632e+00 -7.999999999999900524e-01 3.871685095524610848e-02
1.750000000000015987e+00 -7.999999999999900524e-01 2.841241614156769096e-02
1.900000000000016342e+00 -7.999999999999900524e-01 2.007278893419650601e-02
2.050000000000016698e+00 -7.999999999999900524e-01 1.356902558671102196e-02
2.200000000000017053e+00 -7.999999999999900524e-01 8.639641702527019185e-03
2.350000000000017408e+00 -7.999999999999900524e-01 5.011774954840657152e-03
2.500000000000017764e+00 -7.999999999999900524e-01 2.436440890388113286e-03
2.650000000000018119e+00 -7.999999999999900524e-01 6.922547333341211870e-04
2.800000000000018474e+00 -7.999999999999900524e-01 -4.153293863874900718e-04
2.950000000000018829e+00 -7.999999999999900524e-01 -1.053018152716031844e-03
3.100000000000019185e+00 -7.999999999999900524e-01 -1.358472003605403844e-03
3.250000000000019540e+00 -7.999999999999900524e-01 -1.440770288816613058e-03
3.400000000000019895e+00 -7.999999999999900524e-01 -1.382876948950576435e-03
3.550000000000020250e+00 -7.999999999999900524e-01 -1.245417098628027151e-03
3.700000000000020606e+00 -7.999999999999900524e-01 -1.070881301116942018e-03
3.850000000000020961e+00 -7.999999999999900524e-01 -8.876202978129591782e-04
4.000000000000021316e+00 -7.999999999999900524e-01 -7.133182176135895863e-04
4.150000000000021672e+00 -7.999999999999900524e-01 -5.578658531107012764e-04
4.300000000000022027e+00 -7.999999999999900524e-01 -4.256711002898838983e-04
4.450000000000022382e+00 -7.999999999999900524e-01 -3.174783477042190938e-04
4.600000000000022737e+00 -7.999999999999900524e-01 -2.317670686376994927e-04
4.750000000000023093e+00 -7.999999999999900524e-01 -1.657907838635762040e-04
4.900000000000023448e+00 -7.999999999999900524e-01 -1.163120393794548908e-04
5.050000000000023803e+00 -7.999999999999900524e-01 -8.008752113211826040e-05

-5.000000000000000000e+00 -6.499999999999896971e-01 3.387665522681335682e-07
-4.849999999999999645e+00 -6.499999999999896971e-01 9.459411416476847706e-07
-4.699999999999999289e+00 -6.499999999999896971e-01 2.336803640540595786e-06
-4.549999999999998934e+00 -6.499999999999896971e-01 5.334709252815524204e-06
-4.399999999999998579e+00 -6.499999999999896971e-01 1.148352086551347394e-05
-4.249999999999998224e+00 -6.499999999999896971e-01 2.356362572248814417e-05
-4.099999999999997868e+00 -6.499999999999896971e-01 4.639089742131158767e-05
-3.949999999999997513e+00 -6.499999999999896971e-01 8.799331588448504196e-05
-3.799999999999997158e+00 -6.499999999999896971e-01 1.612523690503575146e-04
-3.649999999999996803e+00 -6.499999999999896971e-01 2.860597494673973429e-04
-3.499999999999996447e+00 -6.499999999999896971e-01 4.919665703721890805e-04
-3.349999999999996092e+00 -6.499999999999896971e-01 8.211991913887559677e-04
-3.199999999999995737e+00 -6.499999999999896971e-01 1.331818937800180848e-03
-3.049999999999995381e+00 -6.499999999999896971e-01 2.100788087644050572e-03
-2.899999999999995026e+00 -6.499999999999896971e-01 3.226865224444976695e-03
-2.749999999999994671e+00 -6.499999999999896971e-01 4.833596624857102592e-03
-2.599999999999994316e+00 -6.499999999999896971e-01 7.072865843403585047e-03
-2.449999999999993960e+00 -6.499999999999896971e-01 1.012845687898916193e-02
-2.299999999999993605e+00 -6.499999999999896971e-01 1.421489525298734458e-02
-2.149999999999993250e+00 -6.499999999999896971e-01 1.955742851216774048e-02
-1.999999999999992895e+00 -6.499999999999896971e-01 2.632561961619707402e-02
-1.849999999999992539e+00 -6.499999999999896971e-01 3.448580686891482283e-02
-1.699999999999992184e+00 -6.499999999999896971e-01 4.355827122175259802e-02
-1.549999999999991829e+00 -6.499999999999896971e-01 5.233249526504007987e-02
-1.399999999999991473e+00 -6.499999999999896971e-01 5.868609224856096568e-02
-1.249999999999991118e+00 -6.499999999999896971e-01 5.968167032741072270e-02
-1.099999999999990763e+00 -6.499999999999896971e-01 5.202272195697077439e-02
-9.499999999999904077e-01 -6.499999999999896971e-01 3.289447700289500898e-02
-7.999999999999900524e-01 -6.499999999999896971e-01 1.404721535692340364e-03
-6.499999999999896971e-01 -6.499999999999896971e-01 -3.926466826255967102e-02
-4.999999999999893419e-01 -6.499999999999896971e-01 -8.057215811447197840e-02
-3.499999999999889866e-01 -6.499999999999896971e-01 -1.118524592945375901e-01
-1.999999999999886313e-01 -6.499999999999896971e-01 -1.276057205339830580e-01
-4.999999999998827604e-02 -6.499999999999896971e-01 -1.289641629715101157e-01
1.000000000000120792e-01 -6.499999999999896971e-01 -1.160058786954877436e-01
2.500000000000124345e-01 -6.499999999999896971e-01 -8.669149958748974261e-02
4.000000000000127898e-01 -6.499999999999896971e-01 -4.503380464626387247e-02
5.500000000000131450e-01 -6.499999999999896971e-01 -1.725824041209954871e-03
7.000000000000135003e-01 -6.499999999999896971e-01 3.324917227410113807e-02
8.500000000000138556e-01 -6.499999999999896971e-01 5.522637616685829864e-02
1.000000000000014211e+00 -6.499999999999896971e-01 6.434331853816406543e-02
1.150000000000014566e+00 -6.499999999999896971e-01 6.341303961269494083e-02
1.300000000000014921e+00 -6.499999999999896971e-01 5.617978089867217001e-02
1.450000000000015277e+00 -6.499999999999896971e-01 4.611999037383256866e-02
1.600000000000015632e+00 -6.499999999999896971e-01 3.574953298645902611e-02
1.750000000000015987e+00 -6.499999999999896971e-01 2.647020556322387738e-02
1.900000000000016342e+00 -6.499999999999896971e-01 1.881122631403990206e-02
2.050000000000016698e+00 -6.499999999999896971e-01 1.279499019619398728e-02
2.200000000000017053e+00 -6.499999999999896971e-01 8.228559726778952865e-03
2.350000000000017408e+00 -6.499999999999896971e-01 4.865303189177965469e-03
2.500000000000017764e+00 -6.499999999999896971e-01 2.469454156150282641e-03
2.650000000000018119e+00 -6.499999999999896971e-01 8.331190858920477097e-04
2.800000000000018474e+00 -6.499999999999896971e-01 -2.221579712825666442e-04
2.950000000000018829e+00 -6.499999999999896971e-01 -8.464868134572504791e-04
3.100000000000019185e+00 -6.499999999999896971e-01 -1.162856207259526254e-03
3.250000000000019540e+00 -6.499999999999896971e-01 -1.268920819264534022e-03
3.400000000000019895e+00 -6.499999999999896971e-01 -1.239673164543423104e-03
3.550000000000020250e+00 -6.499999999999896971e-01 -1.130754784095238264e-03
3.700000000000020606e+00 -6.499999999999896971e-01 -9.819395263328753194e-04
3.850000000000020961e+00 -6.499999999999896971e-01 -8.204120077589426496e-04
4.000000000000021316e+00 -6.499999999999896971e-01 -6.636502942185126212e-04
4.150000000000021672e+00 -6.499999999999896971e-01 -5.218662749777582899e-04
4.300000000000022027e+00 -6.499999999999896971e-01 -4.000270341939069396e-04
4.450000000000022382e+00 -6.499999999999896971e-01 -2.994979058110977554e-04
4.600000000000022737e+00 -6.499999999999896971e-01 -2.193445497589792859e-04
4.750000000000023093e+00 -6.499999999999896971e-01 -1.573273740860503783e-04
4.900000000000023448e+00 -6.499999999999896971e-01 -1.106231304234163443e-04
5.050000000000023803e+00 -6.499999999999896971e-01 -7.631355407793962971e-05

-5.000000000000000000e+00 -4.999999999999893419e-01 4.262788823151741276e-07
-4.849999999999999645e+00 -4.999999999999893419e-01 1.138844656192557483e-06
-4.699999999999999289e+00 -4.999999999999893419e-01 2.749120663889754072e-06
-4.549999999999998934e+00 -4.999999999999893419e-01 6.189956447447722250e-06
-4.399999999999998579e+00 -4.999999999999893419e-01 1.320626116843530785e-05
-4.249999999999998224e+00 -4.999999999999893419e-01 2.693547446214465435e-05
-4.099999999999997868e+00 -4.999999999999893419e-01 5.280668108038654221e-05
-3.949999999999997513e+00 -4.999999999999893419e-01 9.986596793806731050e-05
-3.799999999999997158e+00 -4.999999999999893419e-01 1.826283673507821993e-04
-3.649999999999996803e+00 -4.999999999999893419e-01 3.235179294925601221e-04
-3.499999999999996447e+00 -4.999999999999893419e-01 5.558794629190266876e-04
-3.349999999999996092e+00 -4.999999999999893419e-01 9.274378424289750258e-04
-3.199999999999995737e+00 -4.999999999999893419e-01 1.503987410747959549e-03
-3.049999999999995381e+00 -4.999999999999893419e-01 2.373103461317269645e-03
-2.899999999999995026e+00 -4.999999999999893419e-01 3.647883184064922794e-03
-2.749999999999994671e+00 -4.999999999999893419e-01 5.471125054029803494e-03
-2.599999999999994316e+00 -4.999999999999893419e-01 8.020475071306211803e-03
-2.449999999999993960e+00 -4.999999999999893419e-01 1.151349563831559689e-02
-2.299999999999993605e+00 -4.999999999999893419e-01 1.620576192683190891e-02
-2.149999999999993250e+00 -4.999999999999893419e-01 2.236244406529576054e-02
-1.999999999999992895e+00 -4.999999999999893419e-01 3.016644031367331572e-02
-1.849999999999992539e+00 -4.999999999999893419e-01 3.951812189534108927e-02
-1.699999999999992184e+00 -4.999999999999893419e-01 4.971180633279820987e-02
-1.549999999999991829e+00 -4.999999999999893419e-01 5.906328380429904518e-02
-1.399999999999991473e+00 -4.999999999999893419e-01 6.466826118392958456e-02
-1.249999999999991118e+00 -4.999999999999893419e-01 6.246822703860926973e-02
-1.099999999999990763e+00 -4.999999999999893419e-01 4.767106087512218426e-02
-9.499999999999904077e-01 -4.999999999999893419e-01 1.571013195635623597e-02
-7.999999999999900524e-01 -4.999999999999893419e-01 -3.529070004610112415e-02
-6.499999999999896971e-01 -4.999999999999893419e-01 -9.949186685819901010e-02
-4.999999999999893419e-01 -4.999999999999893419e-01 -1.592598860029275920e-01
-3.499999999999889866e-01 -4.999999999999893419e-01 -1.931376711897329068e-01
-1.999999999999886313e-01 -4.999999999999893419e-01 -1.994529767515952345e-01
-4.999999999998827604e-02 -4.999999999999893419e-01 -2.031321971412554661e-01
1.000000000000120792e-01 -4.999999999999893419e-01 -2.073234115003113331e-01
2.500000000000124345e-01 -4.999999999999893419e-01 -1.849547286343128649e-01
4.000000000000127898e-01 -4.999999999999893419e-01 -1.311668990103784793e-01
5.500000000000131450e-01 -4.999999999999893419e-01 -6.631517887276200396e-02
7.000000000000135003e-01 -4.999999999999893419e-01 -1.092261866773812547e-02
8.500000000000138556e-01 -4.999999999999893419e-01 2.628949539197075747e-02
1.000000000000014211e+00 -4.999999999999893419e-01 4.576570868665610220e-02
1.150000000000014566e+00 -4.999999999999893419e-01 5.165834152343391078e-02
1.300000000000014921e+00 -4.999999999999893419e-01 4.879513281863930019e-02
1.450000000000015277e+00 -4.999999999999893419e-01 4.142879532449388058e-02
1.600000000000015632e+00 -4.999999999999893419e-01 3.267870870589411475e-02
1.750000000000015987e+00 -4.999999999999893419e-01 2.440020759784537752e-02
1.900000000000016342e+00 -4.999999999999893419e-01 1.741326529305431761e-02
2.050000000000016698e+00 -4.999999999999893419e-01 1.189083295022409260e-02
2.200000000000017053e+00 -4.999999999999893419e-01 7.701255281026038110e-03
2.350000000000017408e+00 -4.999999999999893419e-01 4.618730013587930838e-03
2.500000000000017764e+00 -4.999999999999893419e-01 2.418156192581752059e-03
2.650000000000018119e+00 -4.999999999999893419e-01 9.042212605715934650e-04
2.800000000000018474e+00 -4.999999999999893419e-01 -8.572373117938570687e-05
2.950000000000018829e+00 -4.999999999999893419e-01 -6.852852196663885903e-04
3.100000000000019185e+00 -4.999999999999893419e-01 -1.002798625697053905e-03
3.250000000000019540e+00 -4.999999999999893419e-01 -1.124451534085856540e-03
3.400000000000019895e+00 -4.999999999999893419e-01 -1.117165827058948496e-03
3.550000000000020250e+00 -4.999999999999893419e-01 -1.031454647628810830e-03
3.700000000000020606e+00 -4.999999999999893419e-01 -9.042009400730568027e-04
3.850000000000020961e+00 -4.999999999999893419e-01 -7.612367883677938858e-04
4.000000000000021316e+00 -4.999999999999893419e-01 -6.196507126049231136e-04
4.150000000000021672e+00 -4.999999999999893419e-01 -4.898066100779474357e-04
4.300000000000022027e+00 -4.999999999999893419e-01 -3.770832268887196258e-04
4.450000000000022382e+00 -4.999999999999893419e-01 -2.833439956304287157e-04
4.600000000000022737e+00 -4.999999999999893419e-01 -2.081424993219989773e-04
4.750000000000023093e+00 -4.999999999999893419e-01 -1.496701199021815759e-04
4.900000000000023448e+00 -4.999999999999893419e-01 -1.054609037312124743e-04
5.050000000000023803e+00 -4.999999999999893419e-01 -7.288006122778905400e-05

-5.000000000000000000e+00 -3.499999999999889866e-01 4.979887726376120648e-07
-4.849999999999999645e+00 -3.499999999999889866e-01 1.296644265414639524e-06
-4.699999999999999289e+00 -3.499999999999889866e-01 3.085979446928478929e-06
-4.549999999999998934e+00 -3.499999999999889866e-01 6.888040031497018607e-06
-4.399999999999998579e+00 -3.499999999999889866e-01 1.461149951390909677e-05
-4.249999999999998224e+00 -3.499999999999889866e-01 2.968466128368337940e-05
-4.099999999999997868e+00 -3.499999999999889866e-01 5.803625840344334836e-05
-3.949999999999997513e+00 -3.499999999999889866e-01 1.095422482347359377e-04
-3.799999999999997158e+00 -3.499999999999889866e-01 2.000499257781332397e-04
-3.649999999999996803e+00 -3.499999999999889866e-01 3.540503246843560207e-04
-3.499999999999996447e+00 -3.499999999999889866e-01 6.079885304993294225e-04
-3.349999999999996092e+00 -3.499999999999889866e-01 1.014091304299733582e-03
-3.199999999999995737e+00 -3.499999999999889866e-01 1.644503016099951084e-03
-3.049999999999995381e+00 -3.499999999999889866e-01 2.595553912257205550e-03
-2.899999999999995026e+00 -3.499999999999889866e-01 3.992248890823512503e-03
-2.749999999999994671e+00 -3.499999999999889866e-01 5.993511867302184042e-03
-2.599999999999994316e+00 -3.499999999999889866e-01 8.798748831188042338e-03
-2.449999999999993960e+00 -3.499999999999889866e-01 1.265415446433127561e-02
-2.299999999999993605e+00 -3.499999999999889866e-01 1.784973309801979671e-02
-2.149999999999993250e+00 -3.499999999999889866e-01 2.468229005212763463e-02
-1.999999999999992895e+00 -3.499999999999889866e-01 3.333859345700132537e-02
-1.849999999999992539e+00 -3.499999999999889866e-01 4.364452234699529171e-02
-1.699999999999992184e+00 -3.499999999999889866e-01 5.466527527937299624e-02
-1.549999999999991829e+00 -3.499999999999889866e-01 6.424901658957885009e-02
-1.399999999999991473e+00 -3.499999999999889866e-01 6.871308889929303443e-02
-1.249999999999991118e+00 -3.499999999999889866e-01 6.281683115589999089e-02
-1.099999999999990763e+00 -3.499999999999889866e-01 4.001020731283371629e-02
-9.499999999999904077e-01 -3.499999999999889866e-01 -6.567259547141201907e-03
-7.999999999999900524e-01 -3.499999999999889866e-01 -7.994789133355739708e-02
-6.499999999999896971e-01 -3.499999999999889866e-01 -1.686532010527113101e-01
-4.999999999999893419e-01 -3.499999999999889866e-01 -2.337612123778779194e-01
-3.499999999999889866e-01 -3.499999999999889866e-01 -2.093110315563375678e-01
-1.999999999999886313e-01 -3.499999999999889866e-01 -8.475022014669572612e-02
-4.999999999998827604e-02 -3.499999999999889866e-01 -7.400310704290995190e-02
1.000000000000120792e-01 -3.499999999999889866e-01 -2.151119593059099000e-01
2.500000000000124345e-01 -3.499999999999889866e-01 -2.736664232516833328e-01
4.000000000000127898e-01 -3.499999999999889866e-01 -2.254677824738730574e-01
5.500000000000131450e-01 -3.499999999999889866e-01 -1.380740568077143127e-01
7.000000000000135003e-01 -3.499999999999889866e-01 -5.815621148030623855e-02
8.500000000000138556e-01 -3.499999999999889866e-01 -3.043040021686638490e-03
1.000000000000014211e+00 -3.499999999999889866e-01 2.784015358627750861e-02
1.150000000000014566e+00 -3.499999999999889866e-01 4.073314930169184139e-02
1.300000000000014921e+00 -3.499999999999889866e-01 4.209687133984445218e-02
1.450000000000015277e+00 -3.499999999999889866e-01 3.722178733771060871e-02
1.600000000000015632e+00 -3.499999999999889866e-01 2.992221955360958169e-02
1.750000000000015987e+00 -3.499999999999889866e-01 2.252270977269561769e-02
1.900000000000016342e+00 -3.499999999999889866e-01 1.612405825693492140e-02
2.050000000000016698e+00 -3.499999999999889866e-01 1.103700334157269557e-02
2.200000000000017053e+00 -3.499999999999889866e-01 7.182919648284840156e-03
2.350000000000017408e+00 -3.499999999999889866e-01 4.352807052854320083e-03
2.500000000000017764e+00 -3.499999999999889866e-01 2.330052169781312698e-03
2.650000000000018119e+00 -3.499999999999889866e-01 9.299588710753055711e-04
2.800000000000018474e+00 -3.499999999999889866e-01 3.494024091186857757e-06
2.950000000000018829e+00 -3.499999999999889866e-01 -5.686608377325329949e-04
3.100000000000019185e+00 -3.499999999999889866e-01 -8.821235633863127104e-04
3.250000000000019540e+00 -3.499999999999889866e-01 -1.013098192217367710e-03
3.400000000000019895e+00 -3.499999999999889866e-01 -1.021442970456186991e-03
3.550000000000020250e+00 -3.499999999999889866e-01 -9.531399494600103790e-04
3.700000000000020606e+00 -3.499999999999889866e-01 -8.424702338649148496e-04
3.850000000000020961e+00 -3.499999999999889866e-01 -7.139947572318400791e-04
4.000000000000021316e+00 -3.499999999999889866e-01 -5.843692752164979763e-04
4.150000000000021672e+00 -3.499999999999889866e-01 -4.640028804199274265e-04
4.300000000000022027e+00 -3.499999999999889866e-01 -3.585561444573535234e-04
4.450000000000022382e+00 -3.499999999999889866e-01 -2.702620381741406693e-04
4.600000000000022737e+00 -3.499999999999889866e-01 -1.990474206567478723e-04
4.750000000000023093e+00 -3.499999999999889866e-01 -1.434389280948297394e-04
4.900000000000023448e+00 -3.499999999999889866e-01 -1.012516076199062367e-04
5.050000000000023803e+00 -3.499999999999889866e-01 -7.007542794573533556e-05

-5.000000000000000000e+00 -1.999999999999886313e-01 5.478383674299438850e-07
-4.849999999999999645e+00 -1.999999999999886313e-01 1.406219622547441001e-06
-4.699999999999999289e+00 -1.999999999999886313e-01 3.319703245088312052e-06
-4.549999999999998934e+00 -1.999999999999886313e-01 7.372107124943059496e-06
-4.399999999999998579e+00 -1.999999999999886313e-01 1.558551438900923912e-05
-4.249999999999998224e+00 -1.999999999999886313e-01 3.158966953172022516e-05
-4.099999999999997868e+00 -1.999999999999886313e-01 6.165939876224055391e-05
-3.949999999999997513e+00 -1.999999999999886313e-01 1.162456413974973792e-04
-3.799999999999997158e+00 -1.999999999999886313e-01 2.121191244697981902e-04
-3.649999999999996803e+00 -1.999999999999886313e-01 3.752043979427854077e-04
-3.499999999999996447e+00 -1.999999999999886313e-01 6.440985475587800678e-04
-3.349999999999996092e+00 -1.999999999999886313e-01 1.074157444637160921e-03
-3.199999999999995737e+00 -1.999999999999886313e-01 1.741948564248988352e-03
-3.049999999999995381e+00 -1.999999999999886313e-01 2.749920644979626447e-03
-2.899999999999995026e+00 -1.999999999999886313e-01 4.231440415740027848e-03
-2.749999999999994671e+00 -1.999999999999886313e-01 6.356823283095982581e-03
-2.599999999999994316e+00 -1.999999999999886313e-01 9.340932391385215611e-03
-2.449999999999993960e+00 -1.999999999999886313e-01 1.345033132147847171e-02
-2.299999999999993605e+00 -1.999999999999886313e-01 1.899927136930906757e-02
-2.149999999999993250e+00 -1.999999999999886313e-01 2.630572108616310509e-02
-1.999999999999992895e+00 -1.999999999999886313e-01 3.555484322231748651e-02
-1.849999999999992539e+00 -1.999999999999886313e-01 4.650883480556129018e-02
-1.699999999999992184e+00 -1.999999999999886313e-01 5.804838180916198354e-02
-1.549999999999991829e+00 -1.999999999999886313e-01 6.765016415959929086e-02
-1.399999999999991473e+00 -1.999999999999886313e-01 7.100398311207009594e-02
-1.249999999999991118e+00 -1.999999999999886313e-01 6.186257563370228113e-02
-1.099999999999990763e+00 -1.999999999999886313e-01 3.204883490153261072e-02
-9.499999999999904077e-01 -1.999999999999886313e-01 -2.755360406920049146e-02
-7.999999999999900524e-01 -1.999999999999886313e-01 -1.207848491976932226e-01
-6.499999999999896971e-01 -1.999999999999886313e-01 -2.273385360786458198e-01
-4.999999999999893419e-01 -1.999999999999886313e-01 -2.613876360840740043e-01
-3.499999999999889866e-01 -1.999999999999886313e-01 7.424900181403328026e-02
-1.999999999999886313e-01 -1.999999999999886313e-01 1.231843424706646761e+00
-4.999999999998827604e-02 -1.999999999999886313e-01 1.426449263801588874e+00
1.000000000000120792e-01 -1.999999999999886313e-01 1.803371322947419642e-01
2.500000000000124345e-01 -1.999999999999886313e-01 -2.943008979582077966e-01
4.000000000000127898e-01 -1.999999999999886313e-01 -3.026582780554569196e-01
5.500000000000131450e-01 -1.999999999999886313e-01 -2.005463455638094028e-01
7.000000000000135003e-01 -1.999999999999886313e-01 -9.848893809841607894e-02
8.500000000000138556e-01 -1.999999999999886313e-01 -2.713876497812499344e-02
1.000000000000014211e+00 -1.999999999999886313e-01 1.365558553536335221e-02
1.150000000000014566e+00 -1.999999999999886313e-01 3.233123963384095662e-02
1.300000000000014921e+00 -1.999999999999886313e-01 3.704466364073774609e-02
1.450000000000015277e+00 -1.999999999999886313e-01 3.408583799769092371e-02
1.600000000000015632e+00 -1.999999999999886313e-01 2.787769199567450770e-02
1.750000000000015987e+00 -1.999999999999886313e-01 2.112880266721779005e-02
1.900000000000016342e+00 -1.999999999999886313e-01 1.516145247381847985e-02
2.050000000000016698e+00 -1.999999999999886313e-01 1.039269415448651653e-02
2.200000000000017053e+00 -1.999999999999886313e-01 6.784186523792310082e-03
2.350000000000017408e+00 -1.999999999999886313e-01 4.139490884047047382e-03
2.500000000000017764e+00 -1.999999999999886313e-01 2.248171583314135472e-03
2.650000000000018119e+00 -1.999999999999886313e-01 9.331680718642281717e-04
2.800000000000018474e+00 -1.999999999999886313e-01 5.522584445506234150e-05
2.950000000000018829e+00 -1.999999999999886313e-01 -4.947110122141514573e-04
3.100000000000019185e+00 -1.999999999999886313e-01 -8.031171386337013088e-04
3.250000000000019540e+00 -1.999999999999886313e-01 -9.390056056296434668e-04
3.400000000000019895e+00 -1.999999999999886313e-01 -9.571306714060331391e-04
3.550000000000020250e+00 -1.999999999999886313e-01 -9.001822120341288836e-04
3.700000000000020606e+00 -1.999999999999886313e-01 -8.005310091929031084e-04
3.850000000000020961e+00 -1.999999999999886313e-01 -6.817826834246912141e-04
4.000000000000021316e+00 -1.999999999999886313e-01 -5.602416712175041632e-04
4.150000000000021672e+00 -1.999999999999886313e-01 -4.463127982972350436e-04
4.300000000000022027e+00 -1.999999999999886313e-01 -3.458272832492807953e-04
4.450000000000022382e+00 -1.999999999999886313e-01 -2.612571747483643072e-04
4.600000000000022737e+00 -1.999999999999886313e-01 -1.927764105559061109e-04
4.750000000000023093e+00 -1.999999999999886313e-01 -1.391361935031485266e-04
4.900000000000023448e+00 -1.999999999999886313e-01 -9.834123543314705733e-05
5.050000000000023803e+00 -1.999999999999886313e-01 -6.813405085816917942e-05

-5.000000000000000000e+00 -4.999999999998827604e-02 5.714409034264452823e-07
-4.849999999999999645e+00 -4.999999999998827604e-02 1.458070193811073267e-06
-4.699999999999999289e+00 -4.999999999998827604e-02 3.430251934498843884e-06
-4.549999999999998934e+00 -4.999999999998827604e-02 7.600992220380834368e-06
-4.399999999999998579e+00 -4.999999999998827604e-02 1.604596090696170643e-05
-4.249999999999998224e+00 -4.999999999998827604e-02 3.249008838784489029e-05
-4.099999999999997868e+00 -4.999999999998827604e-02 6.337175382042167934e-05
-3.949999999999997513e+00 -4.999999999998827604e-02 1.194136568498894654e-04
-3.799999999999997158e+00 -4.999999999998827604e-02 2.178230757636515286e-04
-3.649999999999996803e+00 -4.999999999998827604e-02 3.852024790586796232e-04
-3.499999999999996447e+00 -4.999999999998827604e-02 6.611671576906442277e-04
-3.349999999999996092e+00 -4.999999999998827604e-02 1.102554663534201706e-03
-3.199999999999995737e+00 -4.999999999998827604e-02 1.788029488513961278e-03
-3.049999999999995381e+00 -4.999999999998827604e-02 2.822946798126718150e-03
-2.899999999999995026e+00 -4.999999999998827604e-02 4.344656446967791463e-03
-2.749999999999994671e+00 -4.999999999998827604e-02 6.528918657008375530e-03
-2.599999999999994316e+00 -4.999999999998827604e-02 9.598006993534819592e-03
-2.449999999999993960e+00 -4.999999999998827604e-02 1.382825439701100903e-02
-2.299999999999993605e+00 -4.999999999998827604e-02 1.954546157103520532e-02
-2.149999999999993250e+00 -4.999999999998827604e-02 2.707733099159588888e-02
-1.999999999999992895e+00 -4.999999999998827604e-02 3.660692983806634881e-02
-1.849999999999992539e+00 -4.999999999998827604e-02 4.786269388236969596e-02
-1.699999999999992184e+00 -4.999999999998827604e-02 5.963033695935440748e-02
-1.549999999999991829e+00 -4.999999999998827604e-02 6.919640944339519595e-02
-1.399999999999991473e+00 -4.999999999998827604e-02 7.192552410751879011e-02
-1.249999999999991118e+00 -4.999999999998827604e-02 6.102938039801005660e-02
-1.099999999999990763e+00 -4.999999999998827604e-02 2.741258898663718330e-02
-9.499999999999904077e-01 -4.999999999998827604e-02 -3.934872185225014168e-02
-7.999999999999900524e-01 -4.999999999998827604e-02 -1.433714110394956887e-01
-6.499999999999896971e-01 -4.999999999998827604e-02 -2.571671665203375534e-01
-4.999999999999893419e-01 -4.999999999998827604e-02 -2.385990211311026232e-01
-3.499999999999889866e-01 -4.999999999998827604e-02 7.172098490337496246e-01
-1.999999999999886313e-01 -4.999999999998827604e-02 6.777646002318644669e+00
-4.999999999998827604e-02 -4.999999999998827604e-02 8.656437655239868079e+00
1.000000000000120792e-01 -4.999999999998827604e-02 1.135561781344317067e+00
2.500000000000124345e-01 -4.999999999998827604e-02 -2.452249908575564463e-01
4.000000000000127898e-01 -4.999999999998827604e-02 -3.405337661159807405e-01
5.500000000000131450e-01 -4.999999999998827604e-02 -2.342633425619596588e-01
7.000000000000135003e-01 -4.999999999998827604e-02 -1.201377466530316324e-01
8.500000000000138556e-01 -4.999999999998827604e-02 -3.978887258481535877e-02
1.000000000000014211e+00 -4.999999999998827604e-02 6.374632564793215536e-03
1.150000000000014566e+00 -4.999999999998827604e-02 2.809232197369349038e-02
1.300000000000014921e+00 -4.999999999998827604e-02 3.452597477300993478e-02
1.450000000000015277e+00 -4.999999999998827604e-02 3.253509260159265226e-02
1.600000000000015632e+00 -4.999999999998827604e-02 2.687164376711297445e-02
1.750000000000015987e+00 -4.999999999998827604e-02 2.044413903643916078e-02
1.900000000000016342e+00 -4.999999999998827604e-02 1.468809230510738362e-02
2.050000000000016698e+00 -4.999999999998827604e-02 1.007453565769581699e-02
2.200000000000017053e+00 -4.999999999998827604e-02 6.585590708451020611e-03
2.350000000000017408e+00 -4.999999999998827604e-02 4.031234631601699619e-03
2.500000000000017764e+00 -4.999999999998827604e-02 2.204124610888290921e-03
2.650000000000018119e+00 -4.999999999998827604e-02 9.309113974241994306e-04
2.800000000000018474e+00 -4.999999999998827604e-02 7.705637218376983533e-05
2.950000000000018829e+00 -4.999999999998827604e-02 -4.615544577803061543e-04
3.100000000000019185e+00 -4.999999999998827604e-02 -7.669920335771611029e-04
3.250000000000019540e+00 -4.999999999998827604e-02 -9.048027512289359524e-04
3.400000000000019895e+00 -4.999999999998827604e-02 -9.272762130515710584e-04
3.550000000000020250e+00 -4.999999999998827604e-02 -8.755080175967064208e-04
3.700000000000020606e+00 -4.999999999998827604e-02 -7.809389493822417767e-04
3.850000000000020961e+00 -4.999999999998827604e-02 -6.667042070944766098e-04
4.000000000000021316e+00 -4.999999999998827604e-02 -5.489290367014471950e-04
4.150000000000021672e+00 -4.999999999998827604e-02 -4.380070846638735370e-04
4.300000000000022027e+00 -4.999999999998827604e-02 -3.398438253665034877e-04
4.450000000000022382e+00 -4.999999999998827604e-02 -2.570198535029612186e-04
4.600000000000022737e+00 -4.999999999998827604e-02 -1.898228232825303376e-04
4.750000000000023093e+00 -4.999999999998827604e-02 -1.371080072711023290e-04
4.900000000000023448e+00 -4.999999999998827604e-02 -9.696839492188907915e-05
5.050000000000023803e+00 -4.999999999998827604e-02 -6.721772372244640972e-05

-5.000000000000000000e+00 1.000000000000120792e-01 5.666720881500188343e-07
-4.849999999999999645e+00 1.000000000000120792e-01 1.447595461118191237e-06
-4.699999999999999289e+00 1.000000000000120792e-01 3.407921523783930109e-06
-4.549999999999998934e+00 1.000000000000120792e-01 7.554761907808238053e-06
-4.399999999999998579e+00 1.000000000000120792e-01 1.595296484223484044e-05
-4.249999999999998224e+00 1.000000000000120792e-01 3.230823811063347441e-05
-4.099999999999997868e+00 1.000000000000120792e-01 6.302593088230341054e-05
-3.949999999999997513e+00 1.000000000000120792e-01 1.187738579152192896e-04
-3.799999999999997158e+00 1.000000000000120792e-01 2.166711263170626714e-04
-3.649999999999996803e+00 1.000000000000120792e-01 3.831832724991976794e-04
-3.499999999999996447e+00 1.000000000000120792e-01 6.577198951585668148e-04
-3.349999999999996092e+00 1.000000000000120792e-01 1.096819165896002844e-03
-3.199999999999995737e+00 1.000000000000120792e-01 1.778721731512741908e-03
-3.049999999999995381e+00 1.000000000000120792e-01 2.808195028864808856e-03
-2.899999999999995026e+00 1.000000000000120792e-01 4.321782893433178709e-03
-2.749999999999994671e+00 1.000000000000120792e-01 6.494142805257814045e-03
-2.599999999999994316e+00 1.000000000000120792e-01 9.546046385660840808e-03
-2.449999999999993960e+00 1.000000000000120792e-01 1.375184641001951126e-02
-2.299999999999993605e+00 1.000000000000120792e-01 1.943500697824225229e-02
-2.149999999999993250e+00 1.000000000000120792e-01 2.692127988509412581e-02
-1.999999999999992895e+00 1.000000000000120792e-01 3.639422747454775647e-02
-1.849999999999992539e+00 1.000000000000120792e-01 4.758929885591449416e-02
-1.699999999999992184e+00 1.000000000000120792e-01 5.931180067842242720e-02
-1.549999999999991829e+00 1.000000000000120792e-01 6.888746189735721337e-02
-1.399999999999991473e+00 1.000000000000120792e-01 7.174814553948551110e-02
-1.249999999999991118e+00 1.000000000000120792e-01 6.121853349068070299e-02
-1.099999999999990763e+00 1.000000000000120792e-01 2.839735627524114445e-02
-9.499999999999904077e-01 1.000000000000120792e-01 -3.686132475389578694e-02
-7.999999999999900524e-01 1.000000000000120792e-01 -1.386284096193182158e-01
-6.499999999999896971e-01 1.000000000000120792e-01 -2.510992297220418501e-01
-4.999999999999893419e-01 1.000000000000120792e-01 -2.469980627780387072e-01
-3.499999999999889866e-01 1.000000000000120792e-01 5.180385427307595547e-01
-1.999999999999886313e-01 1.000000000000120792e-01 4.467589629440136711e+00
-4.999999999998827604e-02 1.000000000000120792e-01 5.432721565474149195e+00
1.000000000000120792e-01 1.000000000000120792e-01 8.295960741801396976e-01
2.500000000000124345e-01 1.000000000000120792e-01 -2.614640850034152808e-01
4.000000000000127898e-01 1.000000000000120792e-01 -3.329369816000555260e-01
5.500000000000131450e-01 1.000000000000120792e-01 -2.272244129523366407e-01
7.000000000000135003e-01 1.000000000000120792e-01 -1.156201835884690388e-01
8.500000000000138556e-01 1.000000000000120792e-01 -3.716358357257719403e-02
1.000000000000014211e+00 1.000000000000120792e-01 7.876965389014002963e-03
1.150000000000014566e+00 1.000000000000120792e-01 2.896309980500627254e-02
1.300000000000014921e+00 1.000000000000120792e-01 3.504178366065690414e-02
1.450000000000015277e+00 1.000000000000120792e-01 3.285198309915706577e-02
1.600000000000015632e+00 1.000000000000120792e-01 2.707692494901899755e-02
1.750000000000015987e+00 1.000000000000120792e-01 2.058374259768442141e-02
1.900000000000016342e+00 1.000000000000120792e-01 1.478461604923011867e-02
2.050000000000016698e+00 1.000000000000120792e-01 1.013946640736603823e-02
2.200000000000017053e+00 1.000000000000120792e-01 6.626198641464345861e-03
2.350000000000017408e+00 1.000000000000120792e-01 4.053464006425412831e-03
2.500000000000017764e+00 1.000000000000120792e-01 2.213283896468893393e-03
2.650000000000018119e+00 1.000000000000120792e-01 9.315536330378612834e-04
2.800000000000018474e+00 1.000000000000120792e-01 7.277736647849361378e-05
2.950000000000018829e+00 1.000000000000120792e-01 -4.681614422541614936e-04
3.100000000000019185e+00 1.000000000000120792e-01 -7.742270944010379297e-04
3.250000000000019540e+00 1.000000000000120792e-01 -9.116694102328921868e-04
3.400000000000019895e+00 1.000000000000120792e-01 -9.332782960502067609e-04
3.550000000000020250e+00 1.000000000000120792e-01 -8.804731949703342546e-04
3.700000000000020606e+00 1.000000000000120792e-01 -7.848840377988175855e-04
3.850000000000020961e+00 1.000000000000120792e-01 -6.697419559628881242e-04
4.000000000000021316e+00 1.000000000000120792e-01 -5.512090311416571655e-04
4.150000000000021672e+00 1.000000000000120792e-01 -4.396816200033058916e-04
4.300000000000022027e+00 1.000000000000120792e-01 -3.410505175632768727e-04
4.450000000000022382e+00 1.000000000000120792e-01 -2.578746183199324233e-04
4.600000000000022737e+00 1.000000000000120792e-01 -1.904187635819407380e-04
4.750000000000023093e+00 1.000000000000120792e-01 -1.375173120551846217e-04
4.900000000000023448e+00 1.000000000000120792e-01 -9.724549367954241758e-05
5.050000000000023803e+00 1.000000000000120792e-01 -6.740270632394550166e-05

-5.000000000000000000e+00 2.500000000000124345e-01 5.339635103788815154e-07
-4.849999999999999645e+00 2.500000000000124345e-01 1.375730097857796015e-06
-4.699999999999999289e+00 2.500000000000124345e-01 3.254683534203203766e-06
-4.549999999999998934e+00 2.500000000000124345e-01 7.237465974893972313e-06
-4.399999999999998579e+00 2.500000000000124345e-01 1.531462730970620413e-05
-4.249999999999998224e+00 2.500000000000124345e-01 3.105990080281903753e-05
-4.099999999999997868e+00 2.500000000000124345e-01 6.065187607547354481e-05
-3.949999999999997513e+00 2.500000000000124345e-01 1.143815976292372370e-04
-3.799999999999997158e+00 2.500000000000124345e-01 2.087629694888842511e-04
-3.649999999999996803e+00 2.500000000000124345e-01 3.693217892645435157e-04
-3.499999999999996447e+00 2.500000000000124345e-01 6.340563853372839205e-04
-3.349999999999996092e+00 2.500000000000124345e-01 1.057451669891888539e-03
-3.199999999999995737e+00 2.500000000000124345e-01 1.714843229971771410e-03
-3.049999999999995381e+00 2.500000000000124345e-01 2.706974101697734014e-03
-2.899999999999995026e+00 2.500000000000124345e-01 4.164876710446834690e-03
-2.749999999999994671e+00 2.500000000000124345e-01 6.255681010989865183e-03
-2.599999999999994316e+00 2.500000000000124345e-01 9.189921246704957011e-03
-2.449999999999993960e+00 2.500000000000124345e-01 1.322845501474111292e-02
-2.299999999999993605e+00 2.500000000000124345e-01 1.867876345153196907e-02
-2.149999999999993250e+00 2.500000000000124345e-01 2.585300346498000876e-02
-1.999999999999992895e+00 2.500000000000124345e-01 3.493716130238566642e-02
-1.849999999999992539e+00 2.500000000000124345e-01 4.571218291767440572e-02
-1.699999999999992184e+00 2.500000000000124345e-01 5.711227211606209608e-02
-1.549999999999991829e+00 2.500000000000124345e-01 6.672152944460245372e-02
-1.399999999999991473e+00 2.500000000000124345e-01 7.041222871291319407e-02
-1.249999999999991118e+00 2.500000000000124345e-01 6.223486754665743387e-02
-1.099999999999990763e+00 2.500000000000124345e-01 3.450510347610547673e-02
-9.499999999999904077e-01 2.500000000000124345e-01 -2.120063904320505788e-02
-7.999999999999900524e-01 2.500000000000124345e-01 -1.085161975203800394e-01
-6.499999999999896971e-01 2.500000000000124345e-01 -2.102663262067611671e-01
-4.999999999999893419e-01 2.500000000000124345e-01 -2.597431526892406972e-01
-3.499999999999889866e-01 2.500000000000124345e-01 -7.493542446597979689e-02
-1.999999999999886313e-01 2.500000000000124345e-01 5.032564713554519287e-01
-4.999999999998827604e-02 2.500000000000124345e-01 5.855470742671996520e-01
1.000000000000120792e-01 2.500000000000124345e-01 -2.819372737562745798e-02
2.500000000000124345e-01 2.500000000000124345e-01 -2.983824200638872104e-01
4.000000000000127898e-01 2.500000000000124345e-01 -2.805014991867978424e-01
5.500000000000131450e-01 2.500000000000124345e-01 -1.820050611852060407e-01
7.000000000000135003e-01 2.500000000000124345e-01 -8.656135567504283368e-02
8.500000000000138556e-01 2.500000000000124345e-01 -2.008958222109452976e-02
1.000000000000014211e+00 2.500000000000124345e-01 1.776045284865433727e-02
1.150000000000014566e+00 2.500000000000124345e-01 3.474247917279959380e-02
1.300000000000014921e+00 2.500000000000124345e-01 3.848624912883181343e-02
1.450000000000015277e+00 2.500000000000124345e-01 3.497722139879726883e-02
1.600000000000015632e+00 2.500000000000124345e-01 2.845757561265872121e-02
1.750000000000015987e+00 2.500000000000124345e-01 2.152391456878407702e-02
1.900000000000016342e+00 2.500000000000124345e-01 1.543453325709275015e-02
2.050000000000016698e+00 2.500000000000124345e-01 1.057589291742031500e-02
2.200000000000017053e+00 2.500000000000124345e-01 6.898070886267911560e-03
2.350000000000017408e+00 2.500000000000124345e-01 4.201013570937882011e-03
2.500000000000017764e+00 2.500000000000124345e-01 2.272524183229625207e-03
2.650000000000018119e+00 2.500000000000124345e-01 9.333910728203943493e-04
2.800000000000018474e+00 2.500000000000124345e-01 4.161307957194331631e-05
2.950000000000018829e+00 2.500000000000124345e-01 -5.147467559572020636e-04
3.100000000000019185e+00 2.500000000000124345e-01 -8.247302334354588696e-04
3.250000000000019540e+00 2.500000000000124345e-01 -9.593704158920846308e-04
3.400000000000019895e+00 2.500000000000124345e-01 -9.748565098986806433e-04
3.550000000000020250e+00 2.500000000000124345e-01 -9.148052966832236500e-04
3.700000000000020606e+00 2.500000000000124345e-01 -8.121268530611307776e-04
3.850000000000020961e+00 2.500000000000124345e-01 -6.906980717724132144e-04
4.000000000000021316e+00 2.500000000000124345e-01 -5.669249814703064029e-04
4.150000000000021672e+00 2.500000000000124345e-01 -4.512163040656043986e-04
4.300000000000022027e+00 2.500000000000124345e-01 -3.493576914757060762e-04
4.450000000000022382e+00 2.500000000000124345e-01 -2.637560183857748635e-04
4.600000000000022737e+00 2.500000000000124345e-01 -1.945174125863191757e-04
4.750000000000023093e+00 2.500000000000124345e-01 -1.403312339615399426e-04
4.900000000000023448e+00 2.500000000000124345e-01 -9.914984985755674683e-05
5.050000000000023803e+00 2.500000000000124345e-01 -6.867360883209189032e-05

-5.000000000000000000e+00 4.000000000000127898e-01 4.762426762241057546e-07
-4.849999999999999645e+00 4.000000000000127898e-01 1.248814158591894043e-06
-4.699999999999999289e+00 4.000000000000127898e-01 2.983911271397679687e-06
-4.549999999999998934e+00 4.000000000000127898e-01 6.676575164232023355e-06
-4.399999999999998579e+00 4.000000000000127898e-01 1.418589976296810845e-05
-4.249999999999998224e+00 4.000000000000127898e-01 2.885212731121268652e-05
-4.099999999999997868e+00 4.000000000000127898e-01 5.645270844147906526e-05
-3.949999999999997513e+00 4.000000000000127898e-01 1.066123060372334801e-04
-3.799999999999997158e+00 4.000000000000127898e-01 1.947747233475609829e-04
-3.649999999999996803e+00 4.000000000000127898e-01 3.448048312042470745e-04
-3.499999999999996447e+00 4.000000000000127898e-01 5.922081893673004785e-04
-3.349999999999996092e+00 4.000000000000127898e-01 9.878465123505943656e-04
-3.199999999999995737e+00 4.000000000000127898e-01 1.601937021439164789e-03
-3.049999999999995381e+00 4.000000000000127898e-01 2.528149270217671957e-03
-2.899999999999995026e+00 4.000000000000127898e-01 3.887862041727000069e-03
-2.749999999999994671e+00 4.000000000000127898e-01 5.835076361587903521e-03
-2.599999999999994316e+00 4.000000000000127898e-01 8.562539356775668992e-03
-2.449999999999993960e+00 4.000000000000127898e-01 1.230767711083018655e-02
-2.299999999999993605e+00 4.000000000000127898e-01 1.734999066383090607e-02
-2.149999999999993250e+00 4.000000000000127898e-01 2.397682499163950390e-02
-1.999999999999992895e+00 4.000000000000127898e-01 3.237451163948361355e-02
-1.849999999999992539e+00 4.000000000000127898e-01 4.239358900492826848e-02
-1.699999999999992184e+00 4.000000000000127898e-01 5.317314290756688239e-02
-1.549999999999991829e+00 4.000000000000127898e-01 6.271118685894867817e-02
-1.399999999999991473e+00 4.000000000000127898e-01 6.757566879768543699e-02
-1.249999999999991118e+00 4.000000000000127898e-01 6.291434867269703191e-02
-1.099999999999990763e+00 4.000000000000127898e-01 4.277409095150427193e-02
-9.499999999999904077e-01 4.000000000000127898e-01 1.094228894067077575e-03
-7.999999999999900524e-01 4.000000000000127898e-01 -6.478553609608284081e-02
-6.499999999999896971e-01 4.000000000000127898e-01 -1.456801887103565951e-01
-4.999999999999893419e-01 4.000000000000127898e-01 -2.118498479384975930e-01
-3.499999999999889866e-01 4.000000000000127898e-01 -2.210698932469749856e-01
-1.999999999999886313e-01 4.000000000000127898e-01 -1.730882834035988027e-01
-4.999999999998827604e-02 4.000000000000127898e-01 -1.720082808617198755e-01
1.000000000000120792e-01 4.000000000000127898e-01 -2.345610718054871868e-01
2.500000000000124345e-01 4.000000000000127898e-01 -2.484243892188834901e-01
4.000000000000127898e-01 4.000000000000127898e-01 -1.945460501103283002e-01
5.500000000000131450e-01 4.000000000000127898e-01 -1.142240880683584592e-01
7.000000000000135003e-01 4.000000000000127898e-01 -4.260324210808335427e-02
8.500000000000138556e-01 4.000000000000127898e-01 6.465400557850693210e-03
1.000000000000014211e+00 4.000000000000127898e-01 3.356472982227438201e-02
1.150000000000014566e+00 4.000000000000127898e-01 4.418238206739014129e-02
1.300000000000014921e+00 4.000000000000127898e-01 4.419528176539878200e-02
1.450000000000015277e+00 4.000000000000127898e-01 3.853395488853217365e-02
1.600000000000015632e+00 4.000000000000127898e-01 3.078084852880836123e-02
1.750000000000015987e+00 4.000000000000127898e-01 2.310827440971637350e-02
1.900000000000016342e+00 4.000000000000127898e-01 1.652741133260890796e-02
2.050000000000016698e+00 4.000000000000127898e-01 1.130551443784422877e-02
2.200000000000017053e+00 4.000000000000127898e-01 7.347388571174080091e-03
2.350000000000017408e+00 4.000000000000127898e-01 4.438846304496760903e-03
2.500000000000017764e+00 4.000000000000127898e-01 2.360677500531342329e-03
2.650000000000018119e+00 4.000000000000127898e-01 9.249274748501130905e-04
2.800000000000018474e+00 4.000000000000127898e-01 -2.162367793227309629e-05
2.950000000000018829e+00 4.000000000000127898e-01 -6.026904227071764632e-04
3.100000000000019185e+00 4.000000000000127898e-01 -9.178054648754732387e-04
3.250000000000019540e+00 4.000000000000127898e-01 -1.046248626446755203e-03
3.400000000000019895e+00 4.000000000000127898e-01 -1.050057387969459801e-03
3.550000000000020250e+00 4.000000000000127898e-01 -9.766151239818665619e-04
3.700000000000020606e+00 4.000000000000127898e-01 -8.610113652897898040e-04
3.850000000000020961e+00 4.000000000000127898e-01 -7.282061728838862573e-04
4.000000000000021316e+00 4.000000000000127898e-01 -5.949961209577922646e-04
4.150000000000021672e+00 4.000000000000127898e-01 -4.717833447701481734e-04
4.300000000000022027e+00 4.000000000000127898e-01 -3.641477107691506163e-04
4.450000000000022382e+00 4.000000000000127898e-01 -2.742134673033106156e-04
4.600000000000022737e+00 4.000000000000127898e-01 -2.017965942574575231e-04
4.750000000000023093e+00 4.000000000000127898e-01 -1.453236397448726819e-04
4.900000000000023448e+00 4.000000000000127898e-01 -1.025254871132499625e-04
5.050000000000023803e+00 4.000000000000127898e-01 -7.092462699634587522e-05

-5.000000000000000000e+00 5.500000000000131450e-01 3.985310603999016612e-07
-4.849999999999999645e+00 5.500000000000131450e-01 1.077722941283015062e-06
-4.699999999999999289e+00 5.500000000000131450e-01 2.618544989266393172e-06
-4.549999999999998934e+00 5.500000000000131450e-01 5.919212416935892790e-06
-4.399999999999998579e+00 5.500000000000131450e-01 1.266104315261691298e-05
-4.249999999999998224e+00 5.500000000000131450e-01 2.586853740913768883e-05
-4.099999999999997868e+00 5.500000000000131450e-01 5.077679816965227573e-05
-3.949999999999997513e+00 5.500000000000131450e-01 9.610979985753035856e-05
-3.799999999999997158e+00 5.500000000000131450e-01 1.758656355049811426e-04
-3.649999999999996803e+00 5.500000000000131450e-01 3.116667304422924742e-04
-3.499999999999996447e+00 5.500000000000131450e-01 5.356564236794702193e-04
-3.349999999999996092e+00 5.500000000000131450e-01 8.938169437580076922e-04
-3.199999999999995737e+00 5.500000000000131450e-01 1.449489025852617125e-03
-3.049999999999995381e+00 5.500000000000131450e-01 2.286874618657315852e-03
-2.899999999999995026e+00 5.500000000000131450e-01 3.514501589576562220e-03
-2.749999999999994671e+00 5.500000000000131450e-01 5.269012788739599676e-03
-2.599999999999994316e+00 5.500000000000131450e-01 7.719789403878110981e-03
-2.449999999999993960e+00 5.500000000000131450e-01 1.107353966058002848e-02
-2.299999999999993605e+00 5.500000000000131450e-01 1.557269369253732119e-02
-2.149999999999993250e+00 5.500000000000131450e-01 2.146988590550441903e-02
-1.999999999999992895e+00 5.500000000000131450e-01 2.894473844619655650e-02
-1.849999999999992539e+00 5.500000000000131450e-01 3.792136847550287709e-02
-1.699999999999992184e+00 5.500000000000131450e-01 4.777187935005448166e-02
-1.549999999999991829e+00 5.500000000000131450e-01 5.697329144340350371e-02
-1.399999999999991473e+00 5.500000000000131450e-01 6.288772730823725954e-02
-1.249999999999991118e+00 5.500000000000131450e-01 6.184552525186894079e-02
-1.099999999999990763e+00 5.500000000000131450e-01 4.959294545835203627e-02
-9.499999999999904077e-01 5.500000000000131450e-01 2.222066230141793441e-02
-7.999999999999900524e-01 5.500000000000131450e-01 -2.177855945903756432e-02
-6.499999999999896971e-01 5.500000000000131450e-01 -7.770078606944551269e-02
-4.999999999999893419e-01 5.500000000000131450e-01 -1.318293267769584942e-01
-3.499999999999889866e-01 5.500000000000131450e-01 -1.675726262050050153e-01
-1.999999999999886313e-01 5.500000000000131450e-01 -1.812517382803781607e-01
-4.999999999998827604e-02 5.500000000000131450e-01 -1.846280128134183685e-01
1.000000000000120792e-01 5.500000000000131450e-01 -1.789949182824773777e-01
2.500000000000124345e-01 5.500000000000131450e-01 -1.510836821156611443e-01
4.000000000000127898e-01 5.500000000000131450e-01 -1.005815303199514565e-01
5.500000000000131450e-01 5.500000000000131450e-01 -4.341199983497198711e-02
7.000000000000135003e-01 5.500000000000131450e-01 4.504923745203818879e-03
8.500000000000138556e-01 5.500000000000131450e-01 3.620198682388820616e-02
1.000000000000014211e+00 5.500000000000131450e-01 5.201720007219053782e-02
1.150000000000014566e+00 5.500000000000131450e-01 5.556033564904051814e-02
1.300000000000014921e+00 5.500000000000131450e-01 5.122531166632141725e-02
1.450000000000015277e+00 5.500000000000131450e-01 4.296746007086086477e-02
1.600000000000015632e+00 5.500000000000131450e-01 3.368776935845005371e-02
1.750000000000015987e+00 5.500000000000131450e-01 2.508426085847296344e-02
1.900000000000016342e+00 5.500000000000131450e-01 1.787895475115189661e-02
2.050000000000016698e+00 5.500000000000131450e-01 1.219531333567218205e-02
2.200000000000017053e+00 5.500000000000131450e-01 7.882074456515736002e-03
2.350000000000017408e+00 5.500000000000131450e-01 4.706993968263417823e-03
2.500000000000017764e+00 5.500000000000131450e-01 2.441674703930017155e-03
2.650000000000018119e+00 5.500000000000131450e-01 8.867796542693064587e-04
2.800000000000018474e+00 5.500000000000131450e-01 -1.254555133366786770e-04
2.950000000000018829e+00 5.500000000000131450e-01 -7.339926589168727132e-04
3.100000000000019185e+00 5.500000000000131450e-01 -1.051927655088512976e-03
3.250000000000019540e+00 5.500000000000131450e-01 -1.169178280647125215e-03
3.400000000000019895e+00 5.500000000000131450e-01 -1.155297529038247029e-03
3.550000000000020250e+00 5.500000000000131450e-01 -1.062477126698361911e-03
3.700000000000020606e+00 5.500000000000131450e-01 -9.285537400845618157e-04
3.850000000000020961e+00 5.500000000000131450e-01 -7.798141439490227167e-04
4.000000000000021316e+00 5.500000000000131450e-01 -6.334883148708836832e-04
4.150000000000021672e+00 5.500000000000131450e-01 -4.999044297645416791e-04
4.300000000000022027e+00 5.500000000000131450e-01 -3.843193856114131800e-04
4.450000000000022382e+00 5.500000000000131450e-01 -2.884446836056486015e-04
4.600000000000022737e+00 5.500000000000131450e-01 -2.116832987346234905e-04
4.750000000000023093e+00 5.500000000000131450e-01 -1.520927078102364950e-04
4.900000000000023448e+00 5.500000000000131450e-01 -1.070954606176384904e-04
5.050000000000023803e+00 5.500000000000131450e-01 -7.396802006494026301e-05

-5.000000000000000000e+00 7.000000000000135003e-01 3.072756265746692364e-07
-4.849999999999999645e+00 7.000000000000135003e-01 8.764198891113448400e-07
-4.699999999999999289e+00 7.000000000000135003e-01 2.188040470267205974e-06
-4.549999999999998934e+00 7.000000000000135003e-01 5.025885405203326787e-06
-4.399999999999998579e+00 7.000000000000135003e-01 1.086108806154468948e-05
-4.249999999999998224e+00 7.000000000000135003e-01 2.234487706549616930e-05
-4.099999999999997868e+00 7.000000000000135003e-01 4.407134426999972731e-05
-3.949999999999997513e+00 7.000000000000135003e-01 8.370035846808418370e-05
-3.799999999999997158e+00 7.000000000000135003e-01 1.535230413635720731e-04
-3.649999999999996803e+00 7.000000000000135003e-01 2.725164837807613188e-04
-3.499999999999996447e+00 7.000000000000135003e-01 4.688629686299511617e-04
-3.349999999999996092e+00 7.000000000000135003e-01 7.828078296678905434e-04
-3.199999999999995737e+00 7.000000000000135003e-01 1.269632764532627016e-03
-3.049999999999995381e+00 7.000000000000135003e-01 2.002498964944982116e-03
-2.899999999999995026e+00 7.000000000000135003e-01 3.075056887320988877e-03
-2.749999999999994671e+00 7.000000000000135003e-01 4.604041759074065446e-03
-2.599999999999994316e+00 7.000000000000135003e-01 6.732288099622236142e-03
-2.449999999999993960e+00 7.000000000000135003e-01 9.631761981298623057e-03
-2.299999999999993605e+00 7.000000000000135003e-01 1.350254013916488659e-02
-2.149999999999993250e+00 7.000000000000135003e-01 1.855529944189659997e-02
-1.999999999999992895e+00 7.000000000000135003e-01 2.495280751009746820e-02
-1.849999999999992539e+00 7.000000000000135003e-01 3.267904016079798551e-02
-1.699999999999992184e+00 7.000000000000135003e-01 4.132222456187157472e-02
-1.549999999999991829e+00 7.000000000000135003e-01 4.981832213106892476e-02
-1.399999999999991473e+00 7.000000000000135003e-01 5.628708327531507793e-02
-1.249999999999991118e+00 7.000000000000135003e-01 5.812717146307611049e-02
-1.099999999999990763e+00 7.000000000000135003e-01 5.245657298589002232e-02
-9.499999999999904077e-01 7.000000000000135003e-01 3.689850346149020632e-02
-7.999999999999900524e-01 7.000000000000135003e-01 1.079405145110116405e-02
-6.499999999999896971e-01 7.000000000000135003e-01 -2.318326973058357915e-02
-4.999999999999893419e-01 7.000000000000135003e-01 -5.817893994816952796e-02
-3.499999999999889866e-01 7.000000000000135003e-01 -8.548971469362906528e-02
-1.999999999999886313e-01 7.000000000000135003e-01 -9.961727120834061588e-02
-4.999999999998827604e-02 7.000000000000135003e-01 -9.976801537423997390e-02
1.000000000000120792e-01 7.000000000000135003e-01 -8.586290087323590614e-02
2.500000000000124345e-01 7.000000000000135003e-01 -5.801142321800479423e-02
4.000000000000127898e-01 7.000000000000135003e-01 -2.086942839997500687e-02
5.500000000000131450e-01 7.000000000000135003e-01 1.658941644878408547e-02
7.000000000000135003e-01 7.000000000000135003e-01 4.622982260785892666e-02
8.500000000000138556e-01 7.000000000000135003e-01 6.409946847817510340e-02
1.000000000000014211e+00 7.000000000000135003e-01 7.026047967552423446e-02
1.150000000000014566e+00 7.000000000000135003e-01 6.726518194882755153e-02
1.300000000000014921e+00 7.000000000000135003e-01 5.864197450194461037e-02
1.450000000000015277e+00 7.000000000000135003e-01 4.769189030341172697e-02
1.600000000000015632e+00 7.000000000000135003e-01 3.677125197488741171e-02
1.750000000000015987e+00 7.000000000000135003e-01 2.714809678599698628e-02
1.900000000000016342e+00 7.000000000000135003e-01 1.925933592392769025e-02
2.050000000000016698e+00 7.000000000000135003e-01 1.307655842365385360e-02
2.200000000000017053e+00 7.000000000000135003e-01 8.384767388413550890e-03
2.350000000000017408e+00 7.000000000000135003e-01 4.929253098261756998e-03
2.500000000000017764e+00 7.000000000000135003e-01 2.470137370709679821e-03
2.650000000000018119e+00 7.000000000000135003e-01 7.950715512212002539e-04
2.800000000000018474e+00 7.000000000000135003e-01 -2.798323048105304267e-04
2.950000000000018829e+00 7.000000000000135003e-01 -9.103154436714937237e-04
3.100000000000019185e+00 7.000000000000135003e-01 -1.224353477548040681e-03
3.250000000000019540e+00 7.000000000000135003e-01 -1.323491949882968279e-03
3.400000000000019895e+00 7.000000000000135003e-01 -1.285447873071381576e-03
3.550000000000020250e+00 7.000000000000135003e-01 -1.167577756120598579e-03
3.700000000000020606e+00 7.000000000000135003e-01 -1.010603811366203282e-03
3.850000000000020961e+00 7.000000000000135003e-01 -8.421335412154518042e-04
4.000000000000021316e+00 7.000000000000135003e-01 -6.797410526107809485e-04
4.150000000000021672e+00 7.000000000000135003e-01 -5.335529893988167445e-04
4.300000000000022027e+00 7.000000000000135003e-01 -4.083671720663756624e-04
4.450000000000022382e+00 7.000000000000135003e-01 -3.053551689054279940e-04
4.600000000000022737e+00 7.000000000000135003e-01 -2.233972066360728249e-04
4.750000000000023093e+00 7.000000000000135003e-01 -1.600920573337771011e-04
4.900000000000023448e+00 7.000000000000135003e-01 -1.124836612432323431e-04
5.050000000000023803e+00 7.000000000000135003e-01 -7.754908915512541997e-05

-5.000000000000000000e+00 8.500000000000138556e-01 2.095354410133980643e-07
-4.849999999999999645e+00 8.500000000000138556e-01 6.601958973286646536e-07
-4.699999999999999289e+00 8.500000000000138556e-01 1.724656486224094105e-06
-4.549999999999998934e+00 8.500000000000138556e-01 4.062861581664526110e-06
-4.399999999999998579e+00 8.500000000000138556e-01 8.918580244489051788e-06
-4.249999999999998224e+00 8.500000000000138556e-01 1.853928884875884569e-05
-4.099999999999997868e+00 8.500000000000138556e-01 3.682592371894835071e-05
-3.949999999999997513e+00 8.500000000000138556e-01 7.028827087850089261e-05
-3.799999999999997158e+00 8.500000000000138556e-01 1.293739740238437951e-04
-3.649999999999996803e+00 8.500000000000138556e-01 2.302064176326003753e-04
-3.499999999999996447e+00 8.500000000000138556e-01 3.967018064320673460e-04
-3.349999999999996092e+00 8.500000000000138556e-01 6.629421554251304716e-04
-3.199999999999995737e+00 8.500000000000138556e-01 1.075584597254310333e-03
-3.049999999999995381e+00 8.500000000000138556e-01 1.696045855388164571e-03
-2.899999999999995026e+00 8.500000000000138556e-01 2.602291713726300783e-03
-2.749999999999994671e+00 8.500000000000138556e-01 3.890317303077405961e-03
-2.599999999999994316e+00 8.500000000000138556e-01 5.675650307142074760e-03
-2.449999999999993960e+00 8.500000000000138556e-01 8.094811349157579952e-03
-2.299999999999993605e+00 8.500000000000138556e-01 1.130437412464201270e-02
-2.149999999999993250e+00 8.500000000000138556e-01 1.546970185071719003e-02
-1.999999999999992895e+00 8.500000000000138556e-01 2.072701961876549995e-02
-1.849999999999992539e+00 8.500000000000138556e-01 2.709689769740793522e-02
-1.699999999999992184e+00 8.500000000000138556e-01 3.433748619792616891e-02
-1.549999999999991829e+00 8.500000000000138556e-01 4.176572641342535946e-02
-1.399999999999991473e+00 8.500000000000138556e-01 4.813783036072371430e-02
-1.249999999999991118e+00 8.500000000000138556e-01 5.171951161409539532e-02
-1.099999999999990763e+00 8.500000000000138556e-01 5.063184399739647373e-02
-9.499999999999904077e-01 8.500000000000138556e-01 4.344758795878354840e-02
-7.999999999999900524e-01 8.500000000000138556e-01 2.993499633149530881e-02
-6.499999999999896971e-01 8.500000000000138556e-01 1.176444875113569905e-02
-4.999999999999893419e-01 8.500000000000138556e-01 -7.296077265540990009e-03
-3.499999999999889866e-01 8.500000000000138556e-01 -2.235717236644311351e-02
-1.999999999999886313e-01 8.500000000000138556e-01 -2.931761052269239026e-02
-4.999999999998827604e-02 8.500000000000138556e-01 -2.610192071977327985e-02
1.000000000000120792e-01 8.500000000000138556e-01 -1.257176893690964241e-02
2.500000000000124345e-01 8.500000000000138556e-01 9.428316989281043323e-03
4.000000000000127898e-01 8.500000000000138556e-01 3.566931847841153108e-02
5.500000000000131450e-01 8.500000000000138556e-01 6.041827904525843423e-02
7.000000000000135003e-01 8.500000000000138556e-01 7.853935265251278663e-02
8.500000000000138556e-01 8.500000000000138556e-01 8.717868007962940868e-02
1.000000000000014211e+00 8.500000000000138556e-01 8.626560489527763942e-02
1.150000000000014566e+00 8.500000000000138556e-01 7.799011992751603284e-02
1.300000000000014921e+00 8.500000000000138556e-01 6.560353571404085871e-02
1.450000000000015277e+00 8.500000000000138556e-01 5.213228297316947757e-02
1.600000000000015632e+00 8.500000000000138556e-01 3.960736530164638003e-02
1.750000000000015987e+00 8.500000000000138556e-01 2.897380814806480021e-02
1.900000000000016342e+00 8.500000000000138556e-01 2.041955275896923869e-02
2.050000000000016698e+00 8.500000000000138556e-01 1.376662555056262262e-02
2.200000000000017053e+00 8.500000000000138556e-01 8.729307894962335529e-03
2.350000000000017408e+00 8.500000000000138556e-01 5.024697592566652708e-03
2.500000000000017764e+00 8.500000000000138556e-01 2.398869499623512355e-03
2.650000000000018119e+00 8.500000000000138556e-01 6.259744474110606272e-04
2.800000000000018474e+00 8.500000000000138556e-01 -4.936011096317271781e-04
2.950000000000018829e+00 8.500000000000138556e-01 -1.131732985310435549e-03
3.100000000000019185e+00 8.500000000000138556e-01 -1.430633891836928474e-03
3.250000000000019540e+00 8.500000000000138556e-01 -1.502911368478332052e-03
3.400000000000019895e+00 8.500000000000138556e-01 -1.433969185648293829e-03
3.550000000000020250e+00 8.500000000000138556e-01 -1.285931039738233460e-03
3.700000000000020606e+00 8.500000000000138556e-01 -1.102073409606280606e-03
3.850000000000020961e+00 8.500000000000138556e-01 -9.110479862788631658e-04
4.000000000000021316e+00 8.500000000000138556e-01 -7.305430245249301029e-04
4.150000000000021672e+00 8.500000000000138556e-01 -5.702946707461807639e-04
4.300000000000022027e+00 8.500000000000138556e-01 -4.344894105827593403e-04
4.450000000000022382e+00 8.500000000000138556e-01 -3.236391557040473889e-04
4.600000000000022737e+00 8.500000000000138556e-01 -2.360097193869270592e-04
4.750000000000023093e+00 8.500000000000138556e-01 -1.686728457160001609e-04
4.900000000000023448e+00 8.500000000000138556e-01 -1.182442315967671291e-04
5.050000000000023803e+00 8.500000000000138556e-01 -8.136634429024918954e-05

-5.000000000000000000e+00 1.000000000000014211e+00 1.121632045335268848e-07
-4.849999999999999645e+00 1.000000000000014211e+00 4.438978675801110440e-07
-4.699999999999999289e+00 1.000000000000014211e+00 1.259719967695732633e-06
-4.549999999999998934e+00 1.000000000000014211e+00 3.094498368074791512e-06
-4.399999999999998579e+00 1.000000000000014211e+00 6.962239105645914180e-06
-4.249999999999998224e+00 1.000000000000014211e+00 1.470242032517802513e-05
-4.099999999999997868e+00 1.000000000000014211e+00 2.951575361273518503e-05
-3.949999999999997513e+00 1.000000000000014211e+00 5.675090465452182315e-05
-3.799999999999997158e+00 1.000000000000014211e+00 1.049960452929011662e-04
-3.649999999999996803e+00 1.000000000000014211e+00 1.874999066698063870e-04
-3.499999999999996447e+00 1.000000000000014211e+00 3.238895904100744022e-04
-3.349999999999996092e+00 1.000000000000014211e+00 5.420684391283728124e-04
-3.199999999999995737e+00 1.000000000000014211e+00 8.800860425054565957e-04
-3.049999999999995381e+00 1.000000000000014211e+00 1.387718730432429626e-03
-2.899999999999995026e+00 1.000000000000014211e+00 2.127547216661261446e-03
-2.749999999999994671e+00 1.000000000000014211e+00 3.175509761192784990e-03
-2.599999999999994316e+00 1.000000000000014211e+00 4.621153816294011792e-03
-2.449999999999993960e+00 1.000000000000014211e+00 6.567711851699479554e-03
-2.299999999999993605e+00 1.000000000000014211e+00 9.130870627826321445e-03
-2.149999999999993250e+00 1.000000000000014211e+00 1.243172548825442932e-02
-1.999999999999992895e+00 1.000000000000014211e+00 1.657399300857587132e-02
-1.849999999999992539e+00 1.000000000000014211e+00 2.159140576127419400e-02
-1.699999999999992184e+00 1.000000000000014211e+00 2.735639040737739350e-02
-1.549999999999991829e+00 1.000000000000014211e+00 3.346503881580130402e-02
-1.399999999999991473e+00 1.000000000000014211e+00 3.915470403916912479e-02
-1.249999999999991118e+00 1.000000000000014211e+00 4.334310823922087053e-02
-1.099999999999990763e+00 1.000000000000014211e+00 4.485856432977124858e-02
-9.499999999999904077e-01 1.000000000000014211e+00 4.284628008771478036e-02
-7.999999999999900524e-01 1.000000000000014211e+00 3.723532088462824102e-02
-6.499999999999896971e-01 1.000000000000014211e+00 2.908555277206332015e-02
-4.999999999999893419e-01 1.000000000000014211e+00 2.059468998076658883e-02
-3.499999999999889866e-01 1.000000000000014211e+00 1.459545099012643510e-02
-1.999999999999886313e-01 1.000000000000014211e+00 1.367670607557327882e-02
-4.999999999998827604e-02 1.000000000000014211e+00 1.940663182978732276e-02
1.000000000000120792e-01 1.000000000000014211e+00 3.193800024363567525e-02
2.500000000000124345e-01 1.000000000000014211e+00 4.981023841924776818e-02
4.000000000000127898e-01 1.000000000000014211e+00 6.993312535380648287e-02
5.500000000000131450e-01 1.000000000000014211e+00 8.813150528519034244e-02
7.000000000000135003e-01 1.000000000000014211e+00 1.003382180308536181e-01
8.500000000000138556e-01 1.000000000000014211e+00 1.039143395732683717e-01
1.000000000000014211e+00 1.000000000000014211e+00 9.858503329609683008e-02
1.150000000000014566e+00 1.000000000000014211e+00 8.655333714548668622e-02
1.300000000000014921e+00 1.000000000000014211e+00 7.122854530550813690e-02
1.450000000000015277e+00 1.000000000000014211e+00 5.565242233458613658e-02
1.600000000000015632e+00 1.000000000000014211e+00 4.173365434911503746e-02
1.750000000000015987e+00 1.000000000000014211e+00 3.022193179814675057e-02
1.900000000000016342e+00 1.000000000000014211e+00 2.111243229201920438e-02
2.050000000000016698e+00 1.000000000000014211e+00 1.409101324929870440e-02
2.200000000000017053e+00 1.000000000000014211e+00 8.798772353900584028e-03
2.350000000000017408e+00 1.000000000000014211e+00 4.920606407283304416e-03
2.500000000000017764e+00 1.000000000000014211e+00 2.187297249425504929e-03
2.650000000000018119e+00 1.000000000000014211e+00 3.607801209931328829e-04
2.800000000000018474e+00 1.000000000000014211e+00 -7.717274312301501595e-04
2.950000000000018829e+00 1.000000000000014211e+00 -1.395404018548670024e-03
3.100000000000019185e+00 1.000000000000014211e+00 -1.664139810624569666e-03
3.250000000000019540e+00 1.000000000000014211e+00 -1.699533417863022212e-03
3.400000000000019895e+00 1.000000000000014211e+00 -1.593116191759485351e-03
3.550000000000020250e+00 1.000000000000014211e+00 -1.410661291825970843e-03
3.700000000000020606e+00 1.000000000000014211e+00 -1.197223443895811682e-03
3.850000000000020961e+00 1.000000000000014211e+00 -9.819696904858853364e-04
4.000000000000021316e+00 1.000000000000014211e+00 -7.823453886119490896e-04
4.150000000000021672e+00 1.000000000000014211e+00 -6.074563496688281054e-04
4.300000000000022027e+00 1.000000000000014211e+00 -4.607176026144026875e-04
4.450000000000022382e+00 1.000000000000014211e+00 -3.418757211770831689e-04
4.600000000000022737e+00 1.000000000000014211e+00 -2.485137110547930728e-04
4.750000000000023093e+00 1.000000000000014211e+00 -1.771333131440385041e-04
4.900000000000023448e+00 1.000000000000014211e+00 -1.238960708196332736e-04
5.050000000000023803e+00 1.000000000000014211e+00 -8.509509508908586774e-05

-5.000000000000000000e+00 1.150000000000014566e+00 2.110939734644204545e-08
-4.849999999999999645e+00 1.150000000000014566e+00 2.404231664135082251e-07
-4.699999999999999289e+00 1.150000000000014566e+00 8.204526128527462541e-07
-4.549999999999998934e+00 1.150000000000014566e+00 2.176728050893456445e-06
-4.399999999999998579e+00 1.150000000000014566e+00 5.103930326772222635e-06
-4.249999999999998224e+00 1.150000000000014566e+00 1.105205311010431378e-05
-4.099999999999997868e+00 1.150000000000014566e+00 2.255356409188127745e-05
-3.949999999999997513e+00 1.150000000000014566e+00 4.384977387140993307e-05
-3.799999999999997158e+00 1.150000000000014566e+00 8.175734213394107491e-05
-3.649999999999996803e+00 1.150000000000014566e+00 1.467905092407336971e-04
-3.499999999999996447e+00 1.150000000000014566e+00 2.545053992074925602e-04
-3.349999999999996092e+00 1.150000000000014566e+00 4.269600053242840281e-04
-3.199999999999995737e+00 1.150000000000014566e+00 6.941010513292653018e-04
-3.049999999999995381e+00 1.150000000000014566e+00 1.094830573730212406e-03
-2.899999999999995026e+00 1.150000000000014566e+00 1.677522284796699546e-03
-2.749999999999994671e+00 1.150000000000014566e+00 2.499893333277824169e-03
-2.599999999999994316e+00 1.150000000000014566e+00 3.628355793911728234e-03
-2.449999999999993960e+00 1.150000000000014566e+00 5.137048982348265194e-03
-2.299999999999993605e+00 1.150000000000014566e+00 7.106188518813534929e-03
-2.149999999999993250e+00 1.150000000000014566e+00 9.617530173603526522e-03
-1.999999999999992895e+00 1.150000000000014566e+00 1.274155306949954249e-02
-1.849999999999992539e+00 1.150000000000014566e+00 1.650817108279941173e-02
-1.699999999999992184e+00 1.150000000000014566e+00 2.085497830062069818e-02
-1.549999999999991829e+00 1.150000000000014566e+00 2.556003653956455055e-02
-1.399999999999991473e+00 1.150000000000014566e+00 3.019055847826572492e-02
-1.249999999999991118e+00 1.150000000000014566e+00 3.412120164752745211e-02
-1.099999999999990763e+00 1.150000000000014566e+00 3.666994096532971009e-02
-9.499999999999904077e-01 1.150000000000014566e+00 3.734873720261798480e-02
-7.999999999999900524e-01 1.150000000000014566e+00 3.615051330165609117e-02
-6.499999999999896971e-01 1.150000000000014566e+00 3.374208751525604316e-02
-4.999999999999893419e-01 1.150000000000014566e+00 3.144023197378695289e-02
-3.499999999999889866e-01 1.150000000000014566e+00 3.092658988510546200e-02
-1.999999999999886313e-01 1.150000000000014566e+00 3.379429084671554950e-02
-4.999999999998827604e-02 1.150000000000014566e+00 4.111161442999213683e-02
1.000000000000120792e-01 1.150000000000014566e+00 5.309850568979846558e-02
2.500000000000124345e-01 1.150000000000014566e+00 6.885427816763334263e-02
4.000000000000127898e-01 1.150000000000014566e+00 8.616186104961594261e-02
5.500000000000131450e-01 1.150000000000014566e+00 1.017215582072834856e-01
7.000000000000135003e-01 1.150000000000014566e+00 1.120434967003779980e-01
8.500000000000138556e-01 1.150000000000014566e+00 1.140917852692286821e-01
1.000000000000014211e+00 1.150000000000014566e+00 1.064949801405786212e-01
1.150000000000014566e+00 1.150000000000014566e+00 9.185210498848080107e-02
1.300000000000014921e+00 1.150000000000014566e+00 7.448982440992965581e-02
1.450000000000015277e+00 1.150000000000014566e+00 5.749577476063527648e-02
1.600000000000015632e+00 1.150000000000014566e+00 4.263725030050088960e-02
1.750000000000015987e+00 1.150000000000014566e+00 3.055378144999531392e-02
1.900000000000016342e+00 1.150000000000014566e+00 2.111600866951259328e-02
2.050000000000016698e+00 1.150000000000014566e+00 1.390601575309753299e-02
2.200000000000017053e+00 1.150000000000014566e+00 8.503426085121404410e-03
2.350000000000017408e+00 1.150000000000014566e+00 4.565061000692792643e-03
2.500000000000017764e+00 1.150000000000014566e+00 1.809537169879056953e-03
2.650000000000018119e+00 1.150000000000014566e+00 -9.360696898857938901e-06
2.800000000000018474e+00 1.150000000000014566e+00 -1.112791504312873490e-03
2.950000000000018829e+00 1.150000000000014566e+00 -1.694459368545115372e-03
3.100000000000019185e+00 1.150000000000014566e+00 -1.915751632336308574e-03
3.250000000000019540e+00 1.150000000000014566e+00 -1.903938746413319592e-03
3.400000000000019895e+00 1.150000000000014566e+00 -1.754232376981357689e-03
3.550000000000020250e+00 1.150000000000014566e+00 -1.534352105136660340e-03
3.700000000000020606e+00 1.150000000000014566e+00 -1.289998845205242049e-03
3.850000000000020961e+00 1.150000000000014566e+00 -1.050130066226775179e-03
4.000000000000021316e+00 1.150000000000014566e+00 -8.314989560637663091e-04
4.150000000000021672e+00 1.150000000000014566e+00 -6.423116738976371396e-04
4.300000000000022027e+00 1.150000000000014566e+00 -4.850569442899655965e-04
4.450000000000022382e+00 1.150000000000014566e+00 -3.586324603372828372e-04
4.600000000000022737e+00 1.150000000000014566e+00 -2.598982916009266167e-04
4.750000000000023093e+00 1.150000000000014566e+00 -1.847716106431989802e-04
4.900000000000023448e+00 1.150000000000014566e+00 -1.289594677242881702e-04
5.050000000000023803e+00 1.150000000000014566e+00 -8.841240729467909627e-05

-5.000000000000000000e+00 1.300000000000014921e+00 -5.906021503366403392e-08
-4.849999999999999645e+00 1.300000000000014921e+00 5.967668793478621085e-08
-4.699999999999999289e+00 1.300000000000014921e+00 4.277741089961550539e-07
-4.549999999999998934e+00 1.300000000000014921e+00 1.352550707417978356e-06
-4.399999999999998579e+00 1.300000000000014921e+00 3.429660643504647430e-06
-4.249999999999998224e+00 1.300000000000014921e+00 7.755582167971136106e-06
-4.099999999999997868e+00 1.300000000000014921e+00 1.625640425877197386e-05
-3.949999999999997513e+00 1.300000000000014921e+00 3.216929997506437033e-05
-3.799999999999997158e+00 1.300000000000014921e+00 6.070640927312186732e-05
-3.649999999999996803e+00 1.300000000000014921e+00 1.099095047463313410e-04
-3.499999999999996447e+00 1.300000000000014921e+00 1.916629117515673342e-04
-3.349999999999996092e+00 1.300000000000014921e+00 3.227714119316215887e-04
-3.199999999999995737e+00 1.300000000000014921e+00 5.259389255724919053e-04
-3.049999999999995381e+00 1.300000000000014921e+00 8.304274068775831762e-04
-2.899999999999995026e+00 1.300000000000014921e+00 1.272173241794845354e-03
-2.749999999999994671e+00 1.300000000000014921e+00 1.893229638761984241e-03
-2.599999999999994316e+00 1.300000000000014921e+00 2.740584485464344407e-03
-2.449999999999993960e+00 1.300000000000014921e+00 3.864558046841130943e-03
-2.299999999999993605e+00 1.300000000000014921e+00 5.316827472974228024e-03
-2.149999999999993250e+00 1.300000000000014921e+00 7.147265149167344143e-03
-1.999999999999992895e+00 1.300000000000014921e+00 9.397083088797802963e-03
-1.849999999999992539e+00 1.300000000000014921e+00 1.208408176105164704e-02
-1.699999999999992184e+00 1.300000000000014921e+00 1.517652232655105661e-02
-1.549999999999991829e+00 1.300000000000014921e+00 1.855855571161618700e-02
-1.399999999999991473e+00 1.300000000000014921e+00 2.200312115133185725e-02
-1.249999999999991118e+00 1.300000000000014921e+00 2.518149736415170592e-02
-1.099999999999990763e+00 1.300000000000014921e+00 2.773816187453191986e-02
-9.499999999999904077e-01 1.300000000000014921e+00 2.943319721810667977e-02
-7.999999999999900524e-01 1.300000000000014921e+00 3.030859489164425616e-02
-6.499999999999896971e-01 1.300000000000014921e+00 3.079894016222822078e-02
-4.999999999999893419e-01 1.300000000000014921e+00 3.171401326274279897e-02
-3.499999999999889866e-01 1.300000000000014921e+00 3.407935771438649203e-02
-1.999999999999886313e-01 1.300000000000014921e+00 3.889810017073431353e-02
-4.999999999998827604e-02 1.300000000000014921e+00 4.692017816868408048e-02
1.000000000000120792e-01 1.300000000000014921e+00 5.842290026043877454e-02
2.500000000000124345e-01 1.300000000000014921e+00 7.291392701353263672e-02
4.000000000000127898e-01 1.300000000000014921e+00 8.880604592231271244e-02
5.500000000000131450e-01 1.300000000000014921e+00 1.036440071153382353e-01
7.000000000000135003e-01 1.300000000000014921e+00 1.149819350217615721e-01
8.500000000000138556e-01 1.300000000000014921e+00 1.187226110230067966e-01
1.000000000000014211e+00 1.300000000000014921e+00 1.101440372250694216e-01
1.150000000000014566e+00 1.300000000000014921e+00 9.303948048219316813e-02
1.300000000000014921e+00 1.300000000000014921e+00 7.436461070118501049e-02
1.450000000000015277e+00 1.300000000000014921e+00 5.690001973554315723e-02
1.600000000000015632e+00 1.300000000000014921e+00 4.183588098375262687e-02
1.750000000000015987e+00 1.300000000000014921e+00 2.968637185237479881e-02
1.900000000000016342e+00 1.300000000000014921e+00 2.027028607747964964e-02
2.050000000000016698e+00 1.300000000000014921e+00 1.312325080375885064e-02
2.200000000000017053e+00 1.300000000000014921e+00 7.796867503917137045e-03
2.350000000000017408e+00 1.300000000000014921e+00 3.937220665585992527e-03
2.500000000000017764e+00 1.300000000000014921e+00 1.260579894669826674e-03
2.650000000000018119e+00 1.300000000000014921e+00 -4.800181864192245369e-04
2.800000000000018474e+00 1.300000000000014921e+00 -1.507342553819742293e-03
2.950000000000018829e+00 1.300000000000014921e+00 -2.017423815464520088e-03
3.100000000000019185e+00 1.300000000000014921e+00 -2.173871141150595515e-03
3.250000000000019540e+00 1.300000000000014921e+00 -2.105489975987264416e-03
3.400000000000019895e+00 1.300000000000014921e+00 -1.908153688520280175e-03
3.550000000000020250e+00 1.300000000000014921e+00 -1.649456279143569253e-03
3.700000000000020606e+00 1.300000000000014921e+00 -1.374396418573717088e-03
3.850000000000020961e+00 1.300000000000014921e+00 -1.110887140998155715e-03
4.000000000000021316e+00 1.300000000000014921e+00 -8.744991294527820888e-04
4.150000000000021672e+00 1.300000000000014921e+00 -6.722694543449241750e-04
4.300000000000022027e+00 1.300000000000014921e+00 -5.056272125603471744e-04
4.450000000000022382e+00 1.300000000000014921e+00 -3.725683843694427289e-04
4.600000000000022737e+00 1.300000000000014921e+00 -2.692224135721318413e-04
4.750000000000023093e+00 1.300000000000014921e+00 -1.909374666829762989e-04
4.900000000000023448e+00 1.300000000000014921e+00 -1.329917324184278014e-04
5.050000000000023803e+00 1.300000000000014921e+00 -9.102126696775684231e-05

-5.000000000000000000e+00 1.450000000000015277e+00 -1.253935366396544816e-07
-4.849999999999999645e+00 1.450000000000015277e+00 -9.192232350776950539e-08
-4.699999999999999289e+00 1.450000000000015277e+00 9.526604402881128472e-08
-4.549999999999998934e+00 1.450000000000015277e+00 6.499135696414260791e-07
-4.399999999999998579e+00 1.450000000000015277e+00 1.995351798708412453e-06
-4.249999999999998224e+00 1.450000000000015277e+00 4.921819137522730610e-06
-4.099999999999997868e+00 1.450000000000015277e+00 1.083017287814161307e-05
-3.949999999999997513e+00 1.450000000000015277e+00 2.208841045756840512e-05
-3.799999999999997158e+00 1.450000000000015277e+00 4.252153740586091609e-05
-3.649999999999996803e+00 1.450000000000015277e+00 7.803788081567484462e-05
-3.499999999999996447e+00 1.450000000000015277e+00 1.373620827069841417e-04
-3.349999999999996092e+00 1.450000000000015277e+00 2.327961670636834017e-04
-3.199999999999995737e+00 1.450000000000015277e+00 3.808719213980972171e-04
-3.049999999999995381e+00 1.450000000000015277e+00 6.027081655554572320e-04
-2.899999999999995026e+00 1.450000000000015277e+00 9.238748956231244763e-04
-2.749999999999994671e+00 1.450000000000015277e+00 1.373625654592770893e-03
-2.599999999999994316e+00 1.450000000000015277e+00 1.983501184940529398e-03
-2.449999999999993960e+00 1.450000000000015277e+00 2.785479588425223037e-03
-2.299999999999993605e+00 1.450000000000015277e+00 3.809897624455173791e-03
-2.149999999999993250e+00 1.450000000000015277e+00 5.083065425465198121e-03
-1.999999999999992895e+00 1.450000000000015277e+00 6.623718035885078556e-03
-1.849999999999992539e+00 1.450000000000015277e+00 8.436538979659886570e-03
-1.699999999999992184e+00 1.450000000000015277e+00 1.050111402749507455e-02
-1.549999999999991829e+00 1.450000000000015277e+00 1.275751848527807014e-02
-1.399999999999991473e+00 1.450000000000015277e+00 1.509597818469497754e-02
-1.249999999999991118e+00 1.450000000000015277e+00 1.736490984804717891e-02
-1.099999999999990763e+00 1.450000000000015277e+00 1.941217989658490864e-02
-9.499999999999904077e-01 1.450000000000015277e+00 2.116164576730467095e-02
-7.999999999999900524e-01 1.450000000000015277e+00 2.270250365291475933e-02
-6.499999999999896971e-01 1.450000000000015277e+00 2.434780172908446519e-02
-4.999999999999893419e-01 1.450000000000015277e+00 2.662192209297791629e-02
-3.499999999999889866e-01 1.450000000000015277e+00 3.017295851061903289e-02
-1.999999999999886313e-01 1.450000000000015277e+00 3.565082134336603620e-02
-4.999999999998827604e-02 1.450000000000015277e+00 4.359202717938350652e-02
1.000000000000120792e-01 1.450000000000015277e+00 5.427665111719357643e-02
2.500000000000124345e-01 1.450000000000015277e+00 6.745291645559896299e-02
4.000000000000127898e-01 1.450000000000015277e+00 8.199023581299889896e-02
5.500000000000131450e-01 1.450000000000015277e+00 9.620159774138517528e-02
7.000000000000135003e-01 1.450000000000015277e+00 1.087681543072307327e-01
8.500000000000138556e-01 1.450000000000015277e+00 1.148779276330570837e-01
1.000000000000014211e+00 1.450000000000015277e+00 1.065864518809944428e-01
1.150000000000014566e+00 1.450000000000015277e+00 8.857354510221823740e-02
1.300000000000014921e+00 1.450000000000015277e+00 7.008598657915307562e-02
1.450000000000015277e+00 1.450000000000015277e+00 5.339931447676964094e-02
1.600000000000015632e+00 1.450000000000015277e+00 3.906170754749688223e-02
1.750000000000015987e+00 1.450000000000015277e+00 2.748917797966796486e-02
1.900000000000016342e+00 1.450000000000015277e+00 1.852480887543263288e-02
2.050000000000016698e+00 1.450000000000015277e+00 1.173264779674988885e-02
2.200000000000017053e+00 1.450000000000015277e+00 6.687419771058591977e-03
2.350000000000017408e+00 1.450000000000015277e+00 3.053126988791352806e-03
2.500000000000017764e+00 1.450000000000015277e+00 5.591746512965881230e-04
2.650000000000018119e+00 1.450000000000015277e+00 -1.032243762422705661e-03
2.800000000000018474e+00 1.450000000000015277e+00 -1.937600170574702626e-03
2.950000000000018829e+00 1.450000000000015277e+00 -2.348427529753067521e-03
3.100000000000019185e+00 1.450000000000015277e+00 -2.424873236275934714e-03
3.250000000000019540e+00 1.450000000000015277e+00 -2.292860808754478615e-03
3.400000000000019895e+00 1.450000000000015277e+00 -2.045723677583896269e-03
3.550000000000020250e+00 1.450000000000015277e+00 -1.748751920046457201e-03
3.700000000000020606e+00 1.450000000000015277e+00 -1.444845136552432496e-03
3.850000000000020961e+00 1.450000000000015277e+00 -1.160029383062782153e-03
4.000000000000021316e+00 1.450000000000015277e+00 -9.082207840466256397e-04
4.150000000000021672e+00 1.450000000000015277e+00 -6.950504446569452785e-04
4.300000000000022027e+00 1.450000000000015277e+00 -5.207928116731627742e-04
4.450000000000022382e+00 1.450000000000015277e+00 -3.825276790474235614e-04
4.600000000000022737e+00 1.450000000000015277e+00 -2.756812410325074894e-04
4.750000000000023093e+00 1.450000000000015277e+00 -1.950783735473025785e-04
4.900000000000023448e+00 1.450000000000015277e+00 -1.356188218875649246e-04
5.050000000000023803e+00 1.450000000000015277e+00 -9.267190116504359619e-05

-5.000000000000000000e+00 1.600000000000015632e+00 -1.765383663961233684e-07
-4.849999999999999645e+00 1.600000000000015632e+00 -2.114070966850536051e-07
-4.699999999999999289e+00 1.600000000000015632e+00 -1.707528369289959922e-07
-4.549999999999998934e+00 1.600000000000015632e+00 8.187529665183700902e-08
-4.399999999999998579e+00 1.600000000000015632e+00 8.271894712227872651e-07
-4.249999999999998224e+00 1.600000000000015632e+00 2.601717769580404750e-06
-4.099999999999997868e+00 1.600000000000015632e+00 6.371098967259263271e-06
-3.949999999999997513e+00 1.600000000000015632e+00 1.378350999401598847e-05
-3.799999999999997158e+00 1.600000000000015632e+00 2.751663345267055862e-05
-3.649999999999996803e+00 1.600000000000015632e+00 5.171777709111542070e-05
-3.499999999999996447e+00 1.600000000000015632e+00 9.251123559396823932e-05
-3.349999999999996092e+00 1.600000000000015632e+00 1.585092010076500420e-04
-3.199999999999995737e+00 1.600000000000015632e+00 2.612170959426993720e-04
-3.049999999999995381e+00 1.600000000000015632e+00 4.151837396801382786e-04
-2.899999999999995026e+00 1.600000000000015632e+00 6.377328011565212363e-04
-2.749999999999994671e+00 1.600000000000015632e+00 9.481504573211682737e-04
-2.599999999999994316e+00 1.600000000000015632e+00 1.366311217378607130e-03
-2.449999999999993960e+00 1.600000000000015632e+00 1.910881428993706135e-03
-2.299999999999993605e+00 1.600000000000015632e+00 2.597371520247569211e-03
-2.149999999999993250e+00 1.600000000000015632e+00 3.436285032086255822e-03
-1.999999999999992895e+00 1.600000000000015632e+00 4.431337571346910358e-03
-1.849999999999992539e+00 1.600000000000015632e+00 5.577304548323446486e-03
-1.699999999999992184e+00 1.600000000000015632e+00 6.857003483899195423e-03
-1.549999999999991829e+00 1.600000000000015632e+00 8.238013031814950607e-03
-1.399999999999991473e+00 1.600000000000015632e+00 9.672361199022752251e-03
-1.249999999999991118e+00 1.600000000000015632e+00 1.110541949333122315e-02
-1.099999999999990763e+00 1.600000000000015632e+00 1.250041656209983400e-02
-9.499999999999904077e-01 1.600000000000015632e+00 1.387882805016697925e-02
-7.999999999999900524e-01 1.600000000000015632e+00 1.536469876531044304e-02
-6.499999999999896971e-01 1.600000000000015632e+00 1.721010720367321944e-02
-4.999999999999893419e-01 1.600000000000015632e+00 1.978143587325661285e-02
-3.499999999999889866e-01 1.600000000000015632e+00 2.350750700262134452e-02
-1.999999999999886313e-01 1.600000000000015632e+00 2.881602500073614237e-02
-4.999999999998827604e-02 1.600000000000015632e+00 3.607741958945354793e-02
1.000000000000120792e-01 1.600000000000015632e+00 4.551360569726151800e-02
2.500000000000124345e-01 1.600000000000015632e+00 5.697414762928921378e-02
4.000000000000127898e-01 1.600000000000015632e+00 6.960898742058965749e-02
5.500000000000131450e-01 1.600000000000015632e+00 8.199262666016959855e-02
7.000000000000135003e-01 1.600000000000015632e+00 9.276425128427071010e-02
8.500000000000138556e-01 1.600000000000015632e+00 9.802672020485875271e-02
1.000000000000014211e+00 1.600000000000015632e+00 9.176282421502764131e-02
1.150000000000014566e+00 1.600000000000015632e+00 7.729883239865105449e-02
1.300000000000014921e+00 1.600000000000015632e+00 6.169909159577471880e-02
1.450000000000015277e+00 1.600000000000015632e+00 4.714913009791252274e-02
1.600000000000015632e+00 1.600000000000015632e+00 3.443943813191493314e-02
1.750000000000015987e+00 1.600000000000015632e+00 2.406882651034781065e-02
1.900000000000016342e+00 1.600000000000015632e+00 1.597304598846778154e-02
2.050000000000016698e+00 1.600000000000015632e+00 9.813860270757007731e-03
2.200000000000017053e+00 1.600000000000015632e+00 5.240562639378980141e-03
2.350000000000017408e+00 1.600000000000015632e+00 1.965148693184367874e-03
2.500000000000017764e+00 1.600000000000015632e+00 -2.535099837331606471e-04
2.650000000000018119e+00 1.600000000000015632e+00 -1.633982139036461567e-03
2.800000000000018474e+00 1.600000000000015632e+00 -2.378734679230678616e-03
2.950000000000018829e+00 1.600000000000015632e+00 -2.668306521558719020e-03
3.100000000000019185e+00 1.600000000000015632e+00 -2.654025207214149879e-03
3.250000000000019540e+00 1.600000000000015632e+00 -2.454787723621733656e-03
3.400000000000019895e+00 1.600000000000015632e+00 -2.158396309998869382e-03
3.550000000000020250e+00 1.600000000000015632e+00 -1.825816723165081925e-03
3.700000000000020606e+00 1.600000000000015632e+00 -1.496572307459338421e-03
3.850000000000020961e+00 1.600000000000015632e+00 -1.194053194319130273e-03
4.000000000000021316e+00 1.600000000000015632e+00 -9.301248015679802316e-04
4.150000000000021672e+00 1.600000000000015632e+00 -7.088384227911083760e-04
4.300000000000022027e+00 1.600000000000015632e+00 -5.292714793259680178e-04
4.450000000000022382e+00 1.600000000000015632e+00 -3.876166969787534899e-04
4.600000000000022737e+00 1.600000000000015632e+00 -2.786598622553962097e-04
4.750000000000023093e+00 1.600000000000015632e+00 -1.967765169359698204e-04
4.900000000000023448e+00 1.600000000000015632e+00 -1.365603728803630411e-04
5.050000000000023803e+00 1.600000000000015632e+00 -9.317851198275588155e-05

-5.000000000000000000e+00 1.750000000000015987e+00 -2.125367087274648951e-07
-4.849999999999999645e+00 1.750000000000015987e+00 -2.988140837733308650e-07
-4.699999999999999289e+00 1.750000000000015987e+00 -3.702729930822188386e-07
-4.549999999999998934e+00 1.750000000000015987e+00 -3.514241890508351139e-07
-4.399999999999998579e+00 1.750000000000015987e+00 -7.441398583799448930e-08
-4.249999999999998224e+00 1.750000000000015987e+00 7.961425561168537950e-07
-4.099999999999997868e+00 1.750000000000015987e+00 2.880590242465462782e-06
-3.949999999999997513e+00 1.750000000000015987e+00 7.256161687297165116e-06
-3.799999999999997158e+00 1.750000000000015987e+00 1.569157713732998138e-05
-3.649999999999996803e+00 1.750000000000015987e+00 3.094193162344887769e-05
-3.499999999999996447e+00 1.750000000000015987e+00 5.708234568863667182e-05
-3.349999999999996092e+00 1.750000000000015987e+00 9.983074708842841830e-05
-3.199999999999995737e+00 1.750000000000015987e+00 1.667763139375876404e-04
-3.049999999999995381e+00 1.750000000000015987e+00 2.673994156614134705e-04
-2.899999999999995026e+00 1.750000000000015987e+00 4.127566861509739463e-04
-2.749999999999994671e+00 1.750000000000015987e+00 6.147306057910370894e-04
-2.599999999999994316e+00 1.750000000000015987e+00 8.848222527525239408e-04
-2.449999999999993960e+00 1.750000000000015987e+00 1.232596329287053653e-03
-2.299999999999993605e+00 1.750000000000015987e+00 1.664033681311240373e-03
-2.149999999999993250e+00 1.750000000000015987e+00 2.180138476389334098e-03
-1.999999999999992895e+00 1.750000000000015987e+00 2.776115826102912212e-03
-1.849999999999992539e+00 1.750000000000015987e+00 3.441293939369721548e-03
-1.699999999999992184e+00 1.750000000000015987e+00 4.159894599312952482e-03
-1.549999999999991829e+00 1.750000000000015987e+00 4.913077032631002136e-03
-1.399999999999991473e+00 1.750000000000015987e+00 5.683562898158276561e-03
-1.249999999999991118e+00 1.750000000000015987e+00 6.465113750011164048e-03
-1.099999999999990763e+00 1.750000000000015987e+00 7.278796654904651914e-03
-9.499999999999904077e-01 1.750000000000015987e+00 8.194782935405859822e-03
-7.999999999999900524e-01 1.750000000000015987e+00 9.352539494707691470e-03
-6.499999999999896971e-01 1.750000000000015987e+00 1.096737345972901428e-02
-4.999999999999893419e-01 1.750000000000015987e+00 1.331371376715490516e-02
-3.499999999999889866e-01 1.750000000000015987e+00 1.668846487837414086e-02
-1.999999999999886313e-01 1.750000000000015987e+00 2.137211129780317714e-02
-4.999999999998827604e-02 1.750000000000015987e+00 2.759742133529893490e-02
1.000000000000120792e-01 1.750000000000015987e+00 3.549108864660919377e-02
2.500000000000124345e-01 1.750000000000015987e+00 4.491263420292890968e-02
4.000000000000127898e-01 1.750000000000015987e+00 5.518448223457232682e-02
5.500000000000131450e-01 1.750000000000015987e+00 6.497920816206198547e-02
7.000000000000135003e-01 1.750000000000015987e+00 7.259305350339521901e-02
8.500000000000138556e-01 1.750000000000015987e+00 7.561308261990859481e-02
1.000000000000014211e+00 1.750000000000015987e+00 7.168044364709695582e-02
1.150000000000014566e+00 1.750000000000015987e+00 6.223565936776238872e-02
1.300000000000014921e+00 1.750000000000015987e+00 5.065627578602398262e-02
1.450000000000015277e+00 1.750000000000015987e+00 3.900375450438198915e-02
1.600000000000015632e+00 1.750000000000015987e+00 2.850702186943267907e-02
1.750000000000015987e+00 1.750000000000015987e+00 1.977039732238517963e-02
1.900000000000016342e+00 1.750000000000015987e+00 1.284444671651397037e-02
2.050000000000016698e+00 1.750000000000015987e+00 7.525789624896968115e-03
2.200000000000017053e+00 1.750000000000015987e+00 3.569322117067926740e-03
2.350000000000017408e+00 1.750000000000015987e+00 7.543755627936024654e-04
2.500000000000017764e+00 1.750000000000015987e+00 -1.119469309481217886e-03
2.650000000000018119e+00 1.750000000000015987e+00 -2.244009885399154101e-03
2.800000000000018474e+00 1.750000000000015987e+00 -2.801593492809249797e-03
2.950000000000018829e+00 1.750000000000015987e+00 -2.956480036024952164e-03
3.100000000000019185e+00 1.750000000000015987e+00 -2.846784356041257447e-03
3.250000000000019540e+00 1.750000000000015987e+00 -2.580974530061088540e-03
3.400000000000019895e+00 1.750000000000015987e+00 -2.238872446287449962e-03
3.550000000000020250e+00 1.750000000000015987e+00 -1.875479036387698185e-03
3.700000000000020606e+00 1.750000000000015987e+00 -1.525924274622993517e-03
3.850000000000020961e+00 1.750000000000015987e+00 -1.210390696740203933e-03
4.000000000000021316e+00 1.750000000000015987e+00 -9.384191123971828306e-04
4.150000000000021672e+00 1.750000000000015987e+00 -7.123932112484973947e-04
4.300000000000022027e+00 1.750000000000015987e+00 -5.302128833502214866e-04
4.450000000000022382e+00 1.750000000000015987e+00 -3.872580613714130221e-04
4.600000000000022737e+00 1.750000000000015987e+00 -2.777701349120925570e-04
4.750000000000023093e+00 1.750000000000015987e+00 -1.957735923289122889e-04
4.900000000000023448e+00 1.750000000000015987e+00 -1.356462301565797843e-04
5.050000000000023803e+00 1.750000000000015987e+00 -9.243016049629756146e-05

-5.000000000000000000e+00 1.900000000000016342e+00 -2.345001743954301694e-07
-4.849999999999999645e+00 1.900000000000016342e+00 -3.564762496590786377e-07
-4.699999999999999289e+00 1.900000000000016342e+00 -5.080974161083509727e-07
-4.549999999999998934e+00 1.900000000000016342e+00 -6.596786310971948060e-07
-4.399999999999998579e+00 1.900000000000016342e+00 -7.286271705400423576e-07
-4.249999999999998224e+00 1.900000000000016342e+00 -5.320236321138999001e-07
-4.099999999999997868e+00 1.900000000000016342e+00 2.883005759137227385e-07
-3.949999999999997513e+00 1.900000000000016342e+00 2.375921422836597481e-06
-3.799999999999997158e+00 1.900000000000016342e+00 6.809766056282910815e-06
-3.649999999999996803e+00 1.900000000000016342e+00 1.529058907415499914e-05
-3.499999999999996447e+00 1.900000000000016342e+00 3.034688312269331797e-05
-3.349999999999996092e+00 1.900000000000016342e+00 5.552303234128187103e-05
-3.199999999999995737e+00 1.900000000000016342e+00 9.548849607183639129e-05
-3.049999999999995381e+00 1.900000000000016342e+00 1.559850660496385282e-04
-2.899999999999995026e+00 1.900000000000016342e+00 2.435205170290796241e-04
-2.749999999999994671e+00 1.900000000000016342e+00 3.647353014415066134e-04
-2.599999999999994316e+00 1.900000000000016342e+00 5.254271574477841628e-04
-2.449999999999993960e+00 1.900000000000016342e+00 7.293201101090390640e-04
-2.299999999999993605e+00 1.900000000000016342e+00 9.767941609767937568e-04
-2.149999999999993250e+00 1.900000000000016342e+00 1.263912578318726089e-03
-1.999999999999992895e+00 1.900000000000016342e+00 1.582148289104020689e-03
-1.849999999999992539e+00 1.900000000000016342e+00 1.919197564967299813e-03
-1.699999999999992184e+00 1.900000000000016342e+00 2.261220286198152400e-03
-1.549999999999991829e+00 1.900000000000016342e+00 2.596861481000395985e-03
-1.399999999999991473e+00 1.900000000000016342e+00 2.923534543049772453e-03
-1.249999999999991118e+00 1.900000000000016342e+00 3.256475505535275528e-03
-1.099999999999990763e+00 1.900000000000016342e+00 3.640453123199378742e-03
-9.499999999999904077e-01 1.900000000000016342e+00 4.162152502312317301e-03
-7.999999999999900524e-01 1.900000000000016342e+00 4.958372233890516283e-03
-6.499999999999896971e-01 1.900000000000016342e+00 6.213220788847412072e-03
-4.999999999999893419e-01 1.900000000000016342e+00 8.139755281970886130e-03
-3.499999999999889866e-01 1.900000000000016342e+00 1.094958724757211926e-02
-1.999999999999886313e-01 1.900000000000016342e+00 1.482245236206853299e-02
-4.999999999998827604e-02 1.900000000000016342e+00 1.988243684924794613e-02
1.000000000000120792e-01 1.900000000000016342e+00 2.615928292408941855e-02
2.500000000000124345e-01 1.900000000000016342e+00 3.348598525256257091e-02
4.000000000000127898e-01 1.900000000000016342e+00 4.131961140327382320e-02
5.500000000000131450e-01 1.900000000000016342e+00 4.860650175893692360e-02
7.000000000000135003e-01 1.900000000000016342e+00 5.390338666453314137e-02
8.500000000000138556e-01 1.900000000000016342e+00 5.574276599932658643e-02
1.000000000000014211e+00 1.900000000000016342e+00 5.329634872897889841e-02
1.150000000000014566e+00 1.900000000000016342e+00 4.716494618991423637e-02
1.300000000000014921e+00 1.900000000000016342e+00 3.893232375003072981e-02
1.450000000000015277e+00 1.900000000000016342e+00 3.017535637695097778e-02
1.600000000000015632e+00 1.900000000000016342e+00 2.203177163115580331e-02
1.750000000000015987e+00 1.900000000000016342e+00 1.507639856827643066e-02
1.900000000000016342e+00 1.900000000000016342e+00 9.448390018146148733e-03
2.050000000000016698e+00 1.900000000000016342e+00 5.073841336427875083e-03
2.200000000000017053e+00 1.900000000000016342e+00 1.813871715794526402e-03
2.350000000000017408e+00 1.900000000000016342e+00 -4.826452984629090890e-04
2.500000000000017764e+00 1.900000000000016342e+00 -1.972593654965131092e-03
2.650000000000018119e+00 1.900000000000016342e+00 -2.817640376751047622e-03
2.800000000000018474e+00 1.900000000000016342e+00 -3.176376914084121181e-03
2.950000000000018829e+00 1.900000000000016342e+00 -3.193290041453943680e-03
3.100000000000019185e+00 1.900000000000016342e+00 -2.990276729639469982e-03
3.250000000000019540e+00 1.900000000000016342e+00 -2.663026192880452257e-03
3.400000000000019895e+00 1.900000000000016342e+00 -2.281691869450036460e-03
3.550000000000020250e+00 1.900000000000016342e+00 -1.894195668540941350e-03
3.700000000000020606e+00 1.900000000000016342e+00 -1.530609173510894070e-03
3.850000000000020961e+00 1.900000000000016342e+00 -1.207566527759841015e-03
4.000000000000021316e+00 1.900000000000016342e+00 -9.321602247558161917e-04
4.150000000000021672e+00 1.900000000000016342e+00 -7.051163973683245408e-04
4.300000000000022027e+00 1.900000000000016342e+00 -5.232410437320520781e-04
4.450000000000022382e+00 1.900000000000016342e+00 -3.812179238366629778e-04
4.600000000000022737e+00 1.900000000000016342e+00 -2.728681007861955823e-04
4.750000000000023093e+00 1.900000000000016342e+00 -1.919818615033321637e-04
4.900000000000023448e+00 1.900000000000016342e+00 -1.328234206984577721e-04
5.050000000000023803e+00 1.900000000000016342e+00 -9.039513707349700728e-05

-5.000000000000000000e+00 2.050000000000016698e+00 -2.442426020859615995e-07
-4.849999999999999645e+00 2.050000000000016698e+00 -3.882245043806292876e-07
-4.699999999999999289e+00 2.050000000000016698e+00 -5.921523881736970218e-07
-4.549999999999998934e+00 2.050000000000016698e+00 -8.589370173444133034e-07
-4.399999999999998579e+00 2.050000000000016698e+00 -1.167225393288895748e-06
-4.249999999999998224e+00 2.050000000000016698e+00 -1.444260839571938050e-06
-4.099999999999997868e+00 2.050000000000016698e+00 -1.521964750822145243e-06
-3.949999999999997513e+00 2.050000000000016698e+00 -1.071651994231583438e-06
-3.799999999999997158e+00 2.050000000000016698e+00 4.848215250533681010e-07
-3.649999999999996803e+00 2.050000000000016698e+00 4.084122780817868377e-06
-3.499999999999996447e+00 2.050000000000016698e+00 1.113771732830140849e-05
-3.349999999999996092e+00 2.050000000000016698e+00 2.362857577645457847e-05
-3.199999999999995737e+00 2.050000000000016698e+00 4.414529595996641894e-05
-3.049999999999995381e+00 2.050000000000016698e+00 7.579625412035774956e-05
-2.899999999999995026e+00 2.050000000000016698e+00 1.219412843091361874e-04
-2.749999999999994671e+00 2.050000000000016698e+00 1.856923139547216192e-04
-2.599999999999994316e+00 2.050000000000016698e+00 2.691769571326777877e-04
-2.449999999999993960e+00 2.050000000000016698e+00 3.726349838530887849e-04
-2.299999999999993605e+00 2.050000000000016698e+00 4.935208678266283806e-04
-2.149999999999993250e+00 2.050000000000016698e+00 6.258960322053397666e-04
-1.999999999999992895e+00 2.050000000000016698e+00 7.604808547208587698e-04
-1.849999999999992539e+00 2.050000000000016698e+00 8.857699913677052764e-04
-1.699999999999992184e+00 2.050000000000016698e+00 9.905846971473321327e-04
-1.549999999999991829e+00 2.050000000000016698e+00 1.068350967070399050e-03
-1.399999999999991473e+00 2.050000000000016698e+00 1.123241644248613958e-03
-1.249999999999991118e+00 2.050000000000016698e+00 1.178006118442796691e-03
-1.099999999999990763e+00 2.050000000000016698e+00 1.282626649141405811e-03
-9.499999999999904077e-01 2.050000000000016698e+00 1.521724306360141155e-03
-7.999999999999900524e-01 2.050000000000016698e+00 2.017153088118793774e-03
-6.499999999999896971e-01 2.050000000000016698e+00 2.921547698025612604e-03
-4.999999999999893419e-01 2.050000000000016698e+00 4.400434109550748624e-03
-3.499999999999889866e-01 2.050000000000016698e+00 6.605639997384187348e-03
-1.999999999999886313e-01 2.050000000000016698e+00 9.648095708000150456e-03
-4.999999999998827604e-02 2.050000000000016698e+00 1.357575594578241604e-02
1.000000000000120792e-01 2.050000000000016698e+00 1.834682432234177943e-02
2.500000000000124345e-01 2.050000000000016698e+00 2.377260484545235322e-02
4.000000000000127898e-01 2.050000000000016698e+00 2.942237641684468039e-02
5.500000000000131450e-01 2.050000000000016698e+00 3.455265863741055488e-02
7.000000000000135003e-01 2.050000000000016698e+00 3.818778648963792877e-02
8.500000000000138556e-01 2.050000000000016698e+00 3.942120685792001311e-02
1.000000000000014211e+00 2.050000000000016698e+00 3.783077990286923958e-02
1.150000000000014566e+00 2.050000000000016698e+00 3.373373817852458323e-02
1.300000000000014921e+00 2.050000000000016698e+00 2.802707116442036336e-02
1.450000000000015277e+00 2.050000000000016698e+00 2.175477178787031327e-02
1.600000000000015632e+00 2.050000000000016698e+00 1.574205117935267850e-02
1.750000000000015987e+00 2.050000000000016698e+00 1.046151736452284250e-02
1.900000000000016342e+00 2.050000000000016698e+00 6.096814298035479855e-03
2.050000000000016698e+00 2.050000000000016698e+00 2.667251467171708260e-03
2.200000000000017053e+00 2.050000000000016698e+00 1.164321530249879169e-04
2.350000000000017408e+00 2.050000000000016698e+00 -1.649497371763760170e-03
2.500000000000017764e+00 2.050000000000016698e+00 -2.748570627102503265e-03
2.650000000000018119e+00 2.050000000000016698e+00 -3.312986391305746889e-03
2.800000000000018474e+00 2.050000000000016698e+00 -3.476526647189873056e-03
2.950000000000018829e+00 2.050000000000016698e+00 -3.362361121446706767e-03
3.100000000000019185e+00 2.050000000000016698e+00 -3.074696855783816667e-03
3.250000000000019540e+00 2.050000000000016698e+00 -2.695260950155567610e-03
3.400000000000019895e+00 2.050000000000016698e+00 -2.283694093110616614e-03
3.550000000000020250e+00 2.050000000000016698e+00 -1.880306894005325706e-03
3.700000000000020606e+00 2.050000000000016698e+00 -1.509833589635634944e-03
3.850000000000020961e+00 2.050000000000016698e+00 -1.185267741148541892e-03
4.000000000000021316e+00 2.050000000000016698e+00 -9.112863497845009268e-04
4.150000000000021672e+00 2.050000000000016698e+00 -6.870648675432472355e-04
4.300000000000022027e+00 2.050000000000016698e+00 -5.084579665693124634e-04
4.450000000000022382e+00 2.050000000000016698e+00 -3.696050350804475082e-04
4.600000000000022737e+00 2.050000000000016698e+00 -2.640513246046342520e-04
4.750000000000023093e+00 2.050000000000016698e+00 -1.854811707727107325e-04
4.900000000000023448e+00 2.050000000000016698e+00 -1.281534787526888779e-04
5.050000000000023803e+00 2.050000000000016698e+00 -8.711880687197501132e-05

-5.000000000000000000e+00 2.200000000000017053e+00 -2.439336721525144434e-07
-4.849999999999999645e+00 2.200000000000017053e+00 -3.986362018272313930e-07
-4.699999999999999289e+00 2.200000000000017053e+00 -6.319000075876220788e-07
-4.549999999999998934e+00 2.200000000000017053e+00 -9.683385471477848799e-07
-4.399999999999998579e+00 2.200000000000017053e+00 -1.428051843720156988e-06
-4.249999999999998224e+00 2.200000000000017053e+00 -2.013659728959015268e-06
-4.099999999999997868e+00 2.200000000000017053e+00 -2.688027541120559672e-06
-3.949999999999997513e+00 2.200000000000017053e+00 -3.340185574768187083e-06
-3.799999999999997158e+00 2.200000000000017053e+00 -3.738652256284638554e-06
-3.649999999999996803e+00 2.200000000000017053e+00 -3.475172126386642686e-06
-3.499999999999996447e+00 2.200000000000017053e+00 -1.908326873071539954e-06
-3.349999999999996092e+00 2.200000000000017053e+00 1.874479902909250643e-06
-3.199999999999995737e+00 2.200000000000017053e+00 9.047753649914026377e-06
-3.049999999999995381e+00 2.200000000000017053e+00 2.095364132314358530e-05
-2.899999999999995026e+00 2.200000000000017053e+00 3.888275379050445312e-05
-2.749999999999994671e+00 2.200000000000017053e+00 6.370119035614242120e-05
-2.599999999999994316e+00 2.200000000000017053e+00 9.532583367003769298e-05
-2.449999999999993960e+00 2.200000000000017053e+00 1.321048977559101064e-04
-2.299999999999993605e+00 2.200000000000017053e+00 1.702373656854204247e-04
-2.149999999999993250e+00 2.200000000000017053e+00 2.034519891886293376e-04
-1.999999999999992895e+00 2.200000000000017053e+00 2.232433426968866055e-04
-1.849999999999992539e+00 2.200000000000017053e+00 2.200032158134520980e-04
-1.699999999999992184e+00 2.200000000000017053e+00 1.853655375204358744e-04
-1.549999999999991829e+00 2.200000000000017053e+00 1.159798717593716081e-04
-1.399999999999991473e+00 2.200000000000017053e+00 1.871314053419633917e-05
-1.249999999999991118e+00 2.200000000000017053e+00 -8.310016296798617948e-05
-1.099999999999990763e+00 2.200000000000017053e+00 -1.433476604500590306e-04
-9.499999999999904077e-01 2.200000000000017053e+00 -8.859215538690994463e-05
-7.999999999999900524e-01 2.200000000000017053e+00 1.820662839786824625e-04
-6.499999999999896971e-01 2.200000000000017053e+00 7.898968501445980577e-04
-4.999999999999893419e-01 2.200000000000017053e+00 1.860756340363764819e-03
-3.499999999999889866e-01 2.200000000000017053e+00 3.502439709020786947e-03
-1.999999999999886313e-01 2.200000000000017053e+00 5.780566259013140799e-03
-4.999999999998827604e-02 2.200000000000017053e+00 8.698142516550721320e-03
1.000000000000120792e-01 2.200000000000017053e+00 1.217672766883608031e-02
2.500000000000124345e-01 2.200000000000017053e+00 1.602894002992440517e-02
4.000000000000127898e-01 2.200000000000017053e+00 1.991990108434173873e-02
5.500000000000131450e-01 2.200000000000017053e+00 2.334829556212446311e-02
7.000000000000135003e-01 2.200000000000017053e+00 2.570839565065425811e-02
8.500000000000138556e-01 2.200000000000017053e+00 2.646640742305218438e-02
1.000000000000014211e+00 2.200000000000017053e+00 2.538512995374982845e-02
1.150000000000014566e+00 2.200000000000017053e+00 2.264803364578679354e-02
1.300000000000014921e+00 2.200000000000017053e+00 1.878109267937280030e-02
1.450000000000015277e+00 2.200000000000017053e+00 1.442905616394729064e-02
1.600000000000015632e+00 2.200000000000017053e+00 1.014299312479386046e-02
1.750000000000015987e+00 2.200000000000017053e+00 6.285130412481364053e-03
1.900000000000016342e+00 2.200000000000017053e+00 3.042665924231280437e-03
2.050000000000016698e+00 2.200000000000017053e+00 4.829107394600677997e-04
2.200000000000017053e+00 2.200000000000017053e+00 -1.400917253961045774e-03
2.350000000000017408e+00 2.200000000000017053e+00 -2.663905351023672201e-03
2.500000000000017764e+00 2.200000000000017053e+00 -3.393759810585894078e-03
2.650000000000018119e+00 2.200000000000017053e+00 -3.696480803433247267e-03
2.800000000000018474e+00 2.200000000000017053e+00 -3.682055067055883899e-03
2.950000000000018829e+00 2.200000000000017053e+00 -3.452530148350954446e-03
3.100000000000019185e+00 2.200000000000017053e+00 -3.094372301803008981e-03
3.250000000000019540e+00 2.200000000000017053e+00 -2.675259498999204948e-03
3.400000000000019895e+00 2.200000000000017053e+00 -2.244272858669678176e-03
3.550000000000020250e+00 2.200000000000017053e+00 -1.834130564502027810e-03
3.700000000000020606e+00 2.200000000000017053e+00 -1.464315131211267216e-03
3.850000000000020961e+00 2.200000000000017053e+00 -1.144319373523826214e-03
4.000000000000021316e+00 2.200000000000017053e+00 -8.765799519718128459e-04
4.150000000000021672e+00 2.200000000000017053e+00 -6.589124142997383922e-04
4.300000000000022027e+00 2.200000000000017053e+00 -4.864096999688462698e-04
4.450000000000022382e+00 2.200000000000017053e+00 -3.528430582764074453e-04
4.600000000000022737e+00 2.200000000000017053e+00 -2.516374767511423381e-04
4.750000000000023093e+00 2.200000000000017053e+00 -1.765030197481658582e-04
4.900000000000023448e+00 2.200000000000017053e+00 -1.218009613605113050e-04
5.050000000000023803e+00 2.200000000000017053e+00 -8.271554818658109970e-05

-5.000000000000000000e+00 2.350000000000017408e+00 -2.358158905150515888e-07
-4.849999999999999645e+00 2.350000000000017408e+00 -3.924231895961865654e-07
-4.699999999999999289e+00 2.350000000000017408e+00 -6.370487164658624080e-07
-4.549999999999998934e+00 2.350000000000017408e+00 -1.007465887124079862e-06
-4.399999999999998579e+00 2.350000000000017408e+00 -1.549726790236014663e-06
-4.249999999999998224e+00 2.350000000000017408e+00 -2.314622436602618525e-06
-4.099999999999997868e+00 2.350000000000017408e+00 -3.349813842434380218e-06
-3.949999999999997513e+00 2.350000000000017408e+00 -4.686454805804030143e-06
-3.799999999999997158e+00 2.350000000000017408e+00 -6.320288703134389895e-06
-3.649999999999996803e+00 2.350000000000017408e+00 -8.189683339938996518e-06
-3.499999999999996447e+00 2.350000000000017408e+00 -1.015718240354746592e-05
-3.349999999999996092e+00 2.350000000000017408e+00 -1.200679572992262729e-05
-3.199999999999995737e+00 2.350000000000017408e+00 -1.347553763119430323e-05
-3.049999999999995381e+00 2.350000000000017408e+00 -1.434263387842728744e-05
-2.899999999999995026e+00 2.350000000000017408e+00 -1.460004145791884515e-05
-2.749999999999994671e+00 2.350000000000017408e+00 -1.471912377681729117e-05
-2.599999999999994316e+00 2.350000000000017408e+00 -1.600605867761006857e-05
-2.449999999999993960e+00 2.350000000000017408e+00 -2.099995422711309391e-05
-2.299999999999993605e+00 2.350000000000017408e+00 -3.381359630952880370e-05
-2.149999999999993250e+00 2.350000000000017408e+00 -6.025399569910054961e-05
-1.999999999999992895e+00 2.350000000000017408e+00 -1.075021053141045932e-04
-1.849999999999992539e+00 2.350000000000017408e+00 -1.830981915411099596e-04
-1.699999999999992184e+00 2.350000000000017408e+00 -2.929956415314521434e-04
-1.549999999999991829e+00 2.350000000000017408e+00 -4.385384339755924225e-04
-1.399999999999991473e+00 2.350000000000017408e+00 -6.124155483411572540e-04
-1.249999999999991118e+00 2.350000000000017408e+00 -7.939786630874037581e-04
-1.099999999999990763e+00 2.350000000000017408e+00 -9.447899827754096874e-04
-9.499999999999904077e-01 2.350000000000017408e+00 -1.005843357237405644e-03
-7.999999999999900524e-01 2.350000000000017408e+00 -8.983833777775212821e-04
-6.499999999999896971e-01 2.350000000000017408e+00 -5.302511435681631384e-04
-4.999999999999893419e-01 2.350000000000017408e+00 1.912718870614005630e-04
-3.499999999999889866e-01 2.350000000000017408e+00 1.341257587817873799e-03
-1.999999999999886313e-01 2.350000000000017408e+00 2.957162901138087052e-03
-4.999999999998827604e-02 2.350000000000017408e+00 5.021468056947885061e-03
1.000000000000120792e-01 2.350000000000017408e+00 7.448634883440626193e-03
2.500000000000124345e-01 2.350000000000017408e+00 1.007428688280767592e-02
4.000000000000127898e-01 2.350000000000017408e+00 1.264689916524867203e-02
5.500000000000131450e-01 2.350000000000017408e+00 1.483505593292681717e-02
7.000000000000135003e-01 2.350000000000017408e+00 1.627453577222346195e-02
8.500000000000138556e-01 2.350000000000017408e+00 1.666506847525974638e-02
1.000000000000014211e+00 2.350000000000017408e+00 1.588237675093816942e-02
1.150000000000014566e+00 2.350000000000017408e+00 1.403688289519898665e-02
1.300000000000014921e+00 2.350000000000017408e+00 1.143435103798596218e-02
1.450000000000015277e+00 2.350000000000017408e+00 8.463692160256081065e-03
1.600000000000015632e+00 2.350000000000017408e+00 5.483297782608661727e-03
1.750000000000015987e+00 2.350000000000017408e+00 2.758589067974951715e-03
1.900000000000016342e+00 2.350000000000017408e+00 4.530001167521659927e-04
2.050000000000016698e+00 2.350000000000017408e+00 -1.354800615109238038e-03
2.200000000000017053e+00 2.350000000000017408e+00 -2.650476710878998162e-03
2.350000000000017408e+00 2.350000000000017408e+00 -3.467314174963673744e-03
2.500000000000017764e+00 2.350000000000017408e+00 -3.871347249096635055e-03
2.650000000000018119e+00 2.350000000000017408e+00 -3.946640773071661765e-03
2.800000000000018474e+00 2.350000000000017408e+00 -3.781716658333001031e-03
2.950000000000018829e+00 2.350000000000017408e+00 -3.459003694532974526e-03
3.100000000000019185e+00 2.350000000000017408e+00 -3.048306097344420044e-03
3.250000000000019540e+00 2.350000000000017408e+00 -2.604055167138024426e-03
3.400000000000019895e+00 2.350000000000017408e+00 -2.165379508680084861e-03
3.550000000000020250e+00 2.350000000000017408e+00 -1.757878111209753907e-03
3.700000000000020606e+00 2.350000000000017408e+00 -1.396167617308615707e-03
3.850000000000020961e+00 2.350000000000017408e+00 -1.086568684843253500e-03
4.000000000000021316e+00 2.350000000000017408e+00 -8.295650017749173341e-04
4.150000000000021672e+00 2.350000000000017408e+00 -6.218649583584122354e-04
4.300000000000022027e+00 2.350000000000017408e+00 -4.580197361723752775e-04
4.450000000000022382e+00 2.350000000000017408e+00 -3.316201369042406292e-04
4.600000000000022737e+00 2.350000000000017408e+00 -2.361272525757790149e-04
4.750000000000023093e+00 2.350000000000017408e+00 -1.654039716020034168e-04
4.900000000000023448e+00 2.350000000000017408e+00 -1.140147990103346849e-04
5.050000000000023803e+00 2.350000000000017408e+00 -7.735593364745032056e-05

-5.000000000000000000e+00 2.500000000000017764e+00 -2.220038834945133522e-07
-4.849999999999999645e+00 2.500000000000017764e+00 -3.740008387002532115e-07
-4.699999999999999289e+00 2.500000000000017764e+00 -6.166499106944405414e-07
-4.549999999999998934e+00 2.500000000000017764e+00 -9.944986663152224607e-07
-4.399999999999998579e+00 2.500000000000017764e+00 -1.567969966772595864e-06
-4.249999999999998224e+00 2.500000000000017764e+00 -2.415728536907910240e-06
-4.099999999999997868e+00 2.500000000000017764e+00 -3.635878434987780714e-06
-3.949999999999997513e+00 2.500000000000017764e+00 -5.345602339454103916e-06
-3.799999999999997158e+00 2.500000000000017764e+00 -7.679596323265561373e-06
-3.649999999999996803e+00 2.500000000000017764e+00 -1.078918529824417228e-05
-3.499999999999996447e+00 2.500000000000017764e+00 -1.484648570413615280e-05
-3.349999999999996092e+00 2.500000000000017764e+00 -2.006129509148855058e-05
-3.199999999999995737e+00 2.500000000000017764e+00 -2.672190768457772162e-05
-3.049999999999995381e+00 2.500000000000017764e+00 -3.527343869235113525e-05
-2.899999999999995026e+00 2.500000000000017764e+00 -4.644634741513527037e-05
-2.749999999999994671e+00 2.500000000000017764e+00 -6.144092543764174236e-05
-2.599999999999994316e+00 2.500000000000017764e+00 -8.215776795440089657e-05
-2.449999999999993960e+00 2.500000000000017764e+00 -1.114378532331727651e-04
-2.299999999999993605e+00 2.500000000000017764e+00 -1.532393200568571846e-04
-2.149999999999993250e+00 2.500000000000017764e+00 -2.126355945987413640e-04
-1.999999999999992895e+00 2.500000000000017764e+00 -2.954802347101150419e-04
-1.849999999999992539e+00 2.500000000000017764e+00 -4.075620114827963611e-04
-1.699999999999992184e+00 2.500000000000017764e+00 -5.530884254009999900e-04
-1.549999999999991829e+00 2.500000000000017764e+00 -7.324096884405974445e-04
-1.399999999999991473e+00 2.500000000000017764e+00 -9.390515345630954950e-04
-1.249999999999991118e+00 2.500000000000017764e+00 -1.156381099333166204e-03
-1.099999999999990763e+00 2.500000000000017764e+00 -1.354580399187212342e-03
-9.499999999999904077e-01 2.500000000000017764e+00 -1.488991139073178377e-03
-7.999999999999900524e-01 2.500000000000017764e+00 -1.501182926380032357e-03
-6.499999999999896971e-01 2.500000000000017764e+00 -1.324048370200509982e-03
-4.999999999999893419e-01 2.500000000000017764e+00 -8.915739305650357237e-04
-3.499999999999889866e-01 2.500000000000017764e+00 -1.525725479898009046e-04
-1.999999999999886313e-01 2.500000000000017764e+00 9.140276868691119168e-04
-4.999999999998827604e-02 2.500000000000017764e+00 2.285770059083419917e-03
1.000000000000120792e-01 2.500000000000017764e+00 3.887954235227727810e-03
2.500000000000124345e-01 2.500000000000017764e+00 5.590780784548769755e-03
4.000000000000127898e-01 2.500000000000017764e+00 7.213504360273364883e-03
5.500000000000131450e-01 2.500000000000017764e+00 8.540113943067362268e-03
7.000000000000135003e-01 2.500000000000017764e+00 9.353535618262867612e-03
8.500000000000138556e-01 2.500000000000017764e+00 9.488293480403382080e-03
1.000000000000014211e+00 2.500000000000017764e+00 8.884266903053198230e-03
1.150000000000014566e+00 2.500000000000017764e+00 7.612353758613526686e-03
1.300000000000014921e+00 2.500000000000017764e+00 5.854138588018461230e-03
1.450000000000015277e+00 2.500000000000017764e+00 3.846507442370907144e-03
1.600000000000015632e+00 2.500000000000017764e+00 1.821697869204903526e-03
1.750000000000015987e+00 2.500000000000017764e+00 -3.268026111329829300e-05
1.900000000000016342e+00 2.500000000000017764e+00 -1.588952890840535483e-03
2.050000000000016698e+00 2.500000000000017764e+00 -2.778569006251316569e-03
2.200000000000017053e+00 2.500000000000017764e+00 -3.584207873367467601e-03
2.350000000000017408e+00 2.500000000000017764e+00 -4.028981993033876538e-03
2.500000000000017764e+00 2.500000000000017764e+00 -4.164008005350871081e-03
2.650000000000018119e+00 2.500000000000017764e+00 -4.055583273743569236e-03
2.800000000000018474e+00 2.500000000000017764e+00 -3.773732980008862384e-03
2.950000000000018829e+00 2.500000000000017764e+00 -3.383586958407015701e-03
3.100000000000019185e+00 2.500000000000017764e+00 -2.940121660790749776e-03
3.250000000000019540e+00 2.500000000000017764e+00 -2.485936398270203063e-03
3.400000000000019895e+00 2.500000000000017764e+00 -2.051271689135704575e-03
3.550000000000020250e+00 2.500000000000017764e+00 -1.655400973868792263e-03
3.700000000000020606e+00 2.500000000000017764e+00 -1.308671999840795410e-03
3.850000000000020961e+00 2.500000000000017764e+00 -1.014691747096539655e-03
4.000000000000021316e+00 2.500000000000017764e+00 -7.723512324985029858e-04
4.150000000000021672e+00 2.500000000000017764e+00 -5.775395909674876883e-04
4.300000000000022027e+00 2.500000000000017764e+00 -4.244977866279333353e-04
4.450000000000022382e+00 2.500000000000017764e+00 -3.068217890484534020e-04
4.600000000000022737e+00 2.500000000000017764e+00 -2.181560826889679264e-04
4.750000000000023093e+00 2.500000000000017764e+00 -1.526315899398429307e-04
4.900000000000023448e+00 2.500000000000017764e+00 -1.051047086890095103e-04
5.050000000000023803e+00 2.500000000000017764e+00 -7.125068077098382609e-05

-5.000000000000000000e+00 2.650000000000018119e+00 -2.043650677893191617e-07
-4.849999999999999645e+00 2.650000000000018119e+00 -3.472360012423995778e-07
-4.699999999999999289e+00 2.650000000000018119e+00 -5.785763119951406769e-07
-4.549999999999998934e+00 2.650000000000018119e+00 -9.451582498550311902e-07
-4.399999999999998579e+00 2.650000000000018119e+00 -1.513517560222738278e-06
-4.249999999999998224e+00 2.650000000000018119e+00 -2.375727325713941933e-06
-4.099999999999997868e+00 2.650000000000018119e+00 -3.655895275074838669e-06
-3.949999999999997513e+00 2.650000000000018119e+00 -5.517442017133996539e-06
-3.799999999999997158e+00 2.650000000000018119e+00 -8.171657435254548553e-06
-3.649999999999996803e+00 2.650000000000018119e+00 -1.188890959773671599e-05
-3.499999999999996447e+00 2.650000000000018119e+00 -1.701526691447974125e-05
-3.349999999999996092e+00 2.650000000000018119e+00 -2.399908052572723865e-05
-3.199999999999995737e+00 2.650000000000018119e+00 -3.343383181238340074e-05
-3.049999999999995381e+00 2.650000000000018119e+00 -4.612441177500446905e-05
-2.899999999999995026e+00 2.650000000000018119e+00 -6.318262173637898005e-05
-2.749999999999994671e+00 2.650000000000018119e+00 -8.615237917909254121e-05
-2.599999999999994316e+00 2.650000000000018119e+00 -1.171542051921866843e-04
-2.449999999999993960e+00 2.650000000000018119e+00 -1.590210197364097663e-04
-2.299999999999993605e+00 2.650000000000018119e+00 -2.153734903666132134e-04
-2.149999999999993250e+00 2.650000000000018119e+00 -2.905559422119145677e-04
-1.999999999999992895e+00 2.650000000000018119e+00 -3.893290999955902033e-04
-1.849999999999992539e+00 2.650000000000018119e+00 -5.162033978205524511e-04
-1.699999999999992184e+00 2.650000000000018119e+00 -6.743097576240974621e-04
-1.549999999999991829e+00 2.650000000000018119e+00 -8.637599786660500774e-04
-1.399999999999991473e+00 2.650000000000018119e+00 -1.079562538980450388e-03
-1.249999999999991118e+00 2.650000000000018119e+00 -1.309341344217568835e-03
-1.099999999999990763e+00 2.650000000000018119e+00 -1.531345587150120336e-03
-9.499999999999904077e-01 2.650000000000018119e+00 -1.713493206070170654e-03
-7.999999999999900524e-01 2.650000000000018119e+00 -1.814361627016773584e-03
-6.499999999999896971e-01 2.650000000000018119e+00 -1.786980833902755954e-03
-4.999999999999893419e-01 2.650000000000018119e+00 -1.585841652751709182e-03
-3.499999999999889866e-01 2.650000000000018119e+00 -1.176649926025349164e-03
-1.999999999999886313e-01 2.650000000000018119e+00 -5.472214375362835417e-04
-4.999999999998827604e-02 2.650000000000018119e+00 2.829830871794463310e-04
1.000000000000120792e-01 2.650000000000018119e+00 1.257281084437906820e-03
2.500000000000124345e-01 2.650000000000018119e+00 2.282018477996598706e-03
4.000000000000127898e-01 2.650000000000018119e+00 3.233769177720821619e-03
5.500000000000131450e-01 2.650000000000018119e+00 3.974525884477955739e-03
7.000000000000135003e-01 2.650000000000018119e+00 4.375390064654404061e-03
8.500000000000138556e-01 2.650000000000018119e+00 4.345857214300397585e-03
1.000000000000014211e+00 2.650000000000018119e+00 3.859788538878070920e-03
1.150000000000014566e+00 2.650000000000018119e+00 2.966060756121248910e-03
1.300000000000014921e+00 2.650000000000018119e+00 1.777292276686957828e-03
1.450000000000015277e+00 2.650000000000018119e+00 4.414882296264764422e-04
1.600000000000015632e+00 2.650000000000018119e+00 -8.905887973401941868e-04
1.750000000000015987e+00 2.650000000000018119e+00 -2.090916170719001391e-03
1.900000000000016342e+00 2.650000000000018119e+00 -3.068306858674397022e-03
2.050000000000016698e+00 2.650000000000018119e+00 -3.772565034169684736e-03
2.200000000000017053e+00 2.650000000000018119e+00 -4.191757577502693184e-03
2.350000000000017408e+00 2.650000000000018119e+00 -4.345070713827864362e-03
2.500000000000017764e+00 2.650000000000018119e+00 -4.273223394989769663e-03
2.650000000000018119e+00 2.650000000000018119e+00 -4.028357769928862624e-03
2.800000000000018474e+00 2.650000000000018119e+00 -3.665120359216440891e-03
2.950000000000018829e+00 2.650000000000018119e+00 -3.234030271903843776e-03
3.100000000000019185e+00 2.650000000000018119e+00 -2.777454743745290996e-03
3.250000000000019540e+00 2.650000000000018119e+00 -2.327903517801580349e-03
3.400000000000019895e+00 2.650000000000018119e+00 -1.908045467503732481e-03
3.550000000000020250e+00 2.650000000000018119e+00 -1.531800666471931074e-03
3.700000000000020606e+00 2.650000000000018119e+00 -1.205960891336664261e-03
3.850000000000020961e+00 2.650000000000018119e+00 -9.319449695068824160e-04
4.000000000000021316e+00 2.650000000000018119e+00 -7.074431416346462680e-04
4.150000000000021672e+00 2.650000000000018119e+00 -5.278209843507499161e-04
4.300000000000022027e+00 2.650000000000018119e+00 -3.872340208670214078e-04
4.450000000000022382e+00 2.650000000000018119e+00 -2.794544772980952509e-04
4.600000000000022737e+00 2.650000000000018119e+00 -1.984398785630224244e-04
4.750000000000023093e+00 2.650000000000018119e+00 -1.386865749981293849e-04
4.900000000000023448e+00 2.650000000000018119e+00 -9.541519667057245366e-05
5.050000000000023803e+00 2.650000000000018119e+00 -6.463308232093754500e-05

-5.000000000000000000e+00 2.800000000000018474e+00 -1.844676087410399446e-07
-4.849999999999999645e+00 2.800000000000018474e+00 -3.153428895778780782e-07
-4.699999999999999289e+00 2.800000000000018474e+00 -5.293159463456674646e-07
-4.549999999999998934e+00 2.800000000000018474e+00 -8.723066120048228459e-07
-4.399999999999998579e+00 2.800000000000018474e+00 -1.411356878202761487e-06
-4.249999999999998224e+00 2.800000000000018474e+00 -2.242111592390543396e-06
-4.099999999999997868e+00 2.800000000000018474e+00 -3.498068355752571936e-06
-3.949999999999997513e+00 2.800000000000018474e+00 -5.361890199070633216e-06
-3.799999999999997158e+00 2.800000000000018474e+00 -8.079308234461453274e-06
-3.649999999999996803e+00 2.800000000000018474e+00 -1.197658986952329803e-05
-3.499999999999996447e+00 2.800000000000018474e+00 -1.748323418567559049e-05
-3.349999999999996092e+00 2.800000000000018474e+00 -2.516238970729768623e-05
-3.199999999999995737e+00 2.800000000000018474e+00 -3.575218807651220847e-05
-3.049999999999995381e+00 2.800000000000018474e+00 -5.022120788151203190e-05
-2.899999999999995026e+00 2.800000000000018474e+00 -6.983981290437135984e-05
-2.749999999999994671e+00 2.800000000000018474e+00 -9.626515369780777761e-05
-2.599999999999994316e+00 2.800000000000018474e+00 -1.316302310223031876e-04
-2.449999999999993960e+00 2.800000000000018474e+00 -1.786160619965259267e-04
-2.299999999999993605e+00 2.800000000000018474e+00 -2.404710418100396380e-04
-2.149999999999993250e+00 2.800000000000018474e+00 -3.209248983884418647e-04
-1.999999999999992895e+00 2.800000000000018474e+00 -4.239300536252613378e-04
-1.849999999999992539e+00 2.800000000000018474e+00 -5.531570525178038837e-04
-1.699999999999992184e+00 2.800000000000018474e+00 -7.111819139498576012e-04
-1.549999999999991829e+00 2.800000000000018474e+00 -8.983426582173086733e-04
-1.399999999999991473e+00 2.800000000000018474e+00 -1.111320420227053952e-03
-1.249999999999991118e+00 2.800000000000018474e+00 -1.341622670735901929e-03
-1.099999999999990763e+00 2.800000000000018474e+00 -1.574303619853528518e-03
-9.499999999999904077e-01 2.800000000000018474e+00 -1.787417202473578180e-03
-7.999999999999900524e-01 2.800000000000018474e+00 -1.952796968376217454e-03
-6.499999999999896971e-01 2.800000000000018474e+00 -2.038704008786949157e-03
-4.999999999999893419e-01 2.800000000000018474e+00 -2.014589757254584782e-03
-3.499999999999889866e-01 2.800000000000018474e+00 -1.857654655070694336e-03
-1.999999999999886313e-01 2.800000000000018474e+00 -1.560145217087049703e-03
-4.999999999998827604e-02 2.800000000000018474e+00 -1.135681235406082795e-03
1.000000000000120792e-01 2.800000000000018474e+00 -6.226719310524809776e-04
2.500000000000124345e-01 2.800000000000018474e+00 -8.323219158311018077e-05
4.000000000000127898e-01 2.800000000000018474e+00 4.032188843951932562e-04
5.500000000000131450e-01 2.800000000000018474e+00 7.515885149114032030e-04
7.000000000000135003e-01 2.800000000000018474e+00 8.867562759693856274e-04
8.500000000000138556e-01 2.800000000000018474e+00 7.603184660857264989e-04
1.000000000000014211e+00 2.800000000000018474e+00 3.636424281572242598e-04
1.150000000000014566e+00 2.800000000000018474e+00 -2.678521704307556183e-04
1.300000000000014921e+00 2.800000000000018474e+00 -1.061518848418367038e-03
1.450000000000015277e+00 2.800000000000018474e+00 -1.923087815261053518e-03
1.600000000000015632e+00 2.800000000000018474e+00 -2.755383968780995233e-03
1.750000000000015987e+00 2.800000000000018474e+00 -3.474548298824518561e-03
1.900000000000016342e+00 2.800000000000018474e+00 -4.020613230966644386e-03
2.050000000000016698e+00 2.800000000000018474e+00 -4.361843705287761150e-03
2.200000000000017053e+00 2.800000000000018474e+00 -4.493724686331548174e-03
2.350000000000017408e+00 2.800000000000018474e+00 -4.434080581129542023e-03
2.500000000000017764e+00 2.800000000000018474e+00 -4.216046981324261637e-03
2.650000000000018119e+00 2.800000000000018474e+00 -3.880590837191596598e-03
2.800000000000018474e+00 2.800000000000018474e+00 -3.469937721377339569e-03
2.950000000000018829e+00 2.800000000000018474e+00 -3.022701583266365361e-03
3.100000000000019185e+00 2.800000000000018474e+00 -2.570933029976396871e-03
3.250000000000019540e+00 2.800000000000018474e+00 -2.138877696966906029e-03
3.400000000000019895e+00 2.800000000000018474e+00 -1.743021039074679019e-03
3.550000000000020250e+00 2.800000000000018474e+00 -1.392953828551644988e-03
3.700000000000020606e+00 2.800000000000018474e+00 -1.092654672735570570e-03
3.850000000000020961e+00 2.800000000000018474e+00 -8.418896773047637771e-04
4.000000000000021316e+00 2.800000000000018474e+00 -6.375344360931115310e-04
4.150000000000021672e+00 2.800000000000018474e+00 -4.747102546197382576e-04
4.300000000000022027e+00 2.800000000000018474e+00 -3.476896232721504005e-04
4.450000000000022382e+00 2.800000000000018474e+00 -2.505675568215128229e-04
4.600000000000022737e+00 2.800000000000018474e+00 -1.777202018218509245e-04
4.750000000000023093e+00 2.800000000000018474e+00 -1.240848147801287826e-04
4.900000000000023448e+00 2.800000000000018474e+00 -8.529967680116059073e-05
5.050000000000023803e+00 2.800000000000018474e+00 -5.774160924934915331e-05

-5.000000000000000000e+00 2.950000000000018829e+00 -1.635757788746618886e-07
-4.849999999999999645e+00 2.950000000000018829e+00 -2.808829023724950766e-07
-4.699999999999999289e+00 2.950000000000018829e+00 -4.739875569583389525e-07
-4.549999999999998934e+00 2.950000000000018829e+00 -7.860035530085294579e-07
-4.399999999999998579e+00 2.950000000000018829e+00 -1.280883115320796725e-06
-4.249999999999998224e+00 2.950000000000018829e+00 -2.051494948981538031e-06
-4.099999999999997868e+00 2.950000000000018829e+00 -3.229973112595982410e-06
-3.949999999999997513e+00 2.950000000000018829e+00 -5.000744129588857014e-06
-3.799999999999997158e+00 2.950000000000018829e+00 -7.616742908245754398e-06
-3.649999999999996803e+00 2.950000000000018829e+00 -1.141951174999897356e-05
-3.499999999999996447e+00 2.950000000000018829e+00 -1.686413889520841096e-05
-3.349999999999996092e+00 2.950000000000018829e+00 -2.455026479993949011e-05
-3.199999999999995737e+00 2.950000000000018829e+00 -3.526048560687874869e-05
-3.049999999999995381e+00 2.950000000000018829e+00 -5.000708845919679278e-05
-2.899999999999995026e+00 2.950000000000018829e+00 -7.008669094065209755e-05
-2.749999999999994671e+00 2.950000000000018829e+00 -9.713946967589297851e-05
-2.599999999999994316e+00 2.950000000000018829e+00 -1.332047468186151626e-04
-2.449999999999993960e+00 2.950000000000018829e+00 -1.807575274896029726e-04
-2.299999999999993605e+00 2.950000000000018829e+00 -2.427014770270881111e-04
-2.149999999999993250e+00 2.950000000000018829e+00 -3.222840140678226374e-04
-1.999999999999992895e+00 2.950000000000018829e+00 -4.228911208863147392e-04
-1.849999999999992539e+00 2.950000000000018829e+00 -5.476771033683024105e-04
-1.699999999999992184e+00 2.950000000000018829e+00 -6.989934593218180689e-04
-1.549999999999991829e+00 2.950000000000018829e+00 -8.776080136330223274e-04
-1.399999999999991473e+00 2.950000000000018829e+00 -1.081756947717653610e-03
-1.249999999999991118e+00 2.950000000000018829e+00 -1.306150909786192625e-03
-1.099999999999990763e+00 2.950000000000018829e+00 -1.541155474439674395e-03
-9.499999999999904077e-01 2.950000000000018829e+00 -1.772463859358303865e-03
-7.999999999999900524e-01 2.950000000000018829e+00 -1.981635104522076578e-03
-6.499999999999896971e-01 2.950000000000018829e+00 -2.147828671849353124e-03
-4.999999999999893419e-01 2.950000000000018829e+00 -2.250875197382303482e-03
-3.499999999999889866e-01 2.950000000000018829e+00 -2.275467456797605151e-03
-1.999999999999886313e-01 2.950000000000018829e+00 -2.215792533143958083e-03
-4.999999999998827604e-02 2.950000000000018829e+00 -2.079501467824525739e-03
1.000000000000120792e-01 2.950000000000018829e+00 -1.889723498187050044e-03
2.500000000000124345e-01 2.950000000000018829e+00 -1.684027525125789257e-03
4.000000000000127898e-01 2.950000000000018829e+00 -1.509816329829404219e-03
5.500000000000131450e-01 2.950000000000018829e+00 -1.416476018211438714e-03
7.000000000000135003e-01 2.950000000000018829e+00 -1.445542115306589328e-03
8.500000000000138556e-01 2.950000000000018829e+00 -1.621037669115089159e-03
1.000000000000014211e+00 2.950000000000018829e+00 -1.942670954413617222e-03
1.150000000000014566e+00 2.950000000000018829e+00 -2.384226415432113329e-03
1.300000000000014921e+00 2.950000000000018829e+00 -2.897981410367140003e-03
1.450000000000015277e+00 2.950000000000018829e+00 -3.423895269361727518e-03
1.600000000000015632e+00 2.950000000000018829e+00 -3.900791427969831256e-03
1.750000000000015987e+00 2.950000000000018829e+00 -4.276539697713048135e-03
1.900000000000016342e+00 2.950000000000018829e+00 -4.515135351642452118e-03
2.050000000000016698e+00 2.950000000000018829e+00 -4.599826045562793557e-03
2.200000000000017053e+00 2.950000000000018829e+00 -4.532501401395083382e-03
2.350000000000017408e+00 2.950000000000018829e+00 -4.330260930673348989e-03
2.500000000000017764e+00 2.950000000000018829e+00 -4.020413384831405049e-03
2.650000000000018119e+00 2.950000000000018829e+00 -3.635157243135808767e-03
2.800000000000018474e+00 2.950000000000018829e+00 -3.206915351882595397e-03
2.950000000000018829e+00 2.950000000000018829e+00 -2.764881861252050429e-03
3.100000000000019185e+00 2.950000000000018829e+00 -2.332936603110103823e-03
3.250000000000019540e+00 2.950000000000018829e+00 -1.928790024350483757e-03
3.400000000000019895e+00 2.950000000000018829e+00 -1.564068464997033772e-03
3.550000000000020250e+00 2.950000000000018829e+00 -1.245011828849578459e-03
3.700000000000020606e+00 2.950000000000018829e+00 -9.734908380171219825e-04
3.850000000000020961e+00 2.950000000000018829e+00 -7.481191254510628384e-04
4.000000000000021316e+00 2.950000000000018829e+00 -5.653086954703253611e-04
4.150000000000021672e+00 2.950000000000018829e+00 -4.201809285332353591e-04
4.300000000000022027e+00 2.950000000000018829e+00 -3.072939375719182012e-04
4.450000000000022382e+00 2.950000000000018829e+00 -2.211807386734863576e-04
4.600000000000022737e+00 2.950000000000018829e+00 -1.567137670953640922e-04
4.750000000000023093e+00 2.950000000000018829e+00 -1.093226915279971591e-04
4.900000000000023448e+00 2.950000000000018829e+00 -7.509695042677837652e-05
5.050000000000023803e+00 2.950000000000018829e+00 -5.080417837427255682e-05

-5.000000000000000000e+00 3.100000000000019185e+00 -1.426730780395781321e-07
-4.849999999999999645e+00 3.100000000000019185e+00 -2.458247173448403196e-07
-4.699999999999999289e+00 3.100000000000019185e+00 -4.164834858730607579e-07
-4.549999999999998934e+00 3.100000000000019185e+00 -6.938262937537870201e-07
-4.399999999999998579e+00 3.100000000000019185e+00 -1.136581382203899109e-06
-4.249999999999998224e+00 3.100000000000019185e+00 -1.831011537899708814e-06
-4.099999999999997868e+00 3.100000000000019185e+00 -2.901332310649193330e-06
-3.949999999999997513e+00 3.100000000000019185e+00 -4.523018241608989727e-06
-3.799999999999997158e+00 3.100000000000019185e+00 -6.939478062066036009e-06
-3.649999999999996803e+00 3.100000000000019185e+00 -1.048261232512907506e-05
-3.499999999999996447e+00 3.100000000000019185e+00 -1.559779032257112660e-05
-3.349999999999996092e+00 3.100000000000019185e+00 -2.287374670951396687e-05
-3.199999999999995737e+00 3.100000000000019185e+00 -3.307769131195377650e-05
-3.049999999999995381e+00 3.100000000000019185e+00 -4.719536119071212992e-05
-2.899999999999995026e+00 3.100000000000019185e+00 -6.647456312081725688e-05
-2.749999999999994671e+00 3.100000000000019185e+00 -9.246866479322549712e-05
-2.599999999999994316e+00 3.100000000000019185e+00 -1.270732512865444777e-04
-2.449999999999993960e+00 3.100000000000019185e+00 -1.725447031827972077e-04
-2.299999999999993605e+00 3.100000000000019185e+00 -2.314840463933950747e-04
-2.149999999999993250e+00 3.100000000000019185e+00 -3.067638675343572216e-04
-1.999999999999992895e+00 3.100000000000019185e+00 -4.013718973874739852e-04
-1.849999999999992539e+00 3.100000000000019185e+00 -5.181444464763705279e-04
-1.699999999999992184e+00 3.100000000000019185e+00 -6.593695914029568074e-04
-1.549999999999991829e+00 3.100000000000019185e+00 -8.262578880599630781e-04
-1.399999999999991473e+00 3.100000000000019185e+00 -1.018311118143257372e-03
-1.249999999999991118e+00 3.100000000000019185e+00 -1.232668367979177860e-03
-1.099999999999990763e+00 3.100000000000019185e+00 -1.463569004841253117e-03
-9.499999999999904077e-01 3.100000000000019185e+00 -1.702129854663390332e-03
-7.999999999999900524e-01 3.100000000000019185e+00 -1.936663981916328338e-03
-6.499999999999896971e-01 3.100000000000019185e+00 -2.153738116466890479e-03
-4.999999999999893419e-01 3.100000000000019185e+00 -2.340045656496861012e-03
-3.499999999999889866e-01 3.100000000000019185e+00 -2.484955020204032521e-03
-1.999999999999886313e-01 3.100000000000019185e+00 -2.583313327492352523e-03
-4.999999999998827604e-02 3.100000000000019185e+00 -2.637827285710671842e-03
1.000000000000120792e-01 3.100000000000019185e+00 -2.660223176415154375e-03
2.500000000000124345e-01 3.100000000000019185e+00 -2.670506560901957267e-03
4.000000000000127898e-01 3.100000000000019185e+00 -2.694027181333872711e-03
5.500000000000131450e-01 3.100000000000019185e+00 -2.756633631315508204e-03
7.000000000000135003e-01 3.100000000000019185e+00 -2.878827240903516788e-03
8.500000000000138556e-01 3.100000000000019185e+00 -3.070308039407020507e-03
1.000000000000014211e+00 3.100000000000019185e+00 -3.326444362627847037e-03
1.150000000000014566e+00 3.100000000000019185e+00 -3.627829509445211660e-03
1.300000000000014921e+00 3.100000000000019185e+00 -3.943232262946030908e-03
1.450000000000015277e+00 3.100000000000019185e+00 -4.235205065241127304e-03
1.600000000000015632e+00 3.100000000000019185e+00 -4.466843465012964622e-03
1.750000000000015987e+00 3.100000000000019185e+00 -4.608003915959811743e-03
1.900000000000016342e+00 3.100000000000019185e+00 -4.639661580737087544e-03
2.050000000000016698e+00 3.100000000000019185e+00 -4.555765824211958914e-03
2.200000000000017053e+00 3.100000000000019185e+00 -4.362645026290377925e-03
2.350000000000017408e+00 3.100000000000019185e+00 -4.076535411737240711e-03
2.500000000000017764e+00 3.100000000000019185e+00 -3.720074197726311750e-03
2.650000000000018119e+00 3.100000000000019185e+00 -3.318602871180625826e-03
2.800000000000018474e+00 3.100000000000019185e+00 -2.896938063747072235e-03
2.950000000000018829e+00 3.100000000000019185e+00 -2.476989700337506491e-03
3.100000000000019185e+00 3.100000000000019185e+00 -2.076337625411427655e-03
3.250000000000019540e+00 3.100000000000019185e+00 -1.707680147977971288e-03
3.400000000000019895e+00 3.100000000000019185e+00 -1.378958952430517056e-03
3.550000000000020250e+00 3.100000000000019185e+00 -1.093932134900668261e-03
3.700000000000020606e+00 3.100000000000019185e+00 -8.529852983309207373e-04
3.850000000000020961e+00 3.100000000000019185e+00 -6.540143756116760564e-04
4.000000000000021316e+00 3.100000000000019185e+00 -4.932643731287141096e-04
4.150000000000021672e+00 3.100000000000019185e+00 -3.660544474839444191e-04
4.300000000000022027e+00 3.100000000000019185e+00 -2.673567100449664603e-04
4.450000000000022382e+00 3.100000000000019185e+00 -1.922228655166013185e-04
4.600000000000022737e+00 3.100000000000019185e+00 -1.360702000811088430e-04
4.750000000000023093e+00 3.100000000000019185e+00 -9.484827452465227540e-05
4.900000000000023448e+00 3.100000000000019185e+00 -6.511179668056081668e-05
5.050000000000023803e+00 3.100000000000019185e+00 -4.402523539138905161e-05

-5.000000000000000000e+00 3.250000000000019540e+00 -1.224974994175289816e-07
-4.849999999999999645e+00 3.250000000000019540e+00 -2.116296453191318712e-07
-4.699999999999999289e+00 3.250000000000019540e+00 -3.596642726510758101e-07
-4.549999999999998934e+00 3.250000000000019540e+00 -6.012927837614570399e-07
-4.399999999999998579e+00 3.250000000000019540e+00 -9.889117478561526500e-07
-4.249999999999998224e+00 3.250000000000019540e+00 -1.600102654759290955e-06
-4.099999999999997868e+00 3.250000000000019540e+00 -2.547508599492073335e-06
-3.949999999999997513e+00 3.250000000000019540e+00 -3.991568759254644255e-06
-3.799999999999997158e+00 3.250000000000019540e+00 -6.156561876594483975e-06
-3.649999999999996803e+00 3.250000000000019540e+00 -9.350365595267362673e-06
-3.499999999999996447e+00 3.250000000000019540e+00 -1.398824112269697434e-05
-3.349999999999996092e+00 3.250000000000019540e+00 -2.062076516370793313e-05
-3.199999999999995737e+00 3.250000000000019540e+00 -2.996568684300050643e-05
-3.049999999999995381e+00 3.250000000000019540e+00 -4.294288416215220086e-05
-2.899999999999995026e+00 3.250000000000019540e+00 -6.071059969971366181e-05
-2.749999999999994671e+00 3.250000000000019540e+00 -8.469960975167261188e-05
-2.599999999999994316e+00 3.250000000000019540e+00 -1.166398272185317303e-04
-2.449999999999993960e+00 3.250000000000019540e+00 -1.585710701804248228e-04
-2.299999999999993605e+00 3.250000000000019540e+00 -2.128265587388177438e-04
-2.149999999999993250e+00 3.250000000000019540e+00 -2.819746450896101417e-04
-1.999999999999992895e+00 3.250000000000019540e+00 -3.687022539205448497e-04
-1.849999999999992539e+00 3.250000000000019540e+00 -4.756239315983073904e-04
-1.699999999999992184e+00 3.250000000000019540e+00 -6.050052235088365865e-04
-1.549999999999991829e+00 3.250000000000019540e+00 -7.584006232439517844e-04
-1.399999999999991473e+00 3.250000000000019540e+00 -9.362266082817230235e-04
-1.249999999999991118e+00 3.250000000000019540e+00 -1.137319793379439970e-03
-1.099999999999990763e+00 3.250000000000019540e+00 -1.358566000814728780e-03
-9.499999999999904077e-01 3.250000000000019540e+00 -1.594719531538811097e-03
-7.999999999999900524e-01 3.250000000000019540e+00 -1.838548237437590384e-03
-6.499999999999896971e-01 3.250000000000019540e+00 -2.081420164083482970e-03
-4.999999999999893419e-01 3.250000000000019540e+00 -2.314375190355266298e-03
-3.499999999999889866e-01 3.250000000000019540e+00 -2.529597070153590584e-03
-1.999999999999886313e-01 3.250000000000019540e+00 -2.722038335652957660e-03
-4.999999999998827604e-02 3.250000000000019540e+00 -2.890801410579714893e-03
1.000000000000120792e-01 3.250000000000019540e+00 -3.039811123384455766e-03
2.500000000000124345e-01 3.250000000000019540e+00 -3.177386665052784036e-03
4.000000000000127898e-01 3.250000000000019540e+00 -3.314555199562814469e-03
5.500000000000131450e-01 3.250000000000019540e+00 -3.462303084247250144e-03
7.000000000000135003e-01 3.250000000000019540e+00 -3.628333410633294374e-03
8.500000000000138556e-01 3.250000000000019540e+00 -3.814159132980142648e-03
1.000000000000014211e+00 3.250000000000019540e+00 -4.013390371107859213e-03
1.150000000000014566e+00 3.250000000000019540e+00 -4.211816309653492255e-03
1.300000000000014921e+00 3.250000000000019540e+00 -4.389389654414458872e-03
1.450000000000015277e+00 3.250000000000019540e+00 -4.523663111807056485e-03
1.600000000000015632e+00 3.250000000000019540e+00 -4.593817036616050509e-03
1.750000000000015987e+00 3.250000000000019540e+00 -4.584302529360889493e-03
1.900000000000016342e+00 3.250000000000019540e+00 -4.487314339402272839e-03
2.050000000000016698e+00 3.250000000000019540e+00 -4.303693699635549076e-03
2.200000000000017053e+00 3.250000000000019540e+00 -4.042288661626343774e-03
2.350000000000017408e+00 3.250000000000019540e+00 -3.718137538013591842e-03
2.500000000000017764e+00 3.250000000000019540e+00 -3.350016956613575177e-03
2.650000000000018119e+00 3.250000000000019540e+00 -2.957902398454794867e-03
2.800000000000018474e+00 3.250000000000019540e+00 -2.560769766031382923e-03
2.950000000000018829e+00 3.250000000000019540e+00 -2.174988761507578010e-03
3.100000000000019185e+00 3.250000000000019540e+00 -1.813384536493549372e-03
3.250000000000019540e+00 3.250000000000019540e+00 -1.484912152000936484e-03
3.400000000000019895e+00 3.250000000000019540e+00 -1.194811976810687725e-03
3.550000000000020250e+00 3.250000000000019540e+00 -9.450875574069411873e-04
3.700000000000020606e+00 3.250000000000019540e+00 -7.351560429750878369e-04
3.850000000000020961e+00 3.250000000000019540e+00 -5.625491691474579460e-04
4.000000000000021316e+00 3.250000000000019540e+00 -4.235775141797963020e-04
4.150000000000021672e+00 3.250000000000019540e+00 -3.139041138089069551e-04
4.300000000000022027e+00 3.250000000000019540e+00 -2.290013566068447193e-04
4.450000000000022382e+00 3.250000000000019540e+00 -1.644859334631796049e-04
4.600000000000022737e+00 3.250000000000019540e+00 -1.163406522258269909e-04
4.750000000000023093e+00 3.250000000000019540e+00 -8.104011038626845478e-05
4.900000000000023448e+00 3.250000000000019540e+00 -5.560079130666739091e-05
5.050000000000023803e+00 3.250000000000019540e+00 -3.757637834701023664e-05

-5.000000000000000000e+00 3.400000000000019895e+00 -1.035787715212787735e-07
-4.849999999999999645e+00 3.400000000000019895e+00 -1.793392032741172099e-07
-4.699999999999999289e+00 3.400000000000019895e+00 -3.055547042121707919e-07
-4.549999999999998934e+00 3.400000000000019895e+00 -5.122828185646417814e-07
-4.399999999999998579e+00 3.400000000000019895e+00 -8.451813340218940251e-07
-4.249999999999998224e+00 3.400000000000019895e+00 -1.372263381571322469e-06
-4.099999999999997868e+00 3.400000000000019895e+00 -2.192894783016620511e-06
-3.949999999999997513e+00 3.400000000000019895e+00 -3.449480750617792390e-06
-3.799999999999997158e+00 3.400000000000019895e+00 -5.342265271883814920e-06
-3.649999999999996803e+00 3.400000000000019895e+00 -8.147590970354316205e-06
-3.499999999999996447e+00 3.400000000000019895e+00 -1.223982035590357022e-05
-3.349999999999996092e+00 3.400000000000019895e+00 -1.811687313238490921e-05
-3.199999999999995737e+00 3.400000000000019895e+00 -2.642894846834430828e-05
-3.049999999999995381e+00 3.400000000000019895e+00 -3.800942247917665778e-05
-2.899999999999995026e+00 3.400000000000019895e+00 -5.390607807132047428e-05
-2.749999999999994671e+00 3.400000000000019895e+00 -7.540968183990870769e-05
-2.599999999999994316e+00 3.400000000000019895e+00 -1.040754489719591746e-04
-2.449999999999993960e+00 3.400000000000019895e+00 -1.417311803371064968e-04
-2.299999999999993605e+00 3.400000000000019895e+00 -1.904639797688089807e-04
-2.149999999999993250e+00 3.400000000000019895e+00 -2.525757936440322206e-04
-1.999999999999992895e+00 3.400000000000019895e+00 -3.304971093499515285e-04
-1.849999999999992539e+00 3.400000000000019895e+00 -4.266488243393698888e-04
-1.699999999999992184e+00 3.400000000000019895e+00 -5.432456558569366111e-04
-1.549999999999991829e+00 3.400000000000019895e+00 -6.820417815035017617e-04
-1.399999999999991473e+00 3.400000000000019895e+00 -8.440317786808409139e-04
-1.249999999999991118e+00 3.400000000000019895e+00 -1.029137541836096237e-03
-1.099999999999990763e+00 3.400000000000019895e+00 -1.235932849856138721e-03
-9.499999999999904077e-01 3.400000000000019895e+00 -1.461476626869870864e-03
-7.999999999999900524e-01 3.400000000000019895e+00 -1.701335145816456782e-03
-6.499999999999896971e-01 3.400000000000019895e+00 -1.949861774576206342e-03
-4.999999999999893419e-01 3.400000000000019895e+00 -2.200761392053852353e-03
-3.499999999999889866e-01 3.400000000000019895e+00 -2.447893991725410157e-03
-1.999999999999886313e-01 3.400000000000019895e+00 -2.686180380649354302e-03
-4.999999999998827604e-02 3.400000000000019895e+00 -2.912389834254915620e-03
1.000000000000120792e-01 3.400000000000019895e+00 -3.125552564717491277e-03
2.500000000000124345e-01 3.400000000000019895e+00 -3.326782404355901977e-03
4.000000000000127898e-01 3.400000000000019895e+00 -3.518428547940774011e-03
5.500000000000131450e-01 3.400000000000019895e+00 -3.702675203215878043e-03
7.000000000000135003e-01 3.400000000000019895e+00 -3.879914825476750255e-03
8.500000000000138556e-01 3.400000000000019895e+00 -4.047356639973335828e-03
1.000000000000014211e+00 3.400000000000019895e+00 -4.198331795613206852e-03
1.150000000000014566e+00 3.400000000000019895e+00 -4.322597549905860502e-03
1.300000000000014921e+00 3.400000000000019895e+00 -4.407665134723581096e-03
1.450000000000015277e+00 3.400000000000019895e+00 -4.440873035393829923e-03
1.600000000000015632e+00 3.400000000000019895e+00 -4.411708862567807407e-03
1.750000000000015987e+00 3.400000000000019895e+00 -4.313824117452806119e-03
1.900000000000016342e+00 3.400000000000019895e+00 -4.146295906332440016e-03
2.050000000000016698e+00 3.400000000000019895e+00 -3.913914167149584213e-03
2.200000000000017053e+00 3.400000000000019895e+00 -3.626526833538810599e-03
2.350000000000017408e+00 3.400000000000019895e+00 -3.297679250469405174e-03
2.500000000000017764e+00 3.400000000000019895e+00 -2.942891126351227654e-03
2.650000000000018119e+00 3.400000000000019895e+00 -2.577917894975729693e-03
2.800000000000018474e+00 3.400000000000019895e+00 -2.217269176987036149e-03
2.950000000000018829e+00 3.400000000000019895e+00 -1.873145291621829654e-03
3.100000000000019185e+00 3.400000000000019895e+00 -1.554841100970789404e-03
3.250000000000019540e+00 3.400000000000019895e+00 -1.268579541864679793e-03
3.400000000000019895e+00 3.400000000000019895e+00 -1.017684583670332805e-03
3.550000000000020250e+00 3.400000000000019895e+00 -8.029829953135851758e-04
3.700000000000020606e+00 3.400000000000019895e+00 -6.233279776199055107e-04
3.850000000000020961e+00 3.400000000000019895e+00 -4.761556957432837018e-04
4.000000000000021316e+00 3.400000000000019895e+00 -3.580096886414491021e-04
4.150000000000021672e+00 3.400000000000019895e+00 -2.649921925400753817e-04
4.300000000000022027e+00 3.400000000000019895e+00 -1.931222103625499962e-04
4.450000000000022382e+00 3.400000000000019895e+00 -1.385962112873250645e-04
4.600000000000022737e+00 3.400000000000019895e+00 -9.795842885707726426e-05
4.750000000000023093e+00 3.400000000000019895e+00 -6.819433204552343287e-05
4.900000000000023448e+00 3.400000000000019895e+00 -4.676380237340780005e-05
5.050000000000023803e+00 3.400000000000019895e+00 -3.159079936428070822e-05

-5.000000000000000000e+00 3.550000000000020250e+00 -8.627246927392686897e-08
-4.849999999999999645e+00 3.550000000000020250e+00 -1.496531578865671617e-07
-4.699999999999999289e+00 3.550000000000020250e+00 -2.555153884829159825e-07
-4.549999999999998934e+00 3.550000000000020250e+00 -4.294018801984436307e-07
-4.399999999999998579e+00 3.550000000000020250e+00 -7.102904991516730546e-07
-4.249999999999998224e+00 3.550000000000020250e+00 -1.156525246781793788e-06
-4.099999999999997868e+00 3.550000000000020250e+00 -1.853771810737918756e-06
-3.949999999999997513e+00 3.550000000000020250e+00 -2.925417643264177850e-06
-3.799999999999997158e+00 3.550000000000020250e+00 -4.545811743074231945e-06
-3.649999999999996803e+00 3.550000000000020250e+00 -6.956658470578306815e-06
-3.499999999999996447e+00 3.550000000000020250e+00 -1.048672353596305723e-05
-3.349999999999996092e+00 3.550000000000020250e+00 -1.557475644767455293e-05
-3.199999999999995737e+00 3.550000000000020250e+00 -2.279515677971513034e-05
-3.049999999999995381e+00 3.550000000000020250e+00 -3.288538454233413364e-05
-2.899999999999995026e+00 3.550000000000020250e+00 -4.677341356738108679e-05
-2.749999999999994671e+00 3.550000000000020250e+00 -6.560263904283423358e-05
-2.599999999999994316e+00 3.550000000000020250e+00 -9.075059036714051949e-05
-2.449999999999993960e+00 3.550000000000020250e+00 -1.238366275737006058e-04
-2.299999999999993605e+00 3.550000000000020250e+00 -1.667126396497516354e-04
-2.149999999999993250e+00 3.550000000000020250e+00 -2.214298326529598297e-04
-1.999999999999992895e+00 3.550000000000020250e+00 -2.901743274062546993e-04
-1.849999999999992539e+00 3.550000000000020250e+00 -3.751649534984291805e-04
-1.699999999999992184e+00 3.550000000000020250e+00 -4.785089445309551786e-04
-1.549999999999991829e+00 3.550000000000020250e+00 -6.020159063218774803e-04
-1.399999999999991473e+00 3.550000000000020250e+00 -7.469780215685343150e-04
-1.249999999999991118e+00 3.550000000000020250e+00 -9.139350156821721919e-04
-1.099999999999990763e+00 3.550000000000020250e+00 -1.102454843442622710e-03
-9.499999999999904077e-01 3.550000000000020250e+00 -1.310972520056613751e-03
-7.999999999999900524e-01 3.550000000000020250e+00 -1.536735238821211082e-03
-6.499999999999896971e-01 3.550000000000020250e+00 -1.775895992196386674e-03
-4.999999999999893419e-01 3.550000000000020250e+00 -2.023775477849331945e-03
-3.499999999999889866e-01 3.550000000000020250e+00 -2.275272527828237773e-03
-1.999999999999886313e-01 3.550000000000020250e+00 -2.525353400745403154e-03
-4.999999999998827604e-02 3.550000000000020250e+00 -2.769505062490165617e-03
1.000000000000120792e-01 3.550000000000020250e+00 -3.004017271093092738e-03
2.500000000000124345e-01 3.550000000000020250e+00 -3.225980738944256732e-03
4.000000000000127898e-01 3.550000000000020250e+00 -3.432959616508755689e-03
5.500000000000131450e-01 3.550000000000020250e+00 -3.622402332236789122e-03
7.000000000000135003e-01 3.550000000000020250e+00 -3.790962471657985822e-03
8.500000000000138556e-01 3.550000000000020250e+00 -3.933968642114409747e-03
1.000000000000014211e+00 3.550000000000020250e+00 -4.045274811627028351e-03
1.150000000000014566e+00 3.550000000000020250e+00 -4.117631190572482343e-03
1.300000000000014921e+00 3.550000000000020250e+00 -4.143564518569241989e-03
1.450000000000015277e+00 3.550000000000020250e+00 -4.116596573401228552e-03
1.600000000000015632e+00 3.550000000000020250e+00 -4.032518095174567573e-03
1.750000000000015987e+00 3.550000000000020250e+00 -3.890411020283181254e-03
1.900000000000016342e+00 3.550000000000020250e+00 -3.693179619392164287e-03
2.050000000000016698e+00 3.550000000000020250e+00 -3.447482007889522779e-03
2.200000000000017053e+00 3.550000000000020250e+00 -3.163100401918888215e-03
2.350000000000017408e+00 3.550000000000020250e+00 -2.851906278541102048e-03
2.500000000000017764e+00 3.550000000000020250e+00 -2.526637726156882001e-03
2.650000000000018119e+00 3.550000000000020250e+00 -2.199706303362766388e-03
2.800000000000018474e+00 3.550000000000020250e+00 -1.882203980468586139e-03
2.950000000000018829e+00 3.550000000000020250e+00 -1.583210514099076286e-03
3.100000000000019185e+00 3.550000000000020250e+00 -1.309430366316283179e-03
3.250000000000019540e+00 3.550000000000020250e+00 -1.065131480588229563e-03
3.400000000000019895e+00 3.550000000000020250e+00 -8.523226257332104476e-04
3.550000000000020250e+00 3.550000000000020250e+00 -6.710912539900087828e-04
3.700000000000020606e+00 3.550000000000020250e+00 -5.200253428730675261e-04
3.850000000000020961e+00 3.550000000000020250e+00 -3.966545427359954965e-04
4.000000000000021316e+00 3.550000000000020250e+00 -2.978626371621997666e-04
4.150000000000021672e+00 3.550000000000020250e+00 -2.202407020193942956e-04
4.300000000000022027e+00 3.550000000000020250e+00 -1.603658054515668394e-04
4.450000000000022382e+00 3.550000000000020250e+00 -1.150023076635674142e-04
4.600000000000022737e+00 3.550000000000020250e+00 -8.123141910109246222e-05
4.750000000000023093e+00 3.550000000000020250e+00 -5.651988044930414710e-05
4.900000000000023448e+00 3.550000000000020250e+00 -3.874098965817631681e-05
5.050000000000023803e+00 3.550000000000020250e+00 -2.616141039574320244e-05

-5.000000000000000000e+00 3.700000000000020606e+00 -7.078956216568087527e-08
-4.849999999999999645e+00 3.700000000000020606e+00 -1.229946630908304323e-07
-4.699999999999999289e+00 3.700000000000020606e+00 -2.103822451882208318e-07
-4.549999999999998934e+00 3.700000000000020606e+00 -3.542712975146834256e-07
-4.399999999999998579e+00 3.700000000000020606e+00 -5.873191879292995497e-07
-4.249999999999998224e+00 3.700000000000020606e+00 -9.586075167221436249e-07
-4.099999999999997868e+00 3.700000000000020606e+00 -1.540505718720707406e-06
-3.949999999999997513e+00 3.700000000000020606e+00 -2.437696393903170389e-06
-3.799999999999997158e+00 3.700000000000020606e+00 -3.798726635952144970e-06
-3.649999999999996803e+00 3.700000000000020606e+00 -5.830376424431393177e-06
-3.499999999999996447e+00 3.700000000000020606e+00 -8.814990193394127595e-06
-3.349999999999996092e+00 3.700000000000020606e+00 -1.313068218816008721e-05
-3.199999999999995737e+00 3.700000000000020606e+00 -1.927398244121613461e-05
-3.049999999999995381e+00 3.700000000000020606e+00 -2.788402405193142567e-05
-2.899999999999995026e+00 3.700000000000020606e+00 -3.976677758677819538e-05
-2.749999999999994671e+00 3.700000000000020606e+00 -5.591712217735213172e-05
-2.599999999999994316e+00 3.700000000000020606e+00 -7.753573413909697573e-05
-2.449999999999993960e+00 3.700000000000020606e+00 -1.060369320457362982e-04
-2.299999999999993605e+00 3.700000000000020606e+00 -1.430428415923710593e-04
-2.149999999999993250e+00 3.700000000000020606e+00 -1.903586835738948992e-04
-1.999999999999992895e+00 3.700000000000020606e+00 -2.499238536404016237e-04
-1.849999999999992539e+00 3.700000000000020606e+00 -3.237340329058320857e-04
-1.699999999999992184e+00 3.700000000000020606e+00 -4.137311925899557832e-04
-1.549999999999991829e+00 3.700000000000020606e+00 -5.216614146498481808e-04
-1.399999999999991473e+00 3.700000000000020606e+00 -6.489052454285629658e-04
-1.249999999999991118e+00 3.700000000000020606e+00 -7.962918291114171867e-04
-1.099999999999990763e+00 3.700000000000020606e+00 -9.639156999315035739e-04
-9.499999999999904077e-01 3.700000000000020606e+00 -1.150982260272827642e-03
-7.999999999999900524e-01 3.700000000000020606e+00 -1.355712008116784391e-03
-6.499999999999896971e-01 3.700000000000020606e+00 -1.575331275920790466e-03
-4.999999999999893419e-01 3.700000000000020606e+00 -1.806165942412782995e-03
-3.499999999999889866e-01 3.700000000000020606e+00 -2.043833900920517116e-03
-1.999999999999886313e-01 3.700000000000020606e+00 -2.283505530785680509e-03
-4.999999999998827604e-02 3.700000000000020606e+00 -2.520176886371418377e-03
1.000000000000120792e-01 3.700000000000020606e+00 -2.748888323278435384e-03
2.500000000000124345e-01 3.700000000000020606e+00 -2.964831055349640039e-03
4.000000000000127898e-01 3.700000000000020606e+00 -3.163318544403060425e-03
5.500000000000131450e-01 3.700000000000020606e+00 -3.339651430835834794e-03
7.000000000000135003e-01 3.700000000000020606e+00 -3.488956793665003598e-03
8.500000000000138556e-01 3.700000000000020606e+00 -3.606113243346299908e-03
1.000000000000014211e+00 3.700000000000020606e+00 -3.685865626979361633e-03
1.150000000000014566e+00 3.700000000000020606e+00 -3.723183286675259621e-03
1.300000000000014921e+00 3.700000000000020606e+00 -3.713837420314397217e-03
1.450000000000015277e+00 3.700000000000020606e+00 -3.655092963500842888e-03
1.600000000000015632e+00 3.700000000000020606e+00 -3.546357901627647958e-03
1.750000000000015987e+00 3.700000000000020606e+00 -3.389627505776679310e-03
1.900000000000016342e+00 3.700000000000020606e+00 -3.189604313008782919e-03
2.050000000000016698e+00 3.700000000000020606e+00 -2.953450852231205136e-03
2.200000000000017053e+00 3.700000000000020606e+00 -2.690215448819252737e-03
2.350000000000017408e+00 3.700000000000020606e+00 -2.410037127442906778e-03
2.500000000000017764e+00 3.700000000000020606e+00 -2.123268342284774512e-03
2.650000000000018119e+00 3.700000000000020606e+00 -1.839651388295282953e-03
2.800000000000018474e+00 3.700000000000020606e+00 -1.567653882834445537e-03
2.950000000000018829e+00 3.700000000000020606e+00 -1.314024025977249873e-03
3.100000000000019185e+00 3.700000000000020606e+00 -1.083580743062752174e-03
3.250000000000019540e+00 3.700000000000020606e+00 -8.792168500437759753e-04
3.400000000000019895e+00 3.700000000000020606e+00 -7.020696552296626716e-04
3.550000000000020250e+00 3.700000000000020606e+00 -5.518031839921890133e-04
3.700000000000020606e+00 3.700000000000020606e+00 -4.269469747051085509e-04
3.850000000000020961e+00 3.700000000000020606e+00 -3.252444788250162359e-04
4.000000000000021316e+00 3.700000000000020606e+00 -2.439758907921608813e-04
4.150000000000021672e+00 3.700000000000020606e+00 -1.802328362495391845e-04
4.300000000000022027e+00 3.700000000000020606e+00 -1.311337974151312606e-04
4.450000000000022382e+00 3.700000000000020606e+00 -9.397836556902584338e-05
4.600000000000022737e+00 3.700000000000020606e+00 -6.634498539994312136e-05
4.750000000000023093e+00 3.700000000000020606e+00 -4.614087433660736233e-05
4.900000000000023448e+00 3.700000000000020606e+00 -3.161462992537870389e-05
5.050000000000023803e+00 3.700000000000020606e+00 -2.134218651093636101e-05

-5.000000000000000000e+00 3.850000000000020961e+00 -5.722199897622525836e-08
-4.849999999999999645e+00 3.850000000000020961e+00 -9.956392883203055869e-08
-4.699999999999999289e+00 3.850000000000020961e+00 -1.705771320223710220e-07
-4.549999999999998934e+00 3.850000000000020961e+00 -2.877516250687013974e-07
-4.399999999999998579e+00 3.850000000000020961e+00 -4.779677914668325392e-07
-4.249999999999998224e+00 3.850000000000020961e+00 -7.817662688905143313e-07
-4.099999999999997868e+00 3.850000000000020961e+00 -1.259141638308829692e-06
-3.949999999999997513e+00 3.850000000000020961e+00 -1.997202191700776321e-06
-3.799999999999997158e+00 3.850000000000020961e+00 -3.120025220940398628e-06
-3.649999999999996803e+00 3.850000000000020961e+00 -4.800976791314646958e-06
-3.499999999999996447e+00 3.850000000000020961e+00 -7.277640035711761850e-06
-3.349999999999996092e+00 3.850000000000020961e+00 -1.086929016004479041e-05
-3.199999999999995737e+00 3.850000000000020961e+00 -1.599655369017837308e-05
-3.049999999999995381e+00 3.850000000000020961e+00 -2.320248563947689086e-05
-2.899999999999995026e+00 3.850000000000020961e+00 -3.317379206960263075e-05
-2.749999999999994671e+00 3.850000000000020961e+00 -4.676033132510853648e-05
-2.599999999999994316e+00 3.850000000000020961e+00 -6.499037755245463163e-05
-2.449999999999993960e+00 3.850000000000020961e+00 -8.907847995714819286e-05
-2.299999999999993605e+00 3.850000000000020961e+00 -1.204221817324471722e-04
-2.149999999999993250e+00 3.850000000000020961e+00 -1.605834839756436095e-04
-1.999999999999992895e+00 3.850000000000020961e+00 -2.112508944210435887e-04
-1.849999999999992539e+00 3.850000000000020961e+00 -2.741783646552591438e-04
-1.699999999999992184e+00 3.850000000000020961e+00 -3.510985990193370545e-04
-1.549999999999991829e+00 3.850000000000020961e+00 -4.436103276526518532e-04
-1.399999999999991473e+00 3.850000000000020961e+00 -5.530423344840392158e-04
-1.249999999999991118e+00 3.850000000000020961e+00 -6.803013022116410381e-04
-1.099999999999990763e+00 3.850000000000020961e+00 -8.257155141710533679e-04
-9.499999999999904077e-01 3.850000000000020961e+00 -9.888912507109667328e-04
-7.999999999999900524e-01 3.850000000000020961e+00 -1.168601883251632438e-03
-6.499999999999896971e-01 3.850000000000020961e+00 -1.362729419833582419e-03
-4.999999999999893419e-01 3.850000000000020961e+00 -1.568273086670252375e-03
-3.499999999999889866e-01 3.850000000000020961e+00 -1.781429109161484278e-03
-1.999999999999886313e-01 3.850000000000020961e+00 -1.997731860106593572e-03
-4.999999999998827604e-02 3.850000000000020961e+00 -2.212232892446808034e-03
1.000000000000120792e-01 3.850000000000020961e+00 -2.419686377506093111e-03
2.500000000000124345e-01 3.850000000000020961e+00 -2.614711816600124791e-03
4.000000000000127898e-01 3.850000000000020961e+00 -2.791919112641037034e-03
5.500000000000131450e-01 3.850000000000020961e+00 -2.946003703903337951e-03
7.000000000000135003e-01 3.850000000000020961e+00 -3.071842155892991200e-03
8.500000000000138556e-01 3.850000000000020961e+00 -3.164630953099424344e-03
1.000000000000014211e+00 3.850000000000020961e+00 -3.220105237208962124e-03
1.150000000000014566e+00 3.850000000000020961e+00 -3.234848658485155962e-03
1.300000000000014921e+00 3.850000000000020961e+00 -3.206667582053861990e-03
1.450000000000015277e+00 3.850000000000020961e+00 -3.134966166565550296e-03
1.600000000000015632e+00 3.850000000000020961e+00 -3.021037741067465060e-03
1.750000000000015987e+00 3.850000000000020961e+00 -2.868191610116864985e-03
1.900000000000016342e+00 3.850000000000020961e+00 -2.681662939972744627e-03
2.050000000000016698e+00 3.850000000000020961e+00 -2.468297826986823578e-03
2.200000000000017053e+00 3.850000000000020961e+00 -2.236052174782327158e-03
2.350000000000017408e+00 3.850000000000020961e+00 -1.993378343586042507e-03
2.500000000000017764e+00 3.850000000000020961e+00 -1.748589508343758626e-03
2.650000000000018119e+00 3.850000000000020961e+00 -1.509286995524096843e-03
2.800000000000018474e+00 3.850000000000020961e+00 -1.281915162530764896e-03
2.950000000000018829e+00 3.850000000000020961e+00 -1.071479365234278983e-03
3.100000000000019185e+00 3.850000000000020961e+00 -8.814330873113728013e-04
3.250000000000019540e+00 3.850000000000020961e+00 -7.137162451408551878e-04
3.400000000000019895e+00 3.850000000000020961e+00 -5.689110519679305708e-04
3.550000000000020250e+00 3.850000000000020961e+00 -4.464750176257440686e-04
3.700000000000020606e+00 3.850000000000020961e+00 -3.450112593218168894e-04
3.850000000000020961e+00 3.850000000000020961e+00 -2.625420216030854717e-04
4.000000000000021316e+00 3.850000000000020961e+00 -1.967597633241824177e-04
4.150000000000021672e+00 3.850000000000020961e+00 -1.452393509833576084e-04
4.300000000000022027e+00 3.850000000000020961e+00 -1.056033605556056882e-04
4.450000000000022382e+00 3.850000000000020961e+00 -7.563938144429962053e-05
4.600000000000022737e+00 3.850000000000020961e+00 -5.337318114852521530e-05
4.750000000000023093e+00 3.850000000000020961e+00 -3.710463951554538072e-05
4.900000000000023448e+00 3.850000000000020961e+00 -2.541474509495126062e-05
5.050000000000023803e+00 3.850000000000020961e+00 -1.715203468184335617e-05

-5.000000000000000000e+00 4.000000000000021316e+00 -4.556557999274943533e-08
-4.849999999999999645e+00 4.000000000000021316e+00 -7.938361200014733085e-08
-4.699999999999999289e+00 4.000000000000021316e+00 -1.361970868778977223e-07
-4.549999999999998934e+00 4.000000000000021316e+00 -2.301157918219168093e-07
-4.399999999999998579e+00 4.000000000000021316e+00 -3.828875515055773627e-07
-4.249999999999998224e+00 4.000000000000021316e+00 -6.274127357228028067e-07
-4.099999999999997868e+00 4.000000000000021316e+00 -1.012536166973213912e-06
-3.949999999999997513e+00 4.000000000000021316e+00 -1.609413978511577712e-06
-3.799999999999997158e+00 4.000000000000021316e+00 -2.519746507292308981e-06
-3.649999999999996803e+00 4.000000000000021316e+00 -3.886121256205838293e-06
-3.499999999999996447e+00 4.000000000000021316e+00 -5.904607245425155584e-06
-3.349999999999996092e+00 4.000000000000021316e+00 -8.839569048950346816e-06
-3.199999999999995737e+00 4.000000000000021316e+00 -1.304041358784011180e-05
-3.049999999999995381e+00 4.000000000000021316e+00 -1.895963910427993432e-05
-2.899999999999995026e+00 4.000000000000021316e+00 -2.717112647052679803e-05
-2.749999999999994671e+00 4.000000000000021316e+00 -3.838711339540274472e-05
-2.599999999999994316e+00 4.000000000000021316e+00 -5.347175313578668963e-05
-2.449999999999993960e+00 4.000000000000021316e+00 -7.344862993288239219e-05
-2.299999999999993605e+00 4.000000000000021316e+00 -9.949915159993576099e-05
-2.149999999999993250e+00 4.000000000000021316e+00 -1.329484525534985022e-04
-1.999999999999992895e+00 4.000000000000021316e+00 -1.752354232861033374e-04
-1.849999999999992539e+00 4.000000000000021316e+00 -2.278638561485204833e-04
-1.699999999999992184e+00 4.000000000000021316e+00 -2.923325943278472640e-04
-1.549999999999991829e+00 4.000000000000021316e+00 -3.700441181287101385e-04
-1.399999999999991473e+00 4.000000000000021316e+00 -4.621932859333520937e-04
-1.249999999999991118e+00 4.000000000000021316e+00 -5.696409447643145793e-04
-1.099999999999990763e+00 4.000000000000021316e+00 -6.927806145864659655e-04
-9.499999999999904077e-01 4.000000000000021316e+00 -8.314099179523440960e-04
-7.999999999999900524e-01 4.000000000000021316e+00 -9.846210441981707081e-04
-6.499999999999896971e-01 4.000000000000021316e+00 -1.150725283029985528e-03
-4.999999999999893419e-01 4.000000000000021316e+00 -1.327224633388599277e-03
-3.499999999999889866e-01 4.000000000000021316e+00 -1.510838368950133273e-03
-1.999999999999886313e-01 4.000000000000021316e+00 -1.697584918174011460e-03
-4.999999999998827604e-02 4.000000000000021316e+00 -1.882911347029136463e-03
1.000000000000120792e-01 4.000000000000021316e+00 -2.061856723640885427e-03
2.500000000000124345e-01 4.000000000000021316e+00 -2.229234086213032016e-03
4.000000000000127898e-01 4.000000000000021316e+00 -2.379819567579829521e-03
5.500000000000131450e-01 4.000000000000021316e+00 -2.508545045286888001e-03
7.000000000000135003e-01 4.000000000000021316e+00 -2.610698808894151585e-03
8.500000000000138556e-01 4.000000000000021316e+00 -2.682142528103020288e-03
1.000000000000014211e+00 4.000000000000021316e+00 -2.719548817668939952e-03
1.150000000000014566e+00 4.000000000000021316e+00 -2.720651676103301962e-03
1.300000000000014921e+00 4.000000000000021316e+00 -2.684485710626698021e-03
1.450000000000015277e+00 4.000000000000021316e+00 -2.611575843176277157e-03
1.600000000000015632e+00 4.000000000000021316e+00 -2.504033775615867232e-03
1.750000000000015987e+00 4.000000000000021316e+00 -2.365524751886710370e-03
1.900000000000016342e+00 4.000000000000021316e+00 -2.201087390539084154e-03
2.050000000000016698e+00 4.000000000000021316e+00 -2.016815503273576386e-03
2.200000000000017053e+00 4.000000000000021316e+00 -1.819436456357947322e-03
2.350000000000017408e+00 4.000000000000021316e+00 -1.615838837992755999e-03
2.500000000000017764e+00 4.000000000000021316e+00 -1.412608811562765868e-03
2.650000000000018119e+00 4.000000000000021316e+00 -1.215629135576448477e-03
2.800000000000018474e+00 4.000000000000021316e+00 -1.029780204027035823e-03
2.950000000000018829e+00 4.000000000000021316e+00 -8.587631572220596077e-04
3.100000000000019185e+00 4.000000000000021316e+00 -7.050458100310379693e-04
3.250000000000019540e+00 4.000000000000021316e+00 -5.699164211402430770e-04
3.400000000000019895e+00 4.000000000000021316e+00 -4.536201107732618846e-04
3.550000000000020250e+00 4.000000000000021316e+00 -3.555483570897429390e-04
3.700000000000020606e+00 4.000000000000021316e+00 -2.744526292497527888e-04
3.850000000000020961e+00 4.000000000000021316e+00 -2.086573964977751826e-04
4.000000000000021316e+00 4.000000000000021316e+00 -1.562538994475875869e-04
4.150000000000021672e+00 4.000000000000021316e+00 -1.152627844240852934e-04
4.300000000000022027e+00 4.000000000000021316e+00 -8.375994276761336175e-05
4.450000000000022382e+00 4.000000000000021316e+00 -5.996501817639909230e-05
4.600000000000022737e+00 4.000000000000021316e+00 -4.229575497567929823e-05
4.750000000000023093e+00 4.000000000000021316e+00 -2.939364276477865261e-05
4.900000000000023448e+00 4.000000000000021316e+00 -2.012733822832433458e-05
5.050000000000023803e+00 4.000000000000021316e+00 -1.358038551622584948e-05

-5.000000000000000000e+00 4.150000000000021672e+00 -3.574114212211167881e-08
-4.849999999999999645e+00 4.150000000000021672e+00 -6.233885718394872635e-08
-4.699999999999999289e+00 4.150000000000021672e+00 -1.070894872702238985e-07
-4.549999999999998934e+00 4.150000000000021672e+00 -1.811888044077137496e-07
-4.399999999999998579e+00 4.150000000000021672e+00 -3.019369274506042554e-07
-4.249999999999998224e+00 4.150000000000021672e+00 -4.955764207318044694e-07
-4.099999999999997868e+00 4.150000000000021672e+00 -8.011787262702902937e-07
-3.949999999999997513e+00 4.150000000000021672e+00 -1.275831226608299792e-06
-3.799999999999997158e+00 4.150000000000021672e+00 -2.001375650697390166e-06
-3.649999999999996803e+00 4.150000000000021672e+00 -3.092913489179472917e-06
-3.499999999999996447e+00 4.150000000000021672e+00 -4.709212385464099605e-06
-3.349999999999996092e+00 4.150000000000021672e+00 -7.065006166209842077e-06
-3.199999999999995737e+00 4.150000000000021672e+00 -1.044496969120323476e-05
-3.049999999999995381e+00 4.150000000000021672e+00 -1.521886251227719710e-05
-2.899999999999995026e+00 4.150000000000021672e+00 -2.185697498116720081e-05
-2.749999999999994671e+00 4.150000000000021672e+00 -3.094459056702605508e-05
-2.599999999999994316e+00 4.150000000000021672e+00 -4.319372597979366713e-05
-2.449999999999993960e+00 4.150000000000021672e+00 -5.944996866336804296e-05
-2.299999999999993605e+00 4.150000000000021672e+00 -8.069185712758540976e-05
-2.149999999999993250e+00 4.150000000000021672e+00 -1.080200153829041781e-04
-1.999999999999992895e+00 4.150000000000021672e+00 -1.426332419577456428e-04
-1.849999999999992539e+00 4.150000000000021672e+00 -1.857890577586695981e-04
-1.699999999999992184e+00 4.150000000000021672e+00 -2.387469276123594774e-04
-1.549999999999991829e+00 4.150000000000021672e+00 -3.026935687867110189e-04
-1.399999999999991473e+00 4.150000000000021672e+00 -3.786514930294219527e-04
-1.249999999999991118e+00 4.150000000000021672e+00 -4.673741713300662379e-04
-1.099999999999990763e+00 4.150000000000021672e+00 -5.692338142459579201e-04
-9.499999999999904077e-01 4.150000000000021672e+00 -6.841104059075780921e-04
-7.999999999999900524e-01 4.150000000000021672e+00 -8.112928139909097482e-04
-6.499999999999896971e-01 4.150000000000021672e+00 -9.494038974001358950e-04
-4.999999999999893419e-01 4.150000000000021672e+00 -1.096360965977546649e-03
-3.499999999999889866e-01 4.150000000000021672e+00 -1.249380412469286395e-03
-1.999999999999886313e-01 4.150000000000021672e+00 -1.405031052715283038e-03
-4.999999999998827604e-02 4.150000000000021672e+00 -1.559335501360346486e-03
1.000000000000120792e-01 4.150000000000021672e+00 -1.707914044512635161e-03
2.500000000000124345e-01 4.150000000000021672e+00 -1.846162209034474125e-03
4.000000000000127898e-01 4.150000000000021672e+00 -1.969452242994710299e-03
5.500000000000131450e-01 4.150000000000021672e+00 -2.073349661762471149e-03
7.000000000000135003e-01 4.150000000000021672e+00 -2.153837511813780185e-03
8.500000000000138556e-01 4.150000000000021672e+00 -2.207541248704455398e-03
1.000000000000014211e+00 4.150000000000021672e+00 -2.231944816451166252e-03
1.150000000000014566e+00 4.150000000000021672e+00 -2.225583740735587179e-03
1.300000000000014921e+00 4.150000000000021672e+00 -2.188195573983361258e-03
1.450000000000015277e+00 4.150000000000021672e+00 -2.120804737346524121e-03
1.600000000000015632e+00 4.150000000000021672e+00 -2.025720452966154553e-03
1.750000000000015987e+00 4.150000000000021672e+00 -1.906434353247466688e-03
1.900000000000016342e+00 4.150000000000021672e+00 -1.767417569399096309e-03
2.050000000000016698e+00 4.150000000000021672e+00 -1.613832675447062805e-03
2.200000000000017053e+00 4.150000000000021672e+00 -1.451189839883852001e-03
2.350000000000017408e+00 4.150000000000021672e+00 -1.284985374092442994e-03
2.500000000000017764e+00 4.150000000000021672e+00 -1.120362586829783949e-03
2.650000000000018119e+00 4.150000000000021672e+00 -9.618295067045437574e-04
2.800000000000018474e+00 4.150000000000021672e+00 -8.130574135038696592e-04
2.950000000000018829e+00 4.150000000000021672e+00 -6.767709816860523675e-04
3.100000000000019185e+00 4.150000000000021672e+00 -5.547280060715505893e-04
3.250000000000019540e+00 4.150000000000021672e+00 -4.477763353790175705e-04
3.400000000000019895e+00 4.150000000000021672e+00 -3.559689886962387213e-04
3.550000000000020250e+00 4.150000000000021672e+00 -2.787156994255794826e-04
3.700000000000020606e+00 4.150000000000021672e+00 -2.149497996220727165e-04
3.850000000000020961e+00 4.150000000000021672e+00 -1.632924789422413568e-04
4.000000000000021316e+00 4.150000000000021672e+00 -1.222009580443789254e-04
4.150000000000021672e+00 4.150000000000021672e+00 -9.009203662473565125e-05
4.300000000000022027e+00 4.150000000000021672e+00 -6.543706615678204211e-05
4.450000000000022382e+00 4.150000000000021672e+00 -4.682817859901666535e-05
4.600000000000022737e+00 4.150000000000021672e+00 -3.301834819901127858e-05
4.750000000000023093e+00 4.150000000000021672e+00 -2.293955071395729797e-05
4.900000000000023448e+00 4.150000000000021672e+00 -1.570403157065778787e-05
5.050000000000023803e+00 4.150000000000021672e+00 -1.059370158362911871e-05

-5.000000000000000000e+00 4.300000000000022027e+00 -2.761449146780219432e-08
-4.849999999999999645e+00 4.300000000000022027e+00 -4.821372574300033337e-08
-4.699999999999999289e+00 4.300000000000022027e+00 -8.291807826285765015e-08
-4.549999999999998934e+00 4.300000000000022027e+00 -1.404662210241854538e-07
-4.399999999999998579e+00 4.300000000000022027e+00 -2.343915916242318070e-07
-4.249999999999998224e+00 4.300000000000022027e+00 -3.852719445848031596e-07
-4.099999999999997868e+00 4.300000000000022027e+00 -6.238216703778602396e-07
-3.949999999999997513e+00 4.300000000000022027e+00 -9.950355964257140550e-07
-3.799999999999997158e+00 4.300000000000022027e+00 -1.563594609364327271e-06
-3.649999999999996803e+00 4.300000000000022027e+00 -2.420718185182608624e-06
-3.499999999999996447e+00 4.300000000000022027e+00 -3.692585542850634407e-06
-3.349999999999996092e+00 4.300000000000022027e+00 -5.550334408118880564e-06
-3.199999999999995737e+00 4.300000000000022027e+00 -8.221474877397614420e-06
-3.049999999999995381e+00 4.300000000000022027e+00 -1.200232037529693265e-05
-2.899999999999995026e+00 4.300000000000022027e+00 -1.727073982277364296e-05
-2.749999999999994671e+00 4.300000000000022027e+00 -2.449818601541780590e-05
-2.599999999999994316e+00 4.300000000000022027e+00 -3.425957774417016417e-05
-2.449999999999993960e+00 4.300000000000022027e+00 -4.723924333621595659e-05
-2.299999999999993605e+00 4.300000000000022027e+00 -6.423082009182184407e-05
-2.149999999999993250e+00 4.300000000000022027e+00 -8.612880812168313672e-05
-1.999999999999992895e+00 4.300000000000022027e+00 -1.139094673318826747e-04
-1.849999999999992539e+00 4.300000000000022027e+00 -1.485989953535783704e-04
-1.699999999999992184e+00 4.300000000000022027e+00 -1.912275013178364497e-04
-1.549999999999991829e+00 4.300000000000022027e+00 -2.427682509338735918e-04
-1.399999999999991473e+00 4.300000000000022027e+00 -3.040630277307947984e-04
-1.249999999999991118e+00 4.300000000000022027e+00 -3.757362055576415959e-04
-1.099999999999990763e+00 4.300000000000022027e+00 -4.581021483487255014e-04
-9.499999999999904077e-01 4.300000000000022027e+00 -5.510726269706016280e-04
-7.999999999999900524e-01 4.300000000000022027e+00 -6.540727386330286641e-04
-6.499999999999896971e-01 4.300000000000022027e+00 -7.659749220446697773e-04
-4.999999999999893419e-01 4.300000000000022027e+00 -8.850606798912874886e-04
-3.499999999999889866e-01 4.300000000000022027e+00 -1.009018286764015509e-03
-1.999999999999886313e-01 4.300000000000022027e+00 -1.134982083454036525e-03
-4.999999999998827604e-02 4.300000000000022027e+00 -1.259615284078226607e-03
1.000000000000120792e-01 4.300000000000022027e+00 -1.379234179135176543e-03
2.500000000000124345e-01 4.300000000000022027e+00 -1.489967920648553731e-03
4.000000000000127898e-01 4.300000000000022027e+00 -1.587945256599872972e-03
5.500000000000131450e-01 4.300000000000022027e+00 -1.669497770075810015e-03
7.000000000000135003e-01 4.300000000000022027e+00 -1.731368069753485596e-03
8.500000000000138556e-01 4.300000000000022027e+00 -1.770910449782659574e-03
1.000000000000014211e+00 4.300000000000022027e+00 -1.786270430124751963e-03
1.150000000000014566e+00 4.300000000000022027e+00 -1.776528459136979612e-03
1.300000000000014921e+00 4.300000000000022027e+00 -1.741792676411588886e-03
1.450000000000015277e+00 4.300000000000022027e+00 -1.683227107471248511e-03
1.600000000000015632e+00 4.300000000000022027e+00 -1.603005904797151276e-03
1.750000000000015987e+00 4.300000000000022027e+00 -1.504191411871680633e-03
1.900000000000016342e+00 4.300000000000022027e+00 -1.390543011815245341e-03
2.050000000000016698e+00 4.300000000000022027e+00 -1.266273145601688093e-03
2.200000000000017053e+00 4.300000000000022027e+00 -1.135774424374228885e-03
2.350000000000017408e+00 4.300000000000022027e+00 -1.003345654452283053e-03
2.500000000000017764e+00 4.300000000000022027e+00 -8.729439949052481863e-04
2.650000000000018119e+00 4.300000000000022027e+00 -7.479856480552197866e-04
2.800000000000018474e+00 4.300000000000022027e+00 -6.312096586264285495e-04
2.950000000000018829e+00 4.300000000000022027e+00 -5.246102922511988341e-04
3.100000000000019185e+00 4.300000000000022027e+00 -4.294348108992026799e-04
3.250000000000019540e+00 4.300000000000022027e+00 -3.462366020320153687e-04
3.400000000000019895e+00 4.300000000000022027e+00 -2.749692921646315342e-04
3.550000000000020250e+00 4.300000000000022027e+00 -2.151058174418609130e-04
3.700000000000020606e+00 4.300000000000022027e+00 -1.657670877403503724e-04
3.850000000000020961e+00 4.300000000000022027e+00 -1.258472343233551832e-04
4.000000000000021316e+00 4.300000000000022027e+00 -9.412574672959325033e-05
4.150000000000021672e+00 4.300000000000022027e+00 -6.936040835834422324e-05
4.300000000000022027e+00 4.300000000000022027e+00 -5.035830267298890063e-05
4.450000000000022382e+00 4.300000000000022027e+00 -3.602493534788224244e-05
4.600000000000022737e+00 4.300000000000022027e+00 -2.539353209377579441e-05
4.750000000000023093e+00 4.300000000000022027e+00 -1.763780545003179931e-05
4.900000000000023448e+00 4.300000000000022027e+00 -1.207202075185122003e-05
5.050000000000023803e+00 4.300000000000022027e+00 -8.142178204002143707e-06

-5.000000000000000000e+00 4.450000000000022382e+00 -2.101494339687054916e-08
-4.849999999999999645e+00 4.450000000000022382e+00 -3.672447373296476764e-08
-4.699999999999999289e+00 4.450000000000022382e+00 -6.322208015476969563e-08
-4.549999999999998934e+00 4.450000000000022382e+00 -1.072179190939524296e-07
-4.399999999999998579e+00 4.450000000000022382e+00 -1.791242179215663966e-07
-4.249999999999998224e+00 4.450000000000022382e+00 -2.948059422663571610e-07
-4.099999999999997868e+00 4.450000000000022382e+00 -4.779954325029159310e-07
-3.949999999999997513e+00 4.450000000000022382e+00 -7.635395468448201407e-07
-3.799999999999997158e+00 4.450000000000022382e+00 -1.201651230501138128e-06
-3.649999999999996803e+00 4.450000000000022382e+00 -1.863319703556741435e-06
-3.499999999999996447e+00 4.450000000000022382e+00 -2.846985298901166236e-06
-3.349999999999996092e+00 4.450000000000022382e+00 -4.286496872076648055e-06
-3.199999999999995737e+00 4.450000000000022382e+00 -6.360233450424378440e-06
-3.049999999999995381e+00 4.450000000000022382e+00 -9.301082491680869534e-06
-2.899999999999995026e+00 4.450000000000022382e+00 -1.340672548857290855e-05
-2.749999999999994671e+00 4.450000000000022382e+00 -1.904939634596894372e-05
-2.599999999999994316e+00 4.450000000000022382e+00 -2.668396759584169505e-05
-2.449999999999993960e+00 4.450000000000022382e+00 -3.685291392759143503e-05
-2.299999999999993605e+00 4.450000000000022382e+00 -5.018644276390300541e-05
-2.149999999999993250e+00 4.450000000000022382e+00 -6.739591855130188899e-05
-1.999999999999992895e+00 4.450000000000022382e+00 -8.925869854721879928e-05
-1.849999999999992539e+00 4.450000000000022382e+00 -1.165927023932317641e-04
-1.699999999999992184e+00 4.450000000000022382e+00 -1.502195097603356067e-04
-1.549999999999991829e+00 4.450000000000022382e+00 -1.909155595310728934e-04
-1.399999999999991473e+00 4.450000000000022382e+00 -2.393521233334627678e-04
-1.249999999999991118e+00 4.450000000000022382e+00 -2.960261165531526150e-04
-1.099999999999990763e+00 4.450000000000022382e+00 -3.611854028103608370e-04
-9.499999999999904077e-01 4.450000000000022382e+00 -4.347538821681778249e-04
-7.999999999999900524e-01 4.450000000000022382e+00 -5.162630939593345486e-04
-6.499999999999896971e-01 4.450000000000022382e+00 -6.047980244753863770e-04
-4.999999999999893419e-01 4.450000000000022382e+00 -6.989649982856981905e-04
-3.499999999999889866e-01 4.450000000000022382e+00 -7.968887331667586860e-04
-1.999999999999886313e-01 4.450000000000022382e+00 -8.962437883869917759e-04
-4.999999999998827604e-02 4.450000000000022382e+00 -9.943228733857109331e-04
1.000000000000120792e-01 4.450000000000022382e+00 -1.088141141663223621e-03
2.500000000000124345e-01 4.450000000000022382e+00 -1.174572120069414076e-03
4.000000000000127898e-01 4.450000000000022382e+00 -1.250507751480097645e-03
5.500000000000131450e-01 4.450000000000022382e+00 -1.313032464191424449e-03
7.000000000000135003e-01 4.450000000000022382e+00 -1.359599352567735821e-03
8.500000000000138556e-01 4.450000000000022382e+00 -1.388195465523128563e-03
1.000000000000014211e+00 4.450000000000022382e+00 -1.397482859962799777e-03
1.150000000000014566e+00 4.450000000000022382e+00 -1.386902614344427513e-03
1.300000000000014921e+00 4.450000000000022382e+00 -1.356730684684370183e-03
1.450000000000015277e+00 4.450000000000022382e+00 -1.308077617372513509e-03
1.600000000000015632e+00 4.450000000000022382e+00 -1.242828812254008703e-03
1.750000000000015987e+00 4.450000000000022382e+00 -1.163527958781959346e-03
1.900000000000016342e+00 4.450000000000022382e+00 -1.073212681845577216e-03
2.050000000000016698e+00 4.450000000000022382e+00 -9.752172269613681131e-04
2.200000000000017053e+00 4.450000000000022382e+00 -8.729610376768082939e-04
2.350000000000017408e+00 4.450000000000022382e+00 -7.697434831484066238e-04
2.500000000000017764e+00 4.450000000000022382e+00 -6.685634904856426093e-04
2.650000000000018119e+00 4.450000000000022382e+00 -5.719787661328525844e-04
2.800000000000018474e+00 4.450000000000022382e+00 -4.820135064119678557e-04
2.950000000000018829e+00 4.450000000000022382e+00 -4.001171116387482315e-04
3.100000000000019185e+00 4.450000000000022382e+00 -3.271705167432671538e-04
3.250000000000019540e+00 4.450000000000022382e+00 -2.635321644309572640e-04
3.400000000000019895e+00 4.450000000000022382e+00 -2.091128281261723316e-04
3.550000000000020250e+00 4.450000000000022382e+00 -1.634675093400037797e-04
3.700000000000020606e+00 4.450000000000022382e+00 -1.258932464719029955e-04
3.850000000000020961e+00 4.450000000000022382e+00 -9.552344749570566580e-05
4.000000000000021316e+00 4.450000000000022382e+00 -7.141179711871312923e-05
4.150000000000021672e+00 4.450000000000022382e+00 -5.260142028625449545e-05
4.300000000000022027e+00 4.450000000000022382e+00 -3.817743412033836156e-05
4.450000000000022382e+00 4.450000000000022382e+00 -2.730304000597238059e-05
4.600000000000022737e+00 4.450000000000022382e+00 -1.924077245230237392e-05
4.750000000000023093e+00 4.450000000000022382e+00 -1.336141417389510392e-05
4.900000000000023448e+00 4.450000000000022382e+00 -9.143468051959039542e-06
5.050000000000023803e+00 4.450000000000022382e+00 -6.166053194570443199e-06

-5.000000000000000000e+00 4.600000000000022737e+00 -1.575197728805226485e-08
-4.849999999999999645e+00 4.600000000000022737e+00 -2.754924730344786926e-08
-4.699999999999999289e+00 4.600000000000022737e+00 -4.746850572461348971e-08
-4.549999999999998934e+00 4.600000000000022737e+00 -8.057909037682634205e-08
-4.399999999999998579e+00 4.600000000000022737e+00 -1.347605517094063828e-07
-4.249999999999998224e+00 4.600000000000022737e+00 -2.220406806960103874e-07
-4.099999999999997868e+00 4.600000000000022737e+00 -3.604463965460318263e-07
-3.949999999999997513e+00 4.600000000000022737e+00 -5.765004289525207081e-07
-3.799999999999997158e+00 4.600000000000022737e+00 -9.085007859081860305e-07
-3.649999999999996803e+00 4.600000000000022737e+00 -1.410707811545365721e-06
-3.499999999999996447e+00 4.600000000000022737e+00 -2.158527673569302777e-06
-3.349999999999996092e+00 4.600000000000022737e+00 -3.254713544563848601e-06
-3.199999999999995737e+00 4.600000000000022737e+00 -4.836499624876179877e-06
-3.049999999999995381e+00 4.600000000000022737e+00 -7.083434089013606854e-06
-2.899999999999995026e+00 4.600000000000022737e+00 -1.022548506859352892e-05
-2.749999999999994671e+00 4.600000000000022737e+00 -1.455076543077305293e-05
-2.599999999999994316e+00 4.600000000000022737e+00 -2.041197214259393478e-05
-2.449999999999993960e+00 4.600000000000022737e+00 -2.823038860572826708e-05
-2.299999999999993605e+00 4.600000000000022737e+00 -3.849608720877674525e-05
-2.149999999999993250e+00 4.600000000000022737e+00 -5.176283645920055237e-05
-1.999999999999992895e+00 4.600000000000022737e+00 -6.863620982448428293e-05
-1.849999999999992539e+00 4.600000000000022737e+00 -8.975356006384972772e-05
-1.699999999999992184e+00 4.600000000000022737e+00 -1.157549060841574819e-04
-1.549999999999991829e+00 4.600000000000022737e+00 -1.472444082989999312e-04
-1.399999999999991473e+00 4.600000000000022737e+00 -1.847429888084041894e-04
-1.249999999999991118e+00 4.600000000000022737e+00 -2.286337558478399967e-04
-1.099999999999990763e+00 4.600000000000022737e+00 -2.791031444601535841e-04
-9.499999999999904077e-01 4.600000000000022737e+00 -3.360819620127357041e-04
-7.999999999999900524e-01 4.600000000000022737e+00 -3.991916524524012091e-04
-6.499999999999896971e-01 4.600000000000022737e+00 -4.677018563833370743e-04
-4.999999999999893419e-01 4.600000000000022737e+00 -5.405055315966454362e-04
-3.499999999999889866e-01 4.600000000000022737e+00 -6.161173408153642218e-04
-1.999999999999886313e-01 4.600000000000022737e+00 -6.926996349490604143e-04
-4.999999999998827604e-02 4.600000000000022737e+00 -7.681182182638251251e-04
1.000000000000120792e-01 4.600000000000022737e+00 -8.400273738029175735e-04
2.500000000000124345e-01 4.600000000000022737e+00 -9.059806595955650389e-04
4.000000000000127898e-01 4.600000000000022737e+00 -9.635611126943936788e-04
5.500000000000131450e-01 4.600000000000022737e+00 -1.010522051155899855e-03
7.000000000000135003e-01 4.600000000000022737e+00 -1.044927905368141534e-03
8.500000000000138556e-01 4.600000000000022737e+00 -1.065283619373118751e-03
1.000000000000014211e+00 4.600000000000022737e+00 -1.070641258273237213e-03
1.150000000000014566e+00 4.600000000000022737e+00 -1.060673620822480271e-03
1.300000000000014921e+00 4.600000000000022737e+00 -1.035706927730130084e-03
1.450000000000015277e+00 4.600000000000022737e+00 -9.967079900404225788e-04
1.600000000000015632e+00 4.600000000000022737e+00 -9.452254542526633205e-04
1.750000000000015987e+00 4.600000000000022737e+00 -8.832893584173392033e-04
1.900000000000016342e+00 4.600000000000022737e+00 -8.132777088251883770e-04
2.050000000000016698e+00 4.600000000000022737e+00 -7.377623992068599399e-04
2.200000000000017053e+00 4.600000000000022737e+00 -6.593489131460064309e-04
2.350000000000017408e+00 4.600000000000022737e+00 -5.805244858111167179e-04
2.500000000000017764e+00 4.600000000000022737e+00 -5.035277162420855306e-04
2.650000000000018119e+00 4.600000000000022737e+00 -4.302493459052348550e-04
2.800000000000018474e+00 4.600000000000022737e+00 -3.621696620863992908e-04
2.950000000000018829e+00 4.600000000000022737e+00 -3.003334811268162973e-04
3.100000000000019185e+00 4.600000000000022737e+00 -2.453596108453786804e-04
3.250000000000019540e+00 4.600000000000022737e+00 -1.974786043471372845e-04
3.400000000000019895e+00 4.600000000000022737e+00 -1.565907752046667787e-04
3.550000000000020250e+00 4.600000000000022737e+00 -1.223358747321800003e-04
3.700000000000020606e+00 4.600000000000022737e+00 -9.416636259023120211e-05
3.850000000000020961e+00 4.600000000000022737e+00 -7.141753276058962941e-05
4.000000000000021316e+00 4.600000000000022737e+00 -5.336954130855407546e-05
4.150000000000021672e+00 4.600000000000022737e+00 -3.929829282822852539e-05
4.300000000000022027e+00 4.600000000000022737e+00 -2.851391577513467232e-05
4.450000000000022382e+00 4.600000000000022737e+00 -2.038701588604917623e-05
4.600000000000022737e+00 4.600000000000022737e+00 -1.436395267752324041e-05
4.750000000000023093e+00 4.600000000000022737e+00 -9.973023971770560148e-06
4.900000000000023448e+00 4.600000000000022737e+00 -6.823711230674410032e-06
5.050000000000023803e+00 4.600000000000022737e+00 -4.601111884021053212e-06

-5.000000000000000000e+00 4.750000000000023093e+00 -1.162943183497628808e-08
-4.849999999999999645e+00 4.750000000000023093e+00 -2.035340540541250797e-08
-4.699999999999999289e+00 4.750000000000023093e+00 -3.509676741088444138e-08
-4.549999999999998934e+00 4.750000000000023093e+00 -5.962777810917805863e-08
-4.399999999999998579e+00 4.750000000000023093e+00 -9.981228202831458881e-08
-4.249999999999998224e+00 4.750000000000023093e+00 -1.646183072387704358e-07
-4.099999999999997868e+00 4.750000000000023093e+00 -2.675092096668098866e-07
-3.949999999999997513e+00 4.750000000000023093e+00 -4.283278616719366731e-07
-3.799999999999997158e+00 4.750000000000023093e+00 -6.757784070555858741e-07
-3.649999999999996803e+00 4.750000000000023093e+00 -1.050603866530047588e-06
-3.499999999999996447e+00 4.750000000000023093e+00 -1.609531444278965786e-06
-3.349999999999996092e+00 4.750000000000023093e+00 -2.430006488747342945e-06
-3.199999999999995737e+00 4.750000000000023093e+00 -3.615655024031256648e-06
-3.049999999999995381e+00 4.750000000000023093e+00 -5.302299800091912553e-06
-2.899999999999995026e+00 4.750000000000023093e+00 -7.664205571978252980e-06
-2.749999999999994671e+00 4.750000000000023093e+00 -1.092005060496076049e-05
-2.599999999999994316e+00 4.750000000000023093e+00 -1.533792466640878535e-05
-2.449999999999993960e+00 4.750000000000023093e+00 -2.123845815085687467e-05
-2.299999999999993605e+00 4.750000000000023093e+00 -2.899501950741261171e-05
-2.149999999999993250e+00 4.750000000000023093e+00 -3.902981267114956755e-05
-1.999999999999992895e+00 4.750000000000023093e+00 -5.180470101488895366e-05
-1.849999999999992539e+00 4.750000000000023093e+00 -6.780571808438715109e-05
-1.699999999999992184e+00 4.750000000000023093e+00 -8.752053152741606399e-05
-1.549999999999991829e+00 4.750000000000023093e+00 -1.114086265687053140e-04
-1.399999999999991473e+00 4.750000000000023093e+00 -1.398646706200307134e-04
-1.249999999999991118e+00 4.750000000000023093e+00 -1.731763847996450119e-04
-1.099999999999990763e+00 4.750000000000023093e+00 -2.114792203319476864e-04
-9.499999999999904077e-01 4.750000000000023093e+00 -2.547111191154227336e-04
-7.999999999999900524e-01 4.750000000000023093e+00 -3.025714941760325742e-04
-6.499999999999896971e-01 4.750000000000023093e+00 -3.544891400177203867e-04
-4.999999999999893419e-01 4.750000000000023093e+00 -4.096039169149448783e-04
-3.499999999999889866e-01 4.750000000000023093e+00 -4.667666191306891772e-04
-1.999999999999886313e-01 4.750000000000023093e+00 -5.245603714661047079e-04
-4.999999999998827604e-02 4.750000000000023093e+00 -5.813452300923115622e-04
1.000000000000120792e-01 4.750000000000023093e+00 -6.353255241151460923e-04
2.500000000000124345e-01 4.750000000000023093e+00 -6.846370872305549034e-04
4.000000000000127898e-01 4.750000000000023093e+00 -7.274491762539295496e-04
5.500000000000131450e-01 4.750000000000023093e+00 -7.620738510561158186e-04
7.000000000000135003e-01 4.750000000000023093e+00 -7.870741644588940059e-04
8.500000000000138556e-01 4.750000000000023093e+00 -8.013618856365336196e-04
1.000000000000014211e+00 4.750000000000023093e+00 -8.042757832744932460e-04
1.150000000000014566e+00 4.750000000000023093e+00 -7.956327656978061597e-04
1.300000000000014921e+00 4.750000000000023093e+00 -7.757463599186424251e-04
1.450000000000015277e+00 4.750000000000023093e+00 -7.454099475292761149e-04
1.600000000000015632e+00 4.750000000000023093e+00 -7.058455819652556919e-04
1.750000000000015987e+00 4.750000000000023093e+00 -6.586226986399902443e-04
1.900000000000016342e+00 4.750000000000023093e+00 -6.055541379987325681e-04
2.050000000000016698e+00 4.750000000000023093e+00 -5.485791796987689881e-04
2.200000000000017053e+00 4.750000000000023093e+00 -4.896443827751182590e-04
2.350000000000017408e+00 4.750000000000023093e+00 -4.305927754937625626e-04
2.500000000000017764e+00 4.750000000000023093e+00 -3.730704029244985933e-04
2.650000000000018119e+00 4.750000000000023093e+00 -3.184567019251491912e-04
2.800000000000018474e+00 4.750000000000023093e+00 -2.678220685854013810e-04
2.950000000000018829e+00 4.750000000000023093e+00 -2.219128064895954829e-04
3.100000000000019185e+00 4.750000000000023093e+00 -1.811608470409194812e-04
3.250000000000019540e+00 4.750000000000023093e+00 -1.457135461593433697e-04
3.400000000000019895e+00 4.750000000000023093e+00 -1.154776537646211938e-04
3.550000000000020250e+00 4.750000000000023093e+00 -9.017122977352411541e-05
3.700000000000020606e+00 4.750000000000023093e+00 -6.937771708306695380e-05
3.850000000000020961e+00 4.750000000000023093e+00 -5.259736877442456276e-05
4.000000000000021316e+00 4.750000000000023093e+00 -3.929252246308355487e-05
4.150000000000021672e+00 4.750000000000023093e+00 -2.892459112817562721e-05
4.300000000000022027e+00 4.750000000000023093e+00 -2.098191257934776358e-05
4.450000000000022382e+00 4.750000000000023093e+00 -1.499864437636002785e-05
4.600000000000022737e+00 4.750000000000023093e+00 -1.056564482464841227e-05
4.750000000000023093e+00 4.750000000000023093e+00 -7.334734974653756412e-06
4.900000000000023448e+00 4.750000000000023093e+00 -5.017922940383442975e-06
5.050000000000023803e+00 4.750000000000023093e+00 -3.383146357211266723e-06

-5.000000000000000000e+00 4.900000000000023448e+00 -8.456804468993338001e-09
-4.849999999999999645e+00 4.900000000000023448e+00 -1.480977928111981334e-08
-4.699999999999999289e+00 4.900000000000023448e+00 -2.555454353875480262e-08
-4.549999999999998934e+00 4.900000000000023448e+00 -4.344753037671017618e-08
-4.399999999999998579e+00 4.900000000000023448e+00 -7.278495411284978084e-08
-4.249999999999998224e+00 4.900000000000023448e+00 -1.201439545970892862e-07
-4.099999999999997868e+00 4.900000000000023448e+00 -1.954125856284117924e-07
-3.949999999999997513e+00 4.900000000000023448e+00 -3.131859701446975860e-07
-3.799999999999997158e+00 4.900000000000023448e+00 -4.946095377309604966e-07
-3.649999999999996803e+00 4.900000000000023448e+00 -7.697447662038382535e-07
-3.499999999999996447e+00 4.900000000000023448e+00 -1.180513709872678175e-06
-3.349999999999996092e+00 4.900000000000023448e+00 -1.784240930600824855e-06
-3.199999999999995737e+00 4.900000000000023448e+00 -2.657750751389969691e-06
-3.049999999999995381e+00 4.900000000000023448e+00 -3.901890901105423197e-06
-2.899999999999995026e+00 4.900000000000023448e+00 -5.646240106735044016e-06
-2.749999999999994671e+00 4.900000000000023448e+00 -8.053620481382344246e-06
-2.599999999999994316e+00 4.900000000000023448e+00 -1.132388434555771569e-05
-2.449999999999993960e+00 4.900000000000023448e+00 -1.569629421190161684e-05
-2.299999999999993605e+00 4.900000000000023448e+00 -2.144968517424639809e-05
-2.149999999999993250e+00 4.900000000000023448e+00 -2.889951750273014430e-05
-1.999999999999992895e+00 4.900000000000023448e+00 -3.839092398757214724e-05
-1.849999999999992539e+00 4.900000000000023448e+00 -5.028696176484269913e-05
-1.699999999999992184e+00 4.900000000000023448e+00 -6.495151776453301183e-05
-1.549999999999991829e+00 4.900000000000023448e+00 -8.272670614294304911e-05
-1.399999999999991473e+00 4.900000000000023448e+00 -1.039051343520497648e-04
-1.249999999999991118e+00 4.900000000000023448e+00 -1.286980788904800658e-04
-1.099999999999990763e+00 4.900000000000023448e+00 -1.572013526755121273e-04
-9.499999999999904077e-01 4.900000000000023448e+00 -1.893613857376112372e-04
-7.999999999999900524e-01 4.900000000000023448e+00 -2.249446772328184152e-04
-6.499999999999896971e-01 4.900000000000023448e+00 -2.635141921424510500e-04
-4.999999999999893419e-01 4.900000000000023448e+00 -3.044163542701338525e-04
-3.499999999999889866e-01 4.900000000000023448e+00 -3.467819350877926780e-04
-1.999999999999886313e-01 4.900000000000023448e+00 -3.895433091202081706e-04
-4.999999999998827604e-02 4.900000000000023448e+00 -4.314692608056784574e-04
1.000000000000120792e-01 4.900000000000023448e+00 -4.712168811828256506e-04
2.500000000000124345e-01 4.900000000000023448e+00 -5.073982527625289481e-04
4.000000000000127898e-01 4.900000000000023448e+00 -5.386578064509879148e-04
5.500000000000131450e-01 4.900000000000023448e+00 -5.637546845256622514e-04
7.000000000000135003e-01 4.900000000000023448e+00 -5.816433821597389274e-04
8.500000000000138556e-01 4.900000000000023448e+00 -5.915455424002331961e-04
1.000000000000014211e+00 4.900000000000023448e+00 -5.930061481184676665e-04
1.150000000000014566e+00 4.900000000000023448e+00 -5.859285022891054821e-04
1.300000000000014921e+00 4.900000000000023448e+00 -5.705842312869586173e-04
1.450000000000015277e+00 4.900000000000023448e+00 -5.475969053417627328e-04
1.600000000000015632e+00 4.900000000000023448e+00 -5.179004828471527348e-04
1.750000000000015987e+00 4.900000000000023448e+00 -4.826763308039634572e-04
1.900000000000016342e+00 4.900000000000023448e+00 -4.432747178078867093e-04
2.050000000000016698e+00 4.900000000000023448e+00 -4.011281243517183744e-04
2.200000000000017053e+00 4.900000000000023448e+00 -3.576642691839939932e-04
2.350000000000017408e+00 4.900000000000023448e+00 -3.142263487432245890e-04
2.500000000000017764e+00 4.900000000000023448e+00 -2.720067198566360894e-04
2.650000000000018119e+00 4.900000000000023448e+00 -2.319983482090872936e-04
2.800000000000018474e+00 4.900000000000023448e+00 -1.949661076871027549e-04
2.950000000000018829e+00 4.900000000000023448e+00 -1.614377839444691069e-04
3.100000000000019185e+00 4.900000000000023448e+00 -1.317127068680555731e-04
3.250000000000019540e+00 4.900000000000023448e+00 -1.058845234451726551e-04
3.400000000000019895e+00 4.900000000000023448e+00 -8.387382853120715811e-05
3.550000000000020250e+00 4.900000000000023448e+00 -6.546619208726143406e-05
3.700000000000020606e+00 4.900000000000023448e+00 -5.035146627552146182e-05
3.850000000000020961e+00 4.900000000000023448e+00 -3.816097768461854681e-05
4.000000000000021316e+00 4.900000000000023448e+00 -2.850014130575073579e-05
4.150000000000021672e+00 4.900000000000023448e+00 -2.097501513582482235e-05
4.300000000000022027e+00 4.900000000000023448e+00 -1.521221918740683930e-05
4.450000000000022382e+00 4.900000000000023448e+00 -1.087238339017708703e-05
4.600000000000022737e+00 4.900000000000023448e+00 -7.657821743466056554e-06
4.750000000000023093e+00 4.900000000000023448e+00 -5.315449434808115522e-06
4.900000000000023448e+00 4.900000000000023448e+00 -3.636088190203266251e-06
5.050000000000023803e+00 4.900000000000023448e+00 -2.451282907571119668e-06

-5.000000000000000000e+00 5.050000000000023803e+00 -6.057477997725275894e-09
-4.849999999999999645e+00 5.050000000000023803e+00 -1.061355767317265958e-08
-4.699999999999999289e+00 5.050000000000023803e+00 -1.832437542487657984e-08
-4.549999999999998934e+00 5.050000000000023803e+00 -3.117430062372294932e-08
-4.399999999999998579e+00 5.050000000000023803e+00 -5.225952783063103853e-08
-4.249999999999998224e+00 5.050000000000023803e+00 -8.632549847765587519e-08
-4.099999999999997868e+00 5.050000000000023803e+00 -1.405151155099860222e-07
-3.949999999999997513e+00 5.050000000000023803e+00 -2.253848677573324197e-07
-3.799999999999997158e+00 5.050000000000023803e+00 -3.562489723423078320e-07
-3.649999999999996803e+00 5.050000000000023803e+00 -5.549080201181637974e-07
-3.499999999999996447e+00 5.050000000000023803e+00 -8.518049510051054952e-07
-3.349999999999996092e+00 5.050000000000023803e+00 -1.288623789477222003e-06
-3.199999999999995737e+00 5.050000000000023803e+00 -1.921301968188663537e-06
-3.049999999999995381e+00 5.050000000000023803e+00 -2.823362783412253193e-06
-2.899999999999995026e+00 5.050000000000023803e+00 -4.089390026781674404e-06
-2.749999999999994671e+00 5.050000000000023803e+00 -5.838364590852533113e-06
-2.599999999999994316e+00 5.050000000000023803e+00 -8.216469316968577193e-06
-2.449999999999993960e+00 5.050000000000023803e+00 -1.139885472843900651e-05
-2.299999999999993605e+00 5.050000000000023803e+00 -1.558976066232572571e-05
-2.149999999999993250e+00 5.050000000000023803e+00 -2.102032757478239884e-05
-1.999999999999992895e+00 5.050000000000023803e+00 -2.794342954914024867e-05
-1.849999999999992539e+00 5.050000000000023803e+00 -3.662494189964723339e-05
-1.699999999999992184e+00 5.050000000000023803e+00 -4.733103914705733852e-05
-1.549999999999991829e+00 5.050000000000023803e+00 -6.031141525475449755e-05
-1.399999999999991473e+00 5.050000000000023803e+00 -7.577872559006781168e-05
-1.249999999999991118e+00 5.050000000000023803e+00 -9.388505005048129672e-05
-1.099999999999990763e+00 5.050000000000023803e+00 -1.146967298937888290e-04
-9.499999999999904077e-01 5.050000000000023803e+00 -1.381694771680040006e-04
-7.999999999999900524e-01 5.050000000000023803e+00 -1.641261180498962543e-04
-6.499999999999896971e-01 5.050000000000023803e+00 -1.922396230309592080e-04
-4.999999999999893419e-01 5.050000000000023803e+00 -2.220241134580476180e-04
-3.499999999999889866e-01 5.050000000000023803e+00 -2.528362493296370042e-04
-1.999999999999886313e-01 5.050000000000023803e+00 -2.838887660464189965e-04
-4.999999999998827604e-02 5.050000000000023803e+00 -3.142769551038597682e-04
1.000000000000120792e-01 5.050000000000023803e+00 -3.430176482227737292e-04
2.500000000000124345e-01 5.050000000000023803e+00 -3.690988918758638477e-04
4.000000000000127898e-01 5.050000000000023803e+00 -3.915371549227234286e-04
5.500000000000131450e-01 5.050000000000023803e+00 -4.094377785763603011e-04
7.000000000000135003e-01 5.050000000000023803e+00 -4.220536272099097478e-04
8.500000000000138556e-01 5.050000000000023803e+00 -4.288366645735046108e-04
1.000000000000014211e+00 5.050000000000023803e+00 -4.294775359433681845e-04
1.150000000000014566e+00 5.050000000000023803e+00 -4.239291800061724836e-04
1.300000000000014921e+00 5.050000000000023803e+00 -4.124119418475149157e-04
1.450000000000015277e+00 5.050000000000023803e+00 -3.953994528399738524e-04
1.600000000000015632e+00 5.050000000000023803e+00 -3.735864700040455273e-04
1.750000000000015987e+00 5.050000000000023803e+00 -3.478416827521391055e-04
1.900000000000016342e+00 5.050000000000023803e+00 -3.191499614774090453e-04
2.050000000000016698e+00 5.050000000000023803e+00 -2.885494477454679583e-04
2.200000000000017053e+00 5.050000000000023803e+00 -2.570691558830762104e-04
2.350000000000017408e+00 5.050000000000023803e+00 -2.256723557338043422e-04
2.500000000000017764e+00 5.050000000000023803e+00 -1.952100227547527223e-04
2.650000000000018119e+00 5.050000000000023803e+00 -1.663872444042336588e-04
2.800000000000018474e+00 5.050000000000023803e+00 -1.397438806355365054e-04
2.950000000000018829e+00 5.050000000000023803e+00 -1.156492194382812024e-04
3.100000000000019185e+00 5.050000000000023803e+00 -9.430904313328315378e-05
3.250000000000019540e+00 5.050000000000023803e+00 -7.578256520172643197e-05
3.400000000000019895e+00 5.050000000000023803e+00 -6.000617491726241106e-05
3.550000000000020250e+00 5.050000000000023803e+00 -4.682083011551333156e-05
3.700000000000020606e+00 5.050000000000023803e+00 -3.600020132819728522e-05
3.850000000000020961e+00 5.050000000000023803e+00 -2.727719082049763065e-05
4.000000000000021316e+00 5.050000000000023803e+00 -2.036711172225999693e-05
4.150000000000021672e+00 5.050000000000023803e+00 -1.498650585104434953e-05
4.300000000000022027e+00 5.050000000000023803e+00 -1.086721535594872922e-05
4.450000000000022382e+00 5.050000000000023803e+00 -7.765842967205244498e-06
4.600000000000022737e+00 5.050000000000023803e+00 -5.469108389722607739e-06
4.750000000000023093e+00 5.050000000000023803e+00 -3.795830601683568379e-06
4.900000000000023448e+00 5.050000000000023803e+00 -2.596353705720444216e-06
5.050000000000023803e+00 5.050000000000023803e+00 -1.750215836702377555e-06


==> plots/h2o_charge/density_t_178.dat <==
-5.000000000000000000e+00 -5.000000000000000000e+00 -4.791889402052438895e-09
-4.849999999999999645e+00 -5.000000000000000000e+00 -8.390736324389411240e-09
-4.699999999999999289e+00 -5.000000000000000000e+00 -1.447637408395784965e-08
-4.549999999999998934e+00 -5.000000000000000000e+00 -2.460850432306713047e-08
-4.399999999999998579e+00 -5.000000000000000000e+00 -4.121712417672327088e-08
-4.249999999999998224e+00 -5.000000000000000000e+00 -6.802066325049221228e-08
-4.099999999999997868e+00 -5.000000000000000000e+00 -1.106065656063758151e-07
-3.949999999999997513e+00 -5.000000000000000000e+00 -1.772175088734147225e-07
-3.799999999999997158e+00 -5.000000000000000000e+00 -2.797883047381039623e-07
-3.649999999999996803e+00 -5.000000000000000000e+00 -4.352752578898933082e-07
-3.499999999999996447e+00 -5.000000000000000000e+00 -6.673088576924771689e-07
-3.349999999999996092e+00 -5.000000000000000000e+00 -1.008179467030018945e-06
-3.199999999999995737e+00 -5.000000000000000000e+00 -1.501131720702427683e-06
-3.049999999999995381e+00 -5.000000000000000000e+00 -2.202894999167691642e-06
-2.899999999999995026e+00 -5.000000000000000000e+00 -3.186314402890107361e-06
-2.749999999999994671e+00 -5.000000000000000000e+00 -4.542871092421940898e-06
-2.599999999999994316e+00 -5.000000000000000000e+00 -6.384797488623952889e-06
-2.449999999999993960e+00 -5.000000000000000000e+00 -8.846409746238234059e-06
-2.299999999999993605e+00 -5.000000000000000000e+00 -1.208420860487102742e-05
-2.149999999999993250e+00 -5.000000000000000000e+00 -1.627525462035100365e-05
-1.999999999999992895e+00 -5.000000000000000000e+00 -2.161332120507410265e-05
-1.849999999999992539e+00 -5.000000000000000000e+00 -2.830238528541505731e-05
-1.699999999999992184e+00 -5.000000000000000000e+00 -3.654714479997909625e-05
-1.549999999999991829e+00 -5.000000000000000000e+00 -4.654046345378131809e-05
-1.399999999999991473e+00 -5.000000000000000000e+00 -5.844793622982920198e-05
-1.249999999999991118e+00 -5.000000000000000000e+00 -7.239013251020718297e-05
-1.099999999999990763e+00 -5.000000000000000000e+00 -8.842348151187662578e-05
-9.499999999999904077e-01 -5.000000000000000000e+00 -1.065211763427406405e-04
-7.999999999999900524e-01 -5.000000000000000000e+00 -1.265558340843373614e-04
-6.499999999999896971e-01 -5.000000000000000000e+00 -1.482858967615922647e-04
-4.999999999999893419e-01 -5.000000000000000000e+00 -1.713478277878414989e-04
-3.499999999999889866e-01 -5.000000000000000000e+00 -1.952559963130954201e-04
-1.999999999999886313e-01 -5.000000000000000000e+00 -2.194117158435934713e-04
-4.999999999998827604e-02 -5.000000000000000000e+00 -2.431222148804594758e-04
1.000000000000120792e-01 -5.000000000000000000e+00 -2.656294081675701917e-04
2.500000000000124345e-01 -5.000000000000000000e+00 -2.861472911469486687e-04
4.000000000000127898e-01 -5.000000000000000000e+00 -3.039057161355857126e-04
5.500000000000131450e-01 -5.000000000000000000e+00 -3.181973663707478024e-04
7.000000000000135003e-01 -5.000000000000000000e+00 -3.284240648517053980e-04
8.500000000000138556e-01 -5.000000000000000000e+00 -3.341382598460383951e-04
1.000000000000014211e+00 -5.000000000000000000e+00 -3.350756973337132337e-04
1.150000000000014566e+00 -5.000000000000000000e+00 -3.311759429898745674e-04
1.300000000000014921e+00 -5.000000000000000000e+00 -3.225885044133030731e-04
1.450000000000015277e+00 -5.000000000000000000e+00 -3.096637118769914976e-04
1.600000000000015632e+00 -5.000000000000000000e+00 -2.929290707614807545e-04
1.750000000000015987e+00 -5.000000000000000000e+00 -2.730532969829048916e-04
1.900000000000016342e+00 -5.000000000000000000e+00 -2.508014846238369776e-04
2.050000000000016698e+00 -5.000000000000000000e+00 -2.269856646293497886e-04
2.200000000000017053e+00 -5.000000000000000000e+00 -2.024152924447517434e-04
2.350000000000017408e+00 -5.000000000000000000e+00 -1.778519320189643948e-04
2.500000000000017764e+00 -5.000000000000000000e+00 -1.539716499040097116e-04
2.650000000000018119e+00 -5.000000000000000000e+00 -1.313375322247011662e-04
2.800000000000018474e+00 -5.000000000000000000e+00 -1.103834667248404061e-04
2.950000000000018829e+00 -5.000000000000000000e+00 -9.140907735929368588e-05
3.100000000000019185e+00 -5.000000000000000000e+00 -7.458462134082434838e-05
3.250000000000019540e+00 -5.000000000000000000e+00 -5.996387195969428993e-05
3.400000000000019895e+00 -5.000000000000000000e+00 -4.750256968238428761e-05
3.550000000000020250e+00 -5.000000000000000000e+00 -3.707992574472109004e-05
3.700000000000020606e+00 -5.000000000000000000e+00 -2.852085621660544682e-05
3.850000000000020961e+00 -5.000000000000000000e+00 -2.161702946014141174e-05
4.000000000000021316e+00 -5.000000000000000000e+00 -1.614533317615708257e-05
4.150000000000021672e+00 -5.000000000000000000e+00 -1.188292036885128374e-05
4.300000000000022027e+00 -5.000000000000000000e+00 -8.618504401571816615e-06
4.450000000000022382e+00 -5.000000000000000000e+00 -6.159992534622441862e-06
4.600000000000022737e+00 -5.000000000000000000e+00 -4.338849753826401159e-06
4.750000000000023093e+00 -5.000000000000000000e+00 -3.011766587462204845e-06
4.900000000000023448e+00 -5.000000000000000000e+00 -2.060278444809310061e-06
5.050000000000023803e+00 -5.000000000000000000e+00 -1.388972247755686559e-06

-5.000000000000000000e+00 -4.849999999999999645e+00 -6.652093624245476708e-09
-4.849999999999999645e+00 -4.849999999999999645e+00 -1.164019779421552981e-08
-4.699999999999999289e+00 -4.849999999999999645e+00 -2.006772519483566975e-08
-4.549999999999998934e+00 -4.849999999999999645e+00 -3.408556266780889949e-08
-4.399999999999998579e+00 -4.849999999999999645e+00 -5.703988575371397051e-08
-4.249999999999998224e+00 -4.849999999999999645e+00 -9.404308105497605780e-08
-4.099999999999997868e+00 -4.849999999999999645e+00 -1.527644580804365228e-07
-3.949999999999997513e+00 -4.849999999999999645e+00 -2.444981549638836565e-07
-3.799999999999997158e+00 -4.849999999999999645e+00 -3.855675965279679632e-07
-3.649999999999996803e+00 -4.849999999999999645e+00 -5.991208726526164601e-07
-3.499999999999996447e+00 -4.849999999999999645e+00 -9.173562089844665435e-07
-3.349999999999996092e+00 -4.849999999999999645e+00 -1.384187901213859373e-06
-3.199999999999995737e+00 -4.849999999999999645e+00 -2.058317656054625517e-06
-3.049999999999995381e+00 -4.849999999999999645e+00 -3.016612280152632501e-06
-2.899999999999995026e+00 -4.849999999999999645e+00 -4.357606044496146066e-06
-2.749999999999994671e+00 -4.849999999999999645e+00 -6.204847569670684447e-06
-2.599999999999994316e+00 -4.849999999999999645e+00 -8.709703026321429081e-06
-2.449999999999993960e+00 -4.849999999999999645e+00 -1.205312019349194714e-05
-2.299999999999993605e+00 -4.849999999999999645e+00 -1.644576597131487821e-05
-2.149999999999993250e+00 -4.849999999999999645e+00 -2.212589141346348317e-05
-1.999999999999992895e+00 -4.849999999999999645e+00 -2.935427367778306292e-05
-1.849999999999992539e+00 -4.849999999999999645e+00 -3.840565421856596742e-05
-1.699999999999992184e+00 -4.849999999999999645e+00 -4.955625521553280749e-05
-1.549999999999991829e+00 -4.849999999999999645e+00 -6.306722368015473196e-05
-1.399999999999991473e+00 -4.849999999999999645e+00 -7.916422675653484386e-05
-1.249999999999991118e+00 -4.849999999999999645e+00 -9.801388999408741816e-05
-1.099999999999990763e+00 -4.849999999999999645e+00 -1.196983025122185678e-04
-9.499999999999904077e-01 -4.849999999999999645e+00 -1.441893589060880883e-04
-7.999999999999900524e-01 -4.849999999999999645e+00 -1.713251985235073429e-04
-6.499999999999896971e-01 -4.849999999999999645e+00 -2.007913557533123027e-04
-4.999999999999893419e-01 -4.849999999999999645e+00 -2.321093639524012941e-04
-3.499999999999889866e-01 -4.849999999999999645e+00 -2.646353851981518481e-04
-1.999999999999886313e-01 -4.849999999999999645e+00 -2.975709203973699035e-04
-4.999999999998827604e-02 -4.849999999999999645e+00 -3.299867847044474114e-04
1.000000000000120792e-01 -4.849999999999999645e+00 -3.608603601168579485e-04
2.500000000000124345e-01 -4.849999999999999645e+00 -3.891247634623859995e-04
4.000000000000127898e-01 -4.849999999999999645e+00 -4.137271428242476727e-04
5.500000000000131450e-01 -4.849999999999999645e+00 -4.336920169595902068e-04
7.000000000000135003e-01 -4.849999999999999645e+00 -4.481845850210842194e-04
8.500000000000138556e-01 -4.849999999999999645e+00 -4.565684233701523278e-04
1.000000000000014211e+00 -4.849999999999999645e+00 -4.584520732668301377e-04
1.150000000000014566e+00 -4.849999999999999645e+00 -4.537197604570319780e-04
1.300000000000014921e+00 -4.849999999999999645e+00 -4.425428418119079746e-04
1.450000000000015277e+00 -4.849999999999999645e+00 -4.253704178268338972e-04
1.600000000000015632e+00 -4.849999999999999645e+00 -4.028996687533504054e-04
1.750000000000015987e+00 -4.849999999999999645e+00 -3.760285910458195852e-04
1.900000000000016342e+00 -4.849999999999999645e+00 -3.457956358287491132e-04
2.050000000000016698e+00 -4.849999999999999645e+00 -3.133120223164457814e-04
2.200000000000017053e+00 -4.849999999999999645e+00 -2.796930405293976212e-04
2.350000000000017408e+00 -4.849999999999999645e+00 -2.459944117279705411e-04
2.500000000000017764e+00 -4.849999999999999645e+00 -2.131588124317570902e-04
2.650000000000018119e+00 -4.849999999999999645e+00 -1.819761700077886430e-04
2.800000000000018474e+00 -4.849999999999999645e+00 -1.530595566190721631e-04
2.950000000000018829e+00 -4.849999999999999645e+00 -1.268367153957185929e-04
3.100000000000019185e+00 -4.849999999999999645e+00 -1.035556894440149337e-04
3.250000000000019540e+00 -4.849999999999999645e+00 -8.330186464600497563e-05
3.400000000000019895e+00 -4.849999999999999645e+00 -6.602306861240968684e-05
3.550000000000020250e+00 -4.849999999999999645e+00 -5.155919199175394187e-05
3.700000000000020606e+00 -4.849999999999999645e+00 -3.967304552217205531e-05
3.850000000000020961e+00 -4.849999999999999645e+00 -3.007972202714829317e-05
4.000000000000021316e+00 -4.849999999999999645e+00 -2.247246390155047889e-05
4.150000000000021672e+00 -4.849999999999999645e+00 -1.654381614128019924e-05
4.300000000000022027e+00 -4.849999999999999645e+00 -1.200156848578725733e-05
4.450000000000022382e+00 -4.849999999999999645e+00 -8.579586319519138884e-06
4.600000000000022737e+00 -4.849999999999999645e+00 -6.044061829240561376e-06
4.750000000000023093e+00 -4.849999999999999645e+00 -4.195978512738597608e-06
4.900000000000023448e+00 -4.849999999999999645e+00 -2.870690693600163830e-06
5.050000000000023803e+00 -4.849999999999999645e+00 -1.935506758021474923e-06

-5.000000000000000000e+00 -4.699999999999999289e+00 -9.094598857151739109e-09
-4.849999999999999645e+00 -4.699999999999999289e+00 -1.590163583753815972e-08
-4.699999999999999289e+00 -4.699999999999999289e+00 -2.739041895935224906e-08
-4.549999999999998934e+00 -4.699999999999999289e+00 -4.647851271180705430e-08
-4.399999999999998579e+00 -4.699999999999999289e+00 -7.769689104110556843e-08
-4.249999999999998224e+00 -4.699999999999999289e+00 -1.279551064486227922e-07
-4.099999999999997868e+00 -4.699999999999999289e+00 -2.075977545089662275e-07
-3.949999999999997513e+00 -4.699999999999999289e+00 -3.318266318153832259e-07
-3.799999999999997158e+00 -4.699999999999999289e+00 -5.225646889161646009e-07
-3.649999999999996803e+00 -4.699999999999999289e+00 -8.108303570342924861e-07
-3.499999999999996447e+00 -4.699999999999999289e+00 -1.239669986953377442e-06
-3.349999999999996092e+00 -4.699999999999999289e+00 -1.867657814116737652e-06
-3.199999999999995737e+00 -4.699999999999999289e+00 -2.772913473508798521e-06
-3.049999999999995381e+00 -4.699999999999999289e+00 -4.057504492526490586e-06
-2.899999999999995026e+00 -4.699999999999999289e+00 -5.851995683532141410e-06
-2.749999999999994671e+00 -4.699999999999999289e+00 -8.319782666275930260e-06
-2.599999999999994316e+00 -4.699999999999999289e+00 -1.166071088549991419e-05
-2.449999999999993960e+00 -4.699999999999999289e+00 -1.611334727474430704e-05
-2.299999999999993605e+00 -4.699999999999999289e+00 -2.195515681459248909e-05
-2.149999999999993250e+00 -4.699999999999999289e+00 -2.949976251311424091e-05
-1.999999999999992895e+00 -4.699999999999999289e+00 -3.909045949143113730e-05
-1.849999999999992539e+00 -4.699999999999999289e+00 -5.108923718667370836e-05
-1.699999999999992184e+00 -4.699999999999999289e+00 -6.586076099883465004e-05
-1.549999999999991829e+00 -4.699999999999999289e+00 -8.375109233550665020e-05
-1.399999999999991473e+00 -4.699999999999999289e+00 -1.050613889434958619e-04
-1.249999999999991118e+00 -4.699999999999999289e+00 -1.300174138718869423e-04
-1.099999999999990763e+00 -4.699999999999999289e+00 -1.587363574973690080e-04
-9.499999999999904077e-01 -4.699999999999999289e+00 -1.911931829768624593e-04
-7.999999999999900524e-01 -4.699999999999999289e+00 -2.271893554283841354e-04
-6.499999999999896971e-01 -4.699999999999999289e+00 -2.663273028949638441e-04
-4.999999999999893419e-01 -4.699999999999999289e+00 -3.079941692570971269e-04
-3.499999999999889866e-01 -4.699999999999999289e+00 -3.513582547134173157e-04
-1.999999999999886313e-01 -4.699999999999999289e+00 -3.953809325448013343e-04
-4.999999999998827604e-02 -4.699999999999999289e+00 -4.388457713791386688e-04
1.000000000000120792e-01 -4.699999999999999289e+00 -4.804051366721974231e-04
2.500000000000124345e-01 -4.699999999999999289e+00 -5.186428160198803964e-04
4.000000000000127898e-01 -4.699999999999999289e+00 -5.521493858147142036e-04
5.500000000000131450e-01 -4.699999999999999289e+00 -5.796053206155001502e-04
7.000000000000135003e-01 -4.699999999999999289e+00 -5.998654617449184412e-04
8.500000000000138556e-01 -4.699999999999999289e+00 -6.120376178097321467e-04
1.000000000000014211e+00 -4.699999999999999289e+00 -6.155479425923131558e-04
1.150000000000014566e+00 -4.699999999999999289e+00 -6.101864382057045535e-04
1.300000000000014921e+00 -4.699999999999999289e+00 -5.961274820561953151e-04
1.450000000000015277e+00 -4.699999999999999289e+00 -5.739225704445357224e-04
1.600000000000015632e+00 -4.699999999999999289e+00 -5.444652703585173108e-04
1.750000000000015987e+00 -4.699999999999999289e+00 -5.089313185552742915e-04
1.900000000000016342e+00 -4.699999999999999289e+00 -4.686994839424917588e-04
2.050000000000016698e+00 -4.699999999999999289e+00 -4.252608108454194579e-04
2.200000000000017053e+00 -4.699999999999999289e+00 -3.801248818732164548e-04
2.350000000000017408e+00 -4.699999999999999289e+00 -3.347316408484993797e-04
2.500000000000017764e+00 -4.699999999999999289e+00 -2.903761545652440803e-04
2.650000000000018119e+00 -4.699999999999999289e+00 -2.481517006792977888e-04
2.800000000000018474e+00 -4.699999999999999289e+00 -2.089141028396085593e-04
2.950000000000018829e+00 -4.699999999999999289e+00 -1.732676912923346616e-04
3.100000000000019185e+00 -4.699999999999999289e+00 -1.415710101533957331e-04
3.250000000000019540e+00 -4.699999999999999289e+00 -1.139586880998416548e-04
3.400000000000019895e+00 -4.699999999999999289e+00 -9.037487706734506014e-05
3.550000000000020250e+00 -4.699999999999999289e+00 -7.061335522211914463e-05
3.700000000000020606e+00 -4.699999999999999289e+00 -5.435969242027207868e-05
3.850000000000020961e+00 -4.699999999999999289e+00 -4.123162677767056223e-05
4.000000000000021316e+00 -4.699999999999999289e+00 -3.081481019037056256e-05
4.150000000000021672e+00 -4.699999999999999289e+00 -2.269216657155291277e-05
4.300000000000022027e+00 -4.699999999999999289e+00 -1.646612007304774477e-05
4.450000000000022382e+00 -4.699999999999999289e+00 -1.177378909837466627e-05
4.600000000000022737e+00 -4.699999999999999289e+00 -8.295852269186376074e-06
4.750000000000023093e+00 -4.699999999999999289e+00 -5.760165148432477788e-06
4.900000000000023448e+00 -4.699999999999999289e+00 -3.941364889821153632e-06
5.050000000000023803e+00 -4.699999999999999289e+00 -2.657687846942953227e-06

-5.000000000000000000e+00 -4.549999999999998934e+00 -1.224485030823662619e-08
-4.849999999999999645e+00 -4.549999999999998934e+00 -2.138983610161590129e-08
-4.699999999999999289e+00 -4.549999999999998934e+00 -3.680569712195308880e-08
-4.549999999999998934e+00 -4.549999999999998934e+00 -6.238402034152926058e-08
-4.399999999999998579e+00 -4.549999999999998934e+00 -1.041557706449635059e-07
-4.249999999999998224e+00 -4.549999999999998934e+00 -1.712971797572379152e-07
-4.099999999999997868e+00 -4.549999999999998934e+00 -2.775133551785125068e-07
-3.949999999999997513e+00 -4.549999999999998934e+00 -4.428934092517374463e-07
-3.799999999999997158e+00 -4.549999999999998934e+00 -6.963317368654651649e-07
-3.649999999999996803e+00 -4.549999999999998934e+00 -1.078598918753555691e-06
-3.499999999999996447e+00 -4.549999999999998934e+00 -1.646117651761795150e-06
-3.349999999999996092e+00 -4.549999999999998934e+00 -2.475449224388620296e-06
-3.199999999999995737e+00 -4.549999999999998934e+00 -3.668420352335961671e-06
-3.049999999999995381e+00 -4.549999999999998934e+00 -5.357716529061097860e-06
-2.899999999999995026e+00 -4.549999999999998934e+00 -7.712637280512361112e-06
-2.749999999999994671e+00 -4.549999999999998934e+00 -1.094455574747514809e-05
-2.599999999999994316e+00 -4.549999999999998934e+00 -1.531145968046553283e-05
-2.449999999999993960e+00 -4.549999999999998934e+00 -2.112078845938327397e-05
-2.299999999999993605e+00 -4.549999999999998934e+00 -2.872964176217300463e-05
-2.149999999999993250e+00 -4.549999999999998934e+00 -3.854134534651719381e-05
-1.999999999999992895e+00 -4.549999999999998934e+00 -5.099734679047075649e-05
-1.849999999999992539e+00 -4.549999999999998934e+00 -6.656350892067152086e-05
-1.699999999999992184e+00 -4.549999999999998934e+00 -8.571009918630133426e-05
-1.549999999999991829e+00 -4.549999999999998934e+00 -1.088851614828070916e-04
-1.399999999999991473e+00 -4.549999999999998934e+00 -1.364815130972997655e-04
-1.249999999999991118e+00 -4.549999999999998934e+00 -1.687983245222625297e-04
-1.099999999999990763e+00 -4.549999999999998934e+00 -2.059990774699547989e-04
-9.499999999999904077e-01 -4.549999999999998934e+00 -2.480685859174194515e-04
-7.999999999999900524e-01 -4.549999999999998934e+00 -2.947725997211908967e-04
-6.499999999999896971e-01 -4.549999999999998934e+00 -3.456241545872168843e-04
-4.999999999999893419e-01 -4.549999999999998934e+00 -3.998611399679129642e-04
-3.499999999999889866e-01 -4.549999999999998934e+00 -4.564394000274414544e-04
-1.999999999999886313e-01 -4.549999999999998934e+00 -5.140449841324238418e-04
-4.999999999998827604e-02 -4.549999999999998934e+00 -5.711279178116042193e-04
1.000000000000120792e-01 -4.549999999999998934e+00 -6.259581482807439383e-04
2.500000000000124345e-01 -4.549999999999998934e+00 -6.767022733056224371e-04
4.000000000000127898e-01 -4.549999999999998934e+00 -7.215174742094766693e-04
5.500000000000131450e-01 -4.549999999999998934e+00 -7.586569497000938706e-04
7.000000000000135003e-01 -4.549999999999998934e+00 -7.865793042714135444e-04
8.500000000000138556e-01 -4.549999999999998934e+00 -8.040530127301939549e-04
1.000000000000014211e+00 -4.549999999999998934e+00 -8.102464997837793923e-04
1.150000000000014566e+00 -4.549999999999998934e+00 -8.047947630417462764e-04
1.300000000000014921e+00 -4.549999999999998934e+00 -7.878349782526333648e-04
1.450000000000015277e+00 -4.549999999999998934e+00 -7.600061576647311251e-04
1.600000000000015632e+00 -4.549999999999998934e+00 -7.224114769979143175e-04
1.750000000000015987e+00 -4.549999999999998934e+00 -6.765459133644081621e-04
1.900000000000016342e+00 -4.549999999999998934e+00 -6.241957520621427280e-04
2.050000000000016698e+00 -4.549999999999998934e+00 -5.673196874036482654e-04
2.200000000000017053e+00 -4.549999999999998934e+00 -5.079231281677015720e-04
2.350000000000017408e+00 -4.549999999999998934e+00 -4.479376200188016854e-04
2.500000000000017764e+00 -4.549999999999998934e+00 -3.891160136599627071e-04
2.650000000000018119e+00 -4.549999999999998934e+00 -3.329514273245786672e-04
2.800000000000018474e+00 -4.549999999999998934e+00 -2.806246743182227218e-04
2.950000000000018829e+00 -4.549999999999998934e+00 -2.329812375232504960e-04
3.100000000000019185e+00 -4.549999999999998934e+00 -1.905356214431725337e-04
3.250000000000019540e+00 -4.549999999999998934e+00 -1.534984100456446147e-04
3.400000000000019895e+00 -4.549999999999998934e+00 -1.218198282679658985e-04
3.550000000000020250e+00 -4.549999999999998934e+00 -9.524307753945300374e-05
3.700000000000020606e+00 -4.549999999999998934e+00 -7.336106468698279847e-05
3.850000000000020961e+00 -4.549999999999998934e+00 -5.567114117188305813e-05
4.000000000000021316e+00 -4.549999999999998934e+00 -4.162384636181048797e-05
4.150000000000021672e+00 -4.549999999999998934e+00 -3.066314553015827166e-05
4.300000000000022027e+00 -4.549999999999998934e+00 -2.225705855248956164e-05
4.450000000000022382e+00 -4.549999999999998934e+00 -1.591874304342958982e-05
4.600000000000022737e+00 -4.549999999999998934e+00 -1.121894982656285379e-05
4.750000000000023093e+00 -4.549999999999998934e+00 -7.791294491050359365e-06
4.900000000000023448e+00 -4.549999999999998934e+00 -5.332017941446536829e-06
5.050000000000023803e+00 -4.549999999999998934e+00 -3.595901367779884981e-06

-5.000000000000000000e+00 -4.399999999999998579e+00 -1.623447125668969796e-08
-4.849999999999999645e+00 -4.399999999999998579e+00 -2.832810804858409789e-08
-4.699999999999999289e+00 -4.399999999999998579e+00 -4.868510004351065410e-08
-4.549999999999998934e+00 -4.399999999999998579e+00 -8.240801677243210624e-08
-4.399999999999998579e+00 -4.399999999999998579e+00 -1.373846732345748831e-07
-4.249999999999998224e+00 -4.399999999999998579e+00 -2.255840193818374296e-07
-4.099999999999997868e+00 -4.399999999999998579e+00 -3.648305016062675206e-07
-3.949999999999997513e+00 -4.399999999999998579e+00 -5.811715741303719770e-07
-3.799999999999997158e+00 -4.399999999999998579e+00 -9.119520079850035877e-07
-3.649999999999996803e+00 -4.399999999999998579e+00 -1.409692462226864437e-06
-3.499999999999996447e+00 -4.399999999999998579e+00 -2.146832737280358154e-06
-3.349999999999996092e+00 -4.399999999999998579e+00 -3.221336805776603398e-06
-3.199999999999995737e+00 -4.399999999999998579e+00 -4.763062926442672715e-06
-3.049999999999995381e+00 -4.399999999999998579e+00 -6.940676041466509439e-06
-2.899999999999995026e+00 -4.399999999999998579e+00 -9.968722870114532519e-06
-2.749999999999994671e+00 -4.399999999999998579e+00 -1.411430880310302162e-05
-2.599999999999994316e+00 -4.399999999999998579e+00 -1.970262136077765208e-05
-2.449999999999993960e+00 -4.399999999999998579e+00 -2.712035483780781274e-05
-2.299999999999993605e+00 -4.399999999999998579e+00 -3.681592776668171613e-05
-2.149999999999993250e+00 -4.399999999999998579e+00 -4.929527714150001079e-05
-1.999999999999992895e+00 -4.399999999999998579e+00 -6.511199328782917841e-05
-1.849999999999992539e+00 -4.399999999999998579e+00 -8.485066172507409817e-05
-1.699999999999992184e+00 -4.399999999999998579e+00 -1.091025381177243439e-04
-1.549999999999991829e+00 -4.399999999999998579e+00 -1.384331296747080993e-04
-1.399999999999991473e+00 -4.399999999999998579e+00 -1.733419095762586378e-04
-1.249999999999991118e+00 -4.399999999999998579e+00 -2.142152462316387245e-04
-1.099999999999990763e+00 -4.399999999999998579e+00 -2.612746470077653769e-04
-9.499999999999904077e-01 -4.399999999999998579e+00 -3.145235099563323537e-04
-7.999999999999900524e-01 -4.399999999999998579e+00 -3.736966095100306847e-04
-6.499999999999896971e-01 -4.399999999999998579e+00 -4.382173364562099208e-04
-4.999999999999893419e-01 -4.399999999999998579e+00 -5.071680841466211015e-04
-3.499999999999889866e-01 -4.399999999999998579e+00 -5.792789752245994456e-04
-1.999999999999886313e-01 -4.399999999999998579e+00 -6.529392922640323699e-04
-4.999999999998827604e-02 -4.399999999999998579e+00 -7.262345527484156960e-04
1.000000000000120792e-01 -4.399999999999998579e+00 -7.970102843155509346e-04
2.500000000000124345e-01 -4.399999999999998579e+00 -8.629613806805978100e-04
4.000000000000127898e-01 -4.399999999999998579e+00 -9.217436066574585763e-04
5.500000000000131450e-01 -4.399999999999998579e+00 -9.711014862437719565e-04
7.000000000000135003e-01 -4.399999999999998579e+00 -1.009004554854935629e-03
8.500000000000138556e-01 -4.399999999999998579e+00 -1.033781952215707652e-03
1.000000000000014211e+00 -4.399999999999998579e+00 -1.044243870379790847e-03
1.150000000000014566e+00 -4.399999999999998579e+00 -1.039777870197184902e-03
1.300000000000014921e+00 -4.399999999999998579e+00 -1.020408979229078892e-03
1.450000000000015277e+00 -4.399999999999998579e+00 -9.868150694622953353e-04
1.600000000000015632e+00 -4.399999999999998579e+00 -9.402932374515384981e-04
1.750000000000015987e+00 -4.399999999999998579e+00 -8.826783049877463426e-04
1.900000000000016342e+00 -4.399999999999998579e+00 -8.162202882774427038e-04
2.050000000000016698e+00 -4.399999999999998579e+00 -7.434327295926158484e-04
2.200000000000017053e+00 -4.399999999999998579e+00 -6.669272082765222154e-04
2.350000000000017408e+00 -4.399999999999998579e+00 -5.892505320371199109e-04
2.500000000000017764e+00 -4.399999999999998579e+00 -5.127399098863384859e-04
2.650000000000018119e+00 -4.399999999999998579e+00 -4.394081623573377164e-04
2.800000000000018474e+00 -4.399999999999998579e+00 -3.708664361224377204e-04
2.950000000000018829e+00 -4.399999999999998579e+00 -3.082868333996146280e-04
3.100000000000019185e+00 -4.399999999999998579e+00 -2.524026799647756608e-04
3.250000000000019540e+00 -4.399999999999998579e+00 -2.035404788010747356e-04
3.400000000000019895e+00 -4.399999999999998579e+00 -1.616752844847691968e-04
3.550000000000020250e+00 -4.399999999999998579e+00 -1.265003506687749542e-04
3.700000000000020606e+00 -4.399999999999998579e+00 -9.750227733195953748e-05
3.850000000000020961e+00 -4.399999999999998579e+00 -7.403419310881623997e-05
4.000000000000021316e+00 -4.399999999999998579e+00 -5.538136823108318898e-05
4.150000000000021672e+00 -4.399999999999998579e+00 -4.081569853057499808e-05
4.300000000000022027e+00 -4.399999999999998579e+00 -2.963743147403139763e-05
4.450000000000022382e+00 -4.399999999999998579e+00 -2.120411613123524916e-05
4.600000000000022737e+00 -4.399999999999998579e+00 -1.494794292710215306e-05
4.750000000000023093e+00 -4.399999999999998579e+00 -1.038337420505581767e-05
4.900000000000023448e+00 -4.399999999999998579e+00 -7.107295305596861691e-06
5.050000000000023803e+00 -4.399999999999998579e+00 -4.793919683570973366e-06

-5.000000000000000000e+00 -4.249999999999998224e+00 -2.119358601768564570e-08
-4.849999999999999645e+00 -4.249999999999998224e+00 -3.693403253672542671e-08
-4.699999999999999289e+00 -4.249999999999998224e+00 -6.338431055060061838e-08
-4.549999999999998934e+00 -4.249999999999998224e+00 -1.071183038809997831e-07
-4.399999999999998579e+00 -4.249999999999998224e+00 -1.782675785923562886e-07
-4.249999999999998224e+00 -4.249999999999998224e+00 -2.921555815708306979e-07
-4.099999999999997868e+00 -4.249999999999998224e+00 -4.715227355387361399e-07
-3.949999999999997513e+00 -4.249999999999998224e+00 -7.494777782661685081e-07
-3.799999999999997158e+00 -4.249999999999998224e+00 -1.173306406426499302e-06
-3.649999999999996803e+00 -4.249999999999998224e+00 -1.809245428458463375e-06
-3.499999999999996447e+00 -4.249999999999998224e+00 -2.748282990132805803e-06
-3.349999999999996092e+00 -4.249999999999998224e+00 -4.112967415829868151e-06
-3.199999999999995737e+00 -4.249999999999998224e+00 -6.065094835477251150e-06
-3.049999999999995381e+00 -4.249999999999998224e+00 -8.813997776198155944e-06
-2.899999999999995026e+00 -4.249999999999998224e+00 -1.262497577789002235e-05
-2.749999999999994671e+00 -4.249999999999998224e+00 -1.782720198821138827e-05
-2.599999999999994316e+00 -4.249999999999998224e+00 -2.482021908347444841e-05
-2.449999999999993960e+00 -4.249999999999998224e+00 -3.407792198426225113e-05
-2.299999999999993605e+00 -4.249999999999998224e+00 -4.614873788102869120e-05
-2.149999999999993250e+00 -4.249999999999998224e+00 -6.165058623845237574e-05
-1.999999999999992895e+00 -4.249999999999998224e+00 -8.125916874900354268e-05
-1.849999999999992539e+00 -4.249999999999998224e+00 -1.056882429749013430e-04
-1.699999999999992184e+00 -4.249999999999998224e+00 -1.356608183355019405e-04
-1.549999999999991829e+00 -4.249999999999998224e+00 -1.718707222444126794e-04
-1.399999999999991473e+00 -4.249999999999998224e+00 -2.149347487910518810e-04
-1.249999999999991118e+00 -4.249999999999998224e+00 -2.653366247144830744e-04
-1.099999999999990763e+00 -4.249999999999998224e+00 -3.233652588871542186e-04
-9.499999999999904077e-01 -4.249999999999998224e+00 -3.890510627416323775e-04
-7.999999999999900524e-01 -4.249999999999998224e+00 -4.621053456794099366e-04
-6.499999999999896971e-01 -4.249999999999998224e+00 -5.418686577838182283e-04
-4.999999999999893419e-01 -4.249999999999998224e+00 -6.272742402343364776e-04
-3.499999999999889866e-01 -4.249999999999998224e+00 -7.168323144409582265e-04
-1.999999999999886313e-01 -4.249999999999998224e+00 -8.086398192855657075e-04
-4.999999999998827604e-02 -4.249999999999998224e+00 -9.004185863458780440e-04
1.000000000000120792e-01 -4.249999999999998224e+00 -9.895831081990062207e-04
2.500000000000124345e-01 -4.249999999999998224e+00 -1.073337229528674224e-03
4.000000000000127898e-01 -4.249999999999998224e+00 -1.148797306944962732e-03
5.500000000000131450e-01 -4.249999999999998224e+00 -1.213137454413641247e-03
7.000000000000135003e-01 -4.249999999999998224e+00 -1.263750146044847339e-03
8.500000000000138556e-01 -4.249999999999998224e+00 -1.298412584699907939e-03
1.000000000000014211e+00 -4.249999999999998224e+00 -1.315446167048195001e-03
1.150000000000014566e+00 -4.249999999999998224e+00 -1.313853855809909077e-03
1.300000000000014921e+00 -4.249999999999998224e+00 -1.293419357443689310e-03
1.450000000000015277e+00 -4.249999999999998224e+00 -1.254753631945746111e-03
1.600000000000015632e+00 -4.249999999999998224e+00 -1.199278823069323437e-03
1.750000000000015987e+00 -4.249999999999998224e+00 -1.129146782229624967e-03
1.900000000000016342e+00 -4.249999999999998224e+00 -1.047097780814255355e-03
2.050000000000016698e+00 -4.249999999999998224e+00 -9.562731066863000909e-04
2.200000000000017053e+00 -4.249999999999998224e+00 -8.600013631842210815e-04
2.350000000000017408e+00 -4.249999999999998224e+00 -7.615812321443148373e-04
2.500000000000017764e+00 -4.249999999999998224e+00 -6.640827799089248518e-04
2.650000000000018119e+00 -4.249999999999998224e+00 -5.701854409654138860e-04
2.800000000000018474e+00 -4.249999999999998224e+00 -4.820646097097088661e-04
2.950000000000018829e+00 -4.249999999999998224e+00 -4.013316296085179332e-04
3.100000000000019185e+00 -4.249999999999998224e+00 -3.290251889805606263e-04
3.250000000000019540e+00 -4.249999999999998224e+00 -2.656467157337616164e-04
3.400000000000019895e+00 -4.249999999999998224e+00 -2.112288736788968521e-04
3.550000000000020250e+00 -4.249999999999998224e+00 -1.654248178263451996e-04
3.700000000000020606e+00 -4.249999999999998224e+00 -1.276062249340079136e-04
3.850000000000020961e+00 -4.249999999999998224e+00 -9.695981623006222241e-05
4.000000000000021316e+00 -4.249999999999998224e+00 -7.257458551942785093e-05
4.150000000000021672e+00 -4.249999999999998224e+00 -5.351471891572512411e-05
4.300000000000022027e+00 -4.249999999999998224e+00 -3.887582302287575879e-05
4.450000000000022382e+00 -4.249999999999998224e+00 -2.782428104291370649e-05
4.600000000000022737e+00 -4.249999999999998224e+00 -1.962118210524877194e-05
4.750000000000023093e+00 -4.249999999999998224e+00 -1.363328714858242150e-05
4.900000000000023448e+00 -4.249999999999998224e+00 -9.333961495764029324e-06
5.050000000000023803e+00 -4.249999999999998224e+00 -6.297029879842498447e-06

-5.000000000000000000e+00 -4.099999999999997868e+00 -2.724032557408467192e-08
-4.849999999999999645e+00 -4.099999999999997868e+00 -4.740002578575421530e-08
-4.699999999999999289e+00 -4.099999999999997868e+00 -8.120756453911163066e-08
-4.549999999999998934e+00 -4.099999999999997868e+00 -1.369802082160499011e-07
-4.399999999999998579e+00 -4.099999999999997868e+00 -2.274895860267387800e-07
-4.249999999999998224e+00 -4.099999999999997868e+00 -3.719756987843816637e-07
-4.099999999999997868e+00 -4.099999999999997868e+00 -5.988703186764359628e-07
-3.949999999999997513e+00 -4.099999999999997868e+00 -9.493829706648850985e-07
-3.799999999999997158e+00 -4.099999999999997868e+00 -1.482093359100631446e-06
-3.649999999999996803e+00 -4.099999999999997868e+00 -2.278662939704697337e-06
-3.499999999999996447e+00 -4.099999999999997868e+00 -3.450719114447940180e-06
-3.349999999999996092e+00 -4.099999999999997868e+00 -5.147873028078294085e-06
-3.199999999999995737e+00 -4.099999999999997868e+00 -7.566702855078451126e-06
-3.049999999999995381e+00 -4.099999999999997868e+00 -1.096036821659301796e-05
-2.899999999999995026e+00 -4.099999999999997868e+00 -1.564832087544564286e-05
-2.749999999999994671e+00 -4.099999999999997868e+00 -2.202534917418793599e-05
-2.599999999999994316e+00 -4.099999999999997868e+00 -3.056895063680542920e-05
-2.449999999999993960e+00 -4.099999999999997868e+00 -4.184378614429558194e-05
-2.299999999999993605e+00 -4.099999999999997868e+00 -5.650175415051696446e-05
-2.149999999999993250e+00 -4.099999999999997868e+00 -7.527606665836673557e-05
-1.999999999999992895e+00 -4.099999999999997868e+00 -9.896765207784304595e-05
-1.849999999999992539e+00 -4.099999999999997868e+00 -1.284223066554241962e-04
-1.699999999999992184e+00 -4.099999999999997868e+00 -1.644973288399737997e-04
-1.549999999999991829e+00 -4.099999999999997868e+00 -2.080169655437747302e-04
-1.399999999999991473e+00 -4.099999999999997868e+00 -2.597169270088411138e-04
-1.249999999999991118e+00 -4.099999999999997868e+00 -3.201794940309153777e-04
-1.099999999999990763e+00 -4.099999999999997868e+00 -3.897622689602755867e-04
-9.499999999999904077e-01 -4.099999999999997868e+00 -4.685252134261090520e-04
-7.999999999999900524e-01 -4.099999999999997868e+00 -5.561619564567177581e-04
-6.499999999999896971e-01 -4.099999999999997868e+00 -6.519420758493788340e-04
-4.999999999999893419e-01 -4.099999999999997868e+00 -7.546708573081032344e-04
-3.499999999999889866e-01 -4.099999999999997868e+00 -8.626718622107959998e-04
-1.999999999999886313e-01 -4.099999999999997868e+00 -9.737957773248151483e-04
-4.999999999998827604e-02 -4.099999999999997868e+00 -1.085457077230717222e-03
1.000000000000120792e-01 -4.099999999999997868e+00 -1.194698665551020226e-03
2.500000000000124345e-01 -4.099999999999997868e+00 -1.298284225100512258e-03
4.000000000000127898e-01 -4.099999999999997868e+00 -1.392818222446821691e-03
5.500000000000131450e-01 -4.099999999999997868e+00 -1.474893447290506190e-03
7.000000000000135003e-01 -4.099999999999997868e+00 -1.541264413401508644e-03
8.500000000000138556e-01 -4.099999999999997868e+00 -1.589041087179688186e-03
1.000000000000014211e+00 -4.099999999999997868e+00 -1.615891438581285380e-03
1.150000000000014566e+00 -4.099999999999997868e+00 -1.620234653157743947e-03
1.300000000000014921e+00 -4.099999999999997868e+00 -1.601401780513120841e-03
1.450000000000015277e+00 -4.099999999999997868e+00 -1.559739408684738485e-03
1.600000000000015632e+00 -4.099999999999997868e+00 -1.496636006982367565e-03
1.750000000000015987e+00 -4.099999999999997868e+00 -1.414459706566084142e-03
1.900000000000016342e+00 -4.099999999999997868e+00 -1.316408770374485806e-03
2.050000000000016698e+00 -4.099999999999997868e+00 -1.206289099829589836e-03
2.200000000000017053e+00 -4.099999999999997868e+00 -1.088243916104200118e-03
2.350000000000017408e+00 -4.099999999999997868e+00 -9.664669850217571124e-04
2.500000000000017764e+00 -4.099999999999997868e+00 -8.449314009334815559e-04
2.650000000000018119e+00 -4.099999999999997868e+00 -7.271613493685796792e-04
2.800000000000018474e+00 -4.099999999999997868e+00 -6.160658803797763004e-04
2.950000000000018829e+00 -4.099999999999997868e+00 -5.138435772066378936e-04
3.100000000000019185e+00 -4.099999999999997868e+00 -4.219571340308033141e-04
3.250000000000019540e+00 -4.099999999999997868e+00 -3.411688437729466783e-04
3.400000000000019895e+00 -4.099999999999997868e+00 -2.716227348602387502e-04
3.550000000000020250e+00 -4.099999999999997868e+00 -2.129567803803055273e-04
3.700000000000020606e+00 -4.099999999999997868e+00 -1.644288841858047509e-04
3.850000000000020961e+00 -4.099999999999997868e+00 -1.250425516300373164e-04
4.000000000000021316e+00 -4.099999999999997868e+00 -9.366149189253677662e-05
4.150000000000021672e+00 -4.099999999999997868e+00 -6.910614024491778271e-05
4.300000000000022027e+00 -4.099999999999997868e+00 -5.022864863474366158e-05
4.450000000000022382e+00 -4.099999999999997868e+00 -3.596587988092429729e-05
4.600000000000022737e+00 -4.099999999999997868e+00 -2.537215268769516327e-05
4.750000000000023093e+00 -4.099999999999997868e+00 -1.763488031036933290e-05
4.900000000000023448e+00 -4.099999999999997868e+00 -1.207690126287539846e-05
5.050000000000023803e+00 -4.099999999999997868e+00 -8.149363302205889494e-06

-5.000000000000000000e+00 -3.949999999999997513e+00 -3.446735362028989381e-08
-4.849999999999999645e+00 -3.949999999999997513e+00 -5.986830262070692244e-08
-4.699999999999999289e+00 -3.949999999999997513e+00 -1.023616484006419591e-07
-4.549999999999998934e+00 -3.949999999999997513e+00 -1.722731308302409081e-07
-4.399999999999998579e+00 -3.949999999999997513e+00 -2.853877020070835961e-07
-4.249999999999998224e+00 -3.949999999999997513e+00 -4.653695287354494053e-07
-4.099999999999997868e+00 -3.949999999999997513e+00 -7.470063052550151575e-07
-3.949999999999997513e+00 -3.949999999999997513e+00 -1.180442367097002012e-06
-3.799999999999997158e+00 -3.949999999999997513e+00 -1.836548773955191762e-06
-3.649999999999996803e+00 -3.949999999999997513e+00 -2.813538005868742345e-06
-3.499999999999996447e+00 -3.949999999999997513e+00 -4.244860791130439234e-06
-3.349999999999996092e+00 -3.949999999999997513e+00 -6.308318757393824139e-06
-3.199999999999995737e+00 -3.949999999999997513e+00 -9.236186720494295264e-06
-3.049999999999995381e+00 -3.949999999999997513e+00 -1.332596211834314574e-05
-2.899999999999995026e+00 -3.949999999999997513e+00 -1.895114808575182005e-05
-2.749999999999994671e+00 -3.949999999999997513e+00 -2.657123516424487542e-05
-2.599999999999994316e+00 -3.949999999999997513e+00 -3.673978240813049377e-05
-2.449999999999993960e+00 -3.949999999999997513e+00 -5.010922512199936121e-05
-2.299999999999993605e+00 -3.949999999999997513e+00 -6.743077620771908151e-05
-2.149999999999993250e+00 -3.949999999999997513e+00 -8.954757749304223904e-05
-1.999999999999992895e+00 -3.949999999999997513e+00 -1.173791519696698420e-04
-1.849999999999992539e+00 -3.949999999999997513e+00 -1.518952863102320959e-04
-1.699999999999992184e+00 -3.949999999999997513e+00 -1.940778361150427263e-04
-1.549999999999991829e+00 -3.949999999999997513e+00 -2.448697034457892924e-04
-1.399999999999991473e+00 -3.949999999999997513e+00 -3.051114712650038543e-04
-1.249999999999991118e+00 -3.949999999999997513e+00 -3.754678916581713315e-04
-1.099999999999990763e+00 -3.949999999999997513e+00 -4.563484538704132331e-04
-9.499999999999904077e-01 -3.949999999999997513e+00 -5.478282272871392916e-04
-7.999999999999900524e-01 -3.949999999999997513e+00 -6.495765068319544599e-04
-6.499999999999896971e-01 -3.949999999999997513e+00 -7.608008542682800912e-04
-4.999999999999893419e-01 -3.949999999999997513e+00 -8.802125314543078703e-04
-3.499999999999889866e-01 -3.949999999999997513e+00 -1.006016232115397851e-03
-1.999999999999886313e-01 -3.949999999999997513e+00 -1.135923373197982988e-03
-4.999999999998827604e-02 -3.949999999999997513e+00 -1.267185544879589464e-03
1.000000000000120792e-01 -3.949999999999997513e+00 -1.396644572253543000e-03
2.500000000000124345e-01 -3.949999999999997513e+00 -1.520798652875908138e-03
4.000000000000127898e-01 -3.949999999999997513e+00 -1.635889245133262393e-03
5.500000000000131450e-01 -3.949999999999997513e+00 -1.738018220142531619e-03
7.000000000000135003e-01 -3.949999999999997513e+00 -1.823305980414154917e-03
8.500000000000138556e-01 -3.949999999999997513e+00 -1.888096367658730415e-03
1.000000000000014211e+00 -3.949999999999997513e+00 -1.929203092110577406e-03
1.150000000000014566e+00 -3.949999999999997513e+00 -1.944177776069319760e-03
1.300000000000014921e+00 -3.949999999999997513e+00 -1.931566189494677557e-03
1.450000000000015277e+00 -3.949999999999997513e+00 -1.891111796652590040e-03
1.600000000000015632e+00 -3.949999999999997513e+00 -1.823867602072763022e-03
1.750000000000015987e+00 -3.949999999999997513e+00 -1.732188869250371292e-03
1.900000000000016342e+00 -3.949999999999997513e+00 -1.619598003843868671e-03
2.050000000000016698e+00 -3.949999999999997513e+00 -1.490534149413202903e-03
2.200000000000017053e+00 -3.949999999999997513e+00 -1.350018752115186892e-03
2.350000000000017408e+00 -3.949999999999997513e+00 -1.203280431983254004e-03
2.500000000000017764e+00 -3.949999999999997513e+00 -1.055385887103751181e-03
2.650000000000018119e+00 -3.949999999999997513e+00 -9.109184891530382059e-04
2.800000000000018474e+00 -3.949999999999997513e+00 -7.737348362524282958e-04
2.950000000000018829e+00 -3.949999999999997513e+00 -6.468149777394504966e-04
3.100000000000019185e+00 -3.949999999999997513e+00 -5.322075398454512553e-04
3.250000000000019540e+00 -3.949999999999997513e+00 -4.310590728450637153e-04
3.400000000000019895e+00 -3.949999999999997513e+00 -3.437090176432380925e-04
3.550000000000020250e+00 -3.949999999999997513e+00 -2.698280574408469523e-04
3.700000000000020606e+00 -3.949999999999997513e+00 -2.085777429741276882e-04
3.850000000000020961e+00 -3.949999999999997513e+00 -1.587721498615067800e-04
4.000000000000021316e+00 -3.949999999999997513e+00 -1.190267997789401592e-04
4.150000000000021672e+00 -3.949999999999997513e+00 -8.788511282765207723e-05
4.300000000000022027e+00 -3.949999999999997513e+00 -6.391745019653095178e-05
4.450000000000022382e+00 -3.949999999999997513e+00 -4.579182541110013541e-05
4.600000000000022737e+00 -3.949999999999997513e+00 -3.231834338666327239e-05
4.750000000000023093e+00 -3.949999999999997513e+00 -2.247131908866455759e-05
4.900000000000023448e+00 -3.949999999999997513e+00 -1.539393624530519718e-05
5.050000000000023803e+00 -3.949999999999997513e+00 -1.039042776527446779e-05

-5.000000000000000000e+00 -3.799999999999997158e+00 -4.292528399035144780e-08
-4.849999999999999645e+00 -3.799999999999997158e+00 -7.439977783341113832e-08
-4.699999999999999289e+00 -3.799999999999997158e+00 -1.268982284505794764e-07
-4.549999999999998934e+00 -3.799999999999997158e+00 -2.129849977058691759e-07
-4.399999999999998579e+00 -3.799999999999997158e+00 -3.517605547329328637e-07
-4.249999999999998224e+00 -3.799999999999997158e+00 -5.716862754022059118e-07
-4.099999999999997868e+00 -3.799999999999997158e+00 -9.143297945884606315e-07
-3.949999999999997513e+00 -3.799999999999997158e+00 -1.439195212702160368e-06
-3.799999999999997158e+00 -3.799999999999997158e+00 -2.229777534358912689e-06
-3.649999999999996803e+00 -3.799999999999997158e+00 -3.400931488525231365e-06
-3.499999999999996447e+00 -3.799999999999997158e+00 -5.107568028602022402e-06
-3.349999999999996092e+00 -3.799999999999997158e+00 -7.554585201107990402e-06
-3.199999999999995737e+00 -3.799999999999997158e+00 -1.100780209679705362e-05
-3.049999999999995381e+00 -3.799999999999997158e+00 -1.580549311613909692e-05
-2.899999999999995026e+00 -3.799999999999997158e+00 -2.236991126472676200e-05
-2.749999999999994671e+00 -3.799999999999997158e+00 -3.121793908710407552e-05
-2.599999999999994316e+00 -3.799999999999997158e+00 -4.296971120539678189e-05
-2.449999999999993960e+00 -3.799999999999997158e+00 -5.835371763515670505e-05
-2.299999999999993605e+00 -3.799999999999997158e+00 -7.820654277018230420e-05
-2.149999999999993250e+00 -3.799999999999997158e+00 -1.034650695871499796e-04
-1.999999999999992895e+00 -3.799999999999997158e+00 -1.351487704218836794e-04
-1.849999999999992539e+00 -3.799999999999997158e+00 -1.743297508646096694e-04
-1.699999999999992184e+00 -3.799999999999997158e+00 -2.220886924563634677e-04
-1.549999999999991829e+00 -3.799999999999997158e+00 -2.794559485360064810e-04
-1.399999999999991473e+00 -3.799999999999997158e+00 -3.473389259596520941e-04
-1.249999999999991118e+00 -3.799999999999997158e+00 -4.264394996679546097e-04
-1.099999999999990763e+00 -3.799999999999997158e+00 -5.171682046897669053e-04
-9.499999999999904077e-01 -3.799999999999997158e+00 -6.195645593924485606e-04
-7.999999999999900524e-01 -3.799999999999997158e+00 -7.332339630008520397e-04
-6.499999999999896971e-01 -3.799999999999997158e+00 -8.573100187986116638e-04
-4.999999999999893419e-01 -3.799999999999997158e+00 -9.904462821686890999e-04
-3.499999999999889866e-01 -3.799999999999997158e+00 -1.130834013804072951e-03
-1.999999999999886313e-01 -3.799999999999997158e+00 -1.276234865091340149e-03
-4.999999999998827604e-02 -3.799999999999997158e+00 -1.424013082032562832e-03
1.000000000000120792e-01 -3.799999999999997158e+00 -1.571154162325598879e-03
2.500000000000124345e-01 -3.799999999999997158e+00 -1.714267201768914298e-03
4.000000000000127898e-01 -3.799999999999997158e+00 -1.849584068195278021e-03
5.500000000000131450e-01 -3.799999999999997158e+00 -1.972984106653021593e-03
7.000000000000135003e-01 -3.799999999999997158e+00 -2.080080825127039387e-03
8.500000000000138556e-01 -3.799999999999997158e+00 -2.166401260535508622e-03
1.000000000000014211e+00 -3.799999999999997158e+00 -2.227668641008603324e-03
1.150000000000014566e+00 -3.799999999999997158e+00 -2.260169560168888512e-03
1.300000000000014921e+00 -3.799999999999997158e+00 -2.261157380381638698e-03
1.450000000000015277e+00 -3.799999999999997158e+00 -2.229223841384777617e-03
1.600000000000015632e+00 -3.799999999999997158e+00 -2.164567618732931697e-03
1.750000000000015987e+00 -3.799999999999997158e+00 -2.069103219957390064e-03
1.900000000000016342e+00 -3.799999999999997158e+00 -1.946382038443436342e-03
2.050000000000016698e+00 -3.799999999999997158e+00 -1.801331864576538383e-03
2.200000000000017053e+00 -3.799999999999997158e+00 -1.639852976297315364e-03
2.350000000000017408e+00 -3.799999999999997158e+00 -1.468330983538604839e-03
2.500000000000017764e+00 -3.799999999999997158e+00 -1.293135058637912612e-03
2.650000000000018119e+00 -3.799999999999997158e+00 -1.120165029569349146e-03
2.800000000000018474e+00 -3.799999999999997158e+00 -9.544952145969138897e-04
2.950000000000018829e+00 -3.799999999999997158e+00 -8.001417974559605142e-04
3.100000000000019185e+00 -3.799999999999997158e+00 -6.599591140590789148e-04
3.250000000000019540e+00 -3.799999999999997158e+00 -5.356524471286735643e-04
3.400000000000019895e+00 -3.799999999999997158e+00 -4.278830218802793768e-04
3.550000000000020250e+00 -3.799999999999997158e+00 -3.364353120136912511e-04
3.700000000000020606e+00 -3.799999999999997158e+00 -2.604166442396818062e-04
3.850000000000020961e+00 -3.799999999999997158e+00 -1.984628886858229811e-04
4.000000000000021316e+00 -3.799999999999997158e+00 -1.489300528190638459e-04
4.150000000000021672e+00 -3.799999999999997158e+00 -1.100583767692631093e-04
4.300000000000022027e+00 -3.799999999999997158e+00 -8.010195193013157442e-05
4.450000000000022382e+00 -3.799999999999997158e+00 -5.742225359994052660e-05
4.600000000000022737e+00 -3.799999999999997158e+00 -4.054795636489554430e-05
4.750000000000023093e+00 -3.799999999999997158e+00 -2.820593682821279902e-05
4.900000000000023448e+00 -3.799999999999997158e+00 -1.932960866721137683e-05
5.050000000000023803e+00 -3.799999999999997158e+00 -1.305094142209297666e-05

-5.000000000000000000e+00 -3.649999999999996803e+00 -5.260278853272654564e-08
-4.849999999999999645e+00 -3.649999999999996803e+00 -9.093617316478092271e-08
-4.699999999999999289e+00 -3.649999999999996803e+00 -1.546425063320277553e-07
-4.549999999999998934e+00 -3.649999999999996803e+00 -2.586798024035493732e-07
-4.399999999999998579e+00 -3.649999999999996803e+00 -4.256264390763431127e-07
-4.249999999999998224e+00 -3.649999999999996803e+00 -6.888652354441956979e-07
-4.099999999999997868e+00 -3.649999999999996803e+00 -1.096743151218848704e-06
-3.949999999999997513e+00 -3.649999999999996803e+00 -1.717852908479291218e-06
-3.799999999999997158e+00 -3.649999999999996803e+00 -2.647549079805620138e-06
-3.649999999999996803e+00 -3.649999999999996803e+00 -4.015757608835661649e-06
-3.499999999999996447e+00 -3.649999999999996803e+00 -5.996064942829476660e-06
-3.349999999999996092e+00 -3.649999999999996803e+00 -8.815981567998545655e-06
-3.199999999999995737e+00 -3.649999999999996803e+00 -1.276816243329663474e-05
-3.049999999999995381e+00 -3.649999999999996803e+00 -1.822222483780802538e-05
-2.899999999999995026e+00 -3.649999999999996803e+00 -2.563661543943082224e-05
-2.749999999999994671e+00 -3.649999999999996803e+00 -3.556971708186564538e-05
-2.599999999999994316e+00 -3.649999999999996803e+00 -4.868902721706376124e-05
-2.449999999999993960e+00 -3.649999999999996803e+00 -6.577676981834394677e-05
-2.299999999999993605e+00 -3.649999999999996803e+00 -8.772974229151453678e-05
-2.149999999999993250e+00 -3.649999999999996803e+00 -1.155506268461615153e-04
-1.999999999999992895e+00 -3.649999999999996803e+00 -1.503275736354568021e-04
-1.849999999999992539e+00 -3.649999999999996803e+00 -1.931988493678771950e-04
-1.699999999999992184e+00 -3.649999999999996803e+00 -2.453000838175597173e-04
-1.549999999999991829e+00 -3.649999999999996803e+00 -3.076935026190618185e-04
-1.399999999999991473e+00 -3.649999999999996803e+00 -3.812817490275448198e-04
-1.249999999999991118e+00 -3.649999999999996803e+00 -4.667133509814235057e-04
-1.099999999999990763e+00 -3.649999999999996803e+00 -5.642918235538632024e-04
-9.499999999999904077e-01 -3.649999999999996803e+00 -6.739042302089397109e-04
-7.999999999999900524e-01 -3.649999999999996803e+00 -7.949855078834234742e-04
-6.499999999999896971e-01 -3.649999999999996803e+00 -9.265297701154652597e-04
-4.999999999999893419e-01 -3.649999999999996803e+00 -1.067148207036161403e-03
-3.499999999999889866e-01 -3.649999999999996803e+00 -1.215156856722039453e-03
-1.999999999999886313e-01 -3.649999999999996803e+00 -1.368661562268195728e-03
-4.999999999998827604e-02 -3.649999999999996803e+00 -1.525599408078550214e-03
1.000000000000120792e-01 -3.649999999999996803e+00 -1.683702888463666815e-03
2.500000000000124345e-01 -3.649999999999996803e+00 -1.840377499465496551e-03
4.000000000000127898e-01 -3.649999999999996803e+00 -1.992520272053881821e-03
5.500000000000131450e-01 -3.649999999999996803e+00 -2.136343508659834488e-03
7.000000000000135003e-01 -3.649999999999996803e+00 -2.267289096032615910e-03
8.500000000000138556e-01 -3.649999999999996803e+00 -2.380112469800502520e-03
1.000000000000014211e+00 -3.649999999999996803e+00 -2.469179563326398281e-03
1.150000000000014566e+00 -3.649999999999996803e+00 -2.528964378119803562e-03
1.300000000000014921e+00 -3.649999999999996803e+00 -2.554676713595562497e-03
1.450000000000015277e+00 -3.649999999999996803e+00 -2.542907720291348768e-03
1.600000000000015632e+00 -3.649999999999996803e+00 -2.492167991016762570e-03
1.750000000000015987e+00 -3.649999999999996803e+00 -2.403211689770975729e-03
1.900000000000016342e+00 -3.649999999999996803e+00 -2.279083905330801969e-03
2.050000000000016698e+00 -3.649999999999996803e+00 -2.124883986987941616e-03
2.200000000000017053e+00 -3.649999999999996803e+00 -1.947290541794904038e-03
2.350000000000017408e+00 -3.649999999999996803e+00 -1.753932136982927536e-03
2.500000000000017764e+00 -3.649999999999996803e+00 -1.552704924042992967e-03
2.650000000000018119e+00 -3.649999999999996803e+00 -1.351133865622115675e-03
2.800000000000018474e+00 -3.649999999999996803e+00 -1.155852707854909634e-03
2.950000000000018829e+00 -3.649999999999996803e+00 -9.722470487347111218e-04
3.100000000000019185e+00 -3.649999999999996803e+00 -8.042729639744952523e-04
3.250000000000019540e+00 -3.649999999999996803e+00 -6.544370457333644787e-04
3.400000000000019895e+00 -3.649999999999996803e+00 -5.239058770275443035e-04
3.550000000000020250e+00 -3.649999999999996803e+00 -4.127045403686914818e-04
3.700000000000020606e+00 -3.649999999999996803e+00 -3.199633309855085721e-04
3.850000000000020961e+00 -3.649999999999996803e+00 -2.441770039025615863e-04
4.000000000000021316e+00 -3.649999999999996803e+00 -1.834491016792687355e-04
4.150000000000021672e+00 -3.649999999999996803e+00 -1.357030664691413735e-04
4.300000000000022027e+00 -3.649999999999996803e+00 -9.885042987347968492e-05
4.450000000000022382e+00 -3.649999999999996803e+00 -7.091349603539550143e-05
4.600000000000022737e+00 -3.649999999999996803e+00 -5.010518682258880731e-05
4.750000000000023093e+00 -3.649999999999996803e+00 -3.487207060440352302e-05
4.900000000000023448e+00 -3.649999999999996803e+00 -2.390825972118424509e-05
5.050000000000023803e+00 -3.649999999999996803e+00 -1.614818454556741804e-05

-5.000000000000000000e+00 -3.499999999999996447e+00 -6.340300146709564943e-08
-4.849999999999999645e+00 -3.499999999999996447e+00 -1.092540850394051083e-07
-4.699999999999999289e+00 -3.499999999999996447e+00 -1.851049703605488509e-07
-4.549999999999998934e+00 -3.499999999999996447e+00 -3.083307043359270414e-07
-4.399999999999998579e+00 -3.499999999999996447e+00 -5.049133224737802223e-07
-4.249999999999998224e+00 -3.499999999999996447e+00 -8.128715160904137716e-07
-4.099999999999997868e+00 -3.499999999999996447e+00 -1.286647094156267881e-06
-3.949999999999997513e+00 -3.499999999999996447e+00 -2.002550789474109115e-06
-3.799999999999997158e+00 -3.499999999999996447e+00 -3.065330236979750406e-06
-3.649999999999996803e+00 -3.499999999999996447e+00 -4.615876346059070057e-06
-3.499999999999996447e+00 -3.499999999999996447e+00 -6.840037992783709093e-06
-3.349999999999996092e+00 -3.499999999999996447e+00 -9.978472773149911772e-06
-3.199999999999995737e+00 -3.499999999999996447e+00 -1.433741668784087694e-05
-3.049999999999995381e+00 -3.499999999999996447e+00 -2.030018300500267421e-05
-2.899999999999995026e+00 -3.499999999999996447e+00 -2.833905234053825278e-05
-2.749999999999994671e+00 -3.499999999999996447e+00 -3.902692504070208023e-05
-2.599999999999994316e+00 -3.499999999999996447e+00 -5.304760247358296035e-05
-2.449999999999993960e+00 -3.499999999999996447e+00 -7.120280167120686258e-05
-2.299999999999993605e+00 -3.499999999999996447e+00 -9.441301362266102891e-05
-2.149999999999993250e+00 -3.499999999999996447e+00 -1.237082353861591747e-04
-1.999999999999992895e+00 -3.499999999999996447e+00 -1.602037527429364889e-04
-1.849999999999992539e+00 -3.499999999999996447e+00 -2.050560262453431754e-04
-1.699999999999992184e+00 -3.499999999999996447e+00 -2.593950011821331055e-04
-1.549999999999991829e+00 -3.499999999999996447e+00 -3.242325087960842931e-04
-1.399999999999991473e+00 -3.499999999999996447e+00 -4.003522770687268262e-04
-1.249999999999991118e+00 -3.499999999999996447e+00 -4.881951282532331991e-04
-1.099999999999990763e+00 -3.499999999999996447e+00 -5.877616558495262844e-04
-9.499999999999904077e-01 -3.499999999999996447e+00 -6.985609108682735817e-04
-7.999999999999900524e-01 -3.499999999999996447e+00 -8.196329936059775943e-04
-6.499999999999896971e-01 -3.499999999999996447e+00 -9.496616974639688225e-04
-4.999999999999893419e-01 -3.499999999999996447e+00 -1.087168871172722404e-03
-3.499999999999889866e-01 -3.499999999999996447e+00 -1.230748707531161522e-03
-1.999999999999886313e-01 -3.499999999999996447e+00 -1.379268151257891963e-03
-4.999999999998827604e-02 -3.499999999999996447e+00 -1.531944158874296242e-03
1.000000000000120792e-01 -3.499999999999996447e+00 -1.688223556923862476e-03
2.500000000000124345e-01 -3.499999999999996447e+00 -1.847441479165787791e-03
4.000000000000127898e-01 -3.499999999999996447e+00 -2.008309544106141008e-03
5.500000000000131450e-01 -3.499999999999996447e+00 -2.168360486928150397e-03
7.000000000000135003e-01 -3.499999999999996447e+00 -2.323521741709711711e-03
8.500000000000138556e-01 -3.499999999999996447e+00 -2.467984028380881302e-03
1.000000000000014211e+00 -3.499999999999996447e+00 -2.594468545501134663e-03
1.150000000000014566e+00 -3.499999999999996447e+00 -2.694895547681976262e-03
1.300000000000014921e+00 -3.499999999999996447e+00 -2.761350074587882401e-03
1.450000000000015277e+00 -3.499999999999996447e+00 -2.787161106611026236e-03
1.600000000000015632e+00 -3.499999999999996447e+00 -2.767880961111694044e-03
1.750000000000015987e+00 -3.499999999999996447e+00 -2.701976909737544008e-03
1.900000000000016342e+00 -3.499999999999996447e+00 -2.591114753635015769e-03
2.050000000000016698e+00 -3.499999999999996447e+00 -2.440002607003667959e-03
2.200000000000017053e+00 -3.499999999999996447e+00 -2.255848857902207141e-03
2.350000000000017408e+00 -3.499999999999996447e+00 -2.047552197183471600e-03
2.500000000000017764e+00 -3.499999999999996447e+00 -1.824772928486232673e-03
2.650000000000018119e+00 -3.499999999999996447e+00 -1.597032079121873081e-03
2.800000000000018474e+00 -3.499999999999996447e+00 -1.372954955055296798e-03
2.950000000000018829e+00 -3.499999999999996447e+00 -1.159730640178010088e-03
3.100000000000019185e+00 -3.499999999999996447e+00 -9.628113783895355738e-04
3.250000000000019540e+00 -3.499999999999996447e+00 -7.858359385371097103e-04
3.400000000000019895e+00 -3.499999999999996447e+00 -6.307344494100873599e-04
3.550000000000020250e+00 -3.499999999999996447e+00 -4.979596934466298374e-04
3.700000000000020606e+00 -3.499999999999996447e+00 -3.867891142351382889e-04
3.850000000000020961e+00 -3.499999999999996447e+00 -2.956490156540619646e-04
4.000000000000021316e+00 -3.499999999999996447e+00 -2.224237804897839354e-04
4.150000000000021672e+00 -3.499999999999996447e+00 -1.647253639418440883e-04
4.300000000000022027e+00 -3.499999999999996447e+00 -1.201097857344819931e-04
4.450000000000022382e+00 -3.499999999999996447e+00 -8.623672798527893038e-05
4.600000000000022737e+00 -3.499999999999996447e+00 -6.097520687433860776e-05
4.750000000000023093e+00 -3.499999999999996447e+00 -4.246265258303474411e-05
4.900000000000023448e+00 -3.499999999999996447e+00 -2.912691839762728411e-05
5.050000000000023803e+00 -3.499999999999996447e+00 -1.968121101627662981e-05

-5.000000000000000000e+00 -3.349999999999996092e+00 -7.511556713129086125e-08
-4.849999999999999645e+00 -3.349999999999996092e+00 -1.289091544586376451e-07
-4.699999999999999289e+00 -3.349999999999996092e+00 -2.173716408092537825e-07
-4.549999999999998934e+00 -3.349999999999996092e+00 -3.601082117310844951e-07
-4.399999999999998579e+00 -3.349999999999996092e+00 -5.860583912481136666e-07
-4.249999999999998224e+00 -3.349999999999996092e+00 -9.369556823828945208e-07
-4.099999999999997868e+00 -3.349999999999996092e+00 -1.471604093546766272e-06
-3.949999999999997513e+00 -3.349999999999996092e+00 -2.270994507636730786e-06
-3.799999999999997158e+00 -3.349999999999996092e+00 -3.444246810966407593e-06
-3.649999999999996803e+00 -3.349999999999996092e+00 -5.135347372155417085e-06
-3.499999999999996447e+00 -3.349999999999996092e+00 -7.530673465364526926e-06
-3.349999999999996092e+00 -3.349999999999996092e+00 -1.086736334429326772e-05
-3.199999999999995737e+00 -3.349999999999996092e+00 -1.544268392207006179e-05
-3.049999999999995381e+00 -3.349999999999996092e+00 -2.162460778614841086e-05
-2.899999999999995026e+00 -3.349999999999996092e+00 -2.986372972737912432e-05
-2.749999999999994671e+00 -3.349999999999996092e+00 -4.070628280877723035e-05
-2.599999999999994316e+00 -3.349999999999996092e+00 -5.480720182568843738e-05
-2.449999999999993960e+00 -3.349999999999996092e+00 -7.294082954704968040e-05
-2.299999999999993605e+00 -3.349999999999996092e+00 -9.600501059807661536e-05
-2.149999999999993250e+00 -3.349999999999996092e+00 -1.250122485876748336e-04
-1.999999999999992895e+00 -3.349999999999996092e+00 -1.610599157510823496e-04
-1.849999999999992539e+00 -3.349999999999996092e+00 -2.052711620105875155e-04
-1.699999999999992184e+00 -3.349999999999996092e+00 -2.587004224689767396e-04
-1.549999999999991829e+00 -3.349999999999996092e+00 -3.222035460381020679e-04
-1.399999999999991473e+00 -3.349999999999996092e+00 -3.962833183800572225e-04
-1.249999999999991118e+00 -3.349999999999996092e+00 -4.809359049476567296e-04
-1.099999999999990763e+00 -3.349999999999996092e+00 -5.755395039498574505e-04
-9.499999999999904077e-01 -3.349999999999996092e+00 -6.788373248950678321e-04
-7.999999999999900524e-01 -3.349999999999996092e+00 -7.890646267848102713e-04
-6.499999999999896971e-01 -3.349999999999996092e+00 -9.042460343863792036e-04
-4.999999999999893419e-01 -3.349999999999996092e+00 -1.022641804040406435e-03
-3.499999999999889866e-01 -3.349999999999996092e+00 -1.143257417034667820e-03
-1.999999999999886313e-01 -3.349999999999996092e+00 -1.266269726419710397e-03
-4.999999999998827604e-02 -3.349999999999996092e+00 -1.393193530715828308e-03
1.000000000000120792e-01 -3.349999999999996092e+00 -1.526641029789936165e-03
2.500000000000124345e-01 -3.349999999999996092e+00 -1.669621600130119900e-03
4.000000000000127898e-01 -3.349999999999996092e+00 -1.824470827301211606e-03
5.500000000000131450e-01 -3.349999999999996092e+00 -1.991639838802195580e-03
7.000000000000135003e-01 -3.349999999999996092e+00 -2.168663899225680824e-03
8.500000000000138556e-01 -3.349999999999996092e+00 -2.349623338746137380e-03
1.000000000000014211e+00 -3.349999999999996092e+00 -2.525303979678480710e-03
1.150000000000014566e+00 -3.349999999999996092e+00 -2.684089227837211950e-03
1.300000000000014921e+00 -3.349999999999996092e+00 -2.813428135505529736e-03
1.450000000000015277e+00 -3.349999999999996092e+00 -2.901582306458543644e-03
1.600000000000015632e+00 -3.349999999999996092e+00 -2.939298754622723161e-03
1.750000000000015987e+00 -3.349999999999996092e+00 -2.921092357694415886e-03
1.900000000000016342e+00 -3.349999999999996092e+00 -2.845927868442683049e-03
2.050000000000016698e+00 -3.349999999999996092e+00 -2.717230442922543426e-03
2.200000000000017053e+00 -3.349999999999996092e+00 -2.542288271350549855e-03
2.350000000000017408e+00 -3.349999999999996092e+00 -2.331212807359599789e-03
2.500000000000017764e+00 -3.349999999999996092e+00 -2.095675108227396197e-03
2.650000000000018119e+00 -3.349999999999996092e+00 -1.847637999864433283e-03
2.800000000000018474e+00 -3.349999999999996092e+00 -1.598262536846307459e-03
2.950000000000018829e+00 -3.349999999999996092e+00 -1.357101289608557936e-03
3.100000000000019185e+00 -3.349999999999996092e+00 -1.131620268618169440e-03
3.250000000000019540e+00 -3.349999999999996092e+00 -9.270318215737910223e-04
3.400000000000019895e+00 -3.349999999999996092e+00 -7.463813228555629849e-04
3.550000000000020250e+00 -3.349999999999996092e+00 -5.908121939228739824e-04
3.700000000000020606e+00 -3.349999999999996092e+00 -4.599328752958292254e-04
3.850000000000020961e+00 -3.349999999999996092e+00 -3.522197750715492831e-04
4.000000000000021316e+00 -3.349999999999996092e+00 -2.654061067262455573e-04
4.150000000000021672e+00 -3.349999999999996092e+00 -1.968234893702672326e-04
4.300000000000022027e+00 -3.349999999999996092e+00 -1.436784800872436434e-04
4.450000000000022382e+00 -3.349999999999996092e+00 -1.032584868508845915e-04
4.600000000000022737e+00 -3.349999999999996092e+00 -7.307036400335304338e-05
4.750000000000023093e+00 -3.349999999999996092e+00 -5.092058456917437806e-05
4.900000000000023448e+00 -3.349999999999996092e+00 -3.494869184728211897e-05
5.050000000000023803e+00 -3.349999999999996092e+00 -2.362637873448290344e-05

-5.000000000000000000e+00 -3.199999999999995737e+00 -8.738351711534566952e-08
-4.849999999999999645e+00 -3.199999999999995737e+00 -1.491681353410871607e-07
-4.699999999999999289e+00 -3.199999999999995737e+00 -2.499674852772402794e-07
-4.549999999999998934e+00 -3.199999999999995737e+00 -4.111114957246128140e-07
-4.399999999999998579e+00 -3.199999999999995737e+00 -6.634917147096567941e-07
-4.249999999999998224e+00 -3.199999999999995737e+00 -1.050685588288072071e-06
-4.099999999999997868e+00 -3.199999999999995737e+00 -1.632568656909515665e-06
-3.949999999999997513e+00 -3.199999999999995737e+00 -2.489308873153473829e-06
-3.799999999999997158e+00 -3.199999999999995737e+00 -3.725621128447408673e-06
-3.649999999999996803e+00 -3.199999999999995737e+00 -5.475216603293624700e-06
-3.499999999999996447e+00 -3.199999999999995737e+00 -7.905544449808352063e-06
-3.349999999999996092e+00 -3.199999999999995737e+00 -1.122320107871164856e-05
-3.199999999999995737e+00 -3.199999999999995737e+00 -1.568073005912474884e-05
-3.049999999999995381e+00 -3.199999999999995737e+00 -2.158582806567977075e-05
-2.899999999999995026e+00 -3.199999999999995737e+00 -2.931399156812638319e-05
-2.749999999999994671e+00 -3.199999999999995737e+00 -3.932509392959900317e-05
-2.599999999999994316e+00 -3.199999999999995737e+00 -5.218297411570455881e-05
-2.449999999999993960e+00 -3.199999999999995737e+00 -6.857465597080313231e-05
-2.299999999999993605e+00 -3.199999999999995737e+00 -8.932237923442654581e-05
-2.149999999999993250e+00 -3.199999999999995737e+00 -1.153777342916097653e-04
-1.999999999999992895e+00 -3.199999999999995737e+00 -1.477839729741930400e-04
-1.849999999999992539e+00 -3.199999999999995737e+00 -1.875917913785436156e-04
-1.699999999999992184e+00 -3.199999999999995737e+00 -2.357178309179486567e-04
-1.549999999999991829e+00 -3.199999999999995737e+00 -2.927461218348351678e-04
-1.399999999999991473e+00 -3.199999999999995737e+00 -3.586920222193773532e-04
-1.249999999999991118e+00 -3.199999999999995737e+00 -4.327746951197549157e-04
-1.099999999999990763e+00 -3.199999999999995737e+00 -5.132723630257690064e-04
-9.499999999999904077e-01 -3.199999999999995737e+00 -5.975537227463388135e-04
-7.999999999999900524e-01 -3.199999999999995737e+00 -6.823740833698681068e-04
-6.499999999999896971e-01 -3.199999999999995737e+00 -7.644817225030607578e-04
-4.999999999999893419e-01 -3.199999999999995737e+00 -8.414934296079074234e-04
-3.499999999999889866e-01 -3.199999999999995737e+00 -9.128814246330152092e-04
-1.999999999999886313e-01 -3.199999999999995737e+00 -9.808028648101395353e-04
-4.999999999998827604e-02 -3.199999999999995737e+00 -1.050449840496650534e-03
1.000000000000120792e-01 -3.199999999999995737e+00 -1.129648787133347024e-03
2.500000000000124345e-01 -3.199999999999995737e+00 -1.227607194753327531e-03
4.000000000000127898e-01 -3.199999999999995737e+00 -1.352954675665967582e-03
5.500000000000131450e-01 -3.199999999999995737e+00 -1.511473435620883489e-03
7.000000000000135003e-01 -3.199999999999995737e+00 -1.704068042864430744e-03
8.500000000000138556e-01 -3.199999999999995737e+00 -1.925522701538856995e-03
1.000000000000014211e+00 -3.199999999999995737e+00 -2.164425211159326772e-03
1.150000000000014566e+00 -3.199999999999995737e+00 -2.404346681246670100e-03
1.300000000000014921e+00 -3.199999999999995737e+00 -2.626045992541887683e-03
1.450000000000015277e+00 -3.199999999999995737e+00 -2.810222582575401789e-03
1.600000000000015632e+00 -3.199999999999995737e+00 -2.940243451238285823e-03
1.750000000000015987e+00 -3.199999999999995737e+00 -3.004330397578068058e-03
1.900000000000016342e+00 -3.199999999999995737e+00 -2.996865270158541837e-03
2.050000000000016698e+00 -3.199999999999995737e+00 -2.918687271079764209e-03
2.200000000000017053e+00 -3.199999999999995737e+00 -2.776460033795812195e-03
2.350000000000017408e+00 -3.199999999999995737e+00 -2.581340052805249866e-03
2.500000000000017764e+00 -3.199999999999995737e+00 -2.347261746773847413e-03
2.650000000000018119e+00 -3.199999999999995737e+00 -2.089162875461209046e-03
2.800000000000018474e+00 -3.199999999999995737e+00 -1.821418342415168914e-03
2.950000000000018829e+00 -3.199999999999995737e+00 -1.556655436833839171e-03
3.100000000000019185e+00 -3.199999999999995737e+00 -1.305019385569654473e-03
3.250000000000019540e+00 -3.199999999999995737e+00 -1.073869895653192753e-03
3.400000000000019895e+00 -3.199999999999995737e+00 -8.678310631336868695e-04
3.550000000000020250e+00 -3.199999999999995737e+00 -6.890905922030942385e-04
3.700000000000020606e+00 -3.199999999999995737e+00 -5.378434578983648214e-04
3.850000000000020961e+00 -3.199999999999995737e+00 -4.127904305404384347e-04
4.000000000000021316e+00 -3.199999999999995737e+00 -3.116243473854370767e-04
4.150000000000021672e+00 -3.199999999999995737e+00 -2.314602677277321379e-04
4.300000000000022027e+00 -3.199999999999995737e+00 -1.691860254946434949e-04
4.450000000000022382e+00 -3.199999999999995737e+00 -1.217256471148206497e-04
4.600000000000022737e+00 -3.199999999999995737e+00 -8.621938100592304178e-05
4.750000000000023093e+00 -3.199999999999995737e+00 -6.013111597720437971e-05
4.900000000000023448e+00 -3.199999999999995737e+00 -4.129748046436271393e-05
5.050000000000023803e+00 -3.199999999999995737e+00 -2.793374740588467150e-05

-5.000000000000000000e+00 -3.049999999999995381e+00 -9.966439096599190561e-08
-4.849999999999999645e+00 -3.049999999999995381e+00 -1.689272125865064602e-07
-4.699999999999999289e+00 -3.049999999999995381e+00 -2.806889361728846250e-07
-4.549999999999998934e+00 -3.049999999999995381e+00 -4.570335594038972350e-07
-4.399999999999998579e+00 -3.049999999999995381e+00 -7.289840192260019172e-07
-4.249999999999998224e+00 -3.049999999999995381e+00 -1.138709075311901873e-06
-4.099999999999997868e+00 -3.049999999999995381e+00 -1.741602250290104007e-06
-3.949999999999997513e+00 -3.049999999999995381e+00 -2.607930604217374172e-06
-3.799999999999997158e+00 -3.049999999999995381e+00 -3.823788831808310371e-06
-3.649999999999996803e+00 -3.049999999999995381e+00 -5.491295372914522830e-06
-3.499999999999996447e+00 -3.049999999999995381e+00 -7.728390340541671313e-06
-3.349999999999996092e+00 -3.049999999999995381e+00 -1.066924778184357521e-05
-3.199999999999995737e+00 -3.049999999999995381e+00 -1.446710375265928640e-05
-3.049999999999995381e+00 -3.049999999999995381e+00 -1.930198564692217392e-05
-2.899999999999995026e+00 -3.049999999999995381e+00 -2.539599877336453347e-05
-2.749999999999994671e+00 -3.049999999999995381e+00 -3.303794563976765849e-05
-2.599999999999994316e+00 -3.049999999999995381e+00 -4.261657512761925524e-05
-2.449999999999993960e+00 -3.049999999999995381e+00 -5.465733899760960796e-05
-2.299999999999993605e+00 -3.049999999999995381e+00 -6.985131783191252791e-05
-2.149999999999993250e+00 -3.049999999999995381e+00 -8.905791600065531585e-05
-1.999999999999992895e+00 -3.049999999999995381e+00 -1.132570233685296218e-04
-1.849999999999992539e+00 -3.049999999999995381e+00 -1.434247452637987948e-04
-1.699999999999992184e+00 -3.049999999999995381e+00 -1.803135135697908403e-04
-1.549999999999991829e+00 -3.049999999999995381e+00 -2.241363895630894387e-04
-1.399999999999991473e+00 -3.049999999999995381e+00 -2.741888854479487651e-04
-1.249999999999991118e+00 -3.049999999999995381e+00 -3.284875415381645456e-04
-1.099999999999990763e+00 -3.049999999999995381e+00 -3.835533640088670672e-04
-9.499999999999904077e-01 -3.049999999999995381e+00 -4.345015431176150154e-04
-7.999999999999900524e-01 -3.049999999999995381e+00 -4.755909809790288757e-04
-6.499999999999896971e-01 -3.049999999999995381e+00 -5.013133701018757712e-04
-4.999999999999893419e-01 -3.049999999999995381e+00 -5.079526600024317131e-04
-3.499999999999889866e-01 -3.049999999999995381e+00 -4.953443740363049595e-04
-1.999999999999886313e-01 -3.049999999999995381e+00 -4.683730415105924450e-04
-4.999999999998827604e-02 -3.049999999999995381e+00 -4.376551476982700199e-04
1.000000000000120792e-01 -3.049999999999995381e+00 -4.189435623946829242e-04
2.500000000000124345e-01 -3.049999999999995381e+00 -4.310746148392429269e-04
4.000000000000127898e-01 -3.049999999999995381e+00 -4.926885590846033980e-04
5.500000000000131450e-01 -3.049999999999995381e+00 -6.183524726840108204e-04
7.000000000000135003e-01 -3.049999999999995381e+00 -8.149674675986835065e-04
8.500000000000138556e-01 -3.049999999999995381e+00 -1.079364849808379890e-03
1.000000000000014211e+00 -3.049999999999995381e+00 -1.397761343948716699e-03
1.150000000000014566e+00 -3.049999999999995381e+00 -1.747289666950542497e-03
1.300000000000014921e+00 -3.049999999999995381e+00 -2.099275881193832152e-03
1.450000000000015277e+00 -3.049999999999995381e+00 -2.423496392389597187e-03
1.600000000000015632e+00 -3.049999999999995381e+00 -2.692475990198518396e-03
1.750000000000015987e+00 -3.049999999999995381e+00 -2.885005862203601865e-03
1.900000000000016342e+00 -3.049999999999995381e+00 -2.988358593566834559e-03
2.050000000000016698e+00 -3.049999999999995381e+00 -2.999016911477231980e-03
2.200000000000017053e+00 -3.049999999999995381e+00 -2.922025972086208807e-03
2.350000000000017408e+00 -3.049999999999995381e+00 -2.769291828869853075e-03
2.500000000000017764e+00 -3.049999999999995381e+00 -2.557269023196706310e-03
2.650000000000018119e+00 -3.049999999999995381e+00 -2.304501041160919323e-03
2.800000000000018474e+00 -3.049999999999995381e+00 -2.029406345137799075e-03
2.950000000000018829e+00 -3.049999999999995381e+00 -1.748569903694732058e-03
3.100000000000019185e+00 -3.049999999999995381e+00 -1.475649286474659851e-03
3.250000000000019540e+00 -3.049999999999995381e+00 -1.220874989118553170e-03
3.400000000000019895e+00 -3.049999999999995381e+00 -9.910392689569090269e-04
3.550000000000020250e+00 -3.049999999999995381e+00 -7.898298671040631692e-04
3.700000000000020606e+00 -3.049999999999995381e+00 -6.183647692690162623e-04
3.850000000000020961e+00 -3.049999999999995381e+00 -4.758067723774938359e-04
4.000000000000021316e+00 -3.049999999999995381e+00 -3.599685355930957596e-04
4.150000000000021672e+00 -3.049999999999995381e+00 -2.678507216363374701e-04
4.300000000000022027e+00 -3.049999999999995381e+00 -1.960829157330289401e-04
4.450000000000022382e+00 -3.049999999999995381e+00 -1.412575773870338206e-04
4.600000000000022737e+00 -3.049999999999995381e+00 -1.001614510354677419e-04
4.750000000000023093e+00 -3.049999999999995381e+00 -6.991752443181459959e-05
4.900000000000023448e+00 -3.049999999999995381e+00 -4.805489769033458768e-05
5.050000000000023803e+00 -3.049999999999995381e+00 -3.252493199243133214e-05

-5.000000000000000000e+00 -2.899999999999995026e+00 -1.111860198972611440e-07
-4.849999999999999645e+00 -2.899999999999995026e+00 -1.866172016166606029e-07
-4.699999999999999289e+00 -2.899999999999995026e+00 -3.064063857192406278e-07
-4.549999999999998934e+00 -2.899999999999995026e+00 -4.917612741756193842e-07
-4.399999999999998579e+00 -2.899999999999995026e+00 -7.708591882442283726e-07
-4.249999999999998224e+00 -2.899999999999995026e+00 -1.179246121290050749e-06
-4.099999999999997868e+00 -2.899999999999995026e+00 -1.759065197519786303e-06
-3.949999999999997513e+00 -2.899999999999995026e+00 -2.556521341306147584e-06
-3.799999999999997158e+00 -2.899999999999995026e+00 -3.617134312770578499e-06
-3.649999999999996803e+00 -2.899999999999995026e+00 -4.978792091165840459e-06
-3.499999999999996447e+00 -2.899999999999995026e+00 -6.663487168141391674e-06
-3.349999999999996092e+00 -2.899999999999995026e+00 -8.669902658936120377e-06
-3.199999999999995737e+00 -2.899999999999995026e+00 -1.097053689652778395e-05
-3.049999999999995381e+00 -2.899999999999995026e+00 -1.351837958096629018e-05
-2.899999999999995026e+00 -2.899999999999995026e+00 -1.626855600093716236e-05
-2.749999999999994671e+00 -2.899999999999995026e+00 -1.921889455132784680e-05
-2.599999999999994316e+00 -2.899999999999995026e+00 -2.246909420246357317e-05
-2.449999999999993960e+00 -2.899999999999995026e+00 -2.629048117489600649e-05
-2.299999999999993605e+00 -2.899999999999995026e+00 -3.118751372366430072e-05
-2.149999999999993250e+00 -2.899999999999995026e+00 -3.791987688933988850e-05
-1.999999999999992895e+00 -2.899999999999995026e+00 -4.744366893148752626e-05
-1.849999999999992539e+00 -2.899999999999995026e+00 -6.072717255220022652e-05
-1.699999999999992184e+00 -2.899999999999995026e+00 -7.840773269935859301e-05
-1.549999999999991829e+00 -2.899999999999995026e+00 -1.002878648453644556e-04
-1.399999999999991473e+00 -2.899999999999995026e+00 -1.247244231575873603e-04
-1.249999999999991118e+00 -2.899999999999995026e+00 -1.480408138345942239e-04
-1.099999999999990763e+00 -2.899999999999995026e+00 -1.641733319895260276e-04
-9.499999999999904077e-01 -2.899999999999995026e+00 -1.648185239338910435e-04
-7.999999999999900524e-01 -2.899999999999995026e+00 -1.403370749293475928e-04
-6.499999999999896971e-01 -2.899999999999995026e+00 -8.155025393968964647e-05
-4.999999999999893419e-01 -2.899999999999995026e+00 1.767854111066971217e-05
-3.499999999999889866e-01 -2.899999999999995026e+00 1.575150520329098535e-04
-1.999999999999886313e-01 -2.899999999999995026e+00 3.296281777499876844e-04
-4.999999999998827604e-02 -2.899999999999995026e+00 5.159582167060195118e-04
1.000000000000120792e-01 -2.899999999999995026e+00 6.895158621493951978e-04
2.500000000000124345e-01 -2.899999999999995026e+00 8.174910348844638582e-04
4.000000000000127898e-01 -2.899999999999995026e+00 8.663362823314434830e-04
5.500000000000131450e-01 -2.899999999999995026e+00 8.079239920328666570e-04
7.000000000000135003e-01 -2.899999999999995026e+00 6.254949204815938180e-04
8.500000000000138556e-01 -2.899999999999995026e+00 3.179802678218718185e-04
1.000000000000014211e+00 -2.899999999999995026e+00 -9.851027501370133662e-05
1.150000000000014566e+00 -2.899999999999995026e+00 -5.925867634685815215e-04
1.300000000000014921e+00 -2.899999999999995026e+00 -1.122445009592939634e-03
1.450000000000015277e+00 -2.899999999999995026e+00 -1.642424063150545307e-03
1.600000000000015632e+00 -2.899999999999995026e+00 -2.109655461076496204e-03
1.750000000000015987e+00 -2.899999999999995026e+00 -2.489478461228836204e-03
1.900000000000016342e+00 -2.899999999999995026e+00 -2.758879025999378103e-03
2.050000000000016698e+00 -2.899999999999995026e+00 -2.907769526833020937e-03
2.200000000000017053e+00 -2.899999999999995026e+00 -2.938316078029717081e-03
2.350000000000017408e+00 -2.899999999999995026e+00 -2.862764195210977004e-03
2.500000000000017764e+00 -2.899999999999995026e+00 -2.700356712781426440e-03
2.650000000000018119e+00 -2.899999999999995026e+00 -2.473977834638775228e-03
2.800000000000018474e+00 -2.899999999999995026e+00 -2.207078758103065471e-03
2.950000000000018829e+00 -2.899999999999995026e+00 -1.921265425402297715e-03
3.100000000000019185e+00 -2.899999999999995026e+00 -1.634716620468733284e-03
3.250000000000019540e+00 -2.899999999999995026e+00 -1.361413427889902016e-03
3.400000000000019895e+00 -2.899999999999995026e+00 -1.111036963991892095e-03
3.550000000000020250e+00 -2.899999999999995026e+00 -8.893371256706686682e-04
3.700000000000020606e+00 -2.899999999999995026e+00 -6.987760423699418844e-04
3.850000000000020961e+00 -2.899999999999995026e+00 -5.392831768834055938e-04
4.000000000000021316e+00 -2.899999999999995026e+00 -4.090042169511405677e-04
4.150000000000021672e+00 -2.899999999999995026e+00 -3.049696258755682098e-04
4.300000000000022027e+00 -2.899999999999995026e+00 -2.236445425427306872e-04
4.450000000000022382e+00 -2.899999999999995026e+00 -1.613480025722932229e-04
4.600000000000022737e+00 -2.899999999999995026e+00 -1.145469961556625670e-04
4.750000000000023093e+00 -2.899999999999995026e+00 -8.004132142480845601e-05
4.900000000000023448e+00 -2.899999999999995026e+00 -5.506022774607632252e-05
5.050000000000023803e+00 -2.899999999999995026e+00 -3.729297175859849024e-05

-5.000000000000000000e+00 -2.749999999999994671e+00 -1.208995611369832532e-07
-4.849999999999999645e+00 -2.749999999999994671e+00 -2.001010726359720793e-07
-4.699999999999999289e+00 -2.749999999999994671e+00 -3.228478099911680991e-07
-4.549999999999998934e+00 -2.749999999999994671e+00 -5.069324837442270309e-07
-4.399999999999998579e+00 -2.749999999999994671e+00 -7.731143679686437750e-07
-4.249999999999998224e+00 -2.749999999999994671e+00 -1.142390698187557650e-06
-4.099999999999997868e+00 -2.749999999999994671e+00 -1.630430977557617796e-06
-3.949999999999997513e+00 -2.749999999999994671e+00 -2.238155709063188417e-06
-3.799999999999997158e+00 -2.749999999999994671e+00 -2.937775871486641065e-06
-3.649999999999996803e+00 -2.749999999999994671e+00 -3.654499542098667633e-06
-3.499999999999996447e+00 -2.749999999999994671e+00 -4.245711686779899763e-06
-3.349999999999996092e+00 -2.749999999999994671e+00 -4.481735747235345543e-06
-3.199999999999995737e+00 -2.749999999999994671e+00 -4.034981390801803880e-06
-3.049999999999995381e+00 -2.749999999999994671e+00 -2.486628387718524283e-06
-2.899999999999995026e+00 -2.749999999999994671e+00 6.392332218958405457e-07
-2.749999999999994671e+00 -2.749999999999994671e+00 5.806481225762443355e-06
-2.599999999999994316e+00 -2.749999999999994671e+00 1.336248700400938199e-05
-2.449999999999993960e+00 -2.749999999999994671e+00 2.341080792722537347e-05
-2.299999999999993605e+00 -2.749999999999994671e+00 3.569170746206821765e-05
-2.149999999999993250e+00 -2.749999999999994671e+00 4.952174257103236267e-05
-1.999999999999992895e+00 -2.749999999999994671e+00 6.386088829745264572e-05
-1.849999999999992539e+00 -2.749999999999994671e+00 7.758078682077843870e-05
-1.699999999999992184e+00 -2.749999999999994671e+00 8.999001983710561538e-05
-1.549999999999991829e+00 -2.749999999999994671e+00 1.016217491967207970e-04
-1.399999999999991473e+00 -2.749999999999994671e+00 1.152006300083688599e-04
-1.249999999999991118e+00 -2.749999999999994671e+00 1.365857570308091548e-04
-1.099999999999990763e+00 -2.749999999999994671e+00 1.753587336716969872e-04
-9.499999999999904077e-01 -2.749999999999994671e+00 2.446371948687029569e-04
-7.999999999999900524e-01 -2.749999999999994671e+00 3.597091470638172275e-04
-6.499999999999896971e-01 -2.749999999999994671e+00 5.352669218376896864e-04
-4.999999999999893419e-01 -2.749999999999994671e+00 7.813986166683450658e-04
-3.499999999999889866e-01 -2.749999999999994671e+00 1.099011429867780693e-03
-1.999999999999886313e-01 -2.749999999999994671e+00 1.475840969579119213e-03
-4.999999999998827604e-02 -2.749999999999994671e+00 1.884391119613311244e-03
1.000000000000120792e-01 -2.749999999999994671e+00 2.282865295818677521e-03
2.500000000000124345e-01 -2.749999999999994671e+00 2.619456469371811425e-03
4.000000000000127898e-01 -2.749999999999994671e+00 2.839575706674217406e-03
5.500000000000131450e-01 -2.749999999999994671e+00 2.894977354088945631e-03
7.000000000000135003e-01 -2.749999999999994671e+00 2.753210146771052635e-03
8.500000000000138556e-01 -2.749999999999994671e+00 2.405261581960039304e-03
1.000000000000014211e+00 -2.749999999999994671e+00 1.869057456957199650e-03
1.150000000000014566e+00 -2.749999999999994671e+00 1.187331614884183087e-03
1.300000000000014921e+00 -2.749999999999994671e+00 4.202801798041035531e-04
1.450000000000015277e+00 -2.749999999999994671e+00 -3.647257780219195561e-04
1.600000000000015632e+00 -2.749999999999994671e+00 -1.103435468475965102e-03
1.750000000000015987e+00 -2.749999999999994671e+00 -1.742789348435647319e-03
1.900000000000016342e+00 -2.749999999999994671e+00 -2.245815591148440492e-03
2.050000000000016698e+00 -2.749999999999994671e+00 -2.593406713032988479e-03
2.200000000000017053e+00 -2.749999999999994671e+00 -2.783484806064798808e-03
2.350000000000017408e+00 -2.749999999999994671e+00 -2.828201397350117458e-03
2.500000000000017764e+00 -2.749999999999994671e+00 -2.749903364729884472e-03
2.650000000000018119e+00 -2.749999999999994671e+00 -2.576660423943843720e-03
2.800000000000018474e+00 -2.749999999999994671e+00 -2.338097668447655219e-03
2.950000000000018829e+00 -2.749999999999994671e+00 -2.062073954145150680e-03
3.100000000000019185e+00 -2.749999999999994671e+00 -1.772461695231554533e-03
3.250000000000019540e+00 -2.749999999999994671e+00 -1.488017535138919838e-03
3.400000000000019895e+00 -2.749999999999994671e+00 -1.222153957682099983e-03
3.550000000000020250e+00 -2.749999999999994671e+00 -9.833442197073156369e-04
3.700000000000020606e+00 -2.749999999999994671e+00 -7.758954013143915191e-04
3.850000000000020961e+00 -2.749999999999994671e+00 -6.008724204154479139e-04
4.000000000000021316e+00 -2.749999999999994671e+00 -4.570192024045580895e-04
4.150000000000021672e+00 -2.749999999999994671e+00 -3.415826099489142897e-04
4.300000000000022027e+00 -2.749999999999994671e+00 -2.509917488811465986e-04
4.450000000000022382e+00 -2.749999999999994671e+00 -1.813784945117201169e-04
4.600000000000022737e+00 -2.749999999999994671e+00 -1.289464620062119420e-04
4.750000000000023093e+00 -2.749999999999994671e+00 -9.020794601479088922e-05
4.900000000000023448e+00 -2.749999999999994671e+00 -6.211408568898010374e-05
5.050000000000023803e+00 -2.749999999999994671e+00 -4.210466585631989221e-05

-5.000000000000000000e+00 -2.599999999999994316e+00 -1.274359100923324624e-07
-4.849999999999999645e+00 -2.599999999999994316e+00 -2.065769987824775787e-07
-4.699999999999999289e+00 -2.599999999999994316e+00 -3.243910936744824918e-07
-4.549999999999998934e+00 -2.599999999999994316e+00 -4.915060392536223802e-07
-4.399999999999998579e+00 -2.599999999999994316e+00 -7.145574917886293555e-07
-4.249999999999998224e+00 -2.599999999999994316e+00 -9.884318128671850515e-07
-4.099999999999997868e+00 -2.599999999999994316e+00 -1.283110725384615098e-06
-3.949999999999997513e+00 -2.599999999999994316e+00 -1.523481249755635298e-06
-3.799999999999997158e+00 -2.599999999999994316e+00 -1.561115736706678406e-06
-3.649999999999996803e+00 -2.599999999999994316e+00 -1.138593808437876835e-06
-3.499999999999996447e+00 -2.599999999999994316e+00 1.503269564995260530e-07
-3.349999999999996092e+00 -2.599999999999994316e+00 2.897503181613990675e-06
-3.199999999999995737e+00 -2.599999999999994316e+00 7.902458813303027445e-06
-3.049999999999995381e+00 -2.599999999999994316e+00 1.616406940174945668e-05
-2.899999999999995026e+00 -2.599999999999994316e+00 2.882490338750587819e-05
-2.749999999999994671e+00 -2.599999999999994316e+00 4.705506950372273967e-05
-2.599999999999994316e+00 -2.599999999999994316e+00 7.187398663516849761e-05
-2.449999999999993960e+00 -2.599999999999994316e+00 1.039293321148885424e-04
-2.299999999999993605e+00 -2.599999999999994316e+00 1.432816380162081019e-04
-2.149999999999993250e+00 -2.599999999999994316e+00 1.892758710737628771e-04
-1.999999999999992895e+00 -2.599999999999994316e+00 2.406084318751164635e-04
-1.849999999999992539e+00 -2.599999999999994316e+00 2.957055398926451326e-04
-1.699999999999992184e+00 -2.599999999999994316e+00 3.535008493185033034e-04
-1.549999999999991829e+00 -2.599999999999994316e+00 4.146222368848590748e-04
-1.399999999999991473e+00 -2.599999999999994316e+00 4.828641755314128136e-04
-1.249999999999991118e+00 -2.599999999999994316e+00 5.666434147911873212e-04
-1.099999999999990763e+00 -2.599999999999994316e+00 6.799471301999989760e-04
-9.499999999999904077e-01 -2.599999999999994316e+00 8.421504587987733385e-04
-7.999999999999900524e-01 -2.599999999999994316e+00 1.076098248968205585e-03
-6.499999999999896971e-01 -2.599999999999994316e+00 1.404111922723638370e-03
-4.999999999999893419e-01 -2.599999999999994316e+00 1.842143685876327167e-03
-3.499999999999889866e-01 -2.599999999999994316e+00 2.393069246551041574e-03
-1.999999999999886313e-01 -2.599999999999994316e+00 3.040798475283743290e-03
-4.999999999998827604e-02 -2.599999999999994316e+00 3.747071317236381517e-03
1.000000000000120792e-01 -2.599999999999994316e+00 4.452252749677591132e-03
2.500000000000124345e-01 -2.599999999999994316e+00 5.080460385622549702e-03
4.000000000000127898e-01 -2.599999999999994316e+00 5.548677141173430707e-03
5.500000000000131450e-01 -2.599999999999994316e+00 5.779303589003990937e-03
7.000000000000135003e-01 -2.599999999999994316e+00 5.714920404510298590e-03
8.500000000000138556e-01 -2.599999999999994316e+00 5.332081143028232287e-03
1.000000000000014211e+00 -2.599999999999994316e+00 4.649184616841051110e-03
1.150000000000014566e+00 -2.599999999999994316e+00 3.724537588456815380e-03
1.300000000000014921e+00 -2.599999999999994316e+00 2.644828662023782258e-03
1.450000000000015277e+00 -2.599999999999994316e+00 1.508393592819903860e-03
1.600000000000015632e+00 -2.599999999999994316e+00 4.089710794148249205e-04
1.750000000000015987e+00 -2.599999999999994316e+00 -5.760919856633396141e-04
1.900000000000016342e+00 -2.599999999999994316e+00 -1.392127598994732885e-03
2.050000000000016698e+00 -2.599999999999994316e+00 -2.008863600905515939e-03
2.200000000000017053e+00 -2.599999999999994316e+00 -2.418935620860439544e-03
2.350000000000017408e+00 -2.599999999999994316e+00 -2.634191009546492639e-03
2.500000000000017764e+00 -2.599999999999994316e+00 -2.680544341609200111e-03
2.650000000000018119e+00 -2.599999999999994316e+00 -2.592219221195482710e-03
2.800000000000018474e+00 -2.599999999999994316e+00 -2.406281325297762383e-03
2.950000000000018829e+00 -2.599999999999994316e+00 -2.158202723273698002e-03
3.100000000000019185e+00 -2.599999999999994316e+00 -1.878844057329014973e-03
3.250000000000019540e+00 -2.599999999999994316e+00 -1.592870815881789782e-03
3.400000000000019895e+00 -2.599999999999994316e+00 -1.318360951409928246e-03
3.550000000000020250e+00 -2.599999999999994316e+00 -1.067248161179713915e-03
3.700000000000020606e+00 -2.599999999999994316e+00 -8.462481944561331274e-04
3.850000000000020961e+00 -2.599999999999994316e+00 -6.579830240899388165e-04
4.000000000000021316e+00 -2.599999999999994316e+00 -5.021049351804029136e-04
4.150000000000021672e+00 -2.599999999999994316e+00 -3.763022270660723416e-04
4.300000000000022027e+00 -2.599999999999994316e+00 -2.771291929364848587e-04
4.450000000000022382e+00 -2.599999999999994316e+00 -2.006445178529069713e-04
4.600000000000022737e+00 -2.599999999999994316e+00 -1.428678525921440198e-04
4.750000000000023093e+00 -2.599999999999994316e+00 -1.000784646015493980e-04
4.900000000000023448e+00 -2.599999999999994316e+00 -6.898615063547060223e-05
5.050000000000023803e+00 -2.599999999999994316e+00 -4.680563451822973022e-05

-5.000000000000000000e+00 -2.449999999999993960e+00 -1.290763332127576836e-07
-4.849999999999999645e+00 -2.449999999999993960e+00 -2.025103729311123536e-07
-4.699999999999999289e+00 -2.449999999999993960e+00 -3.039141905411183479e-07
-4.549999999999998934e+00 -2.449999999999993960e+00 -4.314446684708578298e-07
-4.399999999999998579e+00 -2.449999999999993960e+00 -5.681594229090343771e-07
-4.249999999999998224e+00 -2.449999999999993960e+00 -6.665718216913917622e-07
-4.099999999999997868e+00 -2.449999999999993960e+00 -6.239923217476687494e-07
-3.949999999999997513e+00 -2.449999999999993960e+00 -2.461256573043688120e-07
-3.799999999999997158e+00 -2.449999999999993960e+00 8.025001748959200249e-07
-3.649999999999996803e+00 -2.449999999999993960e+00 3.060114351600929858e-06
-3.499999999999996447e+00 -2.449999999999993960e+00 7.335701089747448080e-06
-3.349999999999996092e+00 -2.449999999999993960e+00 1.477158145961400310e-05
-3.199999999999995737e+00 -2.449999999999993960e+00 2.688151417912513209e-05
-3.049999999999995381e+00 -2.449999999999993960e+00 4.553895456607611635e-05
-2.899999999999995026e+00 -2.449999999999993960e+00 7.288790690979293221e-05
-2.749999999999994671e+00 -2.449999999999993960e+00 1.111547648607497682e-04
-2.599999999999994316e+00 -2.449999999999993960e+00 1.623576718773412427e-04
-2.449999999999993960e+00 -2.449999999999993960e+00 2.279424974828835764e-04
-2.299999999999993605e+00 -2.449999999999993960e+00 3.084197540427953150e-04
-2.149999999999993250e+00 -2.449999999999993960e+00 4.031267593435520287e-04
-1.999999999999992895e+00 -2.449999999999993960e+00 5.102790219272910219e-04
-1.849999999999992539e+00 -2.449999999999993960e+00 6.274833070702085305e-04
-1.699999999999992184e+00 -2.449999999999993960e+00 7.528397499337104474e-04
-1.549999999999991829e+00 -2.449999999999993960e+00 8.866447276079391943e-04
-1.399999999999991473e+00 -2.449999999999993960e+00 1.033516388976134671e-03
-1.249999999999991118e+00 -2.449999999999993960e+00 1.204518399514049789e-03
-1.099999999999990763e+00 -2.449999999999993960e+00 1.418601243045903952e-03
-9.499999999999904077e-01 -2.449999999999993960e+00 1.702498147373806073e-03
-7.999999999999900524e-01 -2.449999999999993960e+00 2.088228498394007187e-03
-6.499999999999896971e-01 -2.449999999999993960e+00 2.607719251751839523e-03
-4.999999999999893419e-01 -2.449999999999993960e+00 3.284840493024604024e-03
-3.499999999999889866e-01 -2.449999999999993960e+00 4.126241034634613863e-03
-1.999999999999886313e-01 -2.449999999999993960e+00 5.113281813746243035e-03
-4.999999999998827604e-02 -2.449999999999993960e+00 6.197386247366931666e-03
1.000000000000120792e-01 -2.449999999999993960e+00 7.300000420326708400e-03
2.500000000000124345e-01 -2.449999999999993960e+00 8.317099016099768760e-03
4.000000000000127898e-01 -2.449999999999993960e+00 9.128483150754462469e-03
5.500000000000131450e-01 -2.449999999999993960e+00 9.613661904489733886e-03
7.000000000000135003e-01 -2.449999999999993960e+00 9.675147341181966620e-03
8.500000000000138556e-01 -2.449999999999993960e+00 9.264052694880047650e-03
1.000000000000014211e+00 -2.449999999999993960e+00 8.396899794914092219e-03
1.150000000000014566e+00 -2.449999999999993960e+00 7.154447094827174301e-03
1.300000000000014921e+00 -2.449999999999993960e+00 5.662747789275319674e-03
1.450000000000015277e+00 -2.449999999999993960e+00 4.065182020075368968e-03
1.600000000000015632e+00 -2.449999999999993960e+00 2.496303079748982221e-03
1.750000000000015987e+00 -2.449999999999993960e+00 1.064651216004359156e-03
1.900000000000016342e+00 -2.449999999999993960e+00 -1.543192868081000942e-04
2.050000000000016698e+00 -2.449999999999993960e+00 -1.118303349363265059e-03
2.200000000000017053e+00 -2.449999999999993960e+00 -1.814728626800925226e-03
2.350000000000017408e+00 -2.449999999999993960e+00 -2.255626066308247680e-03
2.500000000000017764e+00 -2.449999999999993960e+00 -2.471289272930368621e-03
2.650000000000018119e+00 -2.449999999999993960e+00 -2.503220005899920320e-03
2.800000000000018474e+00 -2.449999999999993960e+00 -2.397269133081785658e-03
2.950000000000018829e+00 -2.449999999999993960e+00 -2.197934893244258420e-03
3.100000000000019185e+00 -2.449999999999993960e+00 -1.944404963201935583e-03
3.250000000000019540e+00 -2.449999999999993960e+00 -1.668426407839549656e-03
3.400000000000019895e+00 -2.449999999999993960e+00 -1.393712554720957179e-03
3.550000000000020250e+00 -2.449999999999993960e+00 -1.136428020028865593e-03
3.700000000000020606e+00 -2.449999999999993960e+00 -9.062930947574245272e-04
3.850000000000020961e+00 -2.449999999999993960e+00 -7.079399117550796245e-04
4.000000000000021316e+00 -2.449999999999993960e+00 -5.422700024738769759e-04
4.150000000000021672e+00 -2.449999999999993960e+00 -4.076675892556423392e-04
4.300000000000022027e+00 -2.449999999999993960e+00 -3.010007583281444177e-04
4.450000000000022382e+00 -2.449999999999993960e+00 -2.183936331641487909e-04
4.600000000000022737e+00 -2.449999999999993960e+00 -1.557828112580611967e-04
4.750000000000023093e+00 -2.449999999999993960e+00 -1.092871915968502550e-04
4.900000000000023448e+00 -2.449999999999993960e+00 -7.542694171774956308e-05
5.050000000000023803e+00 -2.449999999999993960e+00 -5.122810075683056387e-05

-5.000000000000000000e+00 -2.299999999999993605e+00 -1.237532474871803227e-07
-4.849999999999999645e+00 -2.299999999999993605e+00 -1.836292122188895767e-07
-4.699999999999999289e+00 -2.299999999999993605e+00 -2.527752532501913012e-07
-4.549999999999998934e+00 -2.299999999999993605e+00 -3.096574344826698044e-07
-4.399999999999998579e+00 -2.299999999999993605e+00 -3.009107929134863615e-07
-4.249999999999998224e+00 -2.299999999999993605e+00 -1.145993991050897474e-07
-4.099999999999997868e+00 -2.299999999999993605e+00 4.612643531200299721e-07
-3.949999999999997513e+00 -2.299999999999993605e+00 1.798755202016064358e-06
-3.799999999999997158e+00 -2.299999999999993605e+00 4.510663503009274297e-06
-3.649999999999996803e+00 -2.299999999999993605e+00 9.549710886627761652e-06
-3.499999999999996447e+00 -2.299999999999993605e+00 1.831746914969890484e-05
-3.349999999999996092e+00 -2.299999999999993605e+00 3.276445642824491047e-05
-3.199999999999995737e+00 -2.299999999999993605e+00 5.545173760451363584e-05
-3.049999999999995381e+00 -2.299999999999993605e+00 8.953466460460155017e-05
-2.899999999999995026e+00 -2.299999999999993605e+00 1.386260103942947293e-04
-2.749999999999994671e+00 -2.299999999999993605e+00 2.065049117266287780e-04
-2.599999999999994316e+00 -2.299999999999993605e+00 2.966657649245091431e-04
-2.449999999999993960e+00 -2.299999999999993605e+00 4.117505237406426043e-04
-2.299999999999993605e+00 -2.299999999999993605e+00 5.529751017265691548e-04
-2.149999999999993250e+00 -2.299999999999993605e+00 7.197323691621685532e-04
-1.999999999999992895e+00 -2.299999999999993605e+00 9.096067581702495415e-04
-1.849999999999992539e+00 -2.299999999999993605e+00 1.119038607225298623e-03
-1.699999999999992184e+00 -2.299999999999993605e+00 1.344802620123883644e-03
-1.549999999999991829e+00 -2.299999999999993605e+00 1.586300371203322544e-03
-1.399999999999991473e+00 -2.299999999999993605e+00 1.848418861234371255e-03
-1.249999999999991118e+00 -2.299999999999993605e+00 2.144404501431267096e-03
-1.099999999999990763e+00 -2.299999999999993605e+00 2.497894367089244921e-03
-9.499999999999904077e-01 -2.299999999999993605e+00 2.943016540623577711e-03
-7.999999999999900524e-01 -2.299999999999993605e+00 3.521461126577627755e-03
-6.499999999999896971e-01 -2.299999999999993605e+00 4.275842056060211345e-03
-4.999999999999893419e-01 -2.299999999999993605e+00 5.239691095760229053e-03
-3.499999999999889866e-01 -2.299999999999993605e+00 6.425899094023130101e-03
-1.999999999999886313e-01 -2.299999999999993605e+00 7.816533254223548971e-03
-4.999999999998827604e-02 -2.299999999999993605e+00 9.356467146306052599e-03
1.000000000000120792e-01 -2.299999999999993605e+00 1.095097920884600604e-02
2.500000000000124345e-01 -2.299999999999993605e+00 1.246609253443109987e-02
4.000000000000127898e-01 -2.299999999999993605e+00 1.373381643919216813e-02
5.500000000000131450e-01 -2.299999999999993605e+00 1.457062891855784130e-02
7.000000000000135003e-01 -2.299999999999993605e+00 1.481554543092065794e-02
8.500000000000138556e-01 -2.299999999999993605e+00 1.437792210745718682e-02
1.000000000000014211e+00 -2.299999999999993605e+00 1.327009522134107826e-02
1.150000000000014566e+00 -2.299999999999993605e+00 1.160635290650254871e-02
1.300000000000014921e+00 -2.299999999999993605e+00 9.571066829612763505e-03
1.450000000000015277e+00 -2.299999999999993605e+00 7.372855546526450171e-03
1.600000000000015632e+00 -2.299999999999993605e+00 5.202762216369626741e-03
1.750000000000015987e+00 -2.299999999999993605e+00 3.208745099306197640e-03
1.900000000000016342e+00 -2.299999999999993605e+00 1.488767667478980289e-03
2.050000000000016698e+00 -2.299999999999993605e+00 9.554644078357432300e-05
2.200000000000017053e+00 -2.299999999999993605e+00 -9.554169727946024149e-04
2.350000000000017408e+00 -2.299999999999993605e+00 -1.678188202016962565e-03
2.500000000000017764e+00 -2.299999999999993605e+00 -2.108882450924335055e-03
2.650000000000018119e+00 -2.299999999999993605e+00 -2.297602604552990285e-03
2.800000000000018474e+00 -2.299999999999993605e+00 -2.300332818697965308e-03
2.950000000000018829e+00 -2.299999999999993605e+00 -2.171947238768596935e-03
3.100000000000019185e+00 -2.299999999999993605e+00 -1.961225167601900708e-03
3.250000000000019540e+00 -2.299999999999993605e+00 -1.708103782204377754e-03
3.400000000000019895e+00 -2.299999999999993605e+00 -1.442854432104108062e-03
3.550000000000020250e+00 -2.299999999999993605e+00 -1.186613877734852239e-03
3.700000000000020606e+00 -2.299999999999993605e+00 -9.526898264485502733e-04
3.850000000000020961e+00 -2.299999999999993605e+00 -7.481777601328568755e-04
4.000000000000021316e+00 -2.299999999999993605e+00 -5.755788303100836927e-04
4.150000000000021672e+00 -2.299999999999993605e+00 -4.342430239076364596e-04
4.300000000000022027e+00 -2.299999999999993605e+00 -3.215590563082637858e-04
4.450000000000022382e+00 -2.299999999999993605e+00 -2.338739459166688610e-04
4.600000000000022737e+00 -2.299999999999993605e+00 -1.671600173825815857e-04
4.750000000000023093e+00 -2.299999999999993605e+00 -1.174644431278827481e-04
4.900000000000023448e+00 -2.299999999999993605e+00 -8.118313519927936907e-05
5.050000000000023803e+00 -2.299999999999993605e+00 -5.520107520556814785e-05

-5.000000000000000000e+00 -2.149999999999993250e+00 -1.091010107823807110e-07
-4.849999999999999645e+00 -2.149999999999993250e+00 -1.450258243668900592e-07
-4.699999999999999289e+00 -2.149999999999993250e+00 -1.610125250313201398e-07
-4.549999999999998934e+00 -2.149999999999993250e+00 -1.063844695258764899e-07
-4.399999999999998579e+00 -2.149999999999993250e+00 1.254551007507230507e-07
-4.249999999999998224e+00 -2.149999999999993250e+00 7.397874668406263625e-07
-4.099999999999997868e+00 -2.149999999999993250e+00 2.105873687409617487e-06
-3.949999999999997513e+00 -2.149999999999993250e+00 4.850413978526144532e-06
-3.799999999999997158e+00 -2.149999999999993250e+00 9.982109907281003333e-06
-3.649999999999996803e+00 -2.149999999999993250e+00 1.904420342758971743e-05
-3.499999999999996447e+00 -2.149999999999993250e+00 3.428159765105437081e-05
-3.349999999999996092e+00 -2.149999999999993250e+00 5.879480241770528590e-05
-3.199999999999995737e+00 -2.149999999999993250e+00 9.663638488918644125e-05
-3.049999999999995381e+00 -2.149999999999993250e+00 1.527912934703255636e-04
-2.899999999999995026e+00 -2.149999999999993250e+00 2.329776564215420569e-04
-2.749999999999994671e+00 -2.149999999999993250e+00 3.432187233414437147e-04
-2.599999999999994316e+00 -2.149999999999993250e+00 4.891781803230937486e-04
-2.449999999999993960e+00 -2.149999999999993250e+00 6.753235253783675725e-04
-2.299999999999993605e+00 -2.149999999999993250e+00 9.040778623200489009e-04
-2.149999999999993250e+00 -2.149999999999993250e+00 1.175216232473474693e-03
-1.999999999999992895e+00 -2.149999999999993250e+00 1.485821171287981862e-03
-1.849999999999992539e+00 -2.149999999999993250e+00 1.831092789702902556e-03
-1.699999999999992184e+00 -2.149999999999993250e+00 2.206185935397603388e-03
-1.549999999999991829e+00 -2.149999999999993250e+00 2.609027650163546139e-03
-1.399999999999991473e+00 -2.149999999999993250e+00 3.043789786129479091e-03
-1.249999999999991118e+00 -2.149999999999993250e+00 3.524396596602414559e-03
-1.099999999999990763e+00 -2.149999999999993250e+00 4.077154980872099189e-03
-9.499999999999904077e-01 -2.149999999999993250e+00 4.741325168883541927e-03
-7.999999999999900524e-01 -2.149999999999993250e+00 5.566321436045938015e-03
-6.499999999999896971e-01 -2.149999999999993250e+00 6.604564203914651058e-03
-4.999999999999893419e-01 -2.149999999999993250e+00 7.900187340725589591e-03
-3.499999999999889866e-01 -2.149999999999993250e+00 9.475730980782852420e-03
-1.999999999999886313e-01 -2.149999999999993250e+00 1.132026361737770159e-02
-4.999999999998827604e-02 -2.149999999999993250e+00 1.338084375831585099e-02
1.000000000000120792e-01 -2.149999999999993250e+00 1.555484052798360509e-02
2.500000000000124345e-01 -2.149999999999993250e+00 1.767949070063929914e-02
4.000000000000127898e-01 -2.149999999999993250e+00 1.952551202955886411e-02
5.500000000000131450e-01 -2.149999999999993250e+00 2.081764819195413077e-02
7.000000000000135003e-01 -2.149999999999993250e+00 2.129938498595660215e-02
8.500000000000138556e-01 -2.149999999999993250e+00 2.081944368460636116e-02
1.000000000000014211e+00 -2.149999999999993250e+00 1.938714783289790383e-02
1.150000000000014566e+00 -2.149999999999993250e+00 1.716652107523718163e-02
1.300000000000014921e+00 -2.149999999999993250e+00 1.442343435643032162e-02
1.450000000000015277e+00 -2.149999999999993250e+00 1.145617044875672091e-02
1.600000000000015632e+00 -2.149999999999993250e+00 8.532124837861023922e-03
1.750000000000015987e+00 -2.149999999999993250e+00 5.848732171703868721e-03
1.900000000000016342e+00 -2.149999999999993250e+00 3.526699158399865600e-03
2.050000000000016698e+00 -2.149999999999993250e+00 1.624254451798166259e-03
2.200000000000017053e+00 -2.149999999999993250e+00 1.544849543989657351e-04
2.350000000000017408e+00 -2.149999999999993250e+00 -9.024888183464997325e-04
2.500000000000017764e+00 -2.149999999999993250e+00 -1.590904278135801472e-03
2.650000000000018119e+00 -2.149999999999993250e+00 -1.970984863460903749e-03
2.800000000000018474e+00 -2.149999999999993250e+00 -2.110081316364003333e-03
2.950000000000018829e+00 -2.149999999999993250e+00 -2.074571647715246336e-03
3.100000000000019185e+00 -2.149999999999993250e+00 -1.923860449655111649e-03
3.250000000000019540e+00 -2.149999999999993250e+00 -1.706984317281555561e-03
3.400000000000019895e+00 -2.149999999999993250e+00 -1.461541068806023391e-03
3.550000000000020250e+00 -2.149999999999993250e+00 -1.214271724741163624e-03
3.700000000000020606e+00 -2.149999999999993250e+00 -9.825841020646929568e-04
3.850000000000020961e+00 -2.149999999999993250e+00 -7.764505099341499541e-04
4.000000000000021316e+00 -2.149999999999993250e+00 -6.003043684300779677e-04
4.150000000000021672e+00 -2.149999999999993250e+00 -4.547281858709110568e-04
4.300000000000022027e+00 -2.149999999999993250e+00 -3.378439235528478022e-04
4.450000000000022382e+00 -2.149999999999993250e+00 -2.463893854852229680e-04
4.600000000000022737e+00 -2.149999999999993250e+00 -1.765036236287089496e-04
4.750000000000023093e+00 -2.149999999999993250e+00 -1.242629193540541318e-04
4.900000000000023448e+00 -2.149999999999993250e+00 -8.601543598089878527e-05
5.050000000000023803e+00 -2.149999999999993250e+00 -5.856230251253772428e-05

-5.000000000000000000e+00 -1.999999999999992895e+00 -8.257730939785680967e-08
-4.849999999999999645e+00 -1.999999999999992895e+00 -8.140912602370858957e-08
-4.699999999999999289e+00 -1.999999999999992895e+00 -1.785692842403222660e-08
-4.549999999999998934e+00 -1.999999999999992895e+00 1.997868753673970311e-07
-4.399999999999998579e+00 -1.999999999999992895e+00 7.524988188154377138e-07
-4.249999999999998224e+00 -1.999999999999992895e+00 1.975286486918071760e-06
-4.099999999999997868e+00 -1.999999999999992895e+00 4.455156615057238239e-06
-3.949999999999997513e+00 -1.999999999999992895e+00 9.170453674843567733e-06
-3.799999999999997158e+00 -1.999999999999992895e+00 1.767583069609969895e-05
-3.649999999999996803e+00 -1.999999999999992895e+00 3.232836058448047318e-05
-3.499999999999996447e+00 -1.999999999999992895e+00 5.653549655275354549e-05
-3.349999999999996092e+00 -1.999999999999992895e+00 9.498492964324297154e-05
-3.199999999999995737e+00 -1.999999999999992895e+00 1.537926694586382178e-04
-3.049999999999995381e+00 -1.999999999999992895e+00 2.404854685544574123e-04
-2.899999999999995026e+00 -1.999999999999992895e+00 3.637277645225126758e-04
-2.749999999999994671e+00 -1.999999999999992895e+00 5.327250968966529797e-04
-2.599999999999994316e+00 -1.999999999999992895e+00 7.562972810807171457e-04
-2.449999999999993960e+00 -1.999999999999992895e+00 1.041717919956093022e-03
-2.299999999999993605e+00 -1.999999999999992895e+00 1.393545851829510081e-03
-2.149999999999993250e+00 -1.999999999999992895e+00 1.812788413134331939e-03
-1.999999999999992895e+00 -1.999999999999992895e+00 2.296778124697745806e-03
-1.849999999999992539e+00 -1.999999999999992895e+00 2.840064307005350612e-03
-1.699999999999992184e+00 -1.999999999999992895e+00 3.436417288293604905e-03
-1.549999999999991829e+00 -1.999999999999992895e+00 4.081784328918432181e-03
-1.399999999999991473e+00 -1.999999999999992895e+00 4.777830317060859609e-03
-1.249999999999991118e+00 -1.999999999999992895e+00 5.535587896438882126e-03
-1.099999999999990763e+00 -1.999999999999992895e+00 6.378620991427660231e-03
-9.499999999999904077e-01 -1.999999999999992895e+00 7.344770981940826858e-03
-7.999999999999900524e-01 -1.999999999999992895e+00 8.485014036160204096e-03
-6.499999999999896971e-01 -1.999999999999992895e+00 9.857766229702144903e-03
-4.999999999999893419e-01 -1.999999999999992895e+00 1.151806688474013747e-02
-3.499999999999889866e-01 -1.999999999999992895e+00 1.350361401672123610e-02
-1.999999999999886313e-01 -1.999999999999992895e+00 1.582140127856857675e-02
-4.999999999998827604e-02 -1.999999999999992895e+00 1.843566412837638335e-02
1.000000000000120792e-01 -1.999999999999992895e+00 2.125007039008171630e-02
2.500000000000124345e-01 -1.999999999999992895e+00 2.407668783894664766e-02
4.000000000000127898e-01 -1.999999999999992895e+00 2.660778159047286900e-02
5.500000000000131450e-01 -1.999999999999992895e+00 2.844040161226794872e-02
7.000000000000135003e-01 -1.999999999999992895e+00 2.918733553771795872e-02
8.500000000000138556e-01 -1.999999999999992895e+00 2.861960494697140742e-02
1.000000000000014211e+00 -1.999999999999992895e+00 2.674794057543729286e-02
1.150000000000014566e+00 -1.999999999999992895e+00 2.380916492735669215e-02
1.300000000000014921e+00 -1.999999999999992895e+00 2.017665305034552561e-02
1.450000000000015277e+00 -1.999999999999992895e+00 1.626037684599744917e-02
1.600000000000015632e+00 -1.999999999999992895e+00 1.242399602701679123e-02
1.750000000000015987e+00 -1.999999999999992895e+00 8.925766599958792624e-03
1.900000000000016342e+00 -1.999999999999992895e+00 5.908386327137170498e-03
2.050000000000016698e+00 -1.999999999999992895e+00 3.427797149437938375e-03
2.200000000000017053e+00 -1.999999999999992895e+00 1.486425456552718143e-03
2.350000000000017408e+00 -1.999999999999992895e+00 5.296336100281794491e-05
2.500000000000017764e+00 -1.999999999999992895e+00 -9.279951153714012697e-04
2.650000000000018119e+00 -1.999999999999992895e+00 -1.528353209722684838e-03
2.800000000000018474e+00 -1.999999999999992895e+00 -1.827756618706894353e-03
2.950000000000018829e+00 -1.999999999999992895e+00 -1.904794573260461255e-03
3.100000000000019185e+00 -1.999999999999992895e+00 -1.830115748237089689e-03
3.250000000000019540e+00 -1.999999999999992895e+00 -1.662411669893679297e-03
3.400000000000019895e+00 -1.999999999999992895e+00 -1.447100233676012560e-03
3.550000000000020250e+00 -1.999999999999992895e+00 -1.216960571787703343e-03
3.700000000000020606e+00 -1.999999999999992895e+00 -9.938796621057168542e-04
3.850000000000020961e+00 -1.999999999999992895e+00 -7.910362208179747522e-04
4.000000000000021316e+00 -1.999999999999992895e+00 -6.150803535833317213e-04
4.150000000000021672e+00 -1.999999999999992895e+00 -4.680696658291804671e-04
4.300000000000022027e+00 -1.999999999999992895e+00 -3.490630636283920400e-04
4.450000000000022382e+00 -1.999999999999992895e+00 -2.553571307862204510e-04
4.600000000000022737e+00 -1.999999999999992895e+00 -1.833935583126366934e-04
4.750000000000023093e+00 -1.999999999999992895e+00 -1.293855820239170806e-04
4.900000000000023448e+00 -1.999999999999992895e+00 -8.971758442366496115e-05
5.050000000000023803e+00 -1.999999999999992895e+00 -6.117103526051469674e-05

-5.000000000000000000e+00 -1.849999999999992539e+00 -4.167105875080371954e-08
-4.849999999999999645e+00 -1.849999999999992539e+00 1.245804043009538279e-08
-4.699999999999999289e+00 -1.849999999999992539e+00 1.873706510658729536e-07
-4.549999999999998934e+00 -1.849999999999992539e+00 6.301276438774349895e-07
-4.399999999999998579e+00 -1.849999999999992539e+00 1.621579164794696559e-06
-4.249999999999998224e+00 -1.849999999999992539e+00 3.670359868470043301e-06
-4.099999999999997868e+00 -1.849999999999992539e+00 7.654294346113915933e-06
-3.949999999999997513e+00 -1.849999999999992539e+00 1.502081560409307589e-05
-3.799999999999997158e+00 -1.849999999999992539e+00 2.805257255382454380e-05
-3.649999999999996803e+00 -1.849999999999992539e+00 5.019220405834972254e-05
-3.499999999999996447e+00 -1.849999999999992539e+00 8.639963257185508312e-05
-3.349999999999996092e+00 -1.849999999999992539e+00 1.434865077714877406e-04
-3.199999999999995737e+00 -1.849999999999992539e+00 2.303397163986347555e-04
-3.049999999999995381e+00 -1.849999999999992539e+00 3.579187494710323655e-04
-2.899999999999995026e+00 -1.849999999999992539e+00 5.389057124157780676e-04
-2.749999999999994671e+00 -1.849999999999992539e+00 7.869208521623481537e-04
-2.599999999999994316e+00 -1.849999999999992539e+00 1.115305648870876546e-03
-2.449999999999993960e+00 -1.849999999999992539e+00 1.535617839881725337e-03
-2.299999999999993605e+00 -1.849999999999992539e+00 2.056144518215763904e-03
-2.149999999999993250e+00 -1.849999999999992539e+00 2.680849493429294725e-03
-1.999999999999992895e+00 -1.849999999999992539e+00 3.409141396754695585e-03
-1.849999999999992539e+00 -1.849999999999992539e+00 4.236633566012846901e-03
-1.699999999999992184e+00 -1.849999999999992539e+00 5.156739846720236053e-03
-1.549999999999991829e+00 -1.849999999999992539e+00 6.162733213049851298e-03
-1.399999999999991473e+00 -1.849999999999992539e+00 7.250032585616653265e-03
-1.249999999999991118e+00 -1.849999999999992539e+00 8.418967059923707780e-03
-1.099999999999990763e+00 -1.849999999999992539e+00 9.678598919666096811e-03
-9.499999999999904077e-01 -1.849999999999992539e+00 1.105159074336375252e-02
-7.999999999999900524e-01 -1.849999999999992539e+00 1.257833756585565593e-02
-6.499999999999896971e-01 -1.849999999999992539e+00 1.431682247812982034e-02
-4.999999999999893419e-01 -1.849999999999992539e+00 1.633515911017952016e-02
-3.499999999999889866e-01 -1.849999999999992539e+00 1.869751408577885465e-02
-1.999999999999886313e-01 -1.849999999999992539e+00 2.144747372592354859e-02
-4.999999999998827604e-02 -1.849999999999992539e+00 2.458861856571278523e-02
1.000000000000120792e-01 -1.849999999999992539e+00 2.804966416381064059e-02
2.500000000000124345e-01 -1.849999999999992539e+00 3.162197396242079350e-02
4.000000000000127898e-01 -1.849999999999992539e+00 3.490085551352144211e-02
5.500000000000131450e-01 -1.849999999999992539e+00 3.732560060652099360e-02
7.000000000000135003e-01 -1.849999999999992539e+00 3.835998070627000961e-02
8.500000000000138556e-01 -1.849999999999992539e+00 3.766012046972375821e-02
1.000000000000014211e+00 -1.849999999999992539e+00 3.520047158118509018e-02
1.150000000000014566e+00 -1.849999999999992539e+00 3.134342104315931271e-02
1.300000000000014921e+00 -1.849999999999992539e+00 2.663559274968380769e-02
1.450000000000015277e+00 -1.849999999999992539e+00 2.160948318250708461e-02
1.600000000000015632e+00 -1.849999999999992539e+00 1.672773732018700832e-02
1.750000000000015987e+00 -1.849999999999992539e+00 1.231566634556332217e-02
1.900000000000016342e+00 -1.849999999999992539e+00 8.535505413269521557e-03
2.050000000000016698e+00 -1.849999999999992539e+00 5.431627259181944639e-03
2.200000000000017053e+00 -1.849999999999992539e+00 2.986393901052542422e-03
2.350000000000017408e+00 -1.849999999999992539e+00 1.150878084364910818e-03
2.500000000000017764e+00 -1.849999999999992539e+00 -1.445624422671706562e-04
2.650000000000018119e+00 -1.849999999999992539e+00 -9.846998770378350557e-04
2.800000000000018474e+00 -1.849999999999992539e+00 -1.461821853512070349e-03
2.950000000000018829e+00 -1.849999999999992539e+00 -1.666792742808743391e-03
3.100000000000019185e+00 -1.849999999999992539e+00 -1.681521445289367285e-03
3.250000000000019540e+00 -1.849999999999992539e+00 -1.574403831740353284e-03
3.400000000000019895e+00 -1.849999999999992539e+00 -1.398779837361291585e-03
3.550000000000020250e+00 -1.849999999999992539e+00 -1.193616830526467252e-03
3.700000000000020606e+00 -1.849999999999992539e+00 -9.854657100223690631e-04
3.850000000000020961e+00 -1.849999999999992539e+00 -7.909147917325590540e-04
4.000000000000021316e+00 -1.849999999999992539e+00 -6.190372112283223927e-04
4.150000000000021672e+00 -1.849999999999992539e+00 -4.735628339366434992e-04
4.300000000000022027e+00 -1.849999999999992539e+00 -3.546669307738730781e-04
4.450000000000022382e+00 -1.849999999999992539e+00 -2.603616880153729416e-04
4.600000000000022737e+00 -1.849999999999992539e+00 -1.875239114590174325e-04
4.750000000000023093e+00 -1.849999999999992539e+00 -1.326124539693710705e-04
4.900000000000023448e+00 -1.849999999999992539e+00 -9.213476791735962013e-05
5.050000000000023803e+00 -1.849999999999992539e+00 -6.292048570473856856e-05

-5.000000000000000000e+00 -1.699999999999992184e+00 1.579886785795842688e-08
-4.849999999999999645e+00 -1.699999999999992184e+00 1.411270910963590004e-07
-4.699999999999999289e+00 -1.699999999999992184e+00 4.639570857477501449e-07
-4.549999999999998934e+00 -1.699999999999992184e+00 1.203152376379392635e-06
-4.399999999999998579e+00 -1.699999999999992184e+00 2.768739421699314656e-06
-4.249999999999998224e+00 -1.699999999999992184e+00 5.893495697880089620e-06
-4.099999999999997868e+00 -1.699999999999992184e+00 1.183026990264991263e-05
-3.949999999999997513e+00 -1.699999999999992184e+00 2.263117662581895853e-05
-3.799999999999997158e+00 -1.699999999999992184e+00 4.151753460129896178e-05
-3.649999999999996803e+00 -1.699999999999992184e+00 7.333297185736426037e-05
-3.499999999999996447e+00 -1.699999999999992184e+00 1.250443007833368131e-04
-3.349999999999996092e+00 -1.699999999999992184e+00 2.062161791495892662e-04
-3.199999999999995737e+00 -1.699999999999992184e+00 3.293422067516455810e-04
-3.049999999999995381e+00 -1.699999999999992184e+00 5.098807385316554176e-04
-2.899999999999995026e+00 -1.699999999999992184e+00 7.658403539272240620e-04
-2.749999999999994671e+00 -1.699999999999992184e+00 1.116813462215980254e-03
-2.599999999999994316e+00 -1.699999999999992184e+00 1.582483963264685661e-03
-2.449999999999993960e+00 -1.699999999999992184e+00 2.180822684287869653e-03
-2.299999999999993605e+00 -1.699999999999992184e+00 2.926365011607290866e-03
-2.149999999999993250e+00 -1.699999999999992184e+00 3.829014316944705232e-03
-1.999999999999992895e+00 -1.699999999999992184e+00 4.893602789238855194e-03
-1.849999999999992539e+00 -1.699999999999992184e+00 6.119960233146964218e-03
-1.699999999999992184e+00 -1.699999999999992184e+00 7.502757543078890541e-03
-1.549999999999991829e+00 -1.699999999999992184e+00 9.030455834491442693e-03
-1.399999999999991473e+00 -1.699999999999992184e+00 1.068379459364599340e-02
-1.249999999999991118e+00 -1.699999999999992184e+00 1.243613339809446043e-02
-1.099999999999990763e+00 -1.699999999999992184e+00 1.425913565774714412e-02
-9.499999999999904077e-01 -1.699999999999992184e+00 1.613569036219645800e-02
-7.999999999999900524e-01 -1.699999999999992184e+00 1.807702743671576323e-02
-6.499999999999896971e-01 -1.699999999999992184e+00 2.013552332815744458e-02
-4.999999999999893419e-01 -1.699999999999992184e+00 2.240399713120531239e-02
-3.499999999999889866e-01 -1.699999999999992184e+00 2.499898125701614099e-02
-1.999999999999886313e-01 -1.699999999999992184e+00 2.803349077288912194e-02
-4.999999999998827604e-02 -1.699999999999992184e+00 3.158118067502747872e-02
1.000000000000120792e-01 -1.699999999999992184e+00 3.561599555693002045e-02
2.500000000000124345e-01 -1.699999999999992184e+00 3.991134823626420886e-02
4.000000000000127898e-01 -1.699999999999992184e+00 4.395246303782826547e-02
5.500000000000131450e-01 -1.699999999999992184e+00 4.702760650099516854e-02
7.000000000000135003e-01 -1.699999999999992184e+00 4.848086767372696698e-02
8.500000000000138556e-01 -1.699999999999992184e+00 4.770213875225602640e-02
1.000000000000014211e+00 -1.699999999999992184e+00 4.447590817334631103e-02
1.150000000000014566e+00 -1.699999999999992184e+00 3.941771864143690796e-02
1.300000000000014921e+00 -1.699999999999992184e+00 3.343235359341475976e-02
1.450000000000015277e+00 -1.699999999999992184e+00 2.718524675636032131e-02
1.600000000000015632e+00 -1.699999999999992184e+00 2.119013414287323691e-02
1.750000000000015987e+00 -1.699999999999992184e+00 1.582481209312320766e-02
1.900000000000016342e+00 -1.699999999999992184e+00 1.126327564059048138e-02
2.050000000000016698e+00 -1.699999999999992184e+00 7.529245979546042751e-03
2.200000000000017053e+00 -1.699999999999992184e+00 4.577539398293781897e-03
2.350000000000017408e+00 -1.699999999999992184e+00 2.337195362522264189e-03
2.500000000000017764e+00 -1.699999999999992184e+00 7.225380964134709566e-04
2.650000000000018119e+00 -1.699999999999992184e+00 -3.642745565169289916e-04
2.800000000000018474e+00 -1.699999999999992184e+00 -1.027620345120109063e-03
2.950000000000018829e+00 -1.699999999999992184e+00 -1.369855356089899438e-03
3.100000000000019185e+00 -1.699999999999992184e+00 -1.483408421385034367e-03
3.250000000000019540e+00 -1.699999999999992184e+00 -1.445803915275163014e-03
3.400000000000019895e+00 -1.699999999999992184e+00 -1.317924618623823657e-03
3.550000000000020250e+00 -1.699999999999992184e+00 -1.144727506218091431e-03
3.700000000000020606e+00 -1.699999999999992184e+00 -9.573713907029302332e-04
3.850000000000020961e+00 -1.699999999999992184e+00 -7.758976355400657799e-04
4.000000000000021316e+00 -1.699999999999992184e+00 -6.119062539795325608e-04
4.150000000000021672e+00 -1.699999999999992184e+00 -4.709327668232054349e-04
4.300000000000022027e+00 -1.699999999999992184e+00 -3.544098439542846864e-04
4.450000000000022382e+00 -1.699999999999992184e+00 -2.611999389458614278e-04
4.600000000000022737e+00 -1.699999999999992184e+00 -1.887354305709646937e-04
4.750000000000023093e+00 -1.699999999999992184e+00 -1.338235996006386264e-04
4.900000000000023448e+00 -1.699999999999992184e+00 -9.317957315762423671e-05
5.050000000000023803e+00 -1.699999999999992184e+00 -6.374870537529902354e-05

-5.000000000000000000e+00 -1.549999999999991829e+00 9.130832150556883235e-08
-4.849999999999999645e+00 -1.549999999999991829e+00 3.076675401544277364e-07
-4.699999999999999289e+00 -1.549999999999991829e+00 8.181518491463549991e-07
-4.549999999999998934e+00 -1.549999999999991829e+00 1.931308077111188757e-06
-4.399999999999998579e+00 -1.549999999999991829e+00 4.218217364633509073e-06
-4.249999999999998224e+00 -1.549999999999991829e+00 8.690818848197064386e-06
-4.099999999999997868e+00 -1.549999999999991829e+00 1.706883520000167432e-05
-3.949999999999997513e+00 -1.549999999999991829e+00 3.215724572573831113e-05
-3.799999999999997158e+00 -1.549999999999991829e+00 5.834683202507000955e-05
-3.649999999999996803e+00 -1.549999999999991829e+00 1.022288411676970719e-04
-3.499999999999996447e+00 -1.549999999999991829e+00 1.732784672963634867e-04
-3.349999999999996092e+00 -1.549999999999991829e+00 2.845117730462108532e-04
-3.199999999999995737e+00 -1.549999999999991829e+00 4.529655280995331223e-04
-3.049999999999995381e+00 -1.549999999999991829e+00 6.998087732938086582e-04
-2.899999999999995026e+00 -1.549999999999991829e+00 1.049899327026768917e-03
-2.749999999999994671e+00 -1.549999999999991829e+00 1.530681771082558580e-03
-2.599999999999994316e+00 -1.549999999999991829e+00 2.170501266878129866e-03
-2.449999999999993960e+00 -1.549999999999991829e+00 2.996641010312581059e-03
-2.299999999999993605e+00 -1.549999999999991829e+00 4.033550759817038610e-03
-2.149999999999993250e+00 -1.549999999999991829e+00 5.301606387258499080e-03
-1.999999999999992895e+00 -1.549999999999991829e+00 6.816145264448085841e-03
-1.849999999999992539e+00 -1.549999999999991829e+00 8.585572361676195585e-03
-1.699999999999992184e+00 -1.549999999999991829e+00 1.060671798811713140e-02
-1.549999999999991829e+00 -1.549999999999991829e+00 1.285655496024357136e-02
-1.399999999999991473e+00 -1.549999999999991829e+00 1.528270919605856197e-02
-1.249999999999991118e+00 -1.549999999999991829e+00 1.779989849420970938e-02
-1.099999999999990763e+00 -1.549999999999991829e+00 2.030175413427807996e-02
-9.499999999999904077e-01 -1.549999999999991829e+00 2.269282812272822164e-02
-7.999999999999900524e-01 -1.549999999999991829e+00 2.493335308484806445e-02
-6.499999999999896971e-01 -1.549999999999991829e+00 2.707656070746177271e-02
-4.999999999999893419e-01 -1.549999999999991829e+00 2.927652287829653199e-02
-3.499999999999889866e-01 -1.549999999999991829e+00 3.175858765319734822e-02
-1.999999999999886313e-01 -1.549999999999991829e+00 3.476344969428029480e-02
-4.999999999998827604e-02 -1.549999999999991829e+00 3.847712568440991854e-02
1.000000000000120792e-01 -1.549999999999991829e+00 4.293576166652272180e-02
2.500000000000124345e-01 -1.549999999999991829e+00 4.788916736395764512e-02
4.000000000000127898e-01 -1.549999999999991829e+00 5.269930472003429150e-02
5.500000000000131450e-01 -1.549999999999991829e+00 5.652062313755591705e-02
7.000000000000135003e-01 -1.549999999999991829e+00 5.859593604360762570e-02
8.500000000000138556e-01 -1.549999999999991829e+00 5.784472146188487929e-02
1.000000000000014211e+00 -1.549999999999991829e+00 5.379169136911302052e-02
1.150000000000014566e+00 -1.549999999999991829e+00 4.738161584547297828e-02
1.300000000000014921e+00 -1.549999999999991829e+00 4.001651091689881895e-02
1.450000000000015277e+00 -1.549999999999991829e+00 3.254465771917871425e-02
1.600000000000015632e+00 -1.549999999999991829e+00 2.547475549319851151e-02
1.750000000000015987e+00 -1.549999999999991829e+00 1.920727071684770818e-02
1.900000000000016342e+00 -1.549999999999991829e+00 1.391432248464814087e-02
2.050000000000016698e+00 -1.549999999999991829e+00 9.592749154827839159e-03
2.200000000000017053e+00 -1.549999999999991829e+00 6.167813521455927338e-03
2.350000000000017408e+00 -1.549999999999991829e+00 3.546391941327899176e-03
2.500000000000017764e+00 -1.549999999999991829e+00 1.627530717752887369e-03
2.650000000000018119e+00 -1.549999999999991829e+00 3.016506039238942244e-04
2.800000000000018474e+00 -1.549999999999991829e+00 -5.460390705551669685e-04
2.950000000000018829e+00 -1.549999999999991829e+00 -1.027642717725266858e-03
3.100000000000019185e+00 -1.549999999999991829e+00 -1.244541045214077324e-03
3.250000000000019540e+00 -1.549999999999991829e+00 -1.282135095991739516e-03
3.400000000000019895e+00 -1.549999999999991829e+00 -1.207953260970629113e-03
3.550000000000020250e+00 -1.549999999999991829e+00 -1.072367560949876895e-03
3.700000000000020606e+00 -1.549999999999991829e+00 -9.108271245808196312e-04
3.850000000000020961e+00 -1.549999999999991829e+00 -7.466931857802455589e-04
4.000000000000021316e+00 -1.549999999999991829e+00 -5.940796237990006966e-04
4.150000000000021672e+00 -1.549999999999991829e+00 -4.603847156104113572e-04
4.300000000000022027e+00 -1.549999999999991829e+00 -3.483902374257363691e-04
4.450000000000022382e+00 -1.549999999999991829e+00 -2.579119943241966464e-04
4.600000000000022737e+00 -1.549999999999991829e+00 -1.870384366970329667e-04
4.750000000000023093e+00 -1.549999999999991829e+00 -1.330156986982813873e-04
4.900000000000023448e+00 -1.549999999999991829e+00 -9.284369524711665121e-05
5.050000000000023803e+00 -1.549999999999991829e+00 -6.364668302619623725e-05

-5.000000000000000000e+00 -1.399999999999991473e+00 1.852135065721862024e-07
-4.849999999999999645e+00 -1.399999999999991473e+00 5.127863695152897259e-07
-4.699999999999999289e+00 -1.399999999999991473e+00 1.251344361136779804e-06
-4.549999999999998934e+00 -1.399999999999991473e+00 2.817300195905421550e-06
-4.399999999999998579e+00 -1.399999999999991473e+00 5.975232009423590535e-06
-4.249999999999998224e+00 -1.399999999999991473e+00 1.207229658760187030e-05
-4.099999999999997868e+00 -1.399999999999991473e+00 2.338881396509353547e-05
-3.949999999999997513e+00 -1.399999999999991473e+00 4.363413018343553361e-05
-3.799999999999997158e+00 -1.399999999999991473e+00 7.860504814603924933e-05
-3.649999999999996803e+00 -1.399999999999991473e+00 1.369969090826524594e-04
-3.499999999999996447e+00 -1.399999999999991473e+00 2.313114055319062277e-04
-3.349999999999996092e+00 -1.399999999999991473e+00 3.787424383078923139e-04
-3.199999999999995737e+00 -1.399999999999991473e+00 6.018542172072632174e-04
-3.049999999999995381e+00 -1.399999999999991473e+00 9.288215999805320838e-04
-2.899999999999995026e+00 -1.399999999999991473e+00 1.393022845980715439e-03
-2.749999999999994671e+00 -1.399999999999991473e+00 2.031901621960724262e-03
-2.599999999999994316e+00 -1.399999999999991473e+00 2.885255014272831379e-03
-2.449999999999993960e+00 -1.399999999999991473e+00 3.993369673871315605e-03
-2.299999999999993605e+00 -1.399999999999991473e+00 5.395482098211277708e-03
-2.149999999999993250e+00 -1.399999999999991473e+00 7.128526864063696074e-03
-1.999999999999992895e+00 -1.399999999999991473e+00 9.224829060083558283e-03
-1.849999999999992539e+00 -1.399999999999991473e+00 1.170569874079066888e-02
-1.699999999999992184e+00 -1.399999999999991473e+00 1.456733925789928732e-02
-1.549999999999991829e+00 -1.399999999999991473e+00 1.775848660588904421e-02
-1.399999999999991473e+00 -1.399999999999991473e+00 2.115705208032755275e-02
-1.249999999999991118e+00 -1.399999999999991473e+00 2.456276326440383351e-02
-1.099999999999990763e+00 -1.399999999999991473e+00 2.772590331754116316e-02
-9.499999999999904077e-01 -1.399999999999991473e+00 3.041978306256525391e-02
-7.999999999999900524e-01 -1.399999999999991473e+00 3.253761417425223706e-02
-6.499999999999896971e-01 -1.399999999999991473e+00 3.416968438924485735e-02
-4.999999999999893419e-01 -1.399999999999991473e+00 3.561620920845766369e-02
-3.499999999999889866e-01 -1.399999999999991473e+00 3.732138115539517659e-02
-1.999999999999886313e-01 -1.399999999999991473e+00 3.975392382718675316e-02
-4.999999999998827604e-02 -1.399999999999991473e+00 4.327209029072193874e-02
1.000000000000120792e-01 -1.399999999999991473e+00 4.798217265084275818e-02
2.500000000000124345e-01 -1.399999999999991473e+00 5.358048858665950820e-02
4.000000000000127898e-01 -1.399999999999991473e+00 5.925771843957843704e-02
5.500000000000131450e-01 -1.399999999999991473e+00 6.393297830689176342e-02
7.000000000000135003e-01 -1.399999999999991473e+00 6.664459339738565413e-02
8.500000000000138556e-01 -1.399999999999991473e+00 6.607949317332378891e-02
1.000000000000014211e+00 -1.399999999999991473e+00 6.150814704111057241e-02
1.150000000000014566e+00 -1.399999999999991473e+00 5.410994591812186283e-02
1.300000000000014921e+00 -1.399999999999991473e+00 4.567284517134995170e-02
1.450000000000015277e+00 -1.399999999999991473e+00 3.718554521151890696e-02
1.600000000000015632e+00 -1.399999999999991473e+00 2.922125253200946390e-02
1.750000000000015987e+00 -1.399999999999991473e+00 2.220785558030452869e-02
1.900000000000016342e+00 -1.399999999999991473e+00 1.630732686037883114e-02
2.050000000000016698e+00 -1.399999999999991473e+00 1.149150056151079097e-02
2.200000000000017053e+00 -1.399999999999991473e+00 7.662272576564113646e-03
2.350000000000017408e+00 -1.399999999999991473e+00 4.709662533544804568e-03
2.500000000000017764e+00 -1.399999999999991473e+00 2.521123628390202834e-03
2.650000000000018119e+00 -1.399999999999991473e+00 9.782739645203607053e-04
2.800000000000018474e+00 -1.399999999999991473e+00 -4.131958124497616997e-05
2.950000000000018829e+00 -1.399999999999991473e+00 -6.568627585879934470e-04
3.100000000000019185e+00 -1.399999999999991473e+00 -9.763486659200405022e-04
3.250000000000019540e+00 -1.399999999999991473e+00 -1.091175113528731989e-03
3.400000000000019895e+00 -1.399999999999991473e+00 -1.074137163147186698e-03
3.550000000000020250e+00 -1.399999999999991473e+00 -9.800956434531027037e-04
3.700000000000020606e+00 -1.399999999999991473e+00 -8.482242908704426022e-04
3.850000000000020961e+00 -1.399999999999991473e+00 -7.048994255181413810e-04
4.000000000000021316e+00 -1.399999999999991473e+00 -5.666180406552239401e-04
4.150000000000021672e+00 -1.399999999999991473e+00 -4.426175033058125756e-04
4.300000000000022027e+00 -1.399999999999991473e+00 -3.370648199332650931e-04
4.450000000000022382e+00 -1.399999999999991473e+00 -2.507938745708811787e-04
4.600000000000022737e+00 -1.399999999999991473e+00 -1.826232254493391591e-04
4.750000000000023093e+00 -1.399999999999991473e+00 -1.303101026068383811e-04
4.900000000000023448e+00 -1.399999999999991473e+00 -9.120391968868682051e-05
5.050000000000023803e+00 -1.399999999999991473e+00 -6.266263903063513398e-05

-5.000000000000000000e+00 -1.249999999999991118e+00 2.963584847027300797e-07
-4.849999999999999645e+00 -1.249999999999991118e+00 7.539926767430253579e-07
-4.699999999999999289e+00 -1.249999999999991118e+00 1.758332744082413497e-06
-4.549999999999998934e+00 -1.249999999999991118e+00 3.850598111879772101e-06
-4.399999999999998579e+00 -1.249999999999991118e+00 8.019112483007606018e-06
-4.249999999999998224e+00 -1.249999999999991118e+00 1.599857594184942697e-05
-4.099999999999997868e+00 -1.249999999999991118e+00 3.071753281896350809e-05
-3.949999999999997513e+00 -1.249999999999991118e+00 5.693164553033163659e-05
-3.799999999999997158e+00 -1.249999999999991118e+00 1.020660064766944740e-04
-3.649999999999996803e+00 -1.249999999999991118e+00 1.772562704727119747e-04
-3.499999999999996447e+00 -1.249999999999991118e+00 2.985219517849201348e-04
-3.349999999999996092e+00 -1.249999999999991118e+00 4.879292597950335864e-04
-3.199999999999995737e+00 -1.249999999999991118e+00 7.745228423504690353e-04
-3.049999999999995381e+00 -1.249999999999991118e+00 1.194762978106245557e-03
-2.899999999999995026e+00 -1.249999999999991118e+00 1.792251727568902392e-03
-2.749999999999994671e+00 -1.249999999999991118e+00 2.616717356034327195e-03
-2.599999999999994316e+00 -1.249999999999991118e+00 3.722535880043681498e-03
-2.449999999999993960e+00 -1.249999999999991118e+00 5.167328030036467783e-03
-2.299999999999993605e+00 -1.249999999999991118e+00 7.010967322811950675e-03
-2.149999999999993250e+00 -1.249999999999991118e+00 9.314103956179833887e-03
-1.999999999999992895e+00 -1.249999999999991118e+00 1.213280155513921620e-02
-1.849999999999992539e+00 -1.249999999999991118e+00 1.550310920033469431e-02
-1.699999999999992184e+00 -1.249999999999991118e+00 1.940946192081210650e-02
-1.549999999999991829e+00 -1.249999999999991118e+00 2.373811910476923692e-02
-1.399999999999991473e+00 -1.249999999999991118e+00 2.823298260969436466e-02
-1.249999999999991118e+00 -1.249999999999991118e+00 3.248871057882942587e-02
-1.099999999999990763e+00 -1.249999999999991118e+00 3.601768039495855528e-02
-9.499999999999904077e-01 -1.249999999999991118e+00 3.839805245351354812e-02
-7.999999999999900524e-01 -1.249999999999991118e+00 3.945800486431114834e-02
-6.499999999999896971e-01 -1.249999999999991118e+00 3.941112971889739608e-02
-4.999999999999893419e-01 -1.249999999999991118e+00 3.886428351829348399e-02
-3.499999999999889866e-01 -1.249999999999991118e+00 3.867498050570944423e-02
-1.999999999999886313e-01 -1.249999999999991118e+00 3.970927118971616376e-02
-4.999999999998827604e-02 -1.249999999999991118e+00 4.258924359010200777e-02
1.000000000000120792e-01 -1.249999999999991118e+00 4.748597489499037372e-02
2.500000000000124345e-01 -1.249999999999991118e+00 5.396331221135195616e-02
4.000000000000127898e-01 -1.249999999999991118e+00 6.092729069913532802e-02
5.500000000000131450e-01 -1.249999999999991118e+00 6.687445605469170828e-02
7.000000000000135003e-01 -1.249999999999991118e+00 7.040324980505117958e-02
8.500000000000138556e-01 -1.249999999999991118e+00 7.029098809099014467e-02
1.000000000000014211e+00 -1.249999999999991118e+00 6.597955814964170940e-02
1.150000000000014566e+00 -1.249999999999991118e+00 5.856626266963346761e-02
1.300000000000014921e+00 -1.249999999999991118e+00 4.974702857342095524e-02
1.450000000000015277e+00 -1.249999999999991118e+00 4.067313162279114630e-02
1.600000000000015632e+00 -1.249999999999991118e+00 3.213473716580380474e-02
1.750000000000015987e+00 -1.249999999999991118e+00 2.462092650546586145e-02
1.900000000000016342e+00 -1.249999999999991118e+00 1.829353657280208614e-02
2.050000000000016698e+00 -1.249999999999991118e+00 1.311481656213965043e-02
2.200000000000017053e+00 -1.249999999999991118e+00 8.977631446180493399e-03
2.350000000000017408e+00 -1.249999999999991118e+00 5.764516131735995287e-03
2.500000000000017764e+00 -1.249999999999991118e+00 3.356874994827684349e-03
2.650000000000018119e+00 -1.249999999999991118e+00 1.631439414135686834e-03
2.800000000000018474e+00 -1.249999999999991118e+00 4.616276628807947872e-04
2.950000000000018829e+00 -1.249999999999991118e+00 -2.755779672562988676e-04
3.100000000000019185e+00 -1.249999999999991118e+00 -6.918768992870118423e-04
3.250000000000019540e+00 -1.249999999999991118e+00 -8.823157106905721997e-04
3.400000000000019895e+00 -1.249999999999991118e+00 -9.232134090753900835e-04
3.550000000000020250e+00 -1.249999999999991118e+00 -8.727223528807218599e-04
3.700000000000020606e+00 -1.249999999999991118e+00 -7.729777235392007711e-04
3.850000000000020961e+00 -1.249999999999991118e+00 -6.529231857818344927e-04
4.000000000000021316e+00 -1.249999999999991118e+00 -5.312041286056515916e-04
4.150000000000021672e+00 -1.249999999999991118e+00 -4.187970682474794946e-04
4.300000000000022027e+00 -1.249999999999991118e+00 -3.212339835323082551e-04
4.450000000000022382e+00 -1.249999999999991118e+00 -2.403897582582053888e-04
4.600000000000022737e+00 -1.249999999999991118e+00 -1.758561603469203981e-04
4.750000000000023093e+00 -1.249999999999991118e+00 -1.259510162981703743e-04
4.900000000000023448e+00 -1.249999999999991118e+00 -8.842138716227820200e-05
5.050000000000023803e+00 -1.249999999999991118e+00 -6.090181467589543432e-05

-5.000000000000000000e+00 -1.099999999999990763e+00 4.217824942659522020e-07
-4.849999999999999645e+00 -1.099999999999990763e+00 1.024973590219073477e-06
-4.699999999999999289e+00 -1.099999999999990763e+00 2.326028123374800113e-06
-4.549999999999998934e+00 -1.099999999999990763e+00 5.004814814754675525e-06
-4.399999999999998579e+00 -1.099999999999990763e+00 1.029813472244688451e-05
-4.249999999999998224e+00 -1.099999999999990763e+00 2.037106783999046653e-05
-4.099999999999997868e+00 -1.099999999999990763e+00 3.887225803331177524e-05
-3.949999999999997513e+00 -1.099999999999990763e+00 7.172043169930780943e-05
-3.799999999999997158e+00 -1.099999999999990763e+00 1.281524498700157806e-04
-3.649999999999996803e+00 -1.099999999999990763e+00 2.220232416544322624e-04
-3.499999999999996447e+00 -1.099999999999990763e+00 3.732808040400156422e-04
-3.349999999999996092e+00 -1.099999999999990763e+00 6.094506289286158798e-04
-3.199999999999995737e+00 -1.099999999999990763e+00 9.668774934669225902e-04
-3.049999999999995381e+00 -1.099999999999990763e+00 1.491438032814895644e-03
-2.899999999999995026e+00 -1.099999999999990763e+00 2.238524459568088428e-03
-2.749999999999994671e+00 -1.099999999999990763e+00 3.272360517376411877e-03
-2.599999999999994316e+00 -1.099999999999990763e+00 4.665088170048714220e-03
-2.449999999999993960e+00 -1.099999999999990763e+00 6.496245253296957511e-03
-2.299999999999993605e+00 -1.099999999999990763e+00 8.852562285961247321e-03
-2.149999999999993250e+00 -1.099999999999990763e+00 1.182557809984513021e-02
-1.999999999999992895e+00 -1.099999999999990763e+00 1.550022053601064070e-02
-1.849999999999992539e+00 -1.099999999999990763e+00 1.992334522280547401e-02
-1.699999999999992184e+00 -1.099999999999990763e+00 2.504302778872051494e-02
-1.549999999999991829e+00 -1.099999999999990763e+00 3.062460541218201687e-02
-1.399999999999991473e+00 -1.099999999999990763e+00 3.617911575902477833e-02
-1.249999999999991118e+00 -1.099999999999990763e+00 4.096770375386426383e-02
-1.099999999999990763e+00 -1.099999999999990763e+00 4.413972217810092219e-02
-9.499999999999904077e-01 -1.099999999999990763e+00 4.500308169223984911e-02
-7.999999999999900524e-01 -1.099999999999990763e+00 4.334037962819972667e-02
-6.499999999999896971e-01 -1.099999999999990763e+00 3.963207131084638124e-02
-4.999999999999893419e-01 -1.099999999999990763e+00 3.505832401716982988e-02
-3.499999999999889866e-01 -1.099999999999990763e+00 3.122353681961616625e-02
-1.999999999999886313e-01 -1.099999999999990763e+00 2.968331578868650678e-02
-4.999999999998827604e-02 -1.099999999999990763e+00 3.147622789279114208e-02
1.000000000000120792e-01 -1.099999999999990763e+00 3.682010849689874854e-02
2.500000000000124345e-01 -1.099999999999990763e+00 4.498746331660160441e-02
4.000000000000127898e-01 -1.099999999999990763e+00 5.437353628310626075e-02
5.500000000000131450e-01 -1.099999999999990763e+00 6.286326780079597165e-02
7.000000000000135003e-01 -1.099999999999990763e+00 6.847348704220487803e-02
8.500000000000138556e-01 -1.099999999999990763e+00 6.990437356370736433e-02
1.000000000000014211e+00 -1.099999999999990763e+00 6.689874584408983527e-02
1.150000000000014566e+00 -1.099999999999990763e+00 6.039270730295381862e-02
1.300000000000014921e+00 -1.099999999999990763e+00 5.189178342390957793e-02
1.450000000000015277e+00 -1.099999999999990763e+00 4.277700516856851320e-02
1.600000000000015632e+00 -1.099999999999990763e+00 3.406807559285863346e-02
1.750000000000015987e+00 -1.099999999999990763e+00 2.633947515625327529e-02
1.900000000000016342e+00 -1.099999999999990763e+00 1.978673279230912935e-02
2.050000000000016698e+00 -1.099999999999990763e+00 1.439118488884335093e-02
2.200000000000017053e+00 -1.099999999999990763e+00 1.005514588298804350e-02
2.350000000000017408e+00 -1.099999999999990763e+00 6.663582710896930224e-03
2.500000000000017764e+00 -1.099999999999990763e+00 4.097198236799868588e-03
2.650000000000018119e+00 -1.099999999999990763e+00 2.231677317570326859e-03
2.800000000000018474e+00 -1.099999999999990763e+00 9.399037701269788610e-04
2.950000000000018829e+00 -1.099999999999990763e+00 9.855480690766911891e-05
3.100000000000019185e+00 -1.099999999999990763e+00 -4.046365079697744724e-04
3.250000000000019540e+00 -1.099999999999990763e+00 -6.658088533352962430e-04
3.400000000000019895e+00 -1.099999999999990763e+00 -7.628887588607383315e-04
3.550000000000020250e+00 -1.099999999999990763e+00 -7.559818409783325161e-04
3.700000000000020606e+00 -1.099999999999990763e+00 -6.893071302126488288e-04
3.850000000000020961e+00 -1.099999999999990763e+00 -5.938342089009062373e-04
4.000000000000021316e+00 -1.099999999999990763e+00 -4.900449477806257097e-04
4.150000000000021672e+00 -1.099999999999990763e+00 -3.904915152613160079e-04
4.300000000000022027e+00 -1.099999999999990763e+00 -3.019987134492182058e-04
4.450000000000022382e+00 -1.099999999999990763e+00 -2.274635616898795722e-04
4.600000000000022737e+00 -1.099999999999990763e+00 -1.672610558158258483e-04
4.750000000000023093e+00 -1.099999999999990763e+00 -1.202933934303167897e-04
4.900000000000023448e+00 -1.099999999999990763e+00 -8.473378382281695825e-05
5.050000000000023803e+00 -1.099999999999990763e+00 -5.852147399702745735e-05

-5.000000000000000000e+00 -9.499999999999904077e-01 5.566088348429480893e-07
-4.849999999999999645e+00 -9.499999999999904077e-01 1.315355548549461423e-06
-4.699999999999999289e+00 -9.499999999999904077e-01 2.932955491880068213e-06
-4.549999999999998934e+00 -9.499999999999904077e-01 6.236689929046848688e-06
-4.399999999999998579e+00 -9.499999999999904077e-01 1.272750060302456425e-05
-4.249999999999998224e+00 -9.499999999999904077e-01 2.502802818431213469e-05
-4.099999999999997868e+00 -9.499999999999904077e-01 4.755277542014508743e-05
-3.949999999999997513e+00 -9.499999999999904077e-01 8.745822873558624626e-05
-3.799999999999997158e+00 -9.499999999999904077e-01 1.559112254427634211e-04
-3.649999999999996803e+00 -9.499999999999904077e-01 2.696674469656168806e-04
-3.499999999999996447e+00 -9.499999999999904077e-01 4.528743130765481130e-04
-3.349999999999996092e+00 -9.499999999999904077e-01 7.389121137199712542e-04
-3.199999999999995737e+00 -9.499999999999904077e-01 1.171996042091436908e-03
-3.049999999999995381e+00 -9.499999999999904077e-01 1.808243773321048216e-03
-2.899999999999995026e+00 -9.499999999999904077e-01 2.716053710109983792e-03
-2.749999999999994671e+00 -9.499999999999904077e-01 3.975987159584705964e-03
-2.599999999999994316e+00 -9.499999999999904077e-01 5.680777546271500826e-03
-2.449999999999993960e+00 -9.499999999999904077e-01 7.936084422202801733e-03
-2.299999999999993605e+00 -9.499999999999904077e-01 1.086111598283067727e-02
-2.149999999999993250e+00 -9.499999999999904077e-01 1.458401422694972742e-02
-1.999999999999992895e+00 -9.499999999999904077e-01 1.921995006009795046e-02
-1.849999999999992539e+00 -9.499999999999904077e-01 2.481417687255963941e-02
-1.699999999999992184e+00 -9.499999999999904077e-01 3.123764383516895032e-02
-1.549999999999991829e+00 -9.499999999999904077e-01 3.805071137062716186e-02
-1.399999999999991473e+00 -9.499999999999904077e-01 4.439952682709072396e-02
-1.249999999999991118e+00 -9.499999999999904077e-01 4.904772643723412373e-02
-1.099999999999990763e+00 -9.499999999999904077e-01 5.062151486871072081e-02
-9.499999999999904077e-01 -9.499999999999904077e-01 4.804719830053330587e-02
-7.999999999999900524e-01 -9.499999999999904077e-01 4.105603597080315081e-02
-6.499999999999896971e-01 -9.499999999999904077e-01 3.057918338231230271e-02
-4.999999999999893419e-01 -9.499999999999904077e-01 1.880695411832671374e-02
-3.499999999999889866e-01 -9.499999999999904077e-01 8.688210677754137565e-03
-1.999999999999886313e-01 -9.499999999999904077e-01 2.964046229462432257e-03
-4.999999999998827604e-02 -9.499999999999904077e-01 3.301353569988984757e-03
1.000000000000120792e-01 -9.499999999999904077e-01 9.931021792404582868e-03
2.500000000000124345e-01 -9.499999999999904077e-01 2.160481929819768609e-02
4.000000000000127898e-01 -9.499999999999904077e-01 3.578700595900707881e-02
5.500000000000131450e-01 -9.499999999999904077e-01 4.932211417701549278e-02
7.000000000000135003e-01 -9.499999999999904077e-01 5.942457272235435184e-02
8.500000000000138556e-01 -9.499999999999904077e-01 6.444993283327131450e-02
1.000000000000014211e+00 -9.499999999999904077e-01 6.415799346111376866e-02
1.150000000000014566e+00 -9.499999999999904077e-01 5.950563478978754262e-02
1.300000000000014921e+00 -9.499999999999904077e-01 5.208834595458057548e-02
1.450000000000015277e+00 -9.499999999999904077e-01 4.352479471710535980e-02
1.600000000000015632e+00 -9.499999999999904077e-01 3.504736842323920992e-02
1.750000000000015987e+00 -9.499999999999904077e-01 2.736875803665754503e-02
1.900000000000016342e+00 -9.499999999999904077e-01 2.077380560695438194e-02
2.050000000000016698e+00 -9.499999999999904077e-01 1.529746260566254394e-02
2.200000000000017053e+00 -9.499999999999904077e-01 1.086822347596874162e-02
2.350000000000017408e+00 -9.499999999999904077e-01 7.380489460101363752e-03
2.500000000000017764e+00 -9.499999999999904077e-01 4.717673814086605771e-03
2.650000000000018119e+00 -9.499999999999904077e-01 2.757274256588664041e-03
2.800000000000018474e+00 -9.499999999999904077e-01 1.374776839710468556e-03
2.950000000000018829e+00 -9.499999999999904077e-01 4.497941890659877973e-04
3.100000000000019185e+00 -9.499999999999904077e-01 -1.275410335358421576e-04
3.250000000000019540e+00 -9.499999999999904077e-01 -4.520138228191144083e-04
3.400000000000019895e+00 -9.499999999999904077e-01 -6.013025514180850859e-04
3.550000000000020250e+00 -9.499999999999904077e-01 -6.361472072823444934e-04
3.700000000000020606e+00 -9.499999999999904077e-01 -6.019616251332749303e-04
3.850000000000020961e+00 -9.499999999999904077e-01 -5.311684881107413270e-04
4.000000000000021316e+00 -9.499999999999904077e-01 -4.457324431419227954e-04
4.150000000000021672e+00 -9.499999999999904077e-01 -3.595728880096079098e-04
4.300000000000022027e+00 -9.499999999999904077e-01 -2.806920977152060188e-04
4.450000000000022382e+00 -9.499999999999904077e-01 -2.129516720751402923e-04
4.600000000000022737e+00 -9.499999999999904077e-01 -1.574869074169129885e-04
4.750000000000023093e+00 -9.499999999999904077e-01 -1.137811486187212119e-04
4.900000000000023448e+00 -9.499999999999904077e-01 -8.044079651198276278e-05
5.050000000000023803e+00 -9.499999999999904077e-01 -5.572130542464093185e-05

-5.000000000000000000e+00 -7.999999999999900524e-01 6.941826104016890478e-07
-4.849999999999999645e+00 -7.999999999999900524e-01 1.610994275344833040e-06
-4.699999999999999289e+00 -7.999999999999900524e-01 3.549848475012870309e-06
-4.549999999999998934e+00 -7.999999999999900524e-01 7.487277031292649550e-06
-4.399999999999998579e+00 -7.999999999999900524e-01 1.519164313739931298e-05
-4.249999999999998224e+00 -7.999999999999900524e-01 2.974890825399359090e-05
-4.099999999999997868e+00 -7.999999999999900524e-01 5.634936664715283633e-05
-3.949999999999997513e+00 -7.999999999999900524e-01 1.034040752410012970e-04
-3.799999999999997158e+00 -7.999999999999900524e-01 1.840377974600238377e-04
-3.649999999999996803e+00 -7.999999999999900524e-01 3.179527888051204322e-04
-3.499999999999996447e+00 -7.999999999999900524e-01 5.335705493526489039e-04
-3.349999999999996092e+00 -7.999999999999900524e-01 8.702485950647300284e-04
-3.199999999999995737e+00 -7.999999999999900524e-01 1.380277682377358244e-03
-3.049999999999995381e+00 -7.999999999999900524e-01 2.130371434573849823e-03
-2.899999999999995026e+00 -7.999999999999900524e-01 3.202565646399731583e-03
-2.749999999999994671e+00 -7.999999999999900524e-01 4.694886013599081608e-03
-2.599999999999994316e+00 -7.999999999999900524e-01 6.722595221330624447e-03
-2.449999999999993960e+00 -7.999999999999900524e-01 9.420500869902245777e-03
-2.299999999999993605e+00 -7.999999999999900524e-01 1.294415367349454477e-02
-2.149999999999993250e+00 -7.999999999999900524e-01 1.746108717406246943e-02
-1.999999999999992895e+00 -7.999999999999900524e-01 2.311298454913762734e-02
-1.849999999999992539e+00 -7.999999999999900524e-01 2.992248518041802641e-02
-1.699999999999992184e+00 -7.999999999999900524e-01 3.762963949181422074e-02
-1.549999999999991829e+00 -7.999999999999900524e-01 4.548898964660607475e-02
-1.399999999999991473e+00 -7.999999999999900524e-01 5.213071963407811538e-02
-1.249999999999991118e+00 -7.999999999999900524e-01 5.563123044534054595e-02
-1.099999999999990763e+00 -7.999999999999900524e-01 5.387986980087816624e-02
-9.499999999999904077e-01 -7.999999999999900524e-01 4.520250498985727006e-02
-7.999999999999900524e-01 -7.999999999999900524e-01 2.915023448437635556e-02
-6.499999999999896971e-01 -7.999999999999900524e-01 7.325251014679440460e-03
-4.999999999999893419e-01 -7.999999999999900524e-01 -1.625580197165886476e-02
-3.499999999999889866e-01 -7.999999999999900524e-01 -3.617050612384960923e-02
-1.999999999999886313e-01 -7.999999999999900524e-01 -4.787041852426116018e-02
-4.999999999998827604e-02 -7.999999999999900524e-01 -4.917182212209522674e-02
1.000000000000120792e-01 -7.999999999999900524e-01 -3.993634007893773208e-02
2.500000000000124345e-01 -7.999999999999900524e-01 -2.186421468559558018e-02
4.000000000000127898e-01 -7.999999999999900524e-01 1.126856229137521755e-03
5.500000000000131450e-01 -7.999999999999900524e-01 2.386986552965550401e-02
7.000000000000135003e-01 -7.999999999999900524e-01 4.203025805908566087e-02
8.500000000000138556e-01 -7.999999999999900524e-01 5.335804937482008237e-02
1.000000000000014211e+00 -7.999999999999900524e-01 5.764341018975224773e-02
1.150000000000014566e+00 -7.999999999999900524e-01 5.609204624458138944e-02
1.300000000000014921e+00 -7.999999999999900524e-01 5.060922511518365502e-02
1.450000000000015277e+00 -7.999999999999900524e-01 4.314426541910582752e-02
1.600000000000015632e+00 -7.999999999999900524e-01 3.522757620771451575e-02
1.750000000000015987e+00 -7.999999999999900524e-01 2.780183461237724363e-02
1.900000000000016342e+00 -7.999999999999900524e-01 2.130484847740788182e-02
2.050000000000016698e+00 -7.999999999999900524e-01 1.585664631341722475e-02
2.200000000000017053e+00 -7.999999999999900524e-01 1.142327382817222639e-02
2.350000000000017408e+00 -7.999999999999900524e-01 7.911562781108215023e-03
2.500000000000017764e+00 -7.999999999999900524e-01 5.208763529936245862e-03
2.650000000000018119e+00 -7.999999999999900524e-01 3.195764061858601818e-03
2.800000000000018474e+00 -7.999999999999900524e-01 1.752921023010638266e-03
2.950000000000018829e+00 -7.999999999999900524e-01 7.653265322764686530e-04
3.100000000000019185e+00 -7.999999999999900524e-01 1.279111574929362837e-04
3.250000000000019540e+00 -7.999999999999900524e-01 -2.507439466705524899e-04
3.400000000000019895e+00 -7.999999999999900524e-01 -4.465120680839302953e-04
3.550000000000020250e+00 -7.999999999999900524e-01 -5.196312226725840382e-04
3.700000000000020606e+00 -7.999999999999900524e-01 -5.159148895747428824e-04
3.850000000000020961e+00 -7.999999999999900524e-01 -4.686992702563322257e-04
4.000000000000021316e+00 -7.999999999999900524e-01 -4.010741429903613752e-04
4.150000000000021672e+00 -7.999999999999900524e-01 -3.280939278980827558e-04
4.300000000000022027e+00 -7.999999999999900524e-01 -2.587909526147694639e-04
4.450000000000022382e+00 -7.999999999999900524e-01 -1.979004920267515486e-04
4.600000000000022737e+00 -7.999999999999900524e-01 -1.472643762603858630e-04
4.750000000000023093e+00 -7.999999999999900524e-01 -1.069172577388664293e-04
4.900000000000023448e+00 -7.999999999999900524e-01 -7.588384928255441689e-05
5.050000000000023803e+00 -7.999999999999900524e-01 -5.272987521298232448e-05

-5.000000000000000000e+00 -6.499999999999896971e-01 8.264907366434619266e-07
-4.849999999999999645e+00 -6.499999999999896971e-01 1.894864686248391637e-06
-4.699999999999999289e+00 -6.499999999999896971e-01 4.141486019522159675e-06
-4.549999999999998934e+00 -6.499999999999896971e-01 8.685635129499605614e-06
-4.399999999999998579e+00 -6.499999999999896971e-01 1.755145024928305962e-05
-4.249999999999998224e+00 -6.499999999999896971e-01 3.426811668367843721e-05
-4.099999999999997868e+00 -6.499999999999896971e-01 6.476833126967033278e-05
-3.949999999999997513e+00 -6.499999999999896971e-01 1.186643789697321968e-04
-3.799999999999997158e+00 -6.499999999999896971e-01 2.109571816655021737e-04
-3.649999999999996803e+00 -6.499999999999896971e-01 3.641757739824870443e-04
-3.499999999999996447e+00 -6.499999999999896971e-01 6.108491764135934830e-04
-3.349999999999996092e+00 -6.499999999999896971e-01 9.960953245000808958e-04
-3.199999999999995737e+00 -6.499999999999896971e-01 1.580023726303235497e-03
-3.049999999999995381e+00 -6.499999999999896971e-01 2.439685647917957164e-03
-2.899999999999995026e+00 -6.499999999999896971e-01 3.670582081288247759e-03
-2.749999999999994671e+00 -6.499999999999896971e-01 5.388271762644489260e-03
-2.599999999999994316e+00 -6.499999999999896971e-01 7.731056490912455691e-03
-2.449999999999993960e+00 -6.499999999999896971e-01 1.086393083304065116e-02
-2.299999999999993605e+00 -6.499999999999896971e-01 1.497985086892059114e-02
-2.149999999999993250e+00 -6.499999999999896971e-01 2.028470426520124700e-02
-1.999999999999992895e+00 -6.499999999999896971e-01 2.693825496419065268e-02
-1.849999999999992539e+00 -6.499999999999896971e-01 3.491502275891460866e-02
-1.699999999999992184e+00 -6.499999999999896971e-01 4.376870947788791266e-02
-1.549999999999991829e+00 -6.499999999999896971e-01 5.235173558076187256e-02
-1.399999999999991473e+00 -6.499999999999896971e-01 5.863639131288703177e-02
-1.249999999999991118e+00 -6.499999999999896971e-01 5.981442423161054123e-02
-1.099999999999990763e+00 -6.499999999999896971e-01 5.274612146620823172e-02
-9.499999999999904077e-01 -6.499999999999896971e-01 3.474052607909570295e-02
-7.999999999999900524e-01 -6.499999999999896971e-01 4.828899791524721846e-03
-6.499999999999896971e-01 -6.499999999999896971e-01 -3.429622189462550041e-02
-4.999999999999893419e-01 -6.499999999999896971e-01 -7.495736636214672677e-02
-3.499999999999889866e-01 -6.499999999999896971e-01 -1.070710968199665020e-01
-1.999999999999886313e-01 -6.499999999999896971e-01 -1.245242353671205948e-01
-4.999999999998827604e-02 -6.499999999999896971e-01 -1.271951664289961703e-01
1.000000000000120792e-01 -6.499999999999896971e-01 -1.154898103008011045e-01
2.500000000000124345e-01 -6.499999999999896971e-01 -8.915964062838811766e-02
4.000000000000127898e-01 -6.499999999999896971e-01 -5.265390222119453734e-02
5.500000000000131450e-01 -6.499999999999896971e-01 -1.497359763419940648e-02
7.000000000000135003e-01 -6.499999999999896971e-01 1.606424507440361998e-02
8.500000000000138556e-01 -6.499999999999896971e-01 3.700020947632811502e-02
1.000000000000014211e+00 -6.499999999999896971e-01 4.792310120070353285e-02
1.150000000000014566e+00 -6.499999999999896971e-01 5.071837139041155545e-02
1.300000000000014921e+00 -6.499999999999896971e-01 4.790674802768479790e-02
1.450000000000015277e+00 -6.499999999999896971e-01 4.195456896662697749e-02
1.600000000000015632e+00 -6.499999999999896971e-01 3.482342632116054715e-02
1.750000000000015987e+00 -6.499999999999896971e-01 2.778116647863489511e-02
1.900000000000016342e+00 -6.499999999999896971e-01 2.147325109391306011e-02
2.050000000000016698e+00 -6.499999999999896971e-01 1.612782352380621315e-02
2.200000000000017053e+00 -6.499999999999896971e-01 1.175463876742533637e-02
2.350000000000017408e+00 -6.499999999999896971e-01 8.273320390315435160e-03
2.500000000000017764e+00 -6.499999999999896971e-01 5.574709464768656461e-03
2.650000000000018119e+00 -6.499999999999896971e-01 3.543637340799629058e-03
2.800000000000018474e+00 -6.499999999999896971e-01 2.066585067774422049e-03
2.950000000000018829e+00 -6.499999999999896971e-01 1.035667965849100666e-03
3.100000000000019185e+00 -6.499999999999896971e-01 3.521276118529682322e-04
3.250000000000019540e+00 -6.499999999999896971e-01 -7.077475181564916160e-05
3.400000000000019895e+00 -6.499999999999896971e-01 -3.060468887428463829e-04
3.550000000000020250e+00 -6.499999999999896971e-01 -4.126074467018810534e-04
3.700000000000020606e+00 -6.499999999999896971e-01 -4.360572099445315973e-04
3.850000000000020961e+00 -6.499999999999896971e-01 -4.101951525239549718e-04
4.000000000000021316e+00 -6.499999999999896971e-01 -3.589082950451334122e-04
4.150000000000021672e+00 -6.499999999999896971e-01 -2.981500291549065806e-04
4.300000000000022027e+00 -6.499999999999896971e-01 -2.378148042307091925e-04
4.450000000000022382e+00 -6.499999999999896971e-01 -1.833938572340001040e-04
4.600000000000022737e+00 -6.499999999999896971e-01 -1.373545180295206332e-04
4.750000000000023093e+00 -6.499999999999896971e-01 -1.002281212066535496e-04
4.900000000000023448e+00 -6.499999999999896971e-01 -7.142171632020191826e-05
5.050000000000023803e+00 -6.499999999999896971e-01 -4.978819034339861354e-05

-5.000000000000000000e+00 -4.999999999999893419e-01 9.448484083496323198e-07
-4.849999999999999645e+00 -4.999999999999893419e-01 2.148517305459702822e-06
-4.699999999999999289e+00 -4.999999999999893419e-01 4.669702251994382969e-06
-4.549999999999998934e+00 -4.999999999999893419e-01 9.754886844745631782e-06
-4.399999999999998579e+00 -4.999999999999893419e-01 1.965614018523771569e-05
-4.249999999999998224e+00 -4.999999999999893419e-01 3.829768983534543165e-05
-4.099999999999997868e+00 -4.999999999999893419e-01 7.227413455002412344e-05
-3.949999999999997513e+00 -4.999999999999893419e-01 1.322692308842053806e-04
-3.799999999999997158e+00 -4.999999999999893419e-01 2.349585168479695156e-04
-3.649999999999996803e+00 -4.999999999999893419e-01 4.053966277125585060e-04
-3.499999999999996447e+00 -4.999999999999893419e-01 6.797880208100613199e-04
-3.349999999999996092e+00 -4.999999999999893419e-01 1.108417678070309316e-03
-3.199999999999995737e+00 -4.999999999999893419e-01 1.758436903625934869e-03
-3.049999999999995381e+00 -4.999999999999893419e-01 2.716269445836002553e-03
-2.899999999999995026e+00 -4.999999999999893419e-01 4.089749754255612123e-03
-2.749999999999994671e+00 -4.999999999999893419e-01 6.010716333095338787e-03
-2.599999999999994316e+00 -4.999999999999893419e-01 8.639163361036769975e-03
-2.449999999999993960e+00 -4.999999999999893419e-01 1.216871006942724445e-02
-2.299999999999993605e+00 -4.999999999999893419e-01 1.682735204786115282e-02
-2.149999999999993250e+00 -4.999999999999893419e-01 2.285453365783978938e-02
-1.999999999999992895e+00 -4.999999999999893419e-01 3.041749115679594564e-02
-1.849999999999992539e+00 -4.999999999999893419e-01 3.942085883682489023e-02
-1.699999999999992184e+00 -4.999999999999893419e-01 4.919307039767169959e-02
-1.549999999999991829e+00 -4.999999999999893419e-01 5.812367098041415492e-02
-1.399999999999991473e+00 -4.999999999999893419e-01 6.343518416198519472e-02
-1.249999999999991118e+00 -4.999999999999893419e-01 6.126933780363067600e-02
-1.099999999999990763e+00 -4.999999999999893419e-01 4.711139228202373963e-02
-9.499999999999904077e-01 -4.999999999999893419e-01 1.665195247932027903e-02
-7.999999999999900524e-01 -4.999999999999893419e-01 -3.205319041679955544e-02
-6.499999999999896971e-01 -4.999999999999893419e-01 -9.405436544111203667e-02
-4.999999999999893419e-01 -4.999999999999893419e-01 -1.537141148122669609e-01
-3.499999999999889866e-01 -4.999999999999893419e-01 -1.914626776542044939e-01
-1.999999999999886313e-01 -4.999999999999893419e-01 -2.031220109128098472e-01
-4.999999999998827604e-02 -4.999999999999893419e-01 -2.054345251805842210e-01
1.000000000000120792e-01 -4.999999999999893419e-01 -2.015597042636944891e-01
2.500000000000124345e-01 -4.999999999999893419e-01 -1.746705780584443812e-01
4.000000000000127898e-01 -4.999999999999893419e-01 -1.238866114142443547e-01
5.500000000000131450e-01 -4.999999999999893419e-01 -6.600724989009036647e-02
7.000000000000135003e-01 -4.999999999999893419e-01 -1.698526212622751205e-02
8.500000000000138556e-01 -4.999999999999893419e-01 1.685306730339150572e-02
1.000000000000014211e+00 -4.999999999999893419e-01 3.618374513823668925e-02
1.150000000000014566e+00 -4.999999999999893419e-01 4.421862623091001032e-02
1.300000000000014921e+00 -4.999999999999893419e-01 4.452472945749935684e-02
1.450000000000015277e+00 -4.999999999999893419e-01 4.030572548934402421e-02
1.600000000000015632e+00 -4.999999999999893419e-01 3.406906498493061236e-02
1.750000000000015987e+00 -4.999999999999893419e-01 2.747121771715747840e-02
1.900000000000016342e+00 -4.999999999999893419e-01 2.139659707056995597e-02
2.050000000000016698e+00 -4.999999999999893419e-01 1.619284214454618648e-02
2.200000000000017053e+00 -4.999999999999893419e-01 1.191555429253039582e-02
2.350000000000017408e+00 -4.999999999999893419e-01 8.496659677938401753e-03
2.500000000000017764e+00 -4.999999999999893419e-01 5.830072640577933091e-03
2.650000000000018119e+00 -4.999999999999893419e-01 3.804502618620693704e-03
2.800000000000018474e+00 -4.999999999999893419e-01 2.312801106425355687e-03
2.950000000000018829e+00 -4.999999999999893419e-01 1.254497148066115826e-03
3.100000000000019185e+00 -4.999999999999893419e-01 5.375879003827383797e-04
3.250000000000019540e+00 -4.999999999999893419e-01 8.047022346592448293e-05
3.400000000000019895e+00 -4.999999999999893419e-01 -1.865556638157641353e-04
3.550000000000020250e+00 -4.999999999999893419e-01 -3.206759023869526796e-04
3.700000000000020606e+00 -4.999999999999893419e-01 -3.669061392335439789e-04
3.850000000000020961e+00 -4.999999999999893419e-01 -3.591833957398095811e-04
4.000000000000021316e+00 -4.999999999999893419e-01 -3.219178000290967502e-04
4.150000000000021672e+00 -4.999999999999893419e-01 -2.717373606496056426e-04
4.300000000000022027e+00 -4.999999999999893419e-01 -2.192203727284718984e-04
4.450000000000022382e+00 -4.999999999999893419e-01 -1.704762370609368247e-04
4.600000000000022737e+00 -4.999999999999893419e-01 -1.284939577769462181e-04
4.750000000000023093e+00 -4.999999999999893419e-01 -9.422512286507535924e-05
4.900000000000023448e+00 -4.999999999999893419e-01 -6.740402404977145886e-05
5.050000000000023803e+00 -4.999999999999893419e-01 -4.713173034091944165e-05

-5.000000000000000000e+00 -3.499999999999889866e-01 1.040781020826902601e-06
-4.849999999999999645e+00 -3.499999999999889866e-01 2.353950390022668789e-06
-4.699999999999999289e+00 -3.499999999999889866e-01 5.097257625022303448e-06
-4.549999999999998934e+00 -3.499999999999889866e-01 1.062001520849118601e-05
-4.399999999999998579e+00 -3.499999999999889866e-01 2.135855691878689927e-05
-4.249999999999998224e+00 -3.499999999999889866e-01 4.155651884251480936e-05
-4.099999999999997868e+00 -3.499999999999889866e-01 7.834380883479179192e-05
-3.949999999999997513e+00 -3.499999999999889866e-01 1.432710488486401031e-04
-3.799999999999997158e+00 -3.499999999999889866e-01 2.543693319766675135e-04
-3.649999999999996803e+00 -3.499999999999889866e-01 4.387393040553482296e-04
-3.499999999999996447e+00 -3.499999999999889866e-01 7.355665568910514998e-04
-3.349999999999996092e+00 -3.499999999999889866e-01 1.199335365167524632e-03
-3.199999999999995737e+00 -3.499999999999889866e-01 1.902938877034293132e-03
-3.049999999999995381e+00 -3.499999999999889866e-01 2.940484457112916249e-03
-2.899999999999995026e+00 -3.499999999999889866e-01 4.430000327588982760e-03
-2.749999999999994671e+00 -3.499999999999889866e-01 6.516922096720444667e-03
-2.599999999999994316e+00 -3.499999999999889866e-01 9.379541801869631379e-03
-2.449999999999993960e+00 -3.499999999999889866e-01 1.323570094133084268e-02
-2.299999999999993605e+00 -3.499999999999889866e-01 1.834261054721184753e-02
-2.149999999999993250e+00 -3.499999999999889866e-01 2.496569702772890101e-02
-1.999999999999992895e+00 -3.499999999999889866e-01 3.327068352320326772e-02
-1.849999999999992539e+00 -3.499999999999889866e-01 4.308398088231715772e-02
-1.699999999999992184e+00 -3.499999999999889866e-01 5.350570857856299517e-02
-1.549999999999991829e+00 -3.499999999999889866e-01 6.246943197141577309e-02
-1.399999999999991473e+00 -3.499999999999889866e-01 6.645475162578591555e-02
-1.249999999999991118e+00 -3.499999999999889866e-01 6.050070350700434418e-02
-1.099999999999990763e+00 -3.499999999999889866e-01 3.847093492814303989e-02
-9.499999999999904077e-01 -3.499999999999889866e-01 -6.081972311662935636e-03
-7.999999999999900524e-01 -3.499999999999889866e-01 -7.627796119538005071e-02
-6.499999999999896971e-01 -3.499999999999889866e-01 -1.624752594778432202e-01
-4.999999999999893419e-01 -3.499999999999889866e-01 -2.320216863192485490e-01
-3.499999999999889866e-01 -3.499999999999889866e-01 -2.332305743560517119e-01
-1.999999999999886313e-01 -3.499999999999889866e-01 -1.564819229807840051e-01
-4.999999999998827604e-02 -3.499999999999889866e-01 -1.472070187435051136e-01
1.000000000000120792e-01 -3.499999999999889866e-01 -2.316000325565703566e-01
2.500000000000124345e-01 -3.499999999999889866e-01 -2.539408967978400988e-01
4.000000000000127898e-01 -3.499999999999889866e-01 -2.011924015005839284e-01
5.500000000000131450e-01 -3.499999999999889866e-01 -1.225306046449521347e-01
7.000000000000135003e-01 -3.499999999999889866e-01 -5.269399424942022847e-02
8.500000000000138556e-01 -3.499999999999889866e-01 -4.158455739502946863e-03
1.000000000000014211e+00 -3.499999999999889866e-01 2.426950993163600953e-02
1.150000000000014566e+00 -3.499999999999889866e-01 3.769715374689443926e-02
1.300000000000014921e+00 -3.499999999999889866e-01 4.110554100280696538e-02
1.450000000000015277e+00 -3.499999999999889866e-01 3.857966509730376831e-02
1.600000000000015632e+00 -3.499999999999889866e-01 3.320996150689647236e-02
1.750000000000015987e+00 -3.499999999999889866e-01 2.704413959088510302e-02
1.900000000000016342e+00 -3.499999999999889866e-01 2.120063503944643463e-02
2.050000000000016698e+00 -3.499999999999889866e-01 1.614197003646299089e-02
2.200000000000017053e+00 -3.499999999999889866e-01 1.196704290520354992e-02
2.350000000000017408e+00 -3.499999999999889866e-01 8.619126841876168996e-03
2.500000000000017764e+00 -3.499999999999889866e-01 5.994826341564189233e-03
2.650000000000018119e+00 -3.499999999999889866e-01 3.986257743469678178e-03
2.800000000000018474e+00 -3.499999999999889866e-01 2.491949801284577565e-03
2.950000000000018829e+00 -3.499999999999889866e-01 1.418081880697313326e-03
3.100000000000019185e+00 -3.499999999999889866e-01 6.787579485502852946e-04
3.250000000000019540e+00 -3.499999999999889866e-01 1.970790745671272275e-04
3.400000000000019895e+00 -3.499999999999889866e-01 -9.354719610332306451e-05
3.550000000000020250e+00 -3.499999999999889866e-01 -2.485860152767194729e-04
3.700000000000020606e+00 -3.499999999999889866e-01 -3.123516761353744599e-04
3.850000000000020961e+00 -3.499999999999889866e-01 -3.187337952769663234e-04
4.000000000000021316e+00 -3.499999999999889866e-01 -2.924561626996412147e-04
4.150000000000021672e+00 -3.499999999999889866e-01 -2.506178263717818381e-04
4.300000000000022027e+00 -3.499999999999889866e-01 -2.042998050122763929e-04
4.450000000000022382e+00 -3.499999999999889866e-01 -1.600778840757474295e-04
4.600000000000022737e+00 -3.499999999999889866e-01 -1.213410010741598880e-04
4.750000000000023093e+00 -3.499999999999889866e-01 -8.936658145951750895e-05
4.900000000000023448e+00 -3.499999999999889866e-01 -6.414487254410691428e-05
5.050000000000023803e+00 -3.499999999999889866e-01 -4.497247459892045514e-05

-5.000000000000000000e+00 -1.999999999999886313e-01 1.106982090492648326e-06
-4.849999999999999645e+00 -1.999999999999886313e-01 2.495643954702422687e-06
-4.699999999999999289e+00 -1.999999999999886313e-01 5.392046101897281956e-06
-4.549999999999998934e+00 -1.999999999999886313e-01 1.121634030484187977e-05
-4.399999999999998579e+00 -1.999999999999886313e-01 2.253180662940260006e-05
-4.249999999999998224e+00 -1.999999999999886313e-01 4.380215684136059645e-05
-4.099999999999997868e+00 -1.999999999999886313e-01 8.252619848467697948e-05
-3.949999999999997513e+00 -1.999999999999886313e-01 1.508520977167807238e-04
-3.799999999999997158e+00 -1.999999999999886313e-01 2.677457096472825120e-04
-3.649999999999996803e+00 -1.999999999999886313e-01 4.617193646098838181e-04
-3.499999999999996447e+00 -1.999999999999886313e-01 7.740173658719960020e-04
-3.349999999999996092e+00 -1.999999999999886313e-01 1.262028135903317137e-03
-3.199999999999995737e+00 -1.999999999999886313e-01 2.002625370323860617e-03
-3.049999999999995381e+00 -1.999999999999886313e-01 3.095264075583064895e-03
-2.899999999999995026e+00 -1.999999999999886313e-01 4.665108716057321352e-03
-2.749999999999994671e+00 -1.999999999999886313e-01 6.867183286594535224e-03
-2.599999999999994316e+00 -1.999999999999886313e-01 9.892766108423933780e-03
-2.449999999999993960e+00 -1.999999999999886313e-01 1.397690488376861911e-02
-2.299999999999993605e+00 -1.999999999999886313e-01 1.939728095532631744e-02
-2.149999999999993250e+00 -1.999999999999886313e-01 2.643632525471696637e-02
-1.999999999999992895e+00 -1.999999999999886313e-01 3.525412299201335226e-02
-1.849999999999992539e+00 -1.999999999999886313e-01 4.561059515928878733e-02
-1.699999999999992184e+00 -1.999999999999886313e-01 5.642221842247596014e-02
-1.549999999999991829e+00 -1.999999999999886313e-01 6.526114731876823949e-02
-1.399999999999991473e+00 -1.999999999999886313e-01 6.801019280947907808e-02
-1.249999999999991118e+00 -1.999999999999886313e-01 5.877149554550244182e-02
-1.099999999999990763e+00 -1.999999999999886313e-01 2.990511404347462321e-02
-9.499999999999904077e-01 -1.999999999999886313e-01 -2.713720081066717943e-02
-7.999999999999900524e-01 -1.999999999999886313e-01 -1.163292707660159853e-01
-6.499999999999896971e-01 -1.999999999999886313e-01 -2.209455898204788493e-01
-4.999999999999893419e-01 -1.999999999999886313e-01 -2.743457323004205861e-01
-3.499999999999889866e-01 -1.999999999999886313e-01 -6.796502548009418498e-02
-1.999999999999886313e-01 -1.999999999999886313e-01 7.016024492579473470e-01
-4.999999999998827604e-02 -1.999999999999886313e-01 8.320446752364900611e-01
1.000000000000120792e-01 -1.999999999999886313e-01 1.070110017671773231e-02
2.500000000000124345e-01 -1.999999999999886313e-01 -2.841745739468026222e-01
4.000000000000127898e-01 -1.999999999999886313e-01 -2.643536999552027478e-01
5.500000000000131450e-01 -1.999999999999886313e-01 -1.714529785910071935e-01
7.000000000000135003e-01 -1.999999999999886313e-01 -8.324616248740346336e-02
8.500000000000138556e-01 -1.999999999999886313e-01 -2.163164077511601710e-02
1.000000000000014211e+00 -1.999999999999886313e-01 1.460351530541611521e-02
1.150000000000014566e+00 -1.999999999999886313e-01 3.247520019902092742e-02
1.300000000000014921e+00 -1.999999999999886313e-01 3.836883453587147663e-02
1.450000000000015277e+00 -1.999999999999886313e-01 3.717987001838921751e-02
1.600000000000015632e+00 -1.999999999999886313e-01 3.249089844419813383e-02
1.750000000000015987e+00 -1.999999999999886313e-01 2.666413117460784271e-02
1.900000000000016342e+00 -1.999999999999886313e-01 2.100265324838457986e-02
2.050000000000016698e+00 -1.999999999999886313e-01 1.605909540891564333e-02
2.200000000000017053e+00 -1.999999999999886313e-01 1.196636259740225909e-02
2.350000000000017408e+00 -1.999999999999886313e-01 8.676770851307032129e-03
2.500000000000017764e+00 -1.999999999999886313e-01 6.089087702963544117e-03
2.650000000000018119e+00 -1.999999999999886313e-01 4.097963176390763580e-03
2.800000000000018474e+00 -1.999999999999886313e-01 2.606088281867704418e-03
2.950000000000018829e+00 -1.999999999999886313e-01 1.524520801747320789e-03
3.100000000000019185e+00 -1.999999999999886313e-01 7.718619958851791066e-04
3.250000000000019540e+00 -1.999999999999886313e-01 2.747026371046537964e-04
3.400000000000019895e+00 -1.999999999999886313e-01 -3.121341765591199212e-05
3.550000000000020250e+00 -1.999999999999886313e-01 -2.000206088275065025e-04
3.700000000000020606e+00 -1.999999999999886313e-01 -2.754463547833820806e-04
3.850000000000020961e+00 -1.999999999999886313e-01 -2.912751163916244934e-04
4.000000000000021316e+00 -1.999999999999886313e-01 -2.723967152349834344e-04
4.150000000000021672e+00 -1.999999999999886313e-01 -2.362004235742652843e-04
4.300000000000022027e+00 -1.999999999999886313e-01 -1.940903054015626072e-04
4.450000000000022382e+00 -1.999999999999886313e-01 -1.529478049133399574e-04
4.600000000000022737e+00 -1.999999999999886313e-01 -1.164270468516079087e-04
4.750000000000023093e+00 -1.999999999999886313e-01 -8.602325396246459656e-05
4.900000000000023448e+00 -1.999999999999886313e-01 -6.189880957494024423e-05
5.050000000000023803e+00 -1.999999999999886313e-01 -4.348247069623909411e-05

-5.000000000000000000e+00 -4.999999999998827604e-02 1.138198935230092916e-06
-4.849999999999999645e+00 -4.999999999998827604e-02 2.562440696217608744e-06
-4.699999999999999289e+00 -4.999999999998827604e-02 5.530986345126334945e-06
-4.549999999999998934e+00 -4.999999999998827604e-02 1.149736093438203407e-05
-4.399999999999998579e+00 -4.999999999998827604e-02 2.308465217325318775e-05
-4.249999999999998224e+00 -4.999999999998827604e-02 4.486026184331127565e-05
-4.099999999999997868e+00 -4.999999999998827604e-02 8.449682507197701995e-05
-3.949999999999997513e+00 -4.999999999998827604e-02 1.544241173004481742e-04
-3.799999999999997158e+00 -4.999999999998827604e-02 2.740486236075085572e-04
-3.649999999999996803e+00 -4.999999999998827604e-02 4.725483364040030049e-04
-3.499999999999996447e+00 -4.999999999998827604e-02 7.921388210259355626e-04
-3.349999999999996092e+00 -4.999999999998827604e-02 1.291579788663179415e-03
-3.199999999999995737e+00 -4.999999999998827604e-02 2.049627151683369470e-03
-3.049999999999995381e+00 -4.999999999998827604e-02 3.168270391527201225e-03
-2.899999999999995026e+00 -4.999999999998827604e-02 4.776067620272720499e-03
-2.749999999999994671e+00 -4.999999999998827604e-02 7.032621499553215819e-03
-2.599999999999994316e+00 -4.999999999998827604e-02 1.013543304485246821e-02
-2.449999999999993960e+00 -4.999999999998827604e-02 1.432779442677157948e-02
-2.299999999999993605e+00 -4.999999999998827604e-02 1.989710485240871185e-02
-2.149999999999993250e+00 -4.999999999998827604e-02 2.713349538488711923e-02
-1.999999999999992895e+00 -4.999999999998827604e-02 3.619296702399846938e-02
-1.849999999999992539e+00 -4.999999999998827604e-02 4.680030238308849344e-02
-1.699999999999992184e+00 -4.999999999998827604e-02 5.777754673927740225e-02
-1.549999999999991829e+00 -4.999999999998827604e-02 6.651217109095643176e-02
-1.399999999999991473e+00 -4.999999999998827604e-02 6.857840758750820276e-02
-1.249999999999991118e+00 -4.999999999998827604e-02 5.757536542642775063e-02
-1.099999999999990763e+00 -4.999999999998827604e-02 2.501435177642850199e-02
-9.499999999999904077e-01 -4.999999999998827604e-02 -3.886603366909529428e-02
-7.999999999999900524e-01 -4.999999999998827604e-02 -1.383627114340089670e-01
-6.499999999999896971e-01 -4.999999999998827604e-02 -2.511926597475691580e-01
-4.999999999999893419e-01 -4.999999999998827604e-02 -2.716572951301098882e-01
-3.499999999999889866e-01 -4.999999999998827604e-02 3.506968805837478165e-01
-1.999999999999886313e-01 -4.999999999998827604e-02 4.389610659957387639e+00
-4.999999999998827604e-02 -4.999999999998827604e-02 5.634036146193501793e+00
1.000000000000120792e-01 -4.999999999998827604e-02 6.343647623844670402e-01
2.500000000000124345e-01 -4.999999999998827604e-02 -2.607052269854347459e-01
4.000000000000127898e-01 -4.999999999998827604e-02 -2.956670469367001508e-01
5.500000000000131450e-01 -4.999999999998827604e-02 -1.977381986822046578e-01
7.000000000000135003e-01 -4.999999999998827604e-02 -9.963362455466447110e-02
8.500000000000138556e-01 -4.999999999998827604e-02 -3.084577503760132025e-02
1.000000000000014211e+00 -4.999999999998827604e-02 9.588250682697169180e-03
1.150000000000014566e+00 -4.999999999998827604e-02 2.979091183386716260e-02
1.300000000000014921e+00 -4.999999999998827604e-02 3.696480058703720956e-02
1.450000000000015277e+00 -4.999999999998827604e-02 3.645840765386503673e-02
1.600000000000015632e+00 -4.999999999998827604e-02 3.211591081900783823e-02
1.750000000000015987e+00 -4.999999999998827604e-02 2.646157073551263020e-02
1.900000000000016342e+00 -4.999999999998827604e-02 2.089259537888342802e-02
2.050000000000016698e+00 -4.999999999998827604e-02 1.600750189936285539e-02
2.200000000000017053e+00 -4.999999999998827604e-02 1.195661168695500570e-02
2.350000000000017408e+00 -4.999999999998827604e-02 8.696960886039250757e-03
2.500000000000017764e+00 -4.999999999998827604e-02 6.128470833780146933e-03
2.650000000000018119e+00 -4.999999999998827604e-02 4.147050368345220860e-03
2.800000000000018474e+00 -4.999999999998827604e-02 2.657419918061941846e-03
2.950000000000018829e+00 -4.999999999998827604e-02 1.573012269582953334e-03
3.100000000000019185e+00 -4.999999999998827604e-02 8.146218306278173605e-04
3.250000000000019540e+00 -4.999999999998827604e-02 3.105472939489116457e-04
3.400000000000019895e+00 -4.999999999998827604e-02 -2.316509309932638719e-06
3.550000000000020250e+00 -4.999999999998827604e-02 -1.774397114539025657e-04
3.700000000000020606e+00 -4.999999999998827604e-02 -2.582464578060646577e-04
3.850000000000020961e+00 -4.999999999998827604e-02 -2.784528858886770823e-04
4.000000000000021316e+00 -4.999999999998827604e-02 -2.630140206198722914e-04
4.150000000000021672e+00 -4.999999999998827604e-02 -2.294469081570896891e-04
4.300000000000022027e+00 -4.999999999998827604e-02 -1.893016885575515612e-04
4.450000000000022382e+00 -4.999999999998827604e-02 -1.495996746668554114e-04
4.600000000000022737e+00 -4.999999999998827604e-02 -1.141171764702838122e-04
4.750000000000023093e+00 -4.999999999998827604e-02 -8.445023380872860989e-05
4.900000000000023448e+00 -4.999999999998827604e-02 -6.084118951125572358e-05
5.050000000000023803e+00 -4.999999999998827604e-02 -4.278036262751855573e-05

-5.000000000000000000e+00 1.000000000000120792e-01 1.131898034493843905e-06
-4.849999999999999645e+00 1.000000000000120792e-01 2.548959144318797890e-06
-4.699999999999999289e+00 1.000000000000120792e-01 5.502945487926480204e-06
-4.549999999999998934e+00 1.000000000000120792e-01 1.144064746427693616e-05
-4.399999999999998579e+00 1.000000000000120792e-01 2.297308364637214189e-05
-4.249999999999998224e+00 1.000000000000120792e-01 4.464673090570778961e-05
-4.099999999999997868e+00 1.000000000000120792e-01 8.409914459238143928e-05
-3.949999999999997513e+00 1.000000000000120792e-01 1.537032669822411808e-04
-3.799999999999997158e+00 1.000000000000120792e-01 2.727766521718814592e-04
-3.649999999999996803e+00 1.000000000000120792e-01 4.703629328847934964e-04
-3.499999999999996447e+00 1.000000000000120792e-01 7.884816056949531249e-04
-3.349999999999996092e+00 1.000000000000120792e-01 1.285615500021346962e-03
-3.199999999999995737e+00 1.000000000000120792e-01 2.040140346485451190e-03
-3.049999999999995381e+00 1.000000000000120792e-01 3.153533399892234808e-03
-2.899999999999995026e+00 1.000000000000120792e-01 4.753666318875296101e-03
-2.749999999999994671e+00 1.000000000000120792e-01 6.999214656151405041e-03
-2.599999999999994316e+00 1.000000000000120792e-01 1.008641837201795094e-02
-2.449999999999993960e+00 1.000000000000120792e-01 1.425689898553731717e-02
-2.299999999999993605e+00 1.000000000000120792e-01 1.979609140098154141e-02
-2.149999999999993250e+00 1.000000000000120792e-01 2.699259025558484876e-02
-1.999999999999992895e+00 1.000000000000120792e-01 3.600329752151994883e-02
-1.849999999999992539e+00 1.000000000000120792e-01 4.656028951270321792e-02
-1.699999999999992184e+00 1.000000000000120792e-01 5.750508735078799227e-02
-1.549999999999991829e+00 1.000000000000120792e-01 6.626320232851225234e-02
-1.399999999999991473e+00 1.000000000000120792e-01 6.847264655193245619e-02
-1.249999999999991118e+00 1.000000000000120792e-01 5.783754794199738591e-02
-1.099999999999990763e+00 1.000000000000120792e-01 2.604861910369972791e-02
-9.499999999999904077e-01 1.000000000000120792e-01 -3.639800155419328082e-02
-7.999999999999900524e-01 1.000000000000120792e-01 -1.337418470140140925e-01
-6.499999999999896971e-01 1.000000000000120792e-01 -2.449884971734496153e-01
-4.999999999999893419e-01 1.000000000000120792e-01 -2.746718373718198269e-01
-3.499999999999889866e-01 1.000000000000120792e-01 2.197134769224662887e-01
-1.999999999999886313e-01 1.000000000000120792e-01 2.852883137141426939e+00
-4.999999999998827604e-02 1.000000000000120792e-01 3.491938127705989992e+00
1.000000000000120792e-01 1.000000000000120792e-01 4.333520682598709373e-01
2.500000000000124345e-01 1.000000000000120792e-01 -2.695431334442216498e-01
4.000000000000127898e-01 1.000000000000120792e-01 -2.893462390784975469e-01
5.500000000000131450e-01 1.000000000000120792e-01 -1.922574396962314636e-01
7.000000000000135003e-01 1.000000000000120792e-01 -9.621526069787041113e-02
8.500000000000138556e-01 1.000000000000120792e-01 -2.893195401518719456e-02
1.000000000000014211e+00 1.000000000000120792e-01 1.062548991784030561e-02
1.150000000000014566e+00 1.000000000000120792e-01 3.034465423049244673e-02
1.300000000000014921e+00 1.000000000000120792e-01 3.725424495760988608e-02
1.450000000000015277e+00 1.000000000000120792e-01 3.660726841996820441e-02
1.600000000000015632e+00 1.000000000000120792e-01 3.219346592877909280e-02
1.750000000000015987e+00 1.000000000000120792e-01 2.650364864965189249e-02
1.900000000000016342e+00 1.000000000000120792e-01 2.091564934431862366e-02
2.050000000000016698e+00 1.000000000000120792e-01 1.601853946330967018e-02
2.200000000000017053e+00 1.000000000000120792e-01 1.195904827784910300e-02
2.350000000000017408e+00 1.000000000000120792e-01 8.693232777875786743e-03
2.500000000000017764e+00 1.000000000000120792e-01 6.120773288852751105e-03
2.650000000000018119e+00 1.000000000000120792e-01 4.137320923063576850e-03
2.800000000000018474e+00 1.000000000000120792e-01 2.647183079180794301e-03
2.950000000000018829e+00 1.000000000000120792e-01 1.563309473606946986e-03
3.100000000000019185e+00 1.000000000000120792e-01 8.060482737661536995e-04
3.250000000000019540e+00 1.000000000000120792e-01 3.033503686501143153e-04
3.400000000000019895e+00 1.000000000000120792e-01 -8.124157631624787820e-06
3.550000000000020250e+00 1.000000000000120792e-01 -1.819813409666971556e-04
3.700000000000020606e+00 1.000000000000120792e-01 -2.617078518666746600e-04
3.850000000000020961e+00 1.000000000000120792e-01 -2.810345460335684511e-04
4.000000000000021316e+00 1.000000000000120792e-01 -2.649039366174030284e-04
4.150000000000021672e+00 1.000000000000120792e-01 -2.308077307445698361e-04
4.300000000000022027e+00 1.000000000000120792e-01 -1.902668955852416252e-04
4.450000000000022382e+00 1.000000000000120792e-01 -1.502747253894025619e-04
4.600000000000022737e+00 1.000000000000120792e-01 -1.145830112751896278e-04
4.750000000000023093e+00 1.000000000000120792e-01 -8.476753853689911308e-05
4.900000000000023448e+00 1.000000000000120792e-01 -6.105457179711902755e-05
5.050000000000023803e+00 1.000000000000120792e-01 -4.292204254926427608e-05

-5.000000000000000000e+00 2.500000000000124345e-01 1.088593617148728054e-06
-4.849999999999999645e+00 2.500000000000124345e-01 2.456291575718231558e-06
-4.699999999999999289e+00 2.500000000000124345e-01 5.310183173645495271e-06
-4.549999999999998934e+00 2.500000000000124345e-01 1.105075247958352378e-05
-4.399999999999998579e+00 2.500000000000124345e-01 2.220603392857980498e-05
-4.249999999999998224e+00 2.500000000000124345e-01 4.317863506219824188e-05
-4.099999999999997868e+00 2.500000000000124345e-01 8.136493276040364028e-05
-3.949999999999997513e+00 2.500000000000124345e-01 1.487471632693555996e-04
-3.799999999999997158e+00 2.500000000000124345e-01 2.640315825581580379e-04
-3.649999999999996803e+00 2.500000000000124345e-01 4.553384084814526660e-04
-3.499999999999996447e+00 2.500000000000124345e-01 7.633399660278081256e-04
-3.349999999999996092e+00 2.500000000000124345e-01 1.244617470558846608e-03
-3.199999999999995737e+00 2.500000000000124345e-01 1.974937450415733750e-03
-3.049999999999995381e+00 2.500000000000124345e-01 3.052265805485090272e-03
-2.899999999999995026e+00 2.500000000000124345e-01 4.599776506004907110e-03
-2.749999999999994671e+00 2.500000000000124345e-01 6.769813578768065117e-03
-2.599999999999994316e+00 2.500000000000124345e-01 9.750019341443186618e-03
-2.449999999999993960e+00 2.500000000000124345e-01 1.377062372000355597e-02
-2.299999999999993605e+00 2.500000000000124345e-01 1.910360157702734388e-02
-2.149999999999993250e+00 2.500000000000124345e-01 2.602674841446680695e-02
-1.999999999999992895e+00 2.500000000000124345e-01 3.470211847478794215e-02
-1.849999999999992539e+00 2.500000000000124345e-01 4.490917797298338288e-02
-1.699999999999992184e+00 2.500000000000124345e-01 5.561764529554602543e-02
-1.549999999999991829e+00 2.500000000000124345e-01 6.450410566267414381e-02
-1.399999999999991473e+00 2.500000000000124345e-01 6.762471742774964212e-02
-1.249999999999991118e+00 2.500000000000124345e-01 5.935861404022481358e-02
-1.099999999999990763e+00 2.500000000000124345e-01 3.252132515248479933e-02
-9.499999999999904077e-01 2.500000000000124345e-01 -2.079109746141179216e-02
-7.999999999999900524e-01 2.500000000000124345e-01 -1.043282808648273996e-01
-6.499999999999896971e-01 2.500000000000124345e-01 -2.038422250187942319e-01
-4.999999999999893419e-01 2.500000000000124345e-01 -2.662528333517872325e-01
-3.499999999999889866e-01 2.500000000000124345e-01 -1.608384910447373806e-01
-1.999999999999886313e-01 2.500000000000124345e-01 2.205937979117820746e-01
-4.999999999998827604e-02 2.500000000000124345e-01 2.773205010303735896e-01
1.000000000000120792e-01 2.500000000000124345e-01 -1.217791205987119874e-01
2.500000000000124345e-01 2.500000000000124345e-01 -2.819985435807548235e-01
4.000000000000127898e-01 2.500000000000124345e-01 -2.461842069675819200e-01
5.500000000000131450e-01 2.500000000000124345e-01 -1.569632588572035248e-01
7.000000000000135003e-01 2.500000000000124345e-01 -7.421210025870332572e-02
8.500000000000138556e-01 2.500000000000124345e-01 -1.650726944266039595e-02
1.000000000000014211e+00 2.500000000000124345e-01 1.741666891225246774e-02
1.150000000000014566e+00 2.500000000000124345e-01 3.398840801096567055e-02
1.300000000000014921e+00 2.500000000000124345e-01 3.916127291067818261e-02
1.450000000000015277e+00 2.500000000000124345e-01 3.758623420156716188e-02
1.600000000000015632e+00 2.500000000000124345e-01 3.270098178111559284e-02
1.750000000000015987e+00 2.500000000000124345e-01 2.677648692864877111e-02
1.900000000000016342e+00 2.500000000000124345e-01 2.106254545625949395e-02
2.050000000000016698e+00 2.500000000000124345e-01 1.608580275760938469e-02
2.200000000000017053e+00 2.500000000000124345e-01 1.196933510230804160e-02
2.350000000000017408e+00 2.500000000000124345e-01 8.662823627845142246e-03
2.500000000000017764e+00 2.500000000000124345e-01 6.064400018098039732e-03
2.650000000000018119e+00 2.500000000000124345e-01 4.067993003869186872e-03
2.800000000000018474e+00 2.500000000000124345e-01 2.575118035492525957e-03
2.950000000000018829e+00 2.500000000000124345e-01 1.495455765169054121e-03
3.100000000000019185e+00 2.500000000000124345e-01 7.463367663943595463e-04
3.250000000000019540e+00 2.500000000000124345e-01 2.533639994158460814e-04
3.400000000000019895e+00 2.500000000000124345e-01 -4.838223495800610016e-05
3.550000000000020250e+00 2.500000000000124345e-01 -2.134169068127274381e-04
3.700000000000020606e+00 2.500000000000124345e-01 -2.856383012715104025e-04
3.850000000000020961e+00 2.500000000000124345e-01 -2.988656287317046040e-04
4.000000000000021316e+00 2.500000000000124345e-01 -2.779464593176492887e-04
4.150000000000021672e+00 2.500000000000124345e-01 -2.401921302142262223e-04
4.300000000000022027e+00 2.500000000000124345e-01 -1.969188176360894501e-04
4.450000000000022382e+00 2.500000000000124345e-01 -1.549243188107886642e-04
4.600000000000022737e+00 2.500000000000124345e-01 -1.177899395651555835e-04
4.750000000000023093e+00 2.500000000000124345e-01 -8.695095857684764480e-05
4.900000000000023448e+00 2.500000000000124345e-01 -6.252229988115497834e-05
5.050000000000023803e+00 2.500000000000124345e-01 -4.389623244498684369e-05

-5.000000000000000000e+00 4.000000000000127898e-01 1.011780583901113640e-06
-4.849999999999999645e+00 4.000000000000127898e-01 2.291861541265479781e-06
-4.699999999999999289e+00 4.000000000000127898e-01 4.968056764552693438e-06
-4.549999999999998934e+00 4.000000000000127898e-01 1.035861658322760022e-05
-4.399999999999998579e+00 4.000000000000127898e-01 2.084421184888292770e-05
-4.249999999999998224e+00 4.000000000000127898e-01 4.057198688263777275e-05
-4.099999999999997868e+00 4.000000000000127898e-01 7.651012306298273478e-05
-3.949999999999997513e+00 4.000000000000127898e-01 1.399473176919459317e-04
-3.799999999999997158e+00 4.000000000000127898e-01 2.485050153147992809e-04
-3.649999999999996803e+00 4.000000000000127898e-01 4.286654108392624072e-04
-3.499999999999996447e+00 4.000000000000127898e-01 7.187126502061287787e-04
-3.349999999999996092e+00 4.000000000000127898e-01 1.171860443722409339e-03
-3.199999999999995737e+00 4.000000000000127898e-01 1.859262900307943629e-03
-3.049999999999995381e+00 4.000000000000127898e-01 2.872696420041936666e-03
-2.899999999999995026e+00 4.000000000000127898e-01 4.327089173545817583e-03
-2.749999999999994671e+00 4.000000000000127898e-01 6.363728959773235633e-03
-2.599999999999994316e+00 4.000000000000127898e-01 9.155310525248582312e-03
-2.449999999999993960e+00 4.000000000000127898e-01 1.291226162376001019e-02
-2.299999999999993605e+00 4.000000000000127898e-01 1.788289842666435786e-02
-2.149999999999993250e+00 4.000000000000127898e-01 2.432494256741879468e-02
-1.999999999999992895e+00 4.000000000000127898e-01 3.240536620174355037e-02
-1.849999999999992539e+00 4.000000000000127898e-01 4.197641346756486591e-02
-1.699999999999992184e+00 4.000000000000127898e-01 5.221180340344912241e-02
-1.549999999999991829e+00 4.000000000000127898e-01 6.119109694206623096e-02
-1.399999999999991473e+00 4.000000000000127898e-01 6.563274227812838924e-02
-1.249999999999991118e+00 4.000000000000127898e-01 6.093773874653909961e-02
-1.099999999999990763e+00 4.000000000000127898e-01 4.152085911673215890e-02
-9.499999999999904077e-01 4.000000000000127898e-01 1.680730363776996444e-03
-7.999999999999900524e-01 4.000000000000127898e-01 -6.132113423813319308e-02
-6.499999999999896971e-01 4.000000000000127898e-01 -1.397356662992756127e-01
-4.999999999999893419e-01 4.000000000000127898e-01 -2.080293264696743416e-01
-3.499999999999889866e-01 4.000000000000127898e-01 -2.311232737192093212e-01
-1.999999999999886313e-01 4.000000000000127898e-01 -2.060081293262135405e-01
-4.999999999998827604e-02 4.000000000000127898e-01 -2.036952021187278250e-01
1.000000000000120792e-01 4.000000000000127898e-01 -2.365609509142055367e-01
2.500000000000124345e-01 4.000000000000127898e-01 -2.306514413025591570e-01
4.000000000000127898e-01 4.000000000000127898e-01 -1.759019475942295019e-01
5.500000000000131450e-01 4.000000000000127898e-01 -1.037794984360464606e-01
7.000000000000135003e-01 4.000000000000127898e-01 -4.091835646172739538e-02
8.500000000000138556e-01 4.000000000000127898e-01 2.693479574480206386e-03
1.000000000000014211e+00 4.000000000000127898e-01 2.811864550363647047e-02
1.150000000000014566e+00 4.000000000000127898e-01 3.979413494825459474e-02
1.300000000000014921e+00 4.000000000000127898e-01 4.220551664962576832e-02
1.450000000000015277e+00 4.000000000000127898e-01 3.913861291220285810e-02
1.600000000000015632e+00 4.000000000000127898e-01 3.349252698851477861e-02
1.750000000000015987e+00 4.000000000000127898e-01 2.718897237961516444e-02
1.900000000000016342e+00 4.000000000000127898e-01 2.127159668362985090e-02
2.050000000000016698e+00 4.000000000000127898e-01 1.616633181753358156e-02
2.200000000000017053e+00 4.000000000000127898e-01 1.195830402152518214e-02
2.350000000000017408e+00 4.000000000000127898e-01 8.587170736706657356e-03
2.500000000000017764e+00 4.000000000000127898e-01 5.948681785215775147e-03
2.650000000000018119e+00 4.000000000000127898e-01 3.933894074203354678e-03
2.800000000000018474e+00 4.000000000000127898e-01 2.439574877007490410e-03
2.950000000000018829e+00 4.000000000000127898e-01 1.369838391884102818e-03
3.100000000000019185e+00 4.000000000000127898e-01 6.368887122913168084e-04
3.250000000000019540e+00 4.000000000000127898e-01 1.623586032529654097e-04
3.400000000000019895e+00 4.000000000000127898e-01 -1.213201601531874212e-04
3.550000000000020250e+00 4.000000000000127898e-01 -2.701601046134416905e-04
3.700000000000020606e+00 4.000000000000127898e-01 -3.287070216525178005e-04
3.850000000000020961e+00 4.000000000000127898e-01 -3.308785559389039064e-04
4.000000000000021316e+00 4.000000000000127898e-01 -3.013131953148422007e-04
4.150000000000021672e+00 4.000000000000127898e-01 -2.569741543218857652e-04
4.300000000000022027e+00 4.000000000000127898e-01 -2.087949655121518850e-04
4.450000000000022382e+00 4.000000000000127898e-01 -1.632134599134817804e-04
4.600000000000022737e+00 4.000000000000127898e-01 -1.234996931831147270e-04
4.750000000000023093e+00 4.000000000000127898e-01 -9.083390404880251014e-05
4.900000000000023448e+00 4.000000000000127898e-01 -6.512979751178265273e-05
5.050000000000023803e+00 4.000000000000127898e-01 -4.562537636704255047e-05

-5.000000000000000000e+00 5.500000000000131450e-01 9.074838555190369930e-07
-4.849999999999999645e+00 5.500000000000131450e-01 2.068466700493257870e-06
-4.699999999999999289e+00 5.500000000000131450e-01 4.503040915110089082e-06
-4.549999999999998934e+00 5.500000000000131450e-01 9.417576650952757110e-06
-4.399999999999998579e+00 5.500000000000131450e-01 1.899226390487033882e-05
-4.249999999999998224e+00 5.500000000000131450e-01 3.702674476209477650e-05
-4.099999999999997868e+00 5.500000000000131450e-01 6.990685222858581533e-05
-3.949999999999997513e+00 5.500000000000131450e-01 1.279783493327665985e-04
-3.799999999999997158e+00 5.500000000000131450e-01 2.273884108044893829e-04
-3.649999999999996803e+00 5.500000000000131450e-01 3.923945693312888843e-04
-3.499999999999996447e+00 5.500000000000131450e-01 6.580407350631552361e-04
-3.349999999999996092e+00 5.500000000000131450e-01 1.072979110801502468e-03
-3.199999999999995737e+00 5.500000000000131450e-01 1.702132979751825106e-03
-3.049999999999995381e+00 5.500000000000131450e-01 2.628954483291168990e-03
-2.899999999999995026e+00 5.500000000000131450e-01 3.957355329298360355e-03
-2.749999999999994671e+00 5.500000000000131450e-01 5.813974870772575104e-03
-2.599999999999994316e+00 5.500000000000131450e-01 8.351851917305965975e-03
-2.449999999999993960e+00 5.500000000000131450e-01 1.175541311112998297e-02
-2.299999999999993605e+00 5.500000000000131450e-01 1.624145675396839600e-02
-2.149999999999993250e+00 5.500000000000131450e-01 2.203897368979654270e-02
-1.999999999999992895e+00 5.500000000000131450e-01 2.931386905713355417e-02
-1.849999999999992539e+00 5.500000000000131450e-01 3.799584866122392157e-02
-1.699999999999992184e+00 5.500000000000131450e-01 4.749090026245388063e-02
-1.549999999999991829e+00 5.500000000000131450e-01 5.634602626003470255e-02
-1.399999999999991473e+00 5.500000000000131450e-01 6.203880364153466914e-02
-1.249999999999991118e+00 5.500000000000131450e-01 6.107453515373333780e-02
-1.099999999999990763e+00 5.500000000000131450e-01 4.943399395235739679e-02
-9.499999999999904077e-01 5.500000000000131450e-01 2.341784873087207966e-02
-7.999999999999900524e-01 5.500000000000131450e-01 -1.854861209262237409e-02
-6.499999999999896971e-01 5.500000000000131450e-01 -7.247560850966437707e-02
-4.999999999999893419e-01 5.500000000000131450e-01 -1.260912287674292032e-01
-3.499999999999889866e-01 5.500000000000131450e-01 -1.638994085122456590e-01
-1.999999999999886313e-01 5.500000000000131450e-01 -1.804805246865161250e-01
-4.999999999998827604e-02 5.500000000000131450e-01 -1.833136078245923006e-01
1.000000000000120792e-01 5.500000000000131450e-01 -1.740791739743463296e-01
2.500000000000124345e-01 5.500000000000131450e-01 -1.451895296053729856e-01
4.000000000000127898e-01 5.500000000000131450e-01 -9.866948179159824861e-02
5.500000000000131450e-01 5.500000000000131450e-01 -4.791374915611368301e-02
7.000000000000135003e-01 5.500000000000131450e-01 -5.381212904685973505e-03
8.500000000000138556e-01 5.500000000000131450e-01 2.384318392983488313e-02
1.000000000000014211e+00 5.500000000000131450e-01 4.022181097643977299e-02
1.150000000000014566e+00 5.500000000000131450e-01 4.644802894559545842e-02
1.300000000000014921e+00 5.500000000000131450e-01 4.569018257857571097e-02
1.450000000000015277e+00 5.500000000000131450e-01 4.088355588637467702e-02
1.600000000000015632e+00 5.500000000000131450e-01 3.434448451883838349e-02
1.750000000000015987e+00 5.500000000000131450e-01 2.759607619758573660e-02
1.900000000000016342e+00 5.500000000000131450e-01 2.144161161331535614e-02
2.050000000000016698e+00 5.500000000000131450e-01 1.618851550355662403e-02
2.200000000000017053e+00 5.500000000000131450e-01 1.187711962252310099e-02
2.350000000000017408e+00 5.500000000000131450e-01 8.435321278550286100e-03
2.500000000000017764e+00 5.500000000000131450e-01 5.756058326853152711e-03
2.650000000000018119e+00 5.500000000000131450e-01 3.726781229653538564e-03
2.800000000000018474e+00 5.500000000000131450e-01 2.238250460392670390e-03
2.950000000000018829e+00 5.500000000000131450e-01 1.187553284808722876e-03
3.100000000000019185e+00 5.500000000000131450e-01 4.804543705832571739e-04
3.250000000000019540e+00 5.500000000000131450e-01 3.364375509833465174e-05
3.400000000000019895e+00 5.500000000000131450e-01 -2.236898762255907613e-04
3.550000000000020250e+00 5.500000000000131450e-01 -3.493295284550516932e-04
3.700000000000020606e+00 5.500000000000131450e-01 -3.885113246786175089e-04
3.850000000000020961e+00 5.500000000000131450e-01 -3.751537478397697425e-04
4.000000000000021316e+00 5.500000000000131450e-01 -3.335190939401102509e-04
4.150000000000021672e+00 5.500000000000131450e-01 -2.800342534472499722e-04
4.300000000000022027e+00 5.500000000000131450e-01 -2.250696767281823310e-04
4.450000000000022382e+00 5.500000000000131450e-01 -1.745449988431988810e-04
4.600000000000022737e+00 5.500000000000131450e-01 -1.312880764440933182e-04
4.750000000000023093e+00 5.500000000000131450e-01 -9.612010108452331467e-05
4.900000000000023448e+00 5.500000000000131450e-01 -6.867347409689645047e-05
5.050000000000023803e+00 5.500000000000131450e-01 -4.797176641356452160e-05

-5.000000000000000000e+00 7.000000000000135003e-01 7.835044506475072861e-07
-4.849999999999999645e+00 7.000000000000135003e-01 1.802677611477067705e-06
-4.699999999999999289e+00 7.000000000000135003e-01 3.949414801964257699e-06
-4.549999999999998934e+00 7.000000000000135003e-01 8.296689191757952164e-06
-4.399999999999998579e+00 7.000000000000135003e-01 1.678566533798115046e-05
-4.249999999999998224e+00 7.000000000000135003e-01 3.280173739579020120e-05
-4.099999999999997868e+00 7.000000000000135003e-01 6.203672402588743511e-05
-3.949999999999997513e+00 7.000000000000135003e-01 1.137130960209428791e-04
-3.799999999999997158e+00 7.000000000000135003e-01 2.022227868704317170e-04
-3.649999999999996803e+00 7.000000000000135003e-01 3.491769452188521689e-04
-3.499999999999996447e+00 7.000000000000135003e-01 5.857700951931788576e-04
-3.349999999999996092e+00 7.000000000000135003e-01 9.552469965154381827e-04
-3.199999999999995737e+00 7.000000000000135003e-01 1.515170900518235863e-03
-3.049999999999995381e+00 7.000000000000135003e-01 2.339218342709143295e-03
-2.899999999999995026e+00 7.000000000000135003e-01 3.518478075551272066e-03
-2.749999999999994671e+00 7.000000000000135003e-01 5.162734447136183534e-03
-2.599999999999994316e+00 7.000000000000135003e-01 7.402660809754888285e-03
-2.449999999999993960e+00 7.000000000000135003e-01 1.039322541379707893e-02
-2.299999999999993605e+00 7.000000000000135003e-01 1.431500278911045955e-02
-2.149999999999993250e+00 7.000000000000135003e-01 1.936145609774622689e-02
-1.999999999999992895e+00 7.000000000000135003e-01 2.568746592613016175e-02
-1.849999999999992539e+00 7.000000000000135003e-01 3.328639746033811714e-02
-1.699999999999992184e+00 7.000000000000135003e-01 4.177963033179530467e-02
-1.549999999999991829e+00 7.000000000000135003e-01 5.016283055613446340e-02
-1.399999999999991473e+00 7.000000000000135003e-01 5.664122942708701980e-02
-1.249999999999991118e+00 7.000000000000135003e-01 5.872262737398625809e-02
-1.099999999999990763e+00 7.000000000000135003e-01 5.364776604615006245e-02
-9.499999999999904077e-01 7.000000000000135003e-01 3.912489803085933415e-02
-7.999999999999900524e-01 7.000000000000135003e-01 1.440878336634280991e-02
-6.499999999999896971e-01 7.000000000000135003e-01 -1.824825126984882737e-02
-4.999999999999893419e-01 7.000000000000135003e-01 -5.270563451341863520e-02
-3.499999999999889866e-01 7.000000000000135003e-01 -8.077771060174114559e-02
-1.999999999999886313e-01 7.000000000000135003e-01 -9.669369417714768211e-02
-4.999999999998827604e-02 7.000000000000135003e-01 -9.898987376895040935e-02
1.000000000000120792e-01 7.000000000000135003e-01 -8.779193745697717877e-02
2.500000000000124345e-01 7.000000000000135003e-01 -6.411924626238402203e-02
4.000000000000127898e-01 7.000000000000135003e-01 -3.254803645591120009e-02
5.500000000000131450e-01 7.000000000000135003e-01 -5.266439906856911759e-04
7.000000000000135003e-01 7.000000000000135003e-01 2.562782119394048722e-02
8.500000000000138556e-01 7.000000000000135003e-01 4.297240688058622665e-02
1.000000000000014211e+00 7.000000000000135003e-01 5.145860061313489026e-02
1.150000000000014566e+00 7.000000000000135003e-01 5.268104855429942002e-02
1.300000000000014921e+00 7.000000000000135003e-01 4.891168076942706278e-02
1.450000000000015277e+00 7.000000000000135003e-01 4.241995315381008602e-02
1.600000000000015632e+00 7.000000000000135003e-01 3.500886017723305738e-02
1.750000000000015987e+00 7.000000000000135003e-01 2.782858745486627844e-02
1.900000000000016342e+00 7.000000000000135003e-01 2.145046753423249936e-02
2.050000000000016698e+00 7.000000000000135003e-01 1.606469307007582503e-02
2.200000000000017053e+00 7.000000000000135003e-01 1.166602349307407048e-02
2.350000000000017408e+00 7.000000000000135003e-01 8.169855979387213862e-03
2.500000000000017764e+00 7.000000000000135003e-01 5.465895760158274996e-03
2.650000000000018119e+00 7.000000000000135003e-01 3.437643453770549556e-03
2.800000000000018474e+00 7.000000000000135003e-01 1.969462585391212450e-03
2.950000000000018829e+00 7.000000000000135003e-01 9.510256110108202638e-04
3.100000000000019185e+00 7.000000000000135003e-01 2.813661944356140015e-04
3.250000000000019540e+00 7.000000000000135003e-01 -1.279093588049300199e-04
3.400000000000019895e+00 7.000000000000135003e-01 -3.508451531233618289e-04
3.550000000000020250e+00 7.000000000000135003e-01 -4.468665674428956504e-04
3.700000000000020606e+00 7.000000000000135003e-01 -4.616992613756583526e-04
3.850000000000020961e+00 7.000000000000135003e-01 -4.290307709926767152e-04
4.000000000000021316e+00 7.000000000000135003e-01 -3.725158424203957232e-04
4.150000000000021672e+00 7.000000000000135003e-01 -3.078339705660859747e-04
4.300000000000022027e+00 7.000000000000135003e-01 -2.446117122449379343e-04
4.450000000000022382e+00 7.000000000000135003e-01 -1.881027703460002014e-04
4.600000000000022737e+00 7.000000000000135003e-01 -1.405764838658343124e-04
4.750000000000023093e+00 7.000000000000135003e-01 -1.024061138900826624e-04
4.900000000000023448e+00 7.000000000000135003e-01 -7.287649387352809055e-05
5.050000000000023803e+00 7.000000000000135003e-01 -5.074837447797865829e-05

-5.000000000000000000e+00 8.500000000000138556e-01 6.484926070341989413e-07
-4.849999999999999645e+00 8.500000000000138556e-01 1.512869396531503751e-06
-4.699999999999999289e+00 8.500000000000138556e-01 3.345190300774325898e-06
-4.549999999999998934e+00 8.500000000000138556e-01 7.072525158266238166e-06
-4.399999999999998579e+00 8.500000000000138556e-01 1.437461324811990955e-05
-4.249999999999998224e+00 8.500000000000138556e-01 2.818386141043959913e-05
-4.099999999999997868e+00 8.500000000000138556e-01 5.343341794059646636e-05
-3.949999999999997513e+00 8.500000000000138556e-01 9.811841619416434884e-05
-3.799999999999997158e+00 8.500000000000138556e-01 1.747143323422348899e-04
-3.649999999999996803e+00 8.500000000000138556e-01 3.019458782677912536e-04
-3.499999999999996447e+00 8.500000000000138556e-01 5.068157213727911238e-04
-3.349999999999996092e+00 8.500000000000138556e-01 8.266952076068002529e-04
-3.199999999999995737e+00 8.500000000000138556e-01 1.311187310934963657e-03
-3.049999999999995381e+00 8.500000000000138556e-01 2.023469557727499996e-03
-2.899999999999995026e+00 8.500000000000138556e-01 3.041007384325360684e-03
-2.749999999999994671e+00 8.500000000000138556e-01 4.455938605528364863e-03
-2.599999999999994316e+00 8.500000000000138556e-01 6.375878519471471668e-03
-2.449999999999993960e+00 8.500000000000138556e-01 8.925689737425079873e-03
-2.299999999999993605e+00 8.500000000000138556e-01 1.224853426654758451e-02
-2.149999999999993250e+00 8.500000000000138556e-01 1.649873267296102577e-02
-1.999999999999992895e+00 8.500000000000138556e-01 2.180986798262316700e-02
-1.849999999999992539e+00 8.500000000000138556e-01 2.821486548474491304e-02
-1.699999999999992184e+00 8.500000000000138556e-01 3.550381100470646756e-02
-1.549999999999991829e+00 8.500000000000138556e-01 4.304468092962013270e-02
-1.399999999999991473e+00 8.500000000000138556e-01 4.965659829472837683e-02
-1.249999999999991118e+00 8.500000000000138556e-01 5.366711376390777277e-02
-1.099999999999990763e+00 8.500000000000138556e-01 5.323945620656056477e-02
-9.499999999999904077e-01 8.500000000000138556e-01 4.693468551675317180e-02
-7.999999999999900524e-01 8.500000000000138556e-01 3.439057177146317285e-02
-6.499999999999896971e-01 8.500000000000138556e-01 1.695574151297643550e-02
-4.999999999999893419e-01 8.500000000000138556e-01 -2.094619070704873635e-03
-3.499999999999889866e-01 8.500000000000138556e-01 -1.833837661726580096e-02
-1.999999999999886313e-01 8.500000000000138556e-01 -2.788446613048031764e-02
-4.999999999998827604e-02 8.500000000000138556e-01 -2.863796925737739640e-02
1.000000000000120792e-01 8.500000000000138556e-01 -2.040671353210949182e-02
2.500000000000124345e-01 8.500000000000138556e-01 -4.814522532950338274e-03
4.000000000000127898e-01 8.500000000000138556e-01 1.470238145247283572e-02
5.500000000000131450e-01 8.500000000000138556e-01 3.380003786394514265e-02
7.000000000000135003e-01 8.500000000000138556e-01 4.879545872995685873e-02
8.500000000000138556e-01 8.500000000000138556e-01 5.767999239149976948e-02
1.000000000000014211e+00 8.500000000000138556e-01 6.021282465696166375e-02
1.150000000000014566e+00 8.500000000000138556e-01 5.748187167161368516e-02
1.300000000000014921e+00 8.500000000000138556e-01 5.126274301064522032e-02
1.450000000000015277e+00 8.500000000000138556e-01 4.337763478823347674e-02
1.600000000000015632e+00 8.500000000000138556e-01 3.524363763863376520e-02
1.750000000000015987e+00 8.500000000000138556e-01 2.771556636863785686e-02
1.900000000000016342e+00 8.500000000000138556e-01 2.117340306392466801e-02
2.050000000000016698e+00 8.500000000000138556e-01 1.570577302700280550e-02
2.200000000000017053e+00 8.500000000000138556e-01 1.126529476583655424e-02
2.350000000000017408e+00 8.500000000000138556e-01 7.754529812635999747e-03
2.500000000000017764e+00 8.500000000000138556e-01 5.059435187610172337e-03
2.650000000000018119e+00 8.500000000000138556e-01 3.059665687155140555e-03
2.800000000000018474e+00 8.500000000000138556e-01 1.633764196023876824e-03
2.950000000000018829e+00 8.500000000000138556e-01 6.647707875571109634e-04
3.100000000000019185e+00 8.500000000000138556e-01 4.579967638306529947e-05
3.250000000000019540e+00 8.500000000000138556e-01 -3.158749840132149913e-04
3.400000000000019895e+00 8.500000000000138556e-01 -4.968738761682722641e-04
3.550000000000020250e+00 8.500000000000138556e-01 -5.577112421042751183e-04
3.700000000000020606e+00 8.500000000000138556e-01 -5.441459457961780313e-04
3.850000000000020961e+00 8.500000000000138556e-01 -4.892651271120610152e-04
4.000000000000021316e+00 8.500000000000138556e-01 -4.158220285093152876e-04
4.150000000000021672e+00 8.500000000000138556e-01 -3.385191409260126291e-04
4.300000000000022027e+00 8.500000000000138556e-01 -2.660633165916752698e-04
4.450000000000022382e+00 8.500000000000138556e-01 -2.029105013713645577e-04
4.600000000000022737e+00 8.500000000000138556e-01 -1.506747571531546277e-04
4.750000000000023093e+00 8.500000000000138556e-01 -1.092118643538689238e-04
4.900000000000023448e+00 8.500000000000138556e-01 -7.741008435203595506e-05
5.050000000000023803e+00 8.500000000000138556e-01 -5.373345494291158534e-05

-5.000000000000000000e+00 1.000000000000014211e+00 5.109996142173572693e-07
-4.849999999999999645e+00 1.000000000000014211e+00 1.217208578908052098e-06
-4.699999999999999289e+00 1.000000000000014211e+00 2.727948293149603721e-06
-4.549999999999998934e+00 1.000000000000014211e+00 5.820781764119518625e-06
-4.399999999999998579e+00 1.000000000000014211e+00 1.190756577271546762e-05
-4.249999999999998224e+00 1.000000000000014211e+00 2.345661488128275834e-05
-4.099999999999997868e+00 1.000000000000014211e+00 4.462409041330703426e-05
-3.949999999999997513e+00 1.000000000000014211e+00 8.214886797118422504e-05
-3.799999999999997158e+00 1.000000000000014211e+00 1.465464256562150304e-04
-3.649999999999996803e+00 1.000000000000014211e+00 2.535930147053352935e-04
-3.499999999999996447e+00 1.000000000000014211e+00 4.260171824514608920e-04
-3.349999999999996092e+00 1.000000000000014211e+00 6.952189618920286444e-04
-3.199999999999995737e+00 1.000000000000014211e+00 1.102746989429881060e-03
-3.049999999999995381e+00 1.000000000000014211e+00 1.701239358650249479e-03
-2.899999999999995026e+00 1.000000000000014211e+00 2.554655223949532390e-03
-2.749999999999994671e+00 1.000000000000014211e+00 3.737942128610033388e-03
-2.599999999999994316e+00 1.000000000000014211e+00 5.336699056604032529e-03
-2.449999999999993960e+00 1.000000000000014211e+00 7.447466475965740587e-03
-2.299999999999993605e+00 1.000000000000014211e+00 1.017808653500686979e-02
-2.149999999999993250e+00 1.000000000000014211e+00 1.364401954028030342e-02
-1.999999999999992895e+00 1.000000000000014211e+00 1.795050547547975134e-02
-1.849999999999992539e+00 1.000000000000014211e+00 2.314528113162421519e-02
-1.699999999999992184e+00 1.000000000000014211e+00 2.913048816649295783e-02
-1.549999999999991829e+00 1.000000000000014211e+00 3.554550708137001191e-02
-1.399999999999991473e+00 1.000000000000014211e+00 4.167440727795443389e-02
-1.249999999999991118e+00 1.000000000000014211e+00 4.646673936911902697e-02
-1.099999999999990763e+00 1.000000000000014211e+00 4.874361447646135409e-02
-9.499999999999904077e-01 1.000000000000014211e+00 4.757556614567833020e-02
-7.999999999999900524e-01 1.000000000000014211e+00 4.271675785784447010e-02
-6.499999999999896971e-01 1.000000000000014211e+00 3.492618380610510581e-02
-4.999999999999893419e-01 1.000000000000014211e+00 2.599275218170402774e-02
-3.499999999999889866e-01 1.000000000000014211e+00 1.832560266575837538e-02
-1.999999999999886313e-01 1.000000000000014211e+00 1.420127017635353962e-02
-4.999999999998827604e-02 1.000000000000014211e+00 1.505613662471344018e-02
1.000000000000120792e-01 1.000000000000014211e+00 2.112250318369304075e-02
2.500000000000124345e-01 1.000000000000014211e+00 3.134934515168549124e-02
4.000000000000127898e-01 1.000000000000014211e+00 4.356986870710269355e-02
5.500000000000131450e-01 1.000000000000014211e+00 5.505112129088519934e-02
7.000000000000135003e-01 1.000000000000014211e+00 6.332342152742029273e-02
8.500000000000138556e-01 1.000000000000014211e+00 6.688230262776667656e-02
1.000000000000014211e+00 1.000000000000014211e+00 6.549814022269466463e-02
1.150000000000014566e+00 1.000000000000014211e+00 6.010014284414622043e-02
1.300000000000014921e+00 1.000000000000014211e+00 5.222756837362343973e-02
1.450000000000015277e+00 1.000000000000014211e+00 4.341503873953861392e-02
1.600000000000015632e+00 1.000000000000014211e+00 3.481922516446141896e-02
1.750000000000015987e+00 1.000000000000014211e+00 2.709787726008813791e-02
1.900000000000016342e+00 1.000000000000014211e+00 2.049901939858019342e-02
2.050000000000016698e+00 1.000000000000014211e+00 1.503593255743025658e-02
2.200000000000017053e+00 1.000000000000014211e+00 1.062682843690069753e-02
2.350000000000017408e+00 1.000000000000014211e+00 7.162443417418321370e-03
2.500000000000017764e+00 1.000000000000014211e+00 4.525059473614555239e-03
2.650000000000018119e+00 1.000000000000014211e+00 2.591332778640408237e-03
2.800000000000018474e+00 1.000000000000014211e+00 1.235581933471736026e-03
2.950000000000018829e+00 1.000000000000014211e+00 3.361163746388647088e-04
3.100000000000019185e+00 1.000000000000014211e+00 -2.180332306226997476e-04
3.250000000000019540e+00 1.000000000000014211e+00 -5.223543593353026631e-04
3.400000000000019895e+00 1.000000000000014211e+00 -6.548004825717192168e-04
3.550000000000020250e+00 1.000000000000014211e+00 -6.760385902318115673e-04
3.700000000000020606e+00 1.000000000000014211e+00 -6.311793002836644118e-04
3.850000000000020961e+00 1.000000000000014211e+00 -5.522238007863933739e-04
4.000000000000021316e+00 1.000000000000014211e+00 -4.606827840462001614e-04
4.150000000000021672e+00 1.000000000000014211e+00 -3.700449682175457802e-04
4.300000000000022027e+00 1.000000000000014211e+00 -2.879351759662348155e-04
4.450000000000022382e+00 1.000000000000014211e+00 -2.179020616622414904e-04
4.600000000000022737e+00 1.000000000000014211e+00 -1.608320011045133392e-04
4.750000000000023093e+00 1.000000000000014211e+00 -1.160166494778068171e-04
4.900000000000023448e+00 1.000000000000014211e+00 -8.191858617361973171e-05
5.050000000000023803e+00 1.000000000000014211e+00 -5.668765679616629690e-05

-5.000000000000000000e+00 1.150000000000014566e+00 3.786498747481979521e-07
-4.849999999999999645e+00 1.150000000000014566e+00 9.318958001183171996e-07
-4.699999999999999289e+00 1.150000000000014566e+00 2.131205521526246789e-06
-4.549999999999998934e+00 1.150000000000014566e+00 4.608966290762342092e-06
-4.399999999999998579e+00 1.150000000000014566e+00 9.516892500291185996e-06
-4.249999999999998224e+00 1.150000000000014566e+00 1.887268463297081062e-05
-4.099999999999997868e+00 1.150000000000014566e+00 3.607836676054953183e-05
-3.949999999999997513e+00 1.150000000000014566e+00 6.665425498220469162e-05
-3.799999999999997158e+00 1.150000000000014566e+00 1.192163848458663343e-04
-3.649999999999996803e+00 1.150000000000014566e+00 2.066874520091219127e-04
-3.499999999999996447e+00 1.150000000000014566e+00 3.476677299072235467e-04
-3.349999999999996092e+00 1.150000000000014566e+00 5.678077937489562450e-04
-3.199999999999995737e+00 1.150000000000014566e+00 9.009409050527807973e-04
-3.049999999999995381e+00 1.150000000000014566e+00 1.389694752725380202e-03
-2.899999999999995026e+00 1.150000000000014566e+00 2.085374330338231243e-03
-2.749999999999994671e+00 1.150000000000014566e+00 3.047141855737020046e-03
-2.599999999999994316e+00 1.150000000000014566e+00 4.340875401356838505e-03
-2.449999999999993960e+00 1.150000000000014566e+00 6.038305872930474320e-03
-2.299999999999993605e+00 1.150000000000014566e+00 8.216534253620086034e-03
-2.149999999999993250e+00 1.150000000000014566e+00 1.095606357664203473e-02
-1.999999999999992895e+00 1.150000000000014566e+00 1.433182185137782741e-02
-1.849999999999992539e+00 1.150000000000014566e+00 1.838798618433161100e-02
-1.699999999999992184e+00 1.150000000000014566e+00 2.308847695281782131e-02
-1.549999999999991829e+00 1.150000000000014566e+00 2.824707882638687398e-02
-1.399999999999991473e+00 1.150000000000014566e+00 3.346563797602486456e-02
-1.249999999999991118e+00 1.150000000000014566e+00 3.813307943198557259e-02
-1.099999999999990763e+00 1.150000000000014566e+00 4.153561872615364053e-02
-9.499999999999904077e-01 1.150000000000014566e+00 4.308085183614884794e-02
-7.999999999999900524e-01 1.150000000000014566e+00 4.256442699905934463e-02
-6.499999999999896971e-01 1.150000000000014566e+00 4.035884877213683636e-02
-4.999999999999893419e-01 1.150000000000014566e+00 3.741520453197491602e-02
-3.499999999999889866e-01 1.150000000000014566e+00 3.503936096780263521e-02
-1.999999999999886313e-01 1.150000000000014566e+00 3.451356293998136121e-02
-4.999999999998827604e-02 1.150000000000014566e+00 3.671551307663822178e-02
1.000000000000120792e-01 1.150000000000014566e+00 4.185014779728674084e-02
2.500000000000124345e-01 1.150000000000014566e+00 4.931066992836832807e-02
4.000000000000127898e-01 1.150000000000014566e+00 5.769857876508541900e-02
5.500000000000131450e-01 1.150000000000014566e+00 6.513140428879780897e-02
7.000000000000135003e-01 1.150000000000014566e+00 6.983046420598029713e-02
8.500000000000138556e-01 1.150000000000014566e+00 7.055490511995345104e-02
1.000000000000014211e+00 1.150000000000014566e+00 6.698174607398256486e-02
1.150000000000014566e+00 1.150000000000014566e+00 6.008338405818006156e-02
1.300000000000014921e+00 1.150000000000014566e+00 5.139892191493981161e-02
1.450000000000015277e+00 1.150000000000014566e+00 4.223285553503457884e-02
1.600000000000015632e+00 1.150000000000014566e+00 3.353424164291233384e-02
1.750000000000015987e+00 1.150000000000014566e+00 2.584563703268667745e-02
1.900000000000016342e+00 1.150000000000014566e+00 1.934605539281387607e-02
2.050000000000016698e+00 1.150000000000014566e+00 1.400672166233064841e-02
2.200000000000017053e+00 1.150000000000014566e+00 9.724742674553083291e-03
2.350000000000017408e+00 1.150000000000014566e+00 6.383301169443980627e-03
2.500000000000017764e+00 1.150000000000014566e+00 3.862836325555305070e-03
2.650000000000018119e+00 1.150000000000014566e+00 2.039002760808576991e-03
2.800000000000018474e+00 1.150000000000014566e+00 7.844797758451223409e-04
2.950000000000018829e+00 1.150000000000014566e+00 -2.433671703315507873e-05
3.100000000000019185e+00 1.150000000000014566e+00 -4.998712249680775177e-04
3.250000000000019540e+00 1.150000000000014566e+00 -7.381824951887305027e-04
3.400000000000019895e+00 1.150000000000014566e+00 -8.168754575103896005e-04
3.550000000000020250e+00 1.150000000000014566e+00 -7.955556020233459785e-04
3.700000000000020606e+00 1.150000000000014566e+00 -7.178477870774996111e-04
3.850000000000020961e+00 1.150000000000014566e+00 -6.141097423476320942e-04
4.000000000000021316e+00 1.150000000000014566e+00 -5.042491989605874967e-04
4.150000000000021672e+00 1.150000000000014566e+00 -4.003144743775448712e-04
4.300000000000022027e+00 1.150000000000014566e+00 -3.087103270241320753e-04
4.450000000000022382e+00 1.150000000000014566e+00 -2.319976413005341964e-04
4.600000000000022737e+00 1.150000000000014566e+00 -1.702912839393370080e-04
4.750000000000023093e+00 1.150000000000014566e+00 -1.222976797314621682e-04
4.900000000000023448e+00 1.150000000000014566e+00 -8.604612384777836907e-05
5.050000000000023803e+00 1.150000000000014566e+00 -5.937216868242937984e-05

-5.000000000000000000e+00 1.300000000000014921e+00 2.575380850818336036e-07
-4.849999999999999645e+00 1.300000000000014921e+00 6.698872627206967052e-07
-4.699999999999999289e+00 1.300000000000014921e+00 1.581773102987423455e-06
-4.549999999999998934e+00 1.300000000000014921e+00 3.491081175471196300e-06
-4.399999999999998579e+00 1.300000000000014921e+00 7.308460262982453659e-06
-4.249999999999998224e+00 1.300000000000014921e+00 1.463407509149795516e-05
-4.099999999999997868e+00 1.300000000000014921e+00 2.817141962502691754e-05
-3.949999999999997513e+00 1.300000000000014921e+00 5.231282411561506143e-05
-3.799999999999997158e+00 1.300000000000014921e+00 9.391777677267558900e-05
-3.649999999999996803e+00 1.300000000000014921e+00 1.632738548807842385e-04
-3.499999999999996447e+00 1.300000000000014921e+00 2.751771592855368933e-04
-3.349999999999996092e+00 1.300000000000014921e+00 4.499975828163878646e-04
-3.199999999999995737e+00 1.300000000000014921e+00 7.145196627211178320e-04
-3.049999999999995381e+00 1.300000000000014921e+00 1.102305800423820795e-03
-2.899999999999995026e+00 1.300000000000014921e+00 1.653365285665102423e-03
-2.749999999999994671e+00 1.300000000000014921e+00 2.413076837003225953e-03
-2.599999999999994316e+00 1.300000000000014921e+00 3.430598330191656116e-03
-2.449999999999993960e+00 1.300000000000014921e+00 4.757264938936290460e-03
-2.299999999999993605e+00 1.300000000000014921e+00 6.445381434609549764e-03
-2.149999999999993250e+00 1.300000000000014921e+00 8.546868989707032474e-03
-1.999999999999992895e+00 1.300000000000014921e+00 1.110918364276778508e-02
-1.849999999999992539e+00 1.300000000000014921e+00 1.416354458340074278e-02
-1.699999999999992184e+00 1.300000000000014921e+00 1.770028395756843495e-02
-1.549999999999991829e+00 1.300000000000014921e+00 2.163168260878433474e-02
-1.399999999999991473e+00 1.300000000000014921e+00 2.575551439909906301e-02
-1.249999999999991118e+00 1.300000000000014921e+00 2.974715213858711294e-02
-1.099999999999990763e+00 1.300000000000014921e+00 3.321065494187886574e-02
-9.499999999999904077e-01 1.300000000000014921e+00 3.579686928426143583e-02
-7.999999999999900524e-01 1.300000000000014921e+00 3.735401543064843788e-02
-6.499999999999896971e-01 1.300000000000014921e+00 3.804134277220094090e-02
-4.999999999999893419e-01 1.300000000000014921e+00 3.833985293466062733e-02
-3.499999999999889866e-01 1.300000000000014921e+00 3.894071577373062198e-02
-1.999999999999886313e-01 1.300000000000014921e+00 4.055270016995659449e-02
-4.999999999998827604e-02 1.300000000000014921e+00 4.369675097943916120e-02
1.000000000000120792e-01 1.300000000000014921e+00 4.852379119113823386e-02
2.500000000000124345e-01 1.300000000000014921e+00 5.465489481490398010e-02
4.000000000000127898e-01 1.300000000000014921e+00 6.110880310681823802e-02
5.500000000000131450e-01 1.300000000000014921e+00 6.654189841676197426e-02
7.000000000000135003e-01 1.300000000000014921e+00 6.972337458589530912e-02
8.500000000000138556e-01 1.300000000000014921e+00 6.939882671171936079e-02
1.000000000000014211e+00 1.300000000000014921e+00 6.489381110515099471e-02
1.150000000000014566e+00 1.300000000000014921e+00 5.736649072734305993e-02
1.300000000000014921e+00 1.300000000000014921e+00 4.859328877807678193e-02
1.450000000000015277e+00 1.300000000000014921e+00 3.965826368545706526e-02
1.600000000000015632e+00 1.300000000000014921e+00 3.126886593312869916e-02
1.750000000000015987e+00 1.300000000000014921e+00 2.389082139576002850e-02
1.900000000000016342e+00 1.300000000000014921e+00 1.768349019305676811e-02
2.050000000000016698e+00 1.300000000000014921e+00 1.260968827121375369e-02
2.200000000000017053e+00 1.300000000000014921e+00 8.563321493632833001e-03
2.350000000000017408e+00 1.300000000000014921e+00 5.428260709520770985e-03
2.500000000000017764e+00 1.300000000000014921e+00 3.087277556380693070e-03
2.650000000000018119e+00 1.300000000000014921e+00 1.418279089775766185e-03
2.800000000000018474e+00 1.300000000000014921e+00 2.956573548967920810e-04
2.950000000000018829e+00 1.300000000000014921e+00 -4.027235316184061566e-04
3.100000000000019185e+00 1.300000000000014921e+00 -7.876727751102833609e-04
3.250000000000019540e+00 1.300000000000014921e+00 -9.533006849681201168e-04
3.400000000000019895e+00 1.300000000000014921e+00 -9.749605320059969576e-04
3.550000000000020250e+00 1.300000000000014921e+00 -9.098523464987442501e-04
3.700000000000020606e+00 1.300000000000014921e+00 -7.992180163496154319e-04
3.850000000000020961e+00 1.300000000000014921e+00 -6.712021549491868112e-04
4.000000000000021316e+00 1.300000000000014921e+00 -5.437655337818867287e-04
4.150000000000021672e+00 1.300000000000014921e+00 -4.273203199575515776e-04
4.300000000000022027e+00 1.300000000000014921e+00 -3.269491005109815261e-04
4.450000000000022382e+00 1.300000000000014921e+00 -2.441798288695498404e-04
4.600000000000022737e+00 1.300000000000014921e+00 -1.783437712307086600e-04
4.750000000000023093e+00 1.300000000000014921e+00 -1.275679338198374899e-04
4.900000000000023448e+00 1.300000000000014921e+00 -8.946264148131337216e-05
5.050000000000023803e+00 1.300000000000014921e+00 -6.156634108451710253e-05

-5.000000000000000000e+00 1.450000000000015277e+00 1.519042231091552001e-07
-4.849999999999999645e+00 1.450000000000015277e+00 4.402067498810315347e-07
-4.699999999999999289e+00 1.450000000000015277e+00 1.098337904989641314e-06
-4.549999999999998934e+00 1.450000000000015277e+00 2.504775645135185814e-06
-4.399999999999998579e+00 1.450000000000015277e+00 5.356065747947296874e-06
-4.249999999999998224e+00 1.450000000000015277e+00 1.088151668648700126e-05
-4.099999999999997868e+00 1.450000000000015277e+00 2.116435958884120929e-05
-3.949999999999997513e+00 1.450000000000015277e+00 3.959594045484526203e-05
-3.799999999999997158e+00 1.450000000000015277e+00 7.147851674233321776e-05
-3.649999999999996803e+00 1.450000000000015277e+00 1.247669998622503995e-04
-3.499999999999996447e+00 1.450000000000015277e+00 2.108973099961301216e-04
-3.349999999999996092e+00 1.450000000000015277e+00 3.455905662518073823e-04
-3.199999999999995737e+00 1.450000000000015277e+00 5.494591602039046929e-04
-3.049999999999995381e+00 1.450000000000015277e+00 8.481972973250018286e-04
-2.899999999999995026e+00 1.450000000000015277e+00 1.272152431519494751e-03
-2.749999999999994671e+00 1.450000000000015277e+00 1.855184552787703155e-03
-2.599999999999994316e+00 1.450000000000015277e+00 2.632938363284606422e-03
-2.449999999999993960e+00 1.450000000000015277e+00 3.640910900672186812e-03
-2.299999999999993605e+00 1.450000000000015277e+00 4.912799349848124240e-03
-2.149999999999993250e+00 1.450000000000015277e+00 6.479260107028418821e-03
-1.999999999999992895e+00 1.450000000000015277e+00 8.366186042791804237e-03
-1.849999999999992539e+00 1.450000000000015277e+00 1.059019506210941500e-02
-1.699999999999992184e+00 1.450000000000015277e+00 1.314841516008004654e-02
-1.549999999999991829e+00 1.450000000000015277e+00 1.600177401282598666e-02
-1.399999999999991473e+00 1.450000000000015277e+00 1.905700792304459643e-02
-1.249999999999991118e+00 1.450000000000015277e+00 2.216036085438822037e-02
-1.099999999999990763e+00 1.450000000000015277e+00 2.511891077770418007e-02
-9.499999999999904077e-01 1.450000000000015277e+00 2.775636435358914272e-02
-7.999999999999900524e-01 1.450000000000015277e+00 2.998916086276640774e-02
-6.499999999999896971e-01 1.450000000000015277e+00 3.188848157561065266e-02
-4.999999999999893419e-01 1.450000000000015277e+00 3.369229490725816900e-02
-3.499999999999889866e-01 1.450000000000015277e+00 3.575517402862215394e-02
-1.999999999999886313e-01 1.450000000000015277e+00 3.845517652509310158e-02
-4.999999999998827604e-02 1.450000000000015277e+00 4.208497747572647468e-02
1.000000000000120792e-01 1.450000000000015277e+00 4.672738590478215520e-02
2.500000000000124345e-01 1.450000000000015277e+00 5.210230487400827060e-02
4.000000000000127898e-01 1.450000000000015277e+00 5.746645076233165839e-02
5.500000000000131450e-01 1.450000000000015277e+00 6.183776820450311018e-02
7.000000000000135003e-01 1.450000000000015277e+00 6.434498632935474471e-02
8.500000000000138556e-01 1.450000000000015277e+00 6.369764946417051654e-02
1.000000000000014211e+00 1.450000000000015277e+00 5.923435441927771272e-02
1.150000000000014566e+00 1.450000000000015277e+00 5.208149424086123969e-02
1.300000000000014921e+00 1.450000000000015277e+00 4.393592781798212610e-02
1.450000000000015277e+00 1.450000000000015277e+00 3.574834479102085433e-02
1.600000000000015632e+00 1.450000000000015277e+00 2.805281511724348753e-02
1.750000000000015987e+00 1.450000000000015277e+00 2.126445376707670337e-02
1.900000000000016342e+00 1.450000000000015277e+00 1.554857544397691277e-02
2.050000000000016698e+00 1.450000000000015277e+00 1.088437588790760850e-02
2.200000000000017053e+00 1.450000000000015277e+00 7.180304559031860066e-03
2.350000000000017408e+00 1.450000000000015277e+00 4.331101280101632388e-03
2.500000000000017764e+00 1.450000000000015277e+00 2.227522022012903662e-03
2.650000000000018119e+00 1.450000000000015277e+00 7.537127353459747818e-04
2.800000000000018474e+00 1.450000000000015277e+00 -2.105757488248162642e-04
2.950000000000018829e+00 1.450000000000015277e+00 -7.825233602820147547e-04
3.100000000000019185e+00 1.450000000000015277e+00 -1.068219796551262910e-03
3.250000000000019540e+00 1.450000000000015277e+00 -1.157306219204856613e-03
3.400000000000019895e+00 1.450000000000015277e+00 -1.121001106357864081e-03
3.550000000000020250e+00 1.450000000000015277e+00 -1.012790923543811046e-03
3.700000000000020606e+00 1.450000000000015277e+00 -8.706843524835466237e-04
3.850000000000020961e+00 1.450000000000015277e+00 -7.200962137343318130e-04
4.000000000000021316e+00 1.450000000000015277e+00 -5.767505145559329157e-04
4.150000000000021672e+00 1.450000000000015277e+00 -4.492791195033684292e-04
4.300000000000022027e+00 1.450000000000015277e+00 -3.413868027454180446e-04
4.450000000000022382e+00 1.450000000000015277e+00 -2.535634451447924985e-04
4.600000000000022737e+00 1.450000000000015277e+00 -1.843778519045048930e-04
4.750000000000023093e+00 1.450000000000015277e+00 -1.314101871233245298e-04
4.900000000000023448e+00 1.450000000000015277e+00 -9.188712219204484943e-05
5.050000000000023803e+00 1.450000000000015277e+00 -6.308329860492242400e-05

-5.000000000000000000e+00 1.600000000000015632e+00 6.408452181192047090e-08
-4.849999999999999645e+00 1.600000000000015632e+00 2.478441629883381444e-07
-4.699999999999999289e+00 1.600000000000015632e+00 6.912579024758161228e-07
-4.549999999999998934e+00 1.600000000000015632e+00 1.670944718636972767e-06
-4.399999999999998579e+00 1.600000000000015632e+00 3.700673977524965117e-06
-4.249999999999998224e+00 1.600000000000015632e+00 7.693067341687248747e-06
-4.099999999999997868e+00 1.600000000000015632e+00 1.520175752036131793e-05
-3.949999999999997513e+00 1.600000000000015632e+00 2.876386702448910205e-05
-3.799999999999997158e+00 1.600000000000015632e+00 5.235399610203828096e-05
-3.649999999999996803e+00 1.600000000000015632e+00 9.194119043724270949e-05
-3.499999999999996447e+00 1.600000000000015632e+00 1.561069953063395292e-04
-3.349999999999996092e+00 1.600000000000015632e+00 2.566366139706758687e-04
-3.199999999999995737e+00 1.600000000000015632e+00 4.089440453345473750e-04
-3.049999999999995381e+00 1.600000000000015632e+00 6.321532997648839124e-04
-2.899999999999995026e+00 1.600000000000015632e+00 9.486588784241791091e-04
-2.749999999999994671e+00 1.600000000000015632e+00 1.383060739310426439e-03
-2.599999999999994316e+00 1.600000000000015632e+00 1.960528611872038290e-03
-2.449999999999993960e+00 1.600000000000015632e+00 2.704869408593016562e-03
-2.299999999999993605e+00 1.600000000000015632e+00 3.636744900119075977e-03
-2.149999999999993250e+00 1.600000000000015632e+00 4.772436047608913899e-03
-1.999999999999992895e+00 1.600000000000015632e+00 6.123112434829687881e-03
-1.849999999999992539e+00 1.600000000000015632e+00 7.693799099222491632e-03
-1.699999999999992184e+00 1.600000000000015632e+00 9.480651969255283334e-03
-1.549999999999991829e+00 1.600000000000015632e+00 1.146569601161342988e-02
-1.399999999999991473e+00 1.600000000000015632e+00 1.361056976057434253e-02
-1.249999999999991118e+00 1.600000000000015632e+00 1.585437611477583109e-02
-1.099999999999990763e+00 1.600000000000015632e+00 1.812266638624605505e-02
-9.499999999999904077e-01 1.600000000000015632e+00 2.035131369865531697e-02
-7.999999999999900524e-01 1.600000000000015632e+00 2.251987088704769657e-02
-6.499999999999896971e-01 1.600000000000015632e+00 2.467917394647519899e-02
-4.999999999999893419e-01 1.600000000000015632e+00 2.695638110256062814e-02
-3.499999999999889866e-01 1.600000000000015632e+00 2.953153064628829053e-02
-1.999999999999886313e-01 1.600000000000015632e+00 3.259409792413581197e-02
-4.999999999998827604e-02 1.600000000000015632e+00 3.628703763512306640e-02
1.000000000000120792e-01 1.600000000000015632e+00 4.062431154199384192e-02
2.500000000000124345e-01 1.600000000000015632e+00 4.536528427477252989e-02
4.000000000000127898e-01 1.600000000000015632e+00 4.991575748283611641e-02
5.500000000000131450e-01 1.600000000000015632e+00 5.347791197561319043e-02
7.000000000000135003e-01 1.600000000000015632e+00 5.533228467316836374e-02
8.500000000000138556e-01 1.600000000000015632e+00 5.455948203475026459e-02
1.000000000000014211e+00 1.600000000000015632e+00 5.076997651592329852e-02
1.150000000000014566e+00 1.600000000000015632e+00 4.480111985242909989e-02
1.300000000000014921e+00 1.600000000000015632e+00 3.788753336294910928e-02
1.450000000000015277e+00 1.600000000000015632e+00 3.081314792315382328e-02
1.600000000000015632e+00 1.600000000000015632e+00 2.408896008393100752e-02
1.750000000000015987e+00 1.600000000000015632e+00 1.811004695219677052e-02
1.900000000000016342e+00 1.600000000000015632e+00 1.305067168031617299e-02
2.050000000000016698e+00 1.600000000000015632e+00 8.916960084064682115e-03
2.200000000000017053e+00 1.600000000000015632e+00 5.643778279011996135e-03
2.350000000000017408e+00 1.600000000000015632e+00 3.145067800561081491e-03
2.500000000000017764e+00 1.600000000000015632e+00 1.324695125911554486e-03
2.650000000000018119e+00 1.600000000000015632e+00 7.674023331454384641e-05
2.800000000000018474e+00 1.600000000000015632e+00 -7.103748215772545237e-04
2.950000000000018829e+00 1.600000000000015632e+00 -1.145757909646361559e-03
3.100000000000019185e+00 1.600000000000015632e+00 -1.328030409432015861e-03
3.250000000000019540e+00 1.600000000000015632e+00 -1.340147881232162629e-03
3.400000000000019895e+00 1.600000000000015632e+00 -1.247554583963235084e-03
3.550000000000020250e+00 1.600000000000015632e+00 -1.098904193107110103e-03
3.700000000000020606e+00 1.600000000000015632e+00 -9.282670253790867255e-04
3.850000000000020961e+00 1.600000000000015632e+00 -7.579234470148385298e-04
4.000000000000021316e+00 1.600000000000015632e+00 -6.011582393772684071e-04
4.150000000000021672e+00 1.600000000000015632e+00 -4.647474078172821152e-04
4.300000000000022027e+00 1.600000000000015632e+00 -3.510161976845096597e-04
4.450000000000022382e+00 1.600000000000015632e+00 -2.594534394240596777e-04
4.600000000000022737e+00 1.600000000000015632e+00 -1.879192464252233406e-04
4.750000000000023093e+00 1.600000000000015632e+00 -1.335044359904023650e-04
4.900000000000023448e+00 1.600000000000015632e+00 -9.310609680957257831e-05
5.050000000000023803e+00 1.600000000000015632e+00 -6.378226971056942345e-05

-5.000000000000000000e+00 1.750000000000015987e+00 -5.308293173948535834e-09
-4.849999999999999645e+00 1.750000000000015987e+00 9.414101301262767626e-08
-4.699999999999999289e+00 1.750000000000015987e+00 3.633648219154973076e-07
-4.549999999999998934e+00 1.750000000000015987e+00 9.953573769656505920e-07
-4.399999999999998579e+00 1.750000000000015987e+00 2.353637734122677142e-06
-4.249999999999998224e+00 1.750000000000015987e+00 5.090320202208507756e-06
-4.099999999999997868e+00 1.750000000000015987e+00 1.032332098543490325e-05
-3.949999999999997513e+00 1.750000000000015987e+00 1.988719678557247445e-05
-3.799999999999997158e+00 1.750000000000015987e+00 3.666548845593404105e-05
-3.649999999999996803e+00 1.750000000000015987e+00 6.499750247844324105e-05
-3.499999999999996447e+00 1.750000000000015987e+00 1.111271938809559490e-04
-3.349999999999996092e+00 1.750000000000015987e+00 1.836267098936848448e-04
-3.199999999999995737e+00 1.750000000000015987e+00 2.936874976707407135e-04
-3.049999999999995381e+00 1.750000000000015987e+00 4.551398951840746206e-04
-2.899999999999995026e+00 1.750000000000015987e+00 6.840574617095859962e-04
-2.749999999999994671e+00 1.750000000000015987e+00 9.978483786495689119e-04
-2.599999999999994316e+00 1.750000000000015987e+00 1.413849647484878656e-03
-2.449999999999993960e+00 1.750000000000015987e+00 1.947611996480343903e-03
-2.299999999999993605e+00 1.750000000000015987e+00 2.611240619907796018e-03
-2.149999999999993250e+00 1.750000000000015987e+00 3.412235667195098222e-03
-1.999999999999992895e+00 1.750000000000015987e+00 4.353142263386068980e-03
-1.849999999999992539e+00 1.750000000000015987e+00 5.431946036598632975e-03
-1.699999999999992184e+00 1.750000000000015987e+00 6.642720233008030800e-03
-1.549999999999991829e+00 1.750000000000015987e+00 7.975958117924307478e-03
-1.399999999999991473e+00 1.750000000000015987e+00 9.418704518603623552e-03
-1.249999999999991118e+00 1.750000000000015987e+00 1.095589279699537427e-02
-1.099999999999990763e+00 1.750000000000015987e+00 1.257514178689321874e-02
-9.499999999999904077e-01 1.750000000000015987e+00 1.427614821503874615e-02
-7.999999999999900524e-01 1.750000000000015987e+00 1.608225387776847023e-02
-6.499999999999896971e-01 1.750000000000015987e+00 1.804786325289733581e-02
-4.999999999999893419e-01 1.750000000000015987e+00 2.025514501202163239e-02
-3.499999999999889866e-01 1.750000000000015987e+00 2.279882497662421431e-02
-1.999999999999886313e-01 1.750000000000015987e+00 2.576384630361991390e-02
-4.999999999998827604e-02 1.750000000000015987e+00 2.919646381771949517e-02
1.000000000000120792e-01 1.750000000000015987e+00 3.305338839388109046e-02
2.500000000000124345e-01 1.750000000000015987e+00 3.711400480966819265e-02
4.000000000000127898e-01 1.750000000000015987e+00 4.090122094985645940e-02
5.500000000000131450e-01 1.750000000000015987e+00 4.375004571314318469e-02
7.000000000000135003e-01 1.750000000000015987e+00 4.503902546989329431e-02
8.500000000000138556e-01 1.750000000000015987e+00 4.427414879643100376e-02
1.000000000000014211e+00 1.750000000000015987e+00 4.132172621508756194e-02
1.150000000000014566e+00 1.750000000000015987e+00 3.669660025710086426e-02
1.300000000000014921e+00 1.750000000000015987e+00 3.115914173207172400e-02
1.450000000000015277e+00 1.750000000000015987e+00 2.532672712578293295e-02
1.600000000000015632e+00 1.750000000000015987e+00 1.970457593044999678e-02
1.750000000000015987e+00 1.750000000000015987e+00 1.465631997123986209e-02
1.900000000000016342e+00 1.750000000000015987e+00 1.035337135681101660e-02
2.050000000000016698e+00 1.750000000000015987e+00 6.827248720017670656e-03
2.200000000000017053e+00 1.750000000000015987e+00 4.042514590822199848e-03
2.350000000000017408e+00 1.750000000000015987e+00 1.935822354246888788e-03
2.500000000000017764e+00 1.750000000000015987e+00 4.269031040725149444e-04
2.650000000000018119e+00 1.750000000000015987e+00 -5.777933826712800284e-04
2.800000000000018474e+00 1.750000000000015987e+00 -1.178743123354858337e-03
2.950000000000018829e+00 1.750000000000015987e+00 -1.474617188136717475e-03
3.100000000000019185e+00 1.750000000000015987e+00 -1.554470890757878336e-03
3.250000000000019540e+00 1.750000000000015987e+00 -1.492891417663437352e-03
3.400000000000019895e+00 1.750000000000015987e+00 -1.348321355698620713e-03
3.550000000000020250e+00 1.750000000000015987e+00 -1.163766382125106186e-03
3.700000000000020606e+00 1.750000000000015987e+00 -9.688716303892438986e-04
3.850000000000020961e+00 1.750000000000015987e+00 -7.825333999838325920e-04
4.000000000000021316e+00 1.750000000000015987e+00 -6.155049285349070655e-04
4.150000000000021672e+00 1.750000000000015987e+00 -4.727095631618845610e-04
4.300000000000022027e+00 1.750000000000015987e+00 -3.551480363576816311e-04
4.450000000000022382e+00 1.750000000000015987e+00 -2.613861971950516365e-04
4.600000000000022737e+00 1.750000000000015987e+00 -1.886589306013265440e-04
4.750000000000023093e+00 1.750000000000015987e+00 -1.336465870327456702e-04
4.900000000000023448e+00 1.750000000000015987e+00 -9.298602445167556839e-05
5.050000000000023803e+00 1.750000000000015987e+00 -6.357670190165329771e-05

-5.000000000000000000e+00 1.900000000000016342e+00 -5.704981617015390302e-08
-4.849999999999999645e+00 1.900000000000016342e+00 -2.249540491443148824e-08
-4.699999999999999289e+00 1.900000000000016342e+00 1.114458016801172801e-07
-4.549999999999998934e+00 1.900000000000016342e+00 4.716506240616647978e-07
-4.399999999999998579e+00 1.900000000000016342e+00 1.302592088439192430e-06
-4.249999999999998224e+00 1.900000000000016342e+00 3.049712049185243331e-06
-4.099999999999997868e+00 1.900000000000016342e+00 6.485038640143468896e-06
-3.949999999999997513e+00 1.900000000000016342e+00 1.288539220828258291e-05
-3.799999999999997158e+00 1.900000000000016342e+00 2.426864053202334857e-05
-3.649999999999996803e+00 1.900000000000016342e+00 4.368250197752566744e-05
-3.499999999999996447e+00 1.900000000000016342e+00 7.552186298311862475e-05
-3.349999999999996092e+00 1.900000000000016342e+00 1.258247430669117599e-04
-3.199999999999995737e+00 1.900000000000016342e+00 2.024675234405391884e-04
-3.049999999999995381e+00 1.900000000000016342e+00 3.151553183326408604e-04
-2.899999999999995026e+00 1.900000000000016342e+00 4.750971745113660868e-04
-2.749999999999994671e+00 1.900000000000016342e+00 6.942851193153828752e-04
-2.599999999999994316e+00 1.900000000000016342e+00 9.843749232198394355e-04
-2.449999999999993960e+00 1.900000000000016342e+00 1.355294885960784713e-03
-2.299999999999993605e+00 1.900000000000016342e+00 1.813860483674320252e-03
-2.149999999999993250e+00 1.900000000000016342e+00 2.362788358329450961e-03
-1.999999999999992895e+00 1.900000000000016342e+00 3.000506163280720548e-03
-1.849999999999992539e+00 1.900000000000016342e+00 3.721995759531479889e-03
-1.699999999999992184e+00 1.900000000000016342e+00 4.520626194698493250e-03
-1.549999999999991829e+00 1.900000000000016342e+00 5.390685836268761799e-03
-1.399999999999991473e+00 1.900000000000016342e+00 6.330299798616614848e-03
-1.249999999999991118e+00 1.900000000000016342e+00 7.344639744673812226e-03
-1.099999999999990763e+00 1.900000000000016342e+00 8.449474883458483673e-03
-9.499999999999904077e-01 1.900000000000016342e+00 9.674647863447511167e-03
-7.999999999999900524e-01 1.900000000000016342e+00 1.106584615619097753e-02
-6.499999999999896971e-01 1.900000000000016342e+00 1.268197282020221139e-02
-4.999999999999893419e-01 1.900000000000016342e+00 1.458619190777752164e-02
-3.499999999999889866e-01 1.900000000000016342e+00 1.683194460259407332e-02
-1.999999999999886313e-01 1.900000000000016342e+00 1.944785236045668692e-02
-4.999999999998827604e-02 1.900000000000016342e+00 2.242143096558474324e-02
1.000000000000120792e-01 1.900000000000016342e+00 2.567079474101073913e-02
2.500000000000124345e-01 1.900000000000016342e+00 2.899374476426866062e-02
4.000000000000127898e-01 1.900000000000016342e+00 3.201977381822587732e-02
5.500000000000131450e-01 1.900000000000016342e+00 3.424247759757163834e-02
7.000000000000135003e-01 1.900000000000016342e+00 3.517469596609730520e-02
8.500000000000138556e-01 1.900000000000016342e+00 3.451948879174659285e-02
1.000000000000014211e+00 1.900000000000016342e+00 3.227490054739442366e-02
1.150000000000014566e+00 1.900000000000016342e+00 2.875122902371992847e-02
1.300000000000014921e+00 1.900000000000016342e+00 2.442336331736958549e-02
1.450000000000015277e+00 1.900000000000016342e+00 1.978263543372134683e-02
1.600000000000015632e+00 1.900000000000016342e+00 1.526095921473077238e-02
1.750000000000015987e+00 1.900000000000016342e+00 1.116153576733785492e-02
1.900000000000016342e+00 1.900000000000016342e+00 7.640595887071054658e-03
2.050000000000016698e+00 1.900000000000016342e+00 4.747424201793031158e-03
2.200000000000017053e+00 1.900000000000016342e+00 2.472070051267453213e-03
2.350000000000017408e+00 1.900000000000016342e+00 7.721134800208365005e-04
2.500000000000017764e+00 1.900000000000016342e+00 -4.170497834561840539e-04
2.650000000000018119e+00 1.900000000000016342e+00 -1.175817519226075338e-03
2.800000000000018474e+00 1.900000000000016342e+00 -1.592274037710399550e-03
2.950000000000018829e+00 1.900000000000016342e+00 -1.753233646838106606e-03
3.100000000000019185e+00 1.900000000000016342e+00 -1.736894261340979134e-03
3.250000000000019540e+00 1.900000000000016342e+00 -1.608448225040748792e-03
3.400000000000019895e+00 1.900000000000016342e+00 -1.418611796195857252e-03
3.550000000000020250e+00 1.900000000000016342e+00 -1.204293452290303677e-03
3.700000000000020606e+00 1.900000000000016342e+00 -9.904830646701432741e-04
3.850000000000020961e+00 1.900000000000016342e+00 -7.926191654135943294e-04
4.000000000000021316e+00 1.900000000000016342e+00 -6.189502029611185620e-04
4.150000000000021672e+00 1.900000000000016342e+00 -4.726303267015022564e-04
4.300000000000022027e+00 1.900000000000016342e+00 -3.534448567057182065e-04
4.450000000000022382e+00 1.900000000000016342e+00 -2.591511739894733816e-04
4.600000000000022737e+00 1.900000000000016342e+00 -1.864668951308249450e-04
4.750000000000023093e+00 1.900000000000016342e+00 -1.317571498344447163e-04
4.900000000000023448e+00 1.900000000000016342e+00 -9.147874697171894283e-05
5.050000000000023803e+00 1.900000000000016342e+00 -6.243766123265632876e-05

-5.000000000000000000e+00 2.050000000000016698e+00 -9.289614475358084086e-08
-4.849999999999999645e+00 2.050000000000016698e+00 -1.057244672753941025e-07
-4.699999999999999289e+00 2.050000000000016698e+00 -7.195944654967355342e-08
-4.549999999999998934e+00 2.050000000000016698e+00 8.495537603578332654e-08
-4.399999999999998579e+00 2.050000000000016698e+00 5.185801514125221918e-07
-4.249999999999998224e+00 2.050000000000016698e+00 1.516165549479236687e-06
-4.099999999999997868e+00 2.050000000000016698e+00 3.584626603640437797e-06
-3.949999999999997513e+00 2.050000000000016698e+00 7.573033391208252218e-06
-3.799999999999997158e+00 2.050000000000016698e+00 1.483538247874961616e-05
-3.649999999999996803e+00 2.050000000000016698e+00 2.742963617322789142e-05
-3.499999999999996447e+00 2.050000000000016698e+00 4.833586452055758996e-05
-3.349999999999996092e+00 2.050000000000016698e+00 8.165795305448816032e-05
-3.199999999999995737e+00 2.050000000000016698e+00 1.327522073717860897e-04
-3.049999999999995381e+00 2.050000000000016698e+00 2.082080785731070690e-04
-2.899999999999995026e+00 2.050000000000016698e+00 3.156006136634834460e-04
-2.749999999999994671e+00 2.050000000000016698e+00 4.629530396609150117e-04
-2.599999999999994316e+00 2.050000000000016698e+00 6.579018440198404699e-04
-2.449999999999993960e+00 2.050000000000016698e+00 9.066488188261422228e-04
-2.299999999999993605e+00 2.050000000000016698e+00 1.212902115146132507e-03
-2.149999999999993250e+00 2.050000000000016698e+00 1.577117870015893588e-03
-1.999999999999992895e+00 2.050000000000016698e+00 1.996405399878870609e-03
-1.849999999999992539e+00 2.050000000000016698e+00 2.465405212224954564e-03
-1.699999999999992184e+00 2.050000000000016698e+00 2.978276604960577913e-03
-1.549999999999991829e+00 2.050000000000016698e+00 3.531681723339676407e-03
-1.399999999999991473e+00 2.050000000000016698e+00 4.128403596804038587e-03
-1.249999999999991118e+00 2.050000000000016698e+00 4.781034132342724431e-03
-1.099999999999990763e+00 2.050000000000016698e+00 5.514965610419336750e-03
-9.499999999999904077e-01 2.050000000000016698e+00 6.369614841964749662e-03
-7.999999999999900524e-01 2.050000000000016698e+00 7.396461267486079301e-03
-6.499999999999896971e-01 2.050000000000016698e+00 8.652540660806345638e-03
-4.999999999999893419e-01 2.050000000000016698e+00 1.018920211365909739e-02
-3.499999999999889866e-01 2.050000000000016698e+00 1.203824085141291973e-02
-1.999999999999886313e-01 2.050000000000016698e+00 1.419907556376718075e-02
-4.999999999998827604e-02 2.050000000000016698e+00 1.662812613512414453e-02
1.000000000000120792e-01 2.050000000000016698e+00 1.922505251919616465e-02
2.500000000000124345e-01 2.050000000000016698e+00 2.180981799897049878e-02
4.000000000000127898e-01 2.050000000000016698e+00 2.410293714171013110e-02
5.500000000000131450e-01 2.050000000000016698e+00 2.574816171794270386e-02
7.000000000000135003e-01 2.050000000000016698e+00 2.640539753318820945e-02
8.500000000000138556e-01 2.050000000000016698e+00 2.587354680028081111e-02
1.000000000000014211e+00 2.050000000000016698e+00 2.416302054497542970e-02
1.150000000000014566e+00 2.050000000000016698e+00 2.148298390191516125e-02
1.300000000000014921e+00 2.050000000000016698e+00 1.816732527849096446e-02
1.450000000000015277e+00 2.050000000000016698e+00 1.458686676153887751e-02
1.600000000000015632e+00 2.050000000000016698e+00 1.107140747026254257e-02
1.750000000000015987e+00 2.050000000000016698e+00 7.857734701271391550e-03
1.900000000000016342e+00 2.050000000000016698e+00 5.081356229600534312e-03
2.050000000000016698e+00 2.050000000000016698e+00 2.799968646533966890e-03
2.200000000000017053e+00 2.050000000000016698e+00 1.020592995577807114e-03
2.350000000000017408e+00 2.050000000000016698e+00 -2.835695696502404527e-04
2.500000000000017764e+00 2.050000000000016698e+00 -1.163839907873983736e-03
2.650000000000018119e+00 2.050000000000016698e+00 -1.688066163876842003e-03
2.800000000000018474e+00 2.050000000000016698e+00 -1.931721924694659994e-03
2.950000000000018829e+00 2.050000000000016698e+00 -1.969282503602461099e-03
3.100000000000019185e+00 2.050000000000016698e+00 -1.867613309756433349e-03
3.250000000000019540e+00 2.050000000000016698e+00 -1.682154157648248346e-03
3.400000000000019895e+00 2.050000000000016698e+00 -1.455683367211591146e-03
3.550000000000020250e+00 2.050000000000016698e+00 -1.218935064133366136e-03
3.700000000000020606e+00 2.050000000000016698e+00 -9.922719054933028162e-04
3.850000000000020961e+00 2.050000000000016698e+00 -7.877741796516352394e-04
4.000000000000021316e+00 2.050000000000016698e+00 -6.113257388853736950e-04
4.150000000000021672e+00 2.050000000000016698e+00 -4.644679213776779130e-04
4.300000000000022027e+00 2.050000000000016698e+00 -3.459258729245093885e-04
4.450000000000022382e+00 2.050000000000016698e+00 -2.527917065810587308e-04
4.600000000000022737e+00 2.050000000000016698e+00 -1.813911664228916743e-04
4.750000000000023093e+00 2.050000000000016698e+00 -1.278796683364603253e-04
4.900000000000023448e+00 2.050000000000016698e+00 -8.861991206504283452e-05
5.050000000000023803e+00 2.050000000000016698e+00 -6.039248769400159107e-05

-5.000000000000000000e+00 2.200000000000017053e+00 -1.151768480043114812e-07
-4.849999999999999645e+00 2.200000000000017053e+00 -1.604076578578720467e-07
-4.699999999999999289e+00 2.200000000000017053e+00 -1.967700976487720371e-07
-4.549999999999998934e+00 2.200000000000017053e+00 -1.845000016609647645e-07
-4.399999999999998579e+00 2.200000000000017053e+00 -3.687562701557000976e-08
-4.249999999999998224e+00 2.200000000000017053e+00 4.166045853091756754e-07
-4.099999999999997868e+00 2.200000000000017053e+00 1.486689601775538035e-06
-3.949999999999997513e+00 2.200000000000017053e+00 3.705445712118882702e-06
-3.799999999999997158e+00 2.200000000000017053e+00 7.934527830152826298e-06
-3.649999999999996803e+00 2.200000000000017053e+00 1.549792921417465457e-05
-3.499999999999996447e+00 2.200000000000017053e+00 2.832746535727545496e-05
-3.349999999999996092e+00 2.200000000000017053e+00 4.909662279834039805e-05
-3.199999999999995737e+00 2.200000000000017053e+00 8.130382984036640330e-05
-3.049999999999995381e+00 2.200000000000017053e+00 1.292535780865807925e-04
-2.899999999999995026e+00 2.200000000000017053e+00 1.978795242985598429e-04
-2.749999999999994671e+00 2.200000000000017053e+00 2.923658880688391666e-04
-2.599999999999994316e+00 2.200000000000017053e+00 4.175598472966123931e-04
-2.449999999999993960e+00 2.200000000000017053e+00 5.772315735636579298e-04
-2.299999999999993605e+00 2.200000000000017053e+00 7.733240716699875828e-04
-2.149999999999993250e+00 2.200000000000017053e+00 1.005422841640791305e-03
-1.999999999999992895e+00 2.200000000000017053e+00 1.270733435931571025e-03
-1.849999999999992539e+00 2.200000000000017053e+00 1.564846038292743271e-03
-1.699999999999992184e+00 2.200000000000017053e+00 1.883462720729971607e-03
-1.549999999999991829e+00 2.200000000000017053e+00 2.225061875722942478e-03
-1.399999999999991473e+00 2.200000000000017053e+00 2.594199748775097205e-03
-1.249999999999991118e+00 2.200000000000017053e+00 3.004838958267390045e-03
-1.099999999999990763e+00 2.200000000000017053e+00 3.482784579316049178e-03
-9.499999999999904077e-01 2.200000000000017053e+00 4.066051420827577860e-03
-7.999999999999900524e-01 2.200000000000017053e+00 4.801915742802483067e-03
-6.499999999999896971e-01 2.200000000000017053e+00 5.739794631360432137e-03
-4.999999999999893419e-01 2.200000000000017053e+00 6.920241974957962172e-03
-3.499999999999889866e-01 2.200000000000017053e+00 8.362115382412797435e-03
-1.999999999999886313e-01 2.200000000000017053e+00 1.005120741321480736e-02
-4.999999999998827604e-02 2.200000000000017053e+00 1.193251205866900644e-02
1.000000000000120792e-01 2.200000000000017053e+00 1.390473944186920198e-02
2.500000000000124345e-01 2.200000000000017053e+00 1.581441525973846518e-02
4.000000000000127898e-01 2.200000000000017053e+00 1.745441477983825443e-02
5.500000000000131450e-01 2.200000000000017053e+00 1.858379491172173700e-02
7.000000000000135003e-01 2.200000000000017053e+00 1.898184539567410872e-02
8.500000000000138556e-01 2.200000000000017053e+00 1.851951094721202354e-02
1.000000000000014211e+00 2.200000000000017053e+00 1.720659994487653069e-02
1.150000000000014566e+00 2.200000000000017053e+00 1.518843313108925869e-02
1.300000000000014921e+00 2.200000000000017053e+00 1.270106303862091925e-02
1.450000000000015277e+00 2.200000000000017053e+00 1.001013712298615826e-02
1.600000000000015632e+00 2.200000000000017053e+00 7.355229223836117630e-03
1.750000000000015987e+00 2.200000000000017053e+00 4.916041106150817637e-03
1.900000000000016342e+00 2.200000000000017053e+00 2.805742818311847062e-03
2.050000000000016698e+00 2.200000000000017053e+00 1.081471596677512385e-03
2.200000000000017053e+00 2.200000000000017053e+00 -2.420879139307086612e-04
2.350000000000017408e+00 2.200000000000017053e+00 -1.182330702005453867e-03
2.500000000000017764e+00 2.200000000000017053e+00 -1.780476866165323080e-03
2.650000000000018119e+00 2.200000000000017053e+00 -2.093199281853776877e-03
2.800000000000018474e+00 2.200000000000017053e+00 -2.183936734138389874e-03
2.950000000000018829e+00 2.200000000000017053e+00 -2.115128774306503003e-03
3.100000000000019185e+00 2.200000000000017053e+00 -1.942545030439639907e-03
3.250000000000019540e+00 2.200000000000017053e+00 -1.712106492140234512e-03
3.400000000000019895e+00 2.200000000000017053e+00 -1.458897872919288734e-03
3.550000000000020250e+00 2.200000000000017053e+00 -1.207732250185726943e-03
3.700000000000020606e+00 2.200000000000017053e+00 -9.746007009697230756e-04
3.850000000000020961e+00 2.200000000000017053e+00 -7.684749082822150664e-04
4.000000000000021316e+00 2.200000000000017053e+00 -5.931095792312411803e-04
4.150000000000021672e+00 2.200000000000017053e+00 -4.486477868293578964e-04
4.300000000000022027e+00 2.200000000000017053e+00 -3.329436859920438096e-04
4.450000000000022382e+00 2.200000000000017053e+00 -2.425859300913101989e-04
4.600000000000022737e+00 2.200000000000017053e+00 -1.736429716288667485e-04
4.750000000000023093e+00 2.200000000000017053e+00 -1.221696325688752802e-04
4.900000000000023448e+00 2.200000000000017053e+00 -8.452094434554862853e-05
5.050000000000023803e+00 2.200000000000017053e+00 -5.751913676197474714e-05

-5.000000000000000000e+00 2.350000000000017408e+00 -1.264422147291102349e-07
-4.849999999999999645e+00 2.350000000000017408e+00 -1.918608885445566519e-07
-4.699999999999999289e+00 2.350000000000017408e+00 -2.738203191823231457e-07
-4.549999999999998934e+00 2.350000000000017408e+00 -3.582844975884170168e-07
-4.399999999999998579e+00 2.350000000000017408e+00 -4.056909440986292690e-07
-4.249999999999998224e+00 2.350000000000017408e+00 -3.284426248867741822e-07
-4.099999999999997868e+00 2.350000000000017408e+00 4.427610002616072937e-08
-3.949999999999997513e+00 2.350000000000017408e+00 1.017693997703607766e-06
-3.799999999999997158e+00 2.350000000000017408e+00 3.100465403103202252e-06
-3.649999999999996803e+00 2.350000000000017408e+00 7.089807469048770635e-06
-3.499999999999996447e+00 2.350000000000017408e+00 1.416510114281723118e-05
-3.349999999999996092e+00 2.350000000000017408e+00 2.597391905078198749e-05
-3.199999999999995737e+00 2.350000000000017408e+00 4.468475379178717577e-05
-3.049999999999995381e+00 2.350000000000017408e+00 7.297228889742520712e-05
-2.899999999999995026e+00 2.350000000000017408e+00 1.138980984708731379e-04
-2.749999999999994671e+00 2.350000000000017408e+00 1.706576053000066805e-04
-2.599999999999994316e+00 2.350000000000017408e+00 2.461882568875847668e-04
-2.449999999999993960e+00 2.350000000000017408e+00 3.426769612740497096e-04
-2.299999999999993605e+00 2.350000000000017408e+00 4.610640216136973387e-04
-2.149999999999993250e+00 2.350000000000017408e+00 6.007048894078122377e-04
-1.999999999999992895e+00 2.350000000000017408e+00 7.593995680095239759e-04
-1.849999999999992539e+00 2.350000000000017408e+00 9.340056091228316143e-04
-1.699999999999992184e+00 2.350000000000017408e+00 1.121788196798350267e-03
-1.549999999999991829e+00 2.350000000000017408e+00 1.322513749686376333e-03
-1.399999999999991473e+00 2.350000000000017408e+00 1.541063913121162084e-03
-1.249999999999991118e+00 2.350000000000017408e+00 1.790059368594167435e-03
-1.099999999999990763e+00 2.350000000000017408e+00 2.091688241102454809e-03
-9.499999999999904077e-01 2.350000000000017408e+00 2.477718905359538922e-03
-7.999999999999900524e-01 2.350000000000017408e+00 2.986680641879636486e-03
-6.499999999999896971e-01 2.350000000000017408e+00 3.657602073338707752e-03
-4.999999999999893419e-01 2.350000000000017408e+00 4.520642550895547125e-03
-3.499999999999889866e-01 2.350000000000017408e+00 5.586290639103624889e-03
-1.999999999999886313e-01 2.350000000000017408e+00 6.835854070172276559e-03
-4.999999999998827604e-02 2.350000000000017408e+00 8.215696131020112924e-03
1.000000000000120792e-01 2.350000000000017408e+00 9.635864101725741607e-03
2.500000000000124345e-01 2.350000000000017408e+00 1.097238512974665035e-02
4.000000000000127898e-01 2.350000000000017408e+00 1.207453066101196043e-02
5.500000000000131450e-01 2.350000000000017408e+00 1.278253198185635812e-02
7.000000000000135003e-01 2.350000000000017408e+00 1.295974413936811648e-02
8.500000000000138556e-01 2.350000000000017408e+00 1.253152272994289065e-02
1.000000000000014211e+00 2.350000000000017408e+00 1.151173632008858916e-02
1.150000000000014566e+00 2.350000000000017408e+00 1.000195466763299963e-02
1.300000000000014921e+00 2.350000000000017408e+00 8.164657337547617105e-03
1.450000000000015277e+00 2.350000000000017408e+00 6.184119551350585053e-03
1.600000000000015632e+00 2.350000000000017408e+00 4.230523871085694818e-03
1.750000000000015987e+00 2.350000000000017408e+00 2.437671849944766673e-03
1.900000000000016342e+00 2.350000000000017408e+00 8.959320104618688930e-04
2.050000000000016698e+00 2.350000000000017408e+00 -3.450725865446171623e-04
2.200000000000017053e+00 2.350000000000017408e+00 -1.270384482384252387e-03
2.350000000000017408e+00 2.350000000000017408e+00 -1.893073532018296930e-03
2.500000000000017764e+00 2.350000000000017408e+00 -2.247103529463294249e-03
2.650000000000018119e+00 2.350000000000017408e+00 -2.379550000859891826e-03
2.800000000000018474e+00 2.350000000000017408e+00 -2.342873541681904283e-03
2.950000000000018829e+00 2.350000000000017408e+00 -2.188349647183656082e-03
3.100000000000019185e+00 2.350000000000017408e+00 -1.961430561348558033e-03
3.250000000000019540e+00 2.350000000000017408e+00 -1.699209486313042489e-03
3.400000000000019895e+00 2.350000000000017408e+00 -1.429676355652178448e-03
3.550000000000020250e+00 2.350000000000017408e+00 -1.172233134410297518e-03
3.700000000000020606e+00 2.350000000000017408e+00 -9.389300148256551730e-04
3.850000000000020961e+00 2.350000000000017408e+00 -7.359925702428873982e-04
4.000000000000021316e+00 2.350000000000017408e+00 -5.653502986415025319e-04
4.150000000000021672e+00 2.350000000000017408e+00 -4.260010555905539321e-04
4.300000000000022027e+00 2.350000000000017408e+00 -3.151363881504477501e-04
4.450000000000022382e+00 2.350000000000017408e+00 -2.290106796273434482e-04
4.600000000000022737e+00 2.350000000000017408e+00 -1.635702568822272216e-04
4.750000000000023093e+00 2.350000000000017408e+00 -1.148755048462176195e-04
4.900000000000023448e+00 2.350000000000017408e+00 -7.935573778521135761e-05
5.050000000000023803e+00 2.350000000000017408e+00 -5.393702846282771184e-05

-5.000000000000000000e+00 2.500000000000017764e+00 -1.291942642924059015e-07
-4.849999999999999645e+00 2.500000000000017764e+00 -2.052863995503887420e-07
-4.699999999999999289e+00 2.500000000000017764e+00 -3.136897292352861335e-07
-4.549999999999998934e+00 2.500000000000017764e+00 -4.574186231454577489e-07
-4.399999999999998579e+00 2.500000000000017764e+00 -6.286368500786775600e-07
-4.249999999999998224e+00 2.500000000000017764e+00 -7.961253325613474518e-07
-4.099999999999997868e+00 2.500000000000017764e+00 -8.849735944640127253e-07
-3.949999999999997513e+00 2.500000000000017764e+00 -7.462994339806994186e-07
-3.799999999999997158e+00 2.500000000000017764e+00 -1.157323402048883855e-07
-3.649999999999996803e+00 2.500000000000017764e+00 1.438403605995353409e-06
-3.499999999999996447e+00 2.500000000000017764e+00 4.572477868657990044e-06
-3.349999999999996092e+00 2.500000000000017764e+00 1.022043044151688937e-05
-3.199999999999995737e+00 2.500000000000017764e+00 1.962584783643226175e-05
-3.049999999999995381e+00 2.500000000000017764e+00 3.433154404883391112e-05
-2.899999999999995026e+00 2.500000000000017764e+00 5.610307059548547278e-05
-2.749999999999994671e+00 2.500000000000017764e+00 8.676773049933798562e-05
-2.599999999999994316e+00 2.500000000000017764e+00 1.279663315122634695e-04
-2.449999999999993960e+00 2.500000000000017764e+00 1.808430777175166972e-04
-2.299999999999993605e+00 2.500000000000017764e+00 2.457382673447237355e-04
-2.149999999999993250e+00 2.500000000000017764e+00 3.219921812362552815e-04
-1.999999999999992895e+00 2.500000000000017764e+00 4.080038113386928885e-04
-1.849999999999992539e+00 2.500000000000017764e+00 5.016966154803716811e-04
-1.699999999999992184e+00 2.500000000000017764e+00 6.015050318392266846e-04
-1.549999999999991829e+00 2.500000000000017764e+00 7.078936656340335896e-04
-1.399999999999991473e+00 2.500000000000017764e+00 8.252509354400842543e-04
-1.249999999999991118e+00 2.500000000000017764e+00 9.637753714482558826e-04
-1.099999999999990763e+00 2.500000000000017764e+00 1.140738856573507518e-03
-9.499999999999904077e-01 2.500000000000017764e+00 1.380345759938851266e-03
-7.999999999999900524e-01 2.500000000000017764e+00 1.711424604661669277e-03
-6.499999999999896971e-01 2.500000000000017764e+00 2.162516510343198434e-03
-4.999999999999893419e-01 2.500000000000017764e+00 2.754631953487450893e-03
-3.499999999999889866e-01 2.500000000000017764e+00 3.492922831144927923e-03
-1.999999999999886313e-01 2.500000000000017764e+00 4.359354894487535437e-03
-4.999999999998827604e-02 2.500000000000017764e+00 5.308570820492211802e-03
1.000000000000120792e-01 2.500000000000017764e+00 6.268247154510517456e-03
2.500000000000124345e-01 2.500000000000017764e+00 7.144075787351607254e-03
4.000000000000127898e-01 2.500000000000017764e+00 7.829322672620942988e-03
5.500000000000131450e-01 2.500000000000017764e+00 8.219654792681647601e-03
7.000000000000135003e-01 2.500000000000017764e+00 8.233092044757963843e-03
8.500000000000138556e-01 2.500000000000017764e+00 7.830789912703384550e-03
1.000000000000014211e+00 2.500000000000017764e+00 7.030200037735441845e-03
1.150000000000014566e+00 2.500000000000017764e+00 5.903603407995334021e-03
1.300000000000014921e+00 2.500000000000017764e+00 4.562129090655204534e-03
1.450000000000015277e+00 2.500000000000017764e+00 3.132205158626483361e-03
1.600000000000015632e+00 2.500000000000017764e+00 1.733269940761074900e-03
1.750000000000015987e+00 2.500000000000017764e+00 4.626269932808136092e-04
1.900000000000016342e+00 2.500000000000017764e+00 -6.114680531576289005e-04
2.050000000000016698e+00 2.500000000000017764e+00 -1.450687999800997618e-03
2.200000000000017053e+00 2.500000000000017764e+00 -2.044074974824511802e-03
2.350000000000017408e+00 2.500000000000017764e+00 -2.403474918827540156e-03
2.500000000000017764e+00 2.500000000000017764e+00 -2.557598820774081849e-03
2.650000000000018119e+00 2.500000000000017764e+00 -2.545385967092530025e-03
2.800000000000018474e+00 2.500000000000017764e+00 -2.409607305981479979e-03
2.950000000000018829e+00 2.500000000000017764e+00 -2.191596412332034918e-03
3.100000000000019185e+00 2.500000000000017764e+00 -1.927618226699225881e-03
3.250000000000019540e+00 2.500000000000017764e+00 -1.646930439228342941e-03
3.400000000000019895e+00 2.500000000000017764e+00 -1.371261069370903257e-03
3.550000000000020250e+00 2.500000000000017764e+00 -1.115279123073300736e-03
3.700000000000020606e+00 2.500000000000017764e+00 -8.876368932817801666e-04
3.850000000000020961e+00 2.500000000000017764e+00 -6.922453586036278819e-04
4.000000000000021316e+00 2.500000000000017764e+00 -5.295506619017621838e-04
4.150000000000021672e+00 2.500000000000017764e+00 -3.976754840682816101e-04
4.300000000000022027e+00 2.500000000000017764e+00 -2.933610043696446325e-04
4.450000000000022382e+00 2.500000000000017764e+00 -2.126928181318759421e-04
4.600000000000022737e+00 2.500000000000017764e+00 -1.516227940565839064e-04
4.750000000000023093e+00 2.500000000000017764e+00 -1.063141643403067699e-04
4.900000000000023448e+00 2.500000000000017764e+00 -7.334367690539975301e-05
5.050000000000023803e+00 2.500000000000017764e+00 -4.979550428332947033e-05

-5.000000000000000000e+00 2.650000000000018119e+00 -1.257088872079233130e-07
-4.849999999999999645e+00 2.650000000000018119e+00 -2.053997138624289795e-07
-4.699999999999999289e+00 2.650000000000018119e+00 -3.259398225305514299e-07
-4.549999999999998934e+00 2.650000000000018119e+00 -5.008506522026645681e-07
-4.399999999999998579e+00 2.650000000000018119e+00 -7.423772204643101445e-07
-4.249999999999998224e+00 2.650000000000018119e+00 -1.055661347044180160e-06
-4.099999999999997868e+00 2.650000000000018119e+00 -1.428489996061854251e-06
-3.949999999999997513e+00 2.650000000000018119e+00 -1.815214229082568402e-06
-3.799999999999997158e+00 2.650000000000018119e+00 -2.113957933246028109e-06
-3.649999999999996803e+00 2.650000000000018119e+00 -2.137544082891073048e-06
-3.499999999999996447e+00 2.650000000000018119e+00 -1.580868674471600471e-06
-3.349999999999996092e+00 2.650000000000018119e+00 9.267242507223469587e-09
-3.199999999999995737e+00 2.650000000000018119e+00 3.252035777226557202e-06
-3.049999999999995381e+00 2.650000000000018119e+00 8.925013976814238348e-06
-2.899999999999995026e+00 2.650000000000018119e+00 1.791688766282232146e-05
-2.749999999999994671e+00 2.650000000000018119e+00 3.112942682437137859e-05
-2.599999999999994316e+00 2.650000000000018119e+00 4.932762349146595275e-05
-2.449999999999993960e+00 2.650000000000018119e+00 7.295470853617399339e-05
-2.299999999999993605e+00 2.650000000000018119e+00 1.019537968919219482e-04
-2.149999999999993250e+00 2.650000000000018119e+00 1.356661740894673411e-04
-1.999999999999992895e+00 2.650000000000018119e+00 1.728997058423560661e-04
-1.849999999999992539e+00 2.650000000000018119e+00 2.122676114582903106e-04
-1.699999999999992184e+00 2.650000000000018119e+00 2.528737501237191920e-04
-1.549999999999991829e+00 2.650000000000018119e+00 2.953528473010743824e-04
-1.399999999999991473e+00 2.650000000000018119e+00 3.431569911146103644e-04
-1.249999999999991118e+00 2.650000000000018119e+00 4.038220317697237033e-04
-1.099999999999990763e+00 2.650000000000018119e+00 4.897806046553430373e-04
-9.499999999999904077e-01 2.650000000000018119e+00 6.181717813564108210e-04
-7.999999999999900524e-01 2.650000000000018119e+00 8.091145142931372575e-04
-6.499999999999896971e-01 2.650000000000018119e+00 1.082148746205771226e-03
-4.999999999999893419e-01 2.650000000000018119e+00 1.451043404561192223e-03
-3.499999999999889866e-01 2.650000000000018119e+00 1.917847610856700594e-03
-1.999999999999886313e-01 2.650000000000018119e+00 2.467676777018400821e-03
-4.999999999998827604e-02 2.650000000000018119e+00 3.065925116897499220e-03
1.000000000000120792e-01 2.650000000000018119e+00 3.659155986592310759e-03
2.500000000000124345e-01 2.650000000000018119e+00 4.180040096332965360e-03
4.000000000000127898e-01 2.650000000000018119e+00 4.555936458901922552e-03
5.500000000000131450e-01 2.650000000000018119e+00 4.720279421768915767e-03
7.000000000000135003e-01 2.650000000000018119e+00 4.625305377299641744e-03
8.500000000000138556e-01 2.650000000000018119e+00 4.253343748129874598e-03
1.000000000000014211e+00 2.650000000000018119e+00 3.622850510541314028e-03
1.150000000000014566e+00 2.650000000000018119e+00 2.786339721625270913e-03
1.300000000000014921e+00 2.650000000000018119e+00 1.820517157296395756e-03
1.450000000000015277e+00 2.650000000000018119e+00 8.121116562272976715e-04
1.600000000000015632e+00 2.650000000000018119e+00 -1.560403152840367019e-04
1.750000000000015987e+00 2.650000000000018119e+00 -1.015401515651158035e-03
1.900000000000016342e+00 2.650000000000018119e+00 -1.717594986920681702e-03
2.050000000000016698e+00 2.650000000000018119e+00 -2.236254142091912474e-03
2.200000000000017053e+00 2.650000000000018119e+00 -2.565844058991707637e-03
2.350000000000017408e+00 2.650000000000018119e+00 -2.718306216197103817e-03
2.500000000000017764e+00 2.650000000000018119e+00 -2.718298287053303505e-03
2.650000000000018119e+00 2.650000000000018119e+00 -2.597876253550968247e-03
2.800000000000018474e+00 2.650000000000018119e+00 -2.391478814131169431e-03
2.950000000000018829e+00 2.650000000000018119e+00 -2.131883922756094406e-03
3.100000000000019185e+00 2.650000000000018119e+00 -1.847474196223326641e-03
3.250000000000019540e+00 2.650000000000018119e+00 -1.560815354134484009e-03
3.400000000000019895e+00 2.650000000000018119e+00 -1.288322744007212341e-03
3.550000000000020250e+00 2.650000000000018119e+00 -1.040691524584506748e-03
3.700000000000020606e+00 2.650000000000018119e+00 -8.237691406979809556e-04
3.850000000000020961e+00 2.650000000000018119e+00 -6.396092051906167439e-04
4.000000000000021316e+00 2.650000000000018119e+00 -4.875244879357965066e-04
4.150000000000021672e+00 2.650000000000018119e+00 -3.650290783709261811e-04
4.300000000000022027e+00 2.650000000000018119e+00 -2.686157835649794368e-04
4.450000000000022382e+00 2.650000000000018119e+00 -1.943534064762550808e-04
4.600000000000022737e+00 2.650000000000018119e+00 -1.383127144059978465e-04
4.750000000000023093e+00 2.650000000000018119e+00 -9.684344564593783025e-05
4.900000000000023448e+00 2.650000000000018119e+00 -6.673082209847659425e-05
5.050000000000023803e+00 2.650000000000018119e+00 -4.526113138166739888e-05

-5.000000000000000000e+00 2.800000000000018474e+00 -1.179401215784111766e-07
-4.849999999999999645e+00 2.800000000000018474e+00 -1.962321319607501167e-07
-4.699999999999999289e+00 2.800000000000018474e+00 -3.187152373871381737e-07
-4.549999999999998934e+00 2.800000000000018474e+00 -5.046705401213945174e-07
-4.399999999999998579e+00 2.800000000000018474e+00 -7.779576498716149098e-07
-4.249999999999998224e+00 2.800000000000018474e+00 -1.165507703893207457e-06
-4.099999999999997868e+00 2.800000000000018474e+00 -1.693619128592561917e-06
-3.949999999999997513e+00 2.800000000000018474e+00 -2.381197499247899115e-06
-3.799999999999997158e+00 2.800000000000018474e+00 -3.229341384036725577e-06
-3.649999999999996803e+00 2.800000000000018474e+00 -4.207399388820730508e-06
-3.499999999999996447e+00 2.800000000000018474e+00 -5.236941892118333596e-06
-3.349999999999996092e+00 2.800000000000018474e+00 -6.177001401749903471e-06
-3.199999999999995737e+00 2.800000000000018474e+00 -6.816179494221173436e-06
-3.049999999999995381e+00 2.800000000000018474e+00 -6.879171079673756205e-06
-2.899999999999995026e+00 2.800000000000018474e+00 -6.055885625982623187e-06
-2.749999999999994671e+00 2.800000000000018474e+00 -4.059308409348504662e-06
-2.599999999999994316e+00 2.800000000000018474e+00 -7.121939736549584716e-07
-2.449999999999993960e+00 2.800000000000018474e+00 3.948210554269585718e-06
-2.299999999999993605e+00 2.800000000000018474e+00 9.573557983214576171e-06
-2.149999999999993250e+00 2.800000000000018474e+00 1.545948249892325045e-05
-1.999999999999992895e+00 2.800000000000018474e+00 2.061056344837700679e-05
-1.849999999999992539e+00 2.800000000000018474e+00 2.397770903927406202e-05
-1.699999999999992184e+00 2.800000000000018474e+00 2.491535850668955975e-05
-1.549999999999991829e+00 2.800000000000018474e+00 2.386249219462280985e-05
-1.399999999999991473e+00 2.800000000000018474e+00 2.317522455770918308e-05
-1.249999999999991118e+00 2.800000000000018474e+00 2.793492719200221959e-05
-1.099999999999990763e+00 2.800000000000018474e+00 4.644537277313362311e-05
-9.499999999999904077e-01 2.800000000000018474e+00 9.005584070140320490e-05
-7.999999999999900524e-01 2.800000000000018474e+00 1.719609636401256761e-04
-6.499999999999896971e-01 2.800000000000018474e+00 3.047880428686888603e-04
-4.999999999999893419e-01 2.800000000000018474e+00 4.971114171724810805e-04
-3.499999999999889866e-01 2.800000000000018474e+00 7.494809591737600172e-04
-1.999999999999886313e-01 2.800000000000018474e+00 1.050970363725958886e-03
-4.999999999998827604e-02 2.800000000000018474e+00 1.377427324514555063e-03
1.000000000000120792e-01 2.800000000000018474e+00 1.692377355833870950e-03
2.500000000000124345e-01 2.800000000000018474e+00 1.950925180455032049e-03
4.000000000000127898e-01 2.800000000000018474e+00 2.106254120003191958e-03
5.500000000000131450e-01 2.800000000000018474e+00 2.117693026129256230e-03
7.000000000000135003e-01 2.800000000000018474e+00 1.958841262778280266e-03
8.500000000000138556e-01 2.800000000000018474e+00 1.623884215569603752e-03
1.000000000000014211e+00 2.800000000000018474e+00 1.130242399134379679e-03
1.150000000000014566e+00 2.800000000000018474e+00 5.164877945668891078e-04
1.300000000000014921e+00 2.800000000000018474e+00 -1.640386929332596309e-04
1.450000000000015277e+00 2.800000000000018474e+00 -8.520501079721728988e-04
1.600000000000015632e+00 2.800000000000018474e+00 -1.491200364307351464e-03
1.750000000000015987e+00 2.800000000000018474e+00 -2.035170218152443367e-03
1.900000000000016342e+00 2.800000000000018474e+00 -2.452064810452164473e-03
2.050000000000016698e+00 2.800000000000018474e+00 -2.726052428475685130e-03
2.200000000000017053e+00 2.800000000000018474e+00 -2.856614215050640865e-03
2.350000000000017408e+00 2.800000000000018474e+00 -2.855974782589418889e-03
2.500000000000017764e+00 2.800000000000018474e+00 -2.745405166231752996e-03
2.650000000000018119e+00 2.800000000000018474e+00 -2.551145540587161295e-03
2.800000000000018474e+00 2.800000000000018474e+00 -2.300627722884416790e-03
2.950000000000018829e+00 2.800000000000018474e+00 -2.019480265710151511e-03
3.100000000000019185e+00 2.800000000000018474e+00 -1.729538668967512544e-03
3.250000000000019540e+00 2.800000000000018474e+00 -1.447846063135611351e-03
3.400000000000019895e+00 2.800000000000018474e+00 -1.186470990036836599e-03
3.550000000000020250e+00 2.800000000000018474e+00 -9.529000901941945753e-04
3.700000000000020606e+00 2.800000000000018474e+00 -7.507654393594252783e-04
3.850000000000020961e+00 2.800000000000018474e+00 -5.807088951143317065e-04
4.000000000000021316e+00 2.800000000000018474e+00 -4.412425094033219346e-04
4.150000000000021672e+00 2.800000000000018474e+00 -3.295177709467339523e-04
4.300000000000022027e+00 2.800000000000018474e+00 -2.419594279901303479e-04
4.450000000000022382e+00 2.800000000000018474e+00 -1.747504113753312526e-04
4.600000000000022737e+00 2.800000000000018474e+00 -1.241744301134427536e-04
4.750000000000023093e+00 2.800000000000018474e+00 -8.683449051865679597e-05
4.900000000000023448e+00 2.800000000000018474e+00 -5.977110115501957604e-05
5.050000000000023803e+00 2.800000000000018474e+00 -4.050508536739710376e-05

-5.000000000000000000e+00 2.950000000000018829e+00 -1.074883757985181689e-07
-4.849999999999999645e+00 2.950000000000018829e+00 -1.810695391569529433e-07
-4.699999999999999289e+00 2.950000000000018829e+00 -2.986276972653809596e-07
-4.549999999999998934e+00 2.950000000000018829e+00 -4.818941397083001886e-07
-4.399999999999998579e+00 2.950000000000018829e+00 -7.604138362865435794e-07
-4.249999999999998224e+00 2.950000000000018829e+00 -1.172669712101352196e-06
-4.099999999999997868e+00 2.950000000000018829e+00 -1.766442107193132936e-06
-3.949999999999997513e+00 2.950000000000018829e+00 -2.597919852180457145e-06
-3.799999999999997158e+00 2.950000000000018829e+00 -3.729181306320571866e-06
-3.649999999999996803e+00 2.950000000000018829e+00 -5.224021445737666650e-06
-3.499999999999996447e+00 2.950000000000018829e+00 -7.142796483163632031e-06
-3.349999999999996092e+00 2.950000000000018829e+00 -9.537995616728275720e-06
-3.199999999999995737e+00 2.950000000000018829e+00 -1.245348639589903077e-05
-3.049999999999995381e+00 2.950000000000018829e+00 -1.593145628612392250e-05
-2.899999999999995026e+00 2.950000000000018829e+00 -2.003138701656679261e-05
-2.749999999999994671e+00 2.950000000000018829e+00 -2.486416392957713502e-05
-2.599999999999994316e+00 2.950000000000018829e+00 -3.064084452543426303e-05
-2.449999999999993960e+00 2.950000000000018829e+00 -3.772919269384850512e-05
-2.299999999999993605e+00 2.950000000000018829e+00 -4.670204583941147780e-05
-2.149999999999993250e+00 2.950000000000018829e+00 -5.835130143473050637e-05
-1.999999999999992895e+00 2.950000000000018829e+00 -7.363268675339239679e-05
-1.849999999999992539e+00 2.950000000000018829e+00 -9.350401489701540216e-05
-1.699999999999992184e+00 2.950000000000018829e+00 -1.186290070747214972e-04
-1.549999999999991829e+00 2.950000000000018829e+00 -1.489455505009760670e-04
-1.399999999999991473e+00 2.950000000000018829e+00 -1.831445211848792374e-04
-1.249999999999991118e+00 2.950000000000018829e+00 -2.181699735704372041e-04
-1.099999999999990763e+00 2.950000000000018829e+00 -2.489203653011114311e-04
-9.499999999999904077e-01 2.950000000000018829e+00 -2.683777292582753852e-04
-7.999999999999900524e-01 2.950000000000018829e+00 -2.683815060104951058e-04
-6.499999999999896971e-01 2.950000000000018829e+00 -2.411614015331483554e-04
-4.999999999999893419e-01 2.950000000000018829e+00 -1.815358203494557945e-04
-3.499999999999889866e-01 2.950000000000018829e+00 -8.940073620550892722e-05
-1.999999999999886313e-01 2.950000000000018829e+00 2.813283127137960275e-05
-4.999999999998827604e-02 2.950000000000018829e+00 1.557181977117840399e-04
1.000000000000120792e-01 2.950000000000018829e+00 2.705065581461585790e-04
2.500000000000124345e-01 2.950000000000018829e+00 3.448789091573626351e-04
4.000000000000127898e-01 2.950000000000018829e+00 3.508769448357656356e-04
5.500000000000131450e-01 2.950000000000018829e+00 2.655209744604657075e-04
7.000000000000135003e-01 2.950000000000018829e+00 7.586706881195630651e-05
8.500000000000138556e-01 2.950000000000018829e+00 -2.174235892949289708e-04
1.000000000000014211e+00 2.950000000000018829e+00 -5.989898163499154764e-04
1.150000000000014566e+00 2.950000000000018829e+00 -1.040550698857196183e-03
1.300000000000014921e+00 2.950000000000018829e+00 -1.505167676380499099e-03
1.450000000000015277e+00 2.950000000000018829e+00 -1.952917736379801514e-03
1.600000000000015632e+00 2.950000000000018829e+00 -2.346647996351315137e-03
1.750000000000015987e+00 2.950000000000018829e+00 -2.656685246790150591e-03
1.900000000000016342e+00 2.950000000000018829e+00 -2.863833612575393279e-03
2.050000000000016698e+00 2.950000000000018829e+00 -2.960463355306685099e-03
2.200000000000017053e+00 2.950000000000018829e+00 -2.949852418071208498e-03
2.350000000000017408e+00 2.950000000000018829e+00 -2.844183371593644004e-03
2.500000000000017764e+00 2.950000000000018829e+00 -2.661738154273791956e-03
2.650000000000018119e+00 2.950000000000018829e+00 -2.423865773121710622e-03
2.800000000000018474e+00 2.950000000000018829e+00 -2.152220204747100178e-03
2.950000000000018829e+00 2.950000000000018829e+00 -1.866604658273782278e-03
3.100000000000019185e+00 2.950000000000018829e+00 -1.583568119609536076e-03
3.250000000000019540e+00 2.950000000000018829e+00 -1.315734280199462852e-03
3.400000000000019895e+00 2.950000000000018829e+00 -1.071733308886947547e-03
3.550000000000020250e+00 2.950000000000018829e+00 -8.565588362684456534e-04
3.700000000000020606e+00 2.950000000000018829e+00 -6.721730134214194425e-04
3.850000000000020961e+00 2.950000000000018829e+00 -5.182117957247487630e-04
4.000000000000021316e+00 2.950000000000018829e+00 -3.926828798276302311e-04
4.150000000000021672e+00 2.950000000000018829e+00 -2.925881201925492571e-04
4.300000000000022027e+00 2.950000000000018829e+00 -2.144349076453556577e-04
4.450000000000022382e+00 2.950000000000018829e+00 -1.546252378610872764e-04
4.600000000000022737e+00 2.950000000000018829e+00 -1.097275641669718757e-04
4.750000000000023093e+00 2.950000000000018829e+00 -7.664636615790608996e-05
4.900000000000023448e+00 2.950000000000018829e+00 -5.270915103973798090e-05
5.050000000000023803e+00 2.950000000000018829e+00 -3.569170059384152715e-05

-5.000000000000000000e+00 3.100000000000019185e+00 -9.561175519665191451e-08
-4.849999999999999645e+00 3.100000000000019185e+00 -1.624825734274580879e-07
-4.699999999999999289e+00 3.100000000000019185e+00 -2.708285124817597819e-07
-4.549999999999998934e+00 3.100000000000019185e+00 -4.426262106445718002e-07
-4.399999999999998579e+00 3.100000000000019185e+00 -7.091204232245327499e-07
-4.249999999999998224e+00 3.100000000000019185e+00 -1.113418218545746737e-06
-4.099999999999997868e+00 3.100000000000019185e+00 -1.713200009557609936e-06
-3.949999999999997513e+00 3.100000000000019185e+00 -2.583319636172950976e-06
-3.799999999999997158e+00 3.100000000000019185e+00 -3.818080675337237076e-06
-3.649999999999996803e+00 3.100000000000019185e+00 -5.533118848867002795e-06
-3.499999999999996447e+00 3.100000000000019185e+00 -7.867139816918528500e-06
-3.349999999999996092e+00 3.100000000000019185e+00 -1.098426611174075023e-05
-3.199999999999995737e+00 3.100000000000019185e+00 -1.507836246009787223e-05
-3.049999999999995381e+00 3.100000000000019185e+00 -2.038123974565015482e-05
-2.899999999999995026e+00 3.100000000000019185e+00 -2.717675083783901817e-05
-2.749999999999994671e+00 3.100000000000019185e+00 -3.582204546791757481e-05
-2.599999999999994316e+00 3.100000000000019185e+00 -4.677519649398915547e-05
-2.449999999999993960e+00 3.100000000000019185e+00 -6.062476232378074837e-05
-2.299999999999993605e+00 3.100000000000019185e+00 -7.811172876782753621e-05
-2.149999999999993250e+00 3.100000000000019185e+00 -1.001284597559501085e-04
-1.999999999999992895e+00 3.100000000000019185e+00 -1.276744406640873981e-04
-1.849999999999992539e+00 3.100000000000019185e+00 -1.617473307820304642e-04
-1.699999999999992184e+00 3.100000000000019185e+00 -2.031534878640321837e-04
-1.549999999999991829e+00 3.100000000000019185e+00 -2.522380199815271273e-04
-1.399999999999991473e+00 3.100000000000019185e+00 -3.085624438127687261e-04
-1.249999999999991118e+00 3.100000000000019185e+00 -3.705964229757224273e-04
-1.099999999999990763e+00 3.100000000000019185e+00 -4.355309204236796012e-04
-9.499999999999904077e-01 3.100000000000019185e+00 -4.993478885869639125e-04
-7.999999999999900524e-01 3.100000000000019185e+00 -5.572748145093413394e-04
-6.499999999999896971e-01 3.100000000000019185e+00 -6.046903620301396576e-04
-4.999999999999893419e-01 3.100000000000019185e+00 -6.384223675235953591e-04
-3.499999999999889866e-01 3.100000000000019185e+00 -6.582105744133117308e-04
-1.999999999999886313e-01 3.100000000000019185e+00 -6.679460658798150492e-04
-4.999999999998827604e-02 3.100000000000019185e+00 -6.762226493714015721e-04
1.000000000000120792e-01 3.100000000000019185e+00 -6.958092122478872670e-04
2.500000000000124345e-01 3.100000000000019185e+00 -7.418929483958396900e-04
4.000000000000127898e-01 3.100000000000019185e+00 -8.292933748287001318e-04
5.500000000000131450e-01 3.100000000000019185e+00 -9.691908462219416768e-04
7.000000000000135003e-01 3.100000000000019185e+00 -1.166129793178637261e-03
8.500000000000138556e-01 3.100000000000019185e+00 -1.416066874151207045e-03
1.000000000000014211e+00 3.100000000000019185e+00 -1.706018678403055855e-03
1.150000000000014566e+00 3.100000000000019185e+00 -2.015469685728429102e-03
1.300000000000014921e+00 3.100000000000019185e+00 -2.319245976068337860e-03
1.450000000000015277e+00 3.100000000000019185e+00 -2.591201422852051559e-03
1.600000000000015632e+00 3.100000000000019185e+00 -2.807921686340050880e-03
1.750000000000015987e+00 3.100000000000019185e+00 -2.951743365061663786e-03
1.900000000000016342e+00 3.100000000000019185e+00 -3.012630902189507645e-03
2.050000000000016698e+00 3.100000000000019185e+00 -2.988745216354053279e-03
2.200000000000017053e+00 3.100000000000019185e+00 -2.885799391653304929e-03
2.350000000000017408e+00 3.100000000000019185e+00 -2.715490387232467103e-03
2.500000000000017764e+00 3.100000000000019185e+00 -2.493403816116978190e-03
2.650000000000018119e+00 3.100000000000019185e+00 -2.236804834124463300e-03
2.800000000000018474e+00 3.100000000000019185e+00 -1.962662030949287838e-03
2.950000000000018829e+00 3.100000000000019185e+00 -1.686131901758214542e-03
3.100000000000019185e+00 3.100000000000019185e+00 -1.419597799448933358e-03
3.250000000000019540e+00 3.100000000000019185e+00 -1.172243231758437641e-03
3.400000000000019895e+00 3.100000000000019185e+00 -9.500641135461662060e-04
3.550000000000020250e+00 3.100000000000019185e+00 -7.561909490643352674e-04
3.700000000000020606e+00 3.100000000000019185e+00 -5.913914367700160183e-04
3.850000000000020961e+00 3.100000000000019185e+00 -4.546438363400587485e-04
4.000000000000021316e+00 3.100000000000019185e+00 -3.436998248048294606e-04
4.150000000000021672e+00 3.100000000000019185e+00 -2.555842948965509698e-04
4.300000000000022027e+00 3.100000000000019185e+00 -1.870041902824033599e-04
4.450000000000022382e+00 3.100000000000019185e+00 -1.346573877105157599e-04
4.600000000000022737e+00 3.100000000000019185e+00 -9.544578957051868596e-05
4.750000000000023093e+00 3.100000000000019185e+00 -6.660488994975576321e-05
4.900000000000023448e+00 3.100000000000019185e+00 -4.576609506315295554e-05
5.050000000000023803e+00 3.100000000000019185e+00 -3.096903087357641518e-05

-5.000000000000000000e+00 3.250000000000019540e+00 -8.326169402501857040e-08
-4.849999999999999645e+00 3.250000000000019540e+00 -1.424075616671965593e-07
-4.699999999999999289e+00 3.250000000000019540e+00 -2.391846094563792792e-07
-4.549999999999998934e+00 3.250000000000019540e+00 -3.944292212787507595e-07
-4.399999999999998579e+00 3.250000000000019540e+00 -6.385381746044998785e-07
-4.249999999999998224e+00 3.250000000000019540e+00 -1.014757049401575943e-06
-4.099999999999997868e+00 3.250000000000019540e+00 -1.583092521778034923e-06
-3.949999999999997513e+00 3.250000000000019540e+00 -2.424792132971171450e-06
-3.799999999999997158e+00 3.250000000000019540e+00 -3.647309219725434896e-06
-3.649999999999996803e+00 3.250000000000019540e+00 -5.389696635540867816e-06
-3.499999999999996447e+00 3.250000000000019540e+00 -7.828478256388449725e-06
-3.349999999999996092e+00 3.250000000000019540e+00 -1.118424019114055008e-05
-3.199999999999995737e+00 3.250000000000019540e+00 -1.572942985905480951e-05
-3.049999999999995381e+00 3.250000000000019540e+00 -2.179805175728160706e-05
-2.899999999999995026e+00 3.250000000000019540e+00 -2.979792983049777731e-05
-2.749999999999994671e+00 3.250000000000019540e+00 -4.022573386341350774e-05
-2.599999999999994316e+00 3.250000000000019540e+00 -5.368379975077336501e-05
-2.449999999999993960e+00 3.250000000000019540e+00 -7.089575666773694938e-05
-2.299999999999993605e+00 3.250000000000019540e+00 -9.271517149620477907e-05
-2.149999999999993250e+00 3.250000000000019540e+00 -1.201182588942792287e-04
-1.999999999999992895e+00 3.250000000000019540e+00 -1.541690989692455125e-04
-1.849999999999992539e+00 3.250000000000019540e+00 -1.959452059971820894e-04
-1.699999999999992184e+00 3.250000000000019540e+00 -2.464145771923744377e-04
-1.549999999999991829e+00 3.250000000000019540e+00 -3.062644189918016426e-04
-1.399999999999991473e+00 3.250000000000019540e+00 -3.756977004949600837e-04
-1.249999999999991118e+00 3.250000000000019540e+00 -4.542355511850978793e-04
-1.099999999999990763e+00 3.250000000000019540e+00 -5.405868122319933784e-04
-9.499999999999904077e-01 3.250000000000019540e+00 -6.326618874518369177e-04
-7.999999999999900524e-01 3.250000000000019540e+00 -7.278041085090603251e-04
-6.499999999999896971e-01 3.250000000000019540e+00 -8.232763398333079342e-04
-4.999999999999893419e-01 3.250000000000019540e+00 -9.169692114304080210e-04
-3.499999999999889866e-01 3.250000000000019540e+00 -1.008201084530190592e-03
-1.999999999999886313e-01 3.250000000000019540e+00 -1.098388350839296255e-03
-4.999999999998827604e-02 3.250000000000019540e+00 -1.191320702574225196e-03
1.000000000000120792e-01 3.250000000000019540e+00 -1.292818274970149563e-03
2.500000000000124345e-01 3.250000000000019540e+00 -1.409687852898961272e-03
4.000000000000127898e-01 3.250000000000019540e+00 -1.548103170604304881e-03
5.500000000000131450e-01 3.250000000000019540e+00 -1.711742037289182630e-03
7.000000000000135003e-01 3.250000000000019540e+00 -1.900142353870813141e-03
8.500000000000138556e-01 3.250000000000019540e+00 -2.107735081939746125e-03
1.000000000000014211e+00 3.250000000000019540e+00 -2.323866136376632596e-03
1.150000000000014566e+00 3.250000000000019540e+00 -2.533872656858269113e-03
1.300000000000014921e+00 3.250000000000019540e+00 -2.721010622349768343e-03
1.450000000000015277e+00 3.250000000000019540e+00 -2.868826578160631451e-03
1.600000000000015632e+00 3.250000000000019540e+00 -2.963484913800447373e-03
1.750000000000015987e+00 3.250000000000019540e+00 -2.995612185135322798e-03
1.900000000000016342e+00 3.250000000000019540e+00 -2.961365584893005214e-03
2.050000000000016698e+00 3.250000000000019540e+00 -2.862619338257741102e-03
2.200000000000017053e+00 3.250000000000019540e+00 -2.706341067686757803e-03
2.350000000000017408e+00 3.250000000000019540e+00 -2.503365280492393652e-03
2.500000000000017764e+00 3.250000000000019540e+00 -2.266843626412042186e-03
2.650000000000018119e+00 3.250000000000019540e+00 -2.010657125317128532e-03
2.800000000000018474e+00 3.250000000000019540e+00 -1.748024976452569774e-03
2.950000000000018829e+00 3.250000000000019540e+00 -1.490460261992113209e-03
3.100000000000019185e+00 3.250000000000019540e+00 -1.247131160174321353e-03
3.250000000000019540e+00 3.250000000000019540e+00 -1.024608869520271743e-03
3.400000000000019895e+00 3.250000000000019540e+00 -8.269321903901157315e-04
3.550000000000020250e+00 3.250000000000019540e+00 -6.558953098290301424e-04
3.700000000000020606e+00 3.250000000000019540e+00 -5.114644447548158694e-04
3.850000000000020961e+00 3.250000000000019540e+00 -3.922424246699896064e-04
4.000000000000021316e+00 3.250000000000019540e+00 -2.959202952883622562e-04
4.150000000000021672e+00 3.250000000000019540e+00 -2.196759469995928520e-04
4.300000000000022027e+00 3.250000000000019540e+00 -1.604982953252687096e-04
4.450000000000022382e+00 3.250000000000019540e+00 -1.154301730191899559e-04
4.600000000000022737e+00 3.250000000000019540e+00 -8.173351312512490798e-05
4.750000000000023093e+00 3.250000000000019540e+00 -5.698693079125512656e-05
4.900000000000023448e+00 3.250000000000019540e+00 -3.912908292876599074e-05
5.050000000000023803e+00 3.250000000000019540e+00 -2.646195540885957676e-05

-5.000000000000000000e+00 3.400000000000019895e+00 -7.112862281087275981e-08
-4.849999999999999645e+00 3.400000000000019895e+00 -1.222473736121623039e-07
-4.699999999999999289e+00 3.400000000000019895e+00 -2.064934225449599982e-07
-4.549999999999998934e+00 3.400000000000019895e+00 -3.427663925016639247e-07
-4.399999999999998579e+00 3.400000000000019895e+00 -5.590995437005141478e-07
-4.249999999999998224e+00 3.400000000000019895e+00 -8.961414521406049306e-07
-4.099999999999997868e+00 3.400000000000019895e+00 -1.411518345642029277e-06
-3.949999999999997513e+00 3.400000000000019895e+00 -2.185131306312374216e-06
-3.799999999999997158e+00 3.400000000000019895e+00 -3.325403153637163026e-06
-3.649999999999996803e+00 3.400000000000019895e+00 -4.976459801283291751e-06
-3.499999999999996447e+00 3.400000000000019895e+00 -7.326223853640384298e-06
-3.349999999999996092e+00 3.400000000000019895e+00 -1.061542004099532883e-05
-3.199999999999995737e+00 3.400000000000019895e+00 -1.514752905026467953e-05
-3.049999999999995381e+00 3.400000000000019895e+00 -2.129973300143921298e-05
-2.899999999999995026e+00 3.400000000000019895e+00 -2.953478877282692273e-05
-2.749999999999994671e+00 3.400000000000019895e+00 -4.041342959386896275e-05
-2.599999999999994316e+00 3.400000000000019895e+00 -5.460621045910379694e-05
-2.449999999999993960e+00 3.400000000000019895e+00 -7.290260206738444681e-05
-2.299999999999993605e+00 3.400000000000019895e+00 -9.621363617199422936e-05
-2.149999999999993250e+00 3.400000000000019895e+00 -1.255627375637809531e-04
-1.999999999999992895e+00 3.400000000000019895e+00 -1.620580294936987964e-04
-1.849999999999992539e+00 3.400000000000019895e+00 -2.068391471998673155e-04
-1.699999999999992184e+00 3.400000000000019895e+00 -2.609934532450290732e-04
-1.549999999999991829e+00 3.400000000000019895e+00 -3.254415603783251129e-04
-1.399999999999991473e+00 3.400000000000019895e+00 -4.008008564031593102e-04
-1.249999999999991118e+00 3.400000000000019895e+00 -4.872477972634047146e-04
-1.099999999999990763e+00 3.400000000000019895e+00 -5.844126709989104886e-04
-9.499999999999904077e-01 3.400000000000019895e+00 -6.913495056014688517e-04
-7.999999999999900524e-01 3.400000000000019895e+00 -8.066220707542985820e-04
-6.499999999999896971e-01 3.400000000000019895e+00 -9.285280470520414870e-04
-4.999999999999893419e-01 3.400000000000019895e+00 -1.055445026335338982e-03
-3.499999999999889866e-01 3.400000000000019895e+00 -1.186229952976390742e-03
-1.999999999999886313e-01 3.400000000000019895e+00 -1.320554050174503049e-03
-4.999999999998827604e-02 3.400000000000019895e+00 -1.459031479113556077e-03
1.000000000000120792e-01 3.400000000000019895e+00 -1.603023253987070603e-03
2.500000000000124345e-01 3.400000000000019895e+00 -1.754075326164649231e-03
4.000000000000127898e-01 3.400000000000019895e+00 -1.913065246518532402e-03
5.500000000000131450e-01 3.400000000000019895e+00 -2.079247926407712475e-03
7.000000000000135003e-01 3.400000000000019895e+00 -2.249462508121153042e-03
8.500000000000138556e-01 3.400000000000019895e+00 -2.417756135810888215e-03
1.000000000000014211e+00 3.400000000000019895e+00 -2.575591192329005491e-03
1.150000000000014566e+00 3.400000000000019895e+00 -2.712656257069010098e-03
1.300000000000014921e+00 3.400000000000019895e+00 -2.818144636062830735e-03
1.450000000000015277e+00 3.400000000000019895e+00 -2.882247018289358850e-03
1.600000000000015632e+00 3.400000000000019895e+00 -2.897559162152766547e-03
1.750000000000015987e+00 3.400000000000019895e+00 -2.860137409898115025e-03
1.900000000000016342e+00 3.400000000000019895e+00 -2.770026147252538373e-03
2.050000000000016698e+00 3.400000000000019895e+00 -2.631201087991183029e-03
2.200000000000017053e+00 3.400000000000019895e+00 -2.450988517463278688e-03
2.350000000000017408e+00 3.400000000000019895e+00 -2.239108325198965049e-03
2.500000000000017764e+00 3.400000000000019895e+00 -2.006533478079431960e-03
2.650000000000018119e+00 3.400000000000019895e+00 -1.764358191873482973e-03
2.800000000000018474e+00 3.400000000000019895e+00 -1.522829966723042612e-03
2.950000000000018829e+00 3.400000000000019895e+00 -1.290642480863283051e-03
3.100000000000019185e+00 3.400000000000019895e+00 -1.074524331515270626e-03
3.250000000000019540e+00 3.400000000000019895e+00 -8.791065451257877670e-04
3.400000000000019895e+00 3.400000000000019895e+00 -7.070171189596855237e-04
3.550000000000020250e+00 3.400000000000019895e+00 -5.591347287294521923e-04
3.700000000000020606e+00 3.400000000000019895e+00 -4.349328572795870158e-04
3.850000000000020961e+00 3.400000000000019895e+00 -3.328547866952506588e-04
4.000000000000021316e+00 3.400000000000019895e+00 -2.506740798457675768e-04
4.150000000000021672e+00 3.400000000000019895e+00 -1.858104588094537115e-04
4.300000000000022027e+00 3.400000000000019895e+00 -1.355848852034110142e-04
4.450000000000022382e+00 3.400000000000019895e+00 -9.740888211531610814e-05
4.600000000000022737e+00 3.400000000000019895e+00 -6.891128072587382610e-05
4.750000000000023093e+00 3.400000000000019895e+00 -4.801073440614602741e-05
4.900000000000023448e+00 3.400000000000019895e+00 -3.294493355444375954e-05
5.050000000000023803e+00 3.400000000000019895e+00 -2.226803989184458592e-05

-5.000000000000000000e+00 3.550000000000020250e+00 -5.968849523455264167e-08
-4.849999999999999645e+00 3.550000000000020250e+00 -1.029723623102183062e-07
-4.699999999999999289e+00 3.550000000000020250e+00 -1.746951068858428630e-07
-4.549999999999998934e+00 3.550000000000020250e+00 -2.914345737618767297e-07
-4.399999999999998579e+00 3.550000000000020250e+00 -4.780661642956723087e-07
-4.249999999999998224e+00 3.550000000000020250e+00 -7.711287360850585898e-07
-4.099999999999997868e+00 3.550000000000020250e+00 -1.223164339534754471e-06
-3.949999999999997513e+00 3.550000000000020250e+00 -1.908152355986683127e-06
-3.799999999999997158e+00 3.550000000000020250e+00 -2.928120259732994656e-06
-3.649999999999996803e+00 3.550000000000020250e+00 -4.420962424590727304e-06
-3.499999999999996447e+00 3.550000000000020250e+00 -6.569439776611343935e-06
-3.349999999999996092e+00 3.550000000000020250e+00 -9.611269377815355583e-06
-3.199999999999995737e+00 3.550000000000020250e+00 -1.385013953155834983e-05
-3.049999999999995381e+00 3.550000000000020250e+00 -1.966738464553670807e-05
-2.899999999999995026e+00 3.550000000000020250e+00 -2.753388970343674665e-05
-2.749999999999994671e+00 3.550000000000020250e+00 -3.802151691154493371e-05
-2.599999999999994316e+00 3.550000000000020250e+00 -5.181290433311938024e-05
-2.449999999999993960e+00 3.550000000000020250e+00 -6.970784632340963009e-05
-2.299999999999993605e+00 3.550000000000020250e+00 -9.262365137124731543e-05
-2.149999999999993250e+00 3.550000000000020250e+00 -1.215860025182740120e-04
-1.999999999999992895e+00 3.550000000000020250e+00 -1.577061693811685394e-04
-1.849999999999992539e+00 3.550000000000020250e+00 -2.021403420649446061e-04
-1.699999999999992184e+00 3.550000000000020250e+00 -2.560279085582697770e-04
-1.549999999999991829e+00 3.550000000000020250e+00 -3.204082355740029038e-04
-1.399999999999991473e+00 3.550000000000020250e+00 -3.961202894188613492e-04
-1.249999999999991118e+00 3.550000000000020250e+00 -4.836960245893917598e-04
-1.099999999999990763e+00 3.550000000000020250e+00 -5.832656429829561782e-04
-9.499999999999904077e-01 3.550000000000020250e+00 -6.944980793608699710e-04
-7.999999999999900524e-01 3.550000000000020250e+00 -8.165998717936748946e-04
-6.499999999999896971e-01 3.550000000000020250e+00 -9.483865026259464615e-04
-4.999999999999893419e-01 3.550000000000020250e+00 -1.088421009605573938e-03
-3.499999999999889866e-01 3.550000000000020250e+00 -1.235188118864215907e-03
-1.999999999999886313e-01 3.550000000000020250e+00 -1.387246633660465861e-03
-4.999999999998827604e-02 3.550000000000020250e+00 -1.543290395668502415e-03
1.000000000000120792e-01 3.550000000000020250e+00 -1.702059973268991782e-03
2.500000000000124345e-01 3.550000000000020250e+00 -1.862087179165051402e-03
4.000000000000127898e-01 3.550000000000020250e+00 -2.021314401465421420e-03
5.500000000000131450e-01 3.550000000000020250e+00 -2.176690823655234516e-03
7.000000000000135003e-01 3.550000000000020250e+00 -2.323883564023662956e-03
8.500000000000138556e-01 3.550000000000020250e+00 -2.457235323276226423e-03
1.000000000000014211e+00 3.550000000000020250e+00 -2.570048147929386313e-03
1.150000000000014566e+00 3.550000000000020250e+00 -2.655189802167107118e-03
1.300000000000014921e+00 3.550000000000020250e+00 -2.705931403632910043e-03
1.450000000000015277e+00 3.550000000000020250e+00 -2.716860196154331254e-03
1.600000000000015632e+00 3.550000000000020250e+00 -2.684688288256010386e-03
1.750000000000015987e+00 3.550000000000020250e+00 -2.608800857776299303e-03
1.900000000000016342e+00 3.550000000000020250e+00 -2.491445799942649565e-03
2.050000000000016698e+00 3.550000000000020250e+00 -2.337542706114069304e-03
2.200000000000017053e+00 3.550000000000020250e+00 -2.154162282822571182e-03
2.350000000000017408e+00 3.550000000000020250e+00 -1.949781494988604182e-03
2.500000000000017764e+00 3.550000000000020250e+00 -1.733445590684071225e-03
2.650000000000018119e+00 3.550000000000020250e+00 -1.513964678727503475e-03
2.800000000000018474e+00 3.550000000000020250e+00 -1.299245742604553675e-03
2.950000000000018829e+00 3.550000000000020250e+00 -1.095821236255773703e-03
3.100000000000019185e+00 3.550000000000020250e+00 -9.085937769783484878e-04
3.250000000000019540e+00 3.550000000000020250e+00 -7.407816225894758855e-04
3.400000000000019895e+00 3.550000000000020250e+00 -5.940263204500845391e-04
3.550000000000020250e+00 3.550000000000020250e+00 -4.686129386602179989e-04
3.700000000000020606e+00 3.550000000000020250e+00 -3.637526515835138793e-04
3.850000000000020961e+00 3.550000000000020250e+00 -2.778838861629578830e-04
4.000000000000021316e+00 3.550000000000020250e+00 -2.089584112813650310e-04
4.150000000000021672e+00 3.550000000000020250e+00 -1.546899701417298989e-04
4.300000000000022027e+00 3.550000000000020250e+00 -1.127534719500029593e-04
4.450000000000022382e+00 3.550000000000020250e+00 -8.093132498624248125e-05
4.600000000000022737e+00 3.550000000000020250e+00 -5.720977798370322382e-05
4.750000000000023093e+00 3.550000000000020250e+00 -3.983214217997219645e-05
4.900000000000023448e+00 3.550000000000020250e+00 -2.731776729464130616e-05
5.050000000000023803e+00 3.550000000000020250e+00 -1.845606300793423198e-05

-5.000000000000000000e+00 3.700000000000020606e+00 -4.924537840915462962e-08
-4.849999999999999645e+00 3.700000000000020606e+00 -8.521109963388967554e-08
-4.699999999999999289e+00 3.700000000000020606e+00 -1.450606432126305548e-07
-4.549999999999998934e+00 3.700000000000020606e+00 -2.429436631103712815e-07
-4.399999999999998579e+00 3.700000000000020606e+00 -4.002734353467242449e-07
-4.249999999999998224e+00 3.700000000000020606e+00 -6.487998580516526521e-07
-4.099999999999997868e+00 3.700000000000020606e+00 -1.034646061782360415e-06
-3.949999999999997513e+00 3.700000000000020606e+00 -1.623463363246070036e-06
-3.799999999999997158e+00 3.700000000000020606e+00 -2.506828362090667302e-06
-3.649999999999996803e+00 3.700000000000020606e+00 -3.809953022695757095e-06
-3.499999999999996447e+00 3.700000000000020606e+00 -5.700702653979162141e-06
-3.349999999999996092e+00 3.700000000000020606e+00 -8.399817419160317297e-06
-3.199999999999995737e+00 3.700000000000020606e+00 -1.219210857327324032e-05
-3.049999999999995381e+00 3.700000000000020606e+00 -1.743824531915305455e-05
-2.899999999999995026e+00 3.700000000000020606e+00 -2.458655057723655764e-05
-2.749999999999994671e+00 3.700000000000020606e+00 -3.418396767862618167e-05
-2.599999999999994316e+00 3.700000000000020606e+00 -4.688502860906573478e-05
-2.449999999999993960e+00 3.700000000000020606e+00 -6.345724194849739603e-05
-2.299999999999993605e+00 3.700000000000020606e+00 -8.478084521034708965e-05
-2.149999999999993250e+00 3.700000000000020606e+00 -1.118403976139717768e-04
-1.999999999999992895e+00 3.700000000000020606e+00 -1.457053561070405180e-04
-1.849999999999992539e+00 3.700000000000020606e+00 -1.874967874284501302e-04
-1.699999999999992184e+00 3.700000000000020606e+00 -2.383379986094642767e-04
-1.549999999999991829e+00 3.700000000000020606e+00 -2.992884132039877205e-04
-1.399999999999991473e+00 3.700000000000020606e+00 -3.712626812878310791e-04
-1.249999999999991118e+00 3.700000000000020606e+00 -4.549407052049099618e-04
-1.099999999999990763e+00 3.700000000000020606e+00 -5.506783992116308498e-04
-9.499999999999904077e-01 3.700000000000020606e+00 -6.584323318531504557e-04
-7.999999999999900524e-01 3.700000000000020606e+00 -7.777121333643874151e-04
-6.499999999999896971e-01 3.700000000000020606e+00 -9.075709003811282833e-04
-4.999999999999893419e-01 3.700000000000020606e+00 -1.046635008905982041e-03
-3.499999999999889866e-01 3.700000000000020606e+00 -1.193162074980011348e-03
-1.999999999999886313e-01 3.700000000000020606e+00 -1.345103268078743069e-03
-4.999999999998827604e-02 3.700000000000020606e+00 -1.500139701515224543e-03
1.000000000000120792e-01 3.700000000000020606e+00 -1.655667741853095870e-03
2.500000000000124345e-01 3.700000000000020606e+00 -1.808726791818541808e-03
4.000000000000127898e-01 3.700000000000020606e+00 -1.955891436134582842e-03
5.500000000000131450e-01 3.700000000000020606e+00 -2.093177979596864881e-03
7.000000000000135003e-01 3.700000000000020606e+00 -2.216031062505779883e-03
8.500000000000138556e-01 3.700000000000020606e+00 -2.319449880884331527e-03
1.000000000000014211e+00 3.700000000000020606e+00 -2.398283990969180598e-03
1.150000000000014566e+00 3.700000000000020606e+00 -2.447683419683027023e-03
1.300000000000014921e+00 3.700000000000020606e+00 -2.463641049856275279e-03
1.450000000000015277e+00 3.700000000000020606e+00 -2.443532150390525549e-03
1.600000000000015632e+00 3.700000000000020606e+00 -2.386546847861823958e-03
1.750000000000015987e+00 3.700000000000020606e+00 -2.293928569084671080e-03
1.900000000000016342e+00 3.700000000000020606e+00 -2.168969300832499295e-03
2.050000000000016698e+00 3.700000000000020606e+00 -2.016759960851350220e-03
2.200000000000017053e+00 3.700000000000020606e+00 -1.843738965283192068e-03
2.350000000000017408e+00 3.700000000000020606e+00 -1.657114133512552255e-03
2.500000000000017764e+00 3.700000000000020606e+00 -1.464246833353900204e-03
2.650000000000018119e+00 3.700000000000020606e+00 -1.272082422239400462e-03
2.800000000000018474e+00 3.700000000000020606e+00 -1.086691713499992251e-03
2.950000000000018829e+00 3.700000000000020606e+00 -9.129610775545877544e-04
3.100000000000019185e+00 3.700000000000020606e+00 -7.544408696294458132e-04
3.250000000000019540e+00 3.700000000000020606e+00 -6.133386210251578954e-04
3.400000000000019895e+00 3.700000000000020606e+00 -4.906278404204399363e-04
3.550000000000020250e+00 3.700000000000020606e+00 -3.862359120681707354e-04
3.700000000000020606e+00 3.700000000000020606e+00 -2.992742559910536396e-04
3.850000000000020961e+00 3.700000000000020606e+00 -2.282785587607011996e-04
4.000000000000021316e+00 3.700000000000020606e+00 -1.714342850597556521e-04
4.150000000000021672e+00 3.700000000000020606e+00 -1.267709604139083759e-04
4.300000000000022027e+00 3.700000000000020606e+00 -9.231651409426801225e-05
4.450000000000022382e+00 3.700000000000020606e+00 -6.620945791355184657e-05
4.600000000000022737e+00 3.700000000000020606e+00 -4.677147067314706017e-05
4.750000000000023093e+00 3.700000000000020606e+00 -3.254601757497569829e-05
4.900000000000023448e+00 3.700000000000020606e+00 -2.231014562813598266e-05
5.050000000000023803e+00 3.700000000000020606e+00 -1.506687647613871299e-05

-5.000000000000000000e+00 3.850000000000020961e+00 -3.996838977043750406e-08
-4.849999999999999645e+00 3.850000000000020961e+00 -6.932738724756086063e-08
-4.699999999999999289e+00 3.850000000000020961e+00 -1.183487785828992340e-07
-4.549999999999998934e+00 3.850000000000020961e+00 -1.988287979238637503e-07
-4.399999999999998579e+00 3.850000000000020961e+00 -3.287361094595575515e-07
-4.249999999999998224e+00 3.850000000000020961e+00 -5.349041296309185272e-07
-4.099999999999997868e+00 3.850000000000020961e+00 -8.566151068192218234e-07
-3.949999999999997513e+00 3.850000000000020961e+00 -1.350241959715570534e-06
-3.799999999999997158e+00 3.850000000000020961e+00 -2.095091940302526339e-06
-3.649999999999996803e+00 3.850000000000020961e+00 -3.200549612294728156e-06
-3.499999999999996447e+00 3.850000000000020961e+00 -4.814541236233219829e-06
-3.349999999999996092e+00 3.850000000000020961e+00 -7.133235543172210719e-06
-3.199999999999995737e+00 3.850000000000020961e+00 -1.041175528859362314e-05
-3.049999999999995381e+00 3.850000000000020961e+00 -1.497549870719285637e-05
-2.899999999999995026e+00 3.850000000000020961e+00 -2.123145893844630150e-05
-2.749999999999994671e+00 3.850000000000020961e+00 -2.967868197751139558e-05
-2.599999999999994316e+00 3.850000000000020961e+00 -4.091672137010611814e-05
-2.449999999999993960e+00 3.850000000000020961e+00 -5.565063884680164903e-05
-2.299999999999993605e+00 3.850000000000020961e+00 -7.469078562634856762e-05
-2.149999999999993250e+00 3.850000000000020961e+00 -9.894532223266041767e-05
-1.999999999999992895e+00 3.850000000000020961e+00 -1.294032694771337982e-04
-1.849999999999992539e+00 3.850000000000020961e+00 -1.671059416546166070e-04
-1.699999999999992184e+00 3.850000000000020961e+00 -2.131050422100567120e-04
-1.549999999999991829e+00 3.850000000000020961e+00 -2.684066622683913363e-04
-1.399999999999991473e+00 3.850000000000020961e+00 -3.339020312646342353e-04
-1.249999999999991118e+00 3.850000000000020961e+00 -4.102881079165339711e-04
-1.099999999999990763e+00 3.850000000000020961e+00 -4.979836980591015360e-04
-9.499999999999904077e-01 3.850000000000020961e+00 -5.970491371558197917e-04
-7.999999999999900524e-01 3.850000000000020961e+00 -7.071187791727186027e-04
-6.499999999999896971e-01 3.850000000000020961e+00 -8.273546492863118702e-04
-4.999999999999893419e-01 3.850000000000020961e+00 -9.564261400025231589e-04
-3.499999999999889866e-01 3.850000000000020961e+00 -1.092515033374661390e-03
-1.999999999999886313e-01 3.850000000000020961e+00 -1.233339166239498909e-03
-4.999999999998827604e-02 3.850000000000020961e+00 -1.376184432930931036e-03
1.000000000000120792e-01 3.850000000000020961e+00 -1.517936151126678774e-03
2.500000000000124345e-01 3.850000000000020961e+00 -1.655108106547030500e-03
4.000000000000127898e-01 3.850000000000020961e+00 -1.783879063925713831e-03
5.500000000000131450e-01 3.850000000000020961e+00 -1.900157634298661529e-03
7.000000000000135003e-01 3.850000000000020961e+00 -1.999701368236048420e-03
8.500000000000138556e-01 3.850000000000020961e+00 -2.078310456177906961e-03
1.000000000000014211e+00 3.850000000000020961e+00 -2.132099904930489630e-03
1.150000000000014566e+00 3.850000000000020961e+00 -2.157830580440578752e-03
1.300000000000014921e+00 3.850000000000020961e+00 -2.153256441529279377e-03
1.450000000000015277e+00 3.850000000000020961e+00 -2.117430516647926704e-03
1.600000000000015632e+00 3.850000000000020961e+00 -2.050911063709495892e-03
1.750000000000015987e+00 3.850000000000020961e+00 -1.955822889667916883e-03
1.900000000000016342e+00 3.850000000000020961e+00 -1.835753506191113195e-03
2.050000000000016698e+00 3.850000000000020961e+00 -1.695493155283675848e-03
2.200000000000017053e+00 3.850000000000020961e+00 -1.540654459325433616e-03
2.350000000000017408e+00 3.850000000000020961e+00 -1.377225598387781750e-03
2.500000000000017764e+00 3.850000000000020961e+00 -1.211117355061160647e-03
2.650000000000018119e+00 3.850000000000020961e+00 -1.047759181292042029e-03
2.800000000000018474e+00 3.850000000000020961e+00 -8.917854085498605823e-04
2.950000000000018829e+00 3.850000000000020961e+00 -7.468341129104557642e-04
3.100000000000019185e+00 3.850000000000020961e+00 -6.154623555831247907e-04
3.250000000000019540e+00 3.850000000000020961e+00 -4.991659726831212040e-04
3.400000000000019895e+00 3.850000000000020961e+00 -3.984816923282657433e-04
3.550000000000020250e+00 3.850000000000020961e+00 -3.131445084143560887e-04
3.700000000000020606e+00 3.850000000000020961e+00 -2.422732095561966033e-04
3.850000000000020961e+00 3.850000000000020961e+00 -1.845604133790040499e-04
4.000000000000021316e+00 3.850000000000020961e+00 -1.384489096861113780e-04
4.150000000000021672e+00 3.850000000000020961e+00 -1.022822549026950286e-04
4.300000000000022027e+00 3.850000000000020961e+00 -7.442338821941913839e-05
4.450000000000022382e+00 3.850000000000020961e+00 -5.333991864067861454e-05
4.600000000000022737e+00 3.850000000000020961e+00 -3.765834938842438546e-05
4.750000000000023093e+00 3.850000000000020961e+00 -2.619180960919052071e-05
4.900000000000023448e+00 3.850000000000020961e+00 -1.794698354052688528e-05
5.050000000000023803e+00 3.850000000000020961e+00 -1.211610201098022148e-05

-5.000000000000000000e+00 4.000000000000021316e+00 -3.192300804812864693e-08
-4.849999999999999645e+00 4.000000000000021316e+00 -5.548391674195558069e-08
-4.699999999999999289e+00 4.000000000000021316e+00 -9.493309517630164375e-08
-4.549999999999998934e+00 4.000000000000021316e+00 -1.598987999190033583e-07
-4.399999999999998579e+00 4.000000000000021316e+00 -2.651232664723394228e-07
-4.249999999999998224e+00 4.000000000000021316e+00 -4.327458666064156556e-07
-4.099999999999997868e+00 4.000000000000021316e+00 -6.953734683092301754e-07
-3.949999999999997513e+00 4.000000000000021316e+00 -1.100099728088546631e-06
-3.799999999999997158e+00 4.000000000000021316e+00 -1.713621265375137920e-06
-3.649999999999996803e+00 4.000000000000021316e+00 -2.628561307915706200e-06
-3.499999999999996447e+00 4.000000000000021316e+00 -3.971044663556312277e-06
-3.349999999999996092e+00 4.000000000000021316e+00 -5.909467205054656774e-06
-3.199999999999995737e+00 4.000000000000021316e+00 -8.664265767071173860e-06
-3.049999999999995381e+00 4.000000000000021316e+00 -1.251832012874629725e-05
-2.899999999999995026e+00 4.000000000000021316e+00 -1.782741001118733212e-05
-2.749999999999994671e+00 4.000000000000021316e+00 -2.502991237687106905e-05
-2.599999999999994316e+00 4.000000000000021316e+00 -3.465466743398818117e-05
-2.449999999999993960e+00 4.000000000000021316e+00 -4.732568082927143057e-05
-2.299999999999993605e+00 4.000000000000021316e+00 -6.376208772231045782e-05
-2.149999999999993250e+00 4.000000000000021316e+00 -8.477161622601581765e-05
-1.999999999999992895e+00 4.000000000000021316e+00 -1.112357026654013702e-04
-1.849999999999992539e+00 4.000000000000021316e+00 -1.440844969941820536e-04
-1.699999999999992184e+00 4.000000000000021316e+00 -1.842603384123545909e-04
-1.549999999999991829e+00 4.000000000000021316e+00 -2.326689702420360487e-04
-1.399999999999991473e+00 4.000000000000021316e+00 -2.901188705535385072e-04
-1.249999999999991118e+00 4.000000000000021316e+00 -3.572506043894453751e-04
-1.099999999999990763e+00 4.000000000000021316e+00 -4.344599302575918734e-04
-9.499999999999904077e-01 4.000000000000021316e+00 -5.218202178611895800e-04
-7.999999999999900524e-01 4.000000000000021316e+00 -6.190110895812701765e-04
-6.499999999999896971e-01 4.000000000000021316e+00 -7.252605631940402644e-04
-4.999999999999893419e-01 4.000000000000021316e+00 -8.393069904792495664e-04
-3.499999999999889866e-01 4.000000000000021316e+00 -9.593848269219036476e-04
-1.999999999999886313e-01 4.000000000000021316e+00 -1.083235392288328658e-03
-4.999999999998827604e-02 4.000000000000021316e+00 -1.208141430634630852e-03
1.000000000000120792e-01 4.000000000000021316e+00 -1.330983615492957808e-03
2.500000000000124345e-01 4.000000000000021316e+00 -1.448318689311681173e-03
4.000000000000127898e-01 4.000000000000021316e+00 -1.556482002902865105e-03
5.500000000000131450e-01 4.000000000000021316e+00 -1.651719945591540242e-03
7.000000000000135003e-01 4.000000000000021316e+00 -1.730357720780171084e-03
8.500000000000138556e-01 4.000000000000021316e+00 -1.789003373399469278e-03
1.000000000000014211e+00 4.000000000000021316e+00 -1.824779922340224059e-03
1.150000000000014566e+00 4.000000000000021316e+00 -1.835566049961981014e-03
1.300000000000014921e+00 4.000000000000021316e+00 -1.820215748444287476e-03
1.450000000000015277e+00 4.000000000000021316e+00 -1.778722473566279666e-03
1.600000000000015632e+00 4.000000000000021316e+00 -1.712296207269686961e-03
1.750000000000015987e+00 4.000000000000021316e+00 -1.623332542358900095e-03
1.900000000000016342e+00 4.000000000000021316e+00 -1.515269232952723378e-03
2.050000000000016698e+00 4.000000000000021316e+00 -1.392343737917119649e-03
2.200000000000017053e+00 4.000000000000021316e+00 -1.259280888092374588e-03
2.350000000000017408e+00 4.000000000000021316e+00 -1.120949570929339386e-03
2.500000000000017764e+00 4.000000000000021316e+00 -9.820295947427510729e-04
2.650000000000018119e+00 4.000000000000021316e+00 -8.467249536601930034e-04
2.800000000000018474e+00 4.000000000000021316e+00 -7.185494350515008680e-04
2.950000000000018829e+00 4.000000000000021316e+00 -6.001976219523529141e-04
3.100000000000019185e+00 4.000000000000021316e+00 -4.935016077455560597e-04
3.250000000000019540e+00 4.000000000000021316e+00 -3.994633106580505202e-04
3.400000000000019895e+00 4.000000000000021316e+00 -3.183453618362470970e-04
3.550000000000020250e+00 4.000000000000021316e+00 -2.498004074350722260e-04
3.700000000000020606e+00 4.000000000000021316e+00 -1.930188504516890124e-04
3.850000000000020961e+00 4.000000000000021316e+00 -1.468776826251417254e-04
4.000000000000021316e+00 4.000000000000021316e+00 -1.100771127004065937e-04
4.150000000000021672e+00 4.000000000000021316e+00 -8.125625866535449876e-05
4.300000000000022027e+00 4.000000000000021316e+00 -5.908351370096139038e-05
4.450000000000022382e+00 4.000000000000021316e+00 -4.232083915736530098e-05
4.600000000000022737e+00 4.000000000000021316e+00 -2.986393947419609861e-05
4.750000000000023093e+00 4.000000000000021316e+00 -2.076198599609025902e-05
4.900000000000023448e+00 4.000000000000021316e+00 -1.422137287626966753e-05
5.050000000000023803e+00 4.000000000000021316e+00 -9.598087301208414201e-06

-5.000000000000000000e+00 4.150000000000021672e+00 -2.509748613484112610e-08
-4.849999999999999645e+00 4.150000000000021672e+00 -4.369456127346451839e-08
-4.699999999999999289e+00 4.150000000000021672e+00 -7.490401465880060527e-08
-4.549999999999998934e+00 4.150000000000021672e+00 -1.264317101544198340e-07
-4.399999999999998579e+00 4.150000000000021672e+00 -2.101258240997308323e-07
-4.249999999999998224e+00 4.150000000000021672e+00 -3.438603754270119077e-07
-4.099999999999997868e+00 4.150000000000021672e+00 -5.540884725319269729e-07
-3.949999999999997513e+00 4.150000000000021672e+00 -8.792130392524238208e-07
-3.799999999999997158e+00 4.150000000000021672e+00 -1.373915351065102086e-06
-3.649999999999996803e+00 4.150000000000021672e+00 -2.114553480716217460e-06
-3.499999999999996447e+00 4.150000000000021672e+00 -3.205687425641852858e-06
-3.349999999999996092e+00 4.150000000000021672e+00 -4.787699850548231072e-06
-3.199999999999995737e+00 4.150000000000021672e+00 -7.045357446470468706e-06
-3.049999999999995381e+00 4.150000000000021672e+00 -1.021699709539806220e-05
-2.899999999999995026e+00 4.150000000000021672e+00 -1.460382621337932756e-05
-2.749999999999994671e+00 4.150000000000021672e+00 -2.057860510567757891e-05
-2.599999999999994316e+00 4.150000000000021672e+00 -2.859274322185383869e-05
-2.449999999999993960e+00 4.150000000000021672e+00 -3.918060879451074909e-05
-2.299999999999993605e+00 4.150000000000021672e+00 -5.295964673135864441e-05
-2.149999999999993250e+00 4.150000000000021672e+00 -7.062475419785203205e-05
-1.999999999999992895e+00 4.150000000000021672e+00 -9.293531656958582969e-05
-1.849999999999992539e+00 4.150000000000021672e+00 -1.206934064837941929e-04
-1.699999999999992184e+00 4.150000000000021672e+00 -1.547119509851816105e-04
-1.549999999999991829e+00 4.150000000000021672e+00 -1.957722328654637369e-04
-1.399999999999991473e+00 4.150000000000021672e+00 -2.445709557420004589e-04
-1.249999999999991118e+00 4.150000000000021672e+00 -3.016582737321345654e-04
-1.099999999999990763e+00 4.150000000000021672e+00 -3.673696008628506713e-04
-9.499999999999904077e-01 4.150000000000021672e+00 -4.417555093534284686e-04
-7.999999999999900524e-01 4.150000000000021672e+00 -5.245153358123464922e-04
-6.499999999999896971e-01 4.150000000000021672e+00 -6.149409218408320938e-04
-4.999999999999893419e-01 4.150000000000021672e+00 -7.118769486840342831e-04
-3.499999999999889866e-01 4.150000000000021672e+00 -8.137034884482564900e-04
-1.999999999999886313e-01 4.150000000000021672e+00 -9.183448602935349522e-04
-4.999999999998827604e-02 4.150000000000021672e+00 -1.023307071304065076e-03
1.000000000000120792e-01 4.150000000000021672e+00 -1.125744536645269809e-03
2.500000000000124345e-01 4.150000000000021672e+00 -1.222555708431547102e-03
4.000000000000127898e-01 4.150000000000021672e+00 -1.310506552979157167e-03
5.500000000000131450e-01 4.150000000000021672e+00 -1.386379889703831742e-03
7.000000000000135003e-01 4.150000000000021672e+00 -1.447146636395366809e-03
8.500000000000138556e-01 4.150000000000021672e+00 -1.490151487128004923e-03
1.000000000000014211e+00 4.150000000000021672e+00 -1.513300731689168647e-03
1.150000000000014566e+00 4.150000000000021672e+00 -1.515234970646622825e-03
1.300000000000014921e+00 4.150000000000021672e+00 -1.495466160067290568e-03
1.450000000000015277e+00 4.150000000000021672e+00 -1.454458460926012038e-03
1.600000000000015632e+00 4.150000000000021672e+00 -1.393636728210388871e-03
1.750000000000015987e+00 4.150000000000021672e+00 -1.315314879078723813e-03
1.900000000000016342e+00 4.150000000000021672e+00 -1.222547314428504544e-03
2.050000000000016698e+00 4.150000000000021672e+00 -1.118917719570830310e-03
2.200000000000017053e+00 4.150000000000021672e+00 -1.008288518076636258e-03
2.350000000000017408e+00 4.150000000000021672e+00 -8.945391638672940508e-04
2.500000000000017764e+00 4.150000000000021672e+00 -7.813215380952577734e-04
2.650000000000018119e+00 4.150000000000021672e+00 -6.718563267583712011e-04
2.800000000000018474e+00 4.150000000000021672e+00 -5.687866714900899302e-04
2.950000000000018829e+00 4.150000000000021672e+00 -4.740963681770604763e-04
3.100000000000019185e+00 4.150000000000021672e+00 -3.890911860531137169e-04
3.250000000000019540e+00 4.150000000000021672e+00 -3.144348510287365683e-04
3.400000000000019895e+00 4.150000000000021672e+00 -2.502266475822155392e-04
3.550000000000020250e+00 4.150000000000021672e+00 -1.961056099949734987e-04
3.700000000000020606e+00 4.150000000000021672e+00 -1.513665889729107531e-04
3.850000000000020961e+00 4.150000000000021672e+00 -1.150755003994580541e-04
4.000000000000021316e+00 4.150000000000021672e+00 -8.617409385371369230e-05
4.150000000000021672e+00 4.150000000000021672e+00 -6.356796580214096285e-05
4.300000000000022027e+00 4.150000000000021672e+00 -4.619476304386685959e-05
4.450000000000022382e+00 4.150000000000021672e+00 -3.307222292905059028e-05
4.600000000000022737e+00 4.150000000000021672e+00 -2.332769514102087886e-05
4.750000000000023093e+00 4.150000000000021672e+00 -1.621204761225131328e-05
4.900000000000023448e+00 4.150000000000021672e+00 -1.110144534078712979e-05
5.050000000000023803e+00 4.150000000000021672e+00 -7.490539253208643367e-06

-5.000000000000000000e+00 4.300000000000022027e+00 -1.942515254728187298e-08
-4.849999999999999645e+00 4.300000000000022027e+00 -3.386745102254439363e-08
-4.699999999999999289e+00 4.300000000000022027e+00 -5.815096514053627329e-08
-4.549999999999998934e+00 4.300000000000022027e+00 -9.832918137195903532e-08
-4.399999999999998579e+00 4.300000000000022027e+00 -1.637416381060389646e-07
-4.249999999999998224e+00 4.300000000000022027e+00 -2.685302607838396042e-07
-4.099999999999997868e+00 4.300000000000022027e+00 -4.337080959335754239e-07
-3.949999999999997513e+00 4.300000000000022027e+00 -6.899090655421596488e-07
-3.799999999999997158e+00 4.300000000000022027e+00 -1.080944342807359636e-06
-3.649999999999996803e+00 4.300000000000022027e+00 -1.668270508404867705e-06
-3.499999999999996447e+00 4.300000000000022027e+00 -2.536430694159951304e-06
-3.349999999999996092e+00 4.300000000000022027e+00 -3.799456870353664457e-06
-3.199999999999995737e+00 4.300000000000022027e+00 -5.608115191445445607e-06
-3.049999999999995381e+00 4.300000000000022027e+00 -8.157735394517943823e-06
-2.899999999999995026e+00 4.300000000000022027e+00 -1.169619186142359858e-05
-2.749999999999994671e+00 4.300000000000022027e+00 -1.653140499385205800e-05
-2.599999999999994316e+00 4.300000000000022027e+00 -2.303751928037154055e-05
-2.449999999999993960e+00 4.300000000000022027e+00 -3.165870691439252958e-05
-2.299999999999993605e+00 4.300000000000022027e+00 -4.290936697578677300e-05
-2.149999999999993250e+00 4.300000000000022027e+00 -5.736936958966015851e-05
-1.999999999999992895e+00 4.300000000000022027e+00 -7.567296683771296143e-05
-1.849999999999992539e+00 4.300000000000022027e+00 -9.849009636725251666e-05
-1.699999999999992184e+00 4.300000000000022027e+00 -1.264990804113798892e-04
-1.549999999999991829e+00 4.300000000000022027e+00 -1.603502103383240367e-04
-1.399999999999991473e+00 4.300000000000022027e+00 -2.006204312105797625e-04
-1.249999999999991118e+00 4.300000000000022027e+00 -2.477603024037919213e-04
-1.099999999999990763e+00 4.300000000000022027e+00 -3.020355648935618090e-04
-9.499999999999904077e-01 4.300000000000022027e+00 -3.634668880580145013e-04
-7.999999999999900524e-01 4.300000000000022027e+00 -4.317725279585269121e-04
-6.499999999999896971e-01 4.300000000000022027e+00 -5.063194881190840810e-04
-4.999999999999893419e-01 4.300000000000022027e+00 -5.860891180082010085e-04
-3.499999999999889866e-01 4.300000000000022027e+00 -6.696627682252186955e-04
-1.999999999999886313e-01 4.300000000000022027e+00 -7.552321271793950488e-04
-4.999999999998827604e-02 4.300000000000022027e+00 -8.406373164363108380e-04
1.000000000000120792e-01 4.300000000000022027e+00 -9.234339359065738993e-04
2.500000000000124345e-01 4.300000000000022027e+00 -1.000988227272238103e-03
4.000000000000127898e-01 4.300000000000022027e+00 -1.070597452175272440e-03
5.500000000000131450e-01 4.300000000000022027e+00 -1.129630408672279351e-03
7.000000000000135003e-01 4.300000000000022027e+00 -1.175680632857738130e-03
8.500000000000138556e-01 4.300000000000022027e+00 -1.206722274556747045e-03
1.000000000000014211e+00 4.300000000000022027e+00 -1.221256205756220863e-03
1.150000000000014566e+00 4.300000000000022027e+00 -1.218432248120365812e-03
1.300000000000014921e+00 4.300000000000022027e+00 -1.198133287817719841e-03
1.450000000000015277e+00 4.300000000000022027e+00 -1.161009141929423899e-03
1.600000000000015632e+00 4.300000000000022027e+00 -1.108452553285779177e-03
1.750000000000015987e+00 4.300000000000022027e+00 -1.042516174979737789e-03
1.900000000000016342e+00 4.300000000000022027e+00 -9.657768072681670313e-04
2.050000000000016698e+00 4.300000000000022027e+00 -8.811600621965300171e-04
2.200000000000017053e+00 4.300000000000022027e+00 -7.917436831488158626e-04
2.350000000000017408e+00 4.300000000000022027e+00 -7.005599722019105685e-04
2.500000000000017764e+00 4.300000000000022027e+00 -6.104168555922755406e-04
2.650000000000018119e+00 4.300000000000022027e+00 -5.237534057462276977e-04
2.800000000000018474e+00 4.300000000000022027e+00 -4.425400262953842201e-04
2.950000000000018829e+00 4.300000000000022027e+00 -3.682271445855044272e-04
3.100000000000019185e+00 4.300000000000022027e+00 -3.017402649009059469e-04
3.250000000000019540e+00 4.300000000000022027e+00 -2.435144769628501426e-04
3.400000000000019895e+00 4.300000000000022027e+00 -1.935584717758800867e-04
3.550000000000020250e+00 4.300000000000022027e+00 -1.515368877179194308e-04
3.700000000000020606e+00 4.300000000000022027e+00 -1.168601796287352694e-04
3.850000000000020961e+00 4.300000000000022027e+00 -8.877276318336945696e-05
4.000000000000021316e+00 4.300000000000022027e+00 -6.643245126058356449e-05
4.150000000000021672e+00 4.300000000000022027e+00 -4.897670604148514410e-05
4.300000000000022027e+00 4.300000000000022027e+00 -3.557360533015462657e-05
4.450000000000022382e+00 4.300000000000022027e+00 -2.545740799238943247e-05
4.600000000000022737e+00 4.300000000000022027e+00 -1.795006763263243100e-05
4.750000000000023093e+00 4.300000000000022027e+00 -1.247095797584326559e-05
4.900000000000023448e+00 4.300000000000022027e+00 -8.537489196764910755e-06
5.050000000000023803e+00 4.300000000000022027e+00 -5.759311340480155148e-06

-5.000000000000000000e+00 4.450000000000022382e+00 -1.480316841129058458e-08
-4.849999999999999645e+00 4.450000000000022382e+00 -2.584049267547729272e-08
-4.699999999999999289e+00 4.450000000000022382e+00 -4.442887723415909926e-08
-4.549999999999998934e+00 4.450000000000022382e+00 -7.523927800431367961e-08
-4.399999999999998579e+00 4.450000000000022382e+00 -1.254987272069704029e-07
-4.249999999999998224e+00 4.450000000000022382e+00 -2.061840423245776871e-07
-4.099999999999997868e+00 4.450000000000022382e+00 -3.336589436329436379e-07
-3.949999999999997513e+00 4.450000000000022382e+00 -5.318622213653149431e-07
-3.799999999999997158e+00 4.450000000000022382e+00 -8.351543172579296325e-07
-3.649999999999996803e+00 4.450000000000022382e+00 -1.291915352801025576e-06
-3.499999999999996447e+00 4.450000000000022382e+00 -1.968953775083685420e-06
-3.349999999999996092e+00 4.450000000000022382e+00 -2.956726130545601580e-06
-3.199999999999995737e+00 4.450000000000022382e+00 -4.375280852038057039e-06
-3.049999999999995381e+00 4.450000000000022382e+00 -6.380720375178555883e-06
-2.899999999999995026e+00 4.450000000000022382e+00 -9.171827737439790660e-06
-2.749999999999994671e+00 4.450000000000022382e+00 -1.299633180751378589e-05
-2.599999999999994316e+00 4.450000000000022382e+00 -1.815610041929646793e-05
-2.449999999999993960e+00 4.450000000000022382e+00 -2.501036959063140407e-05
-2.299999999999993605e+00 4.450000000000022382e+00 -3.397596196285237129e-05
-2.149999999999993250e+00 4.450000000000022382e+00 -4.552334590786552007e-05
-1.999999999999992895e+00 4.450000000000022382e+00 -6.016736957971101384e-05
-1.849999999999992539e+00 4.450000000000022382e+00 -7.845160470528684594e-05
-1.699999999999992184e+00 4.450000000000022382e+00 -1.009254854540469023e-04
-1.549999999999991829e+00 4.450000000000022382e+00 -1.281138554350616109e-04
-1.399999999999991473e+00 4.450000000000022382e+00 -1.604791560271270293e-04
-1.249999999999991118e+00 4.450000000000022382e+00 -1.983772959870506395e-04
-1.099999999999990763e+00 4.450000000000022382e+00 -2.420091974954831360e-04
-9.499999999999904077e-01 4.450000000000022382e+00 -2.913710373129215370e-04
-7.999999999999900524e-01 4.450000000000022382e+00 -3.462071680987253292e-04
-6.499999999999896971e-01 4.450000000000022382e+00 -4.059704531003329874e-04
-4.999999999999893419e-01 4.450000000000022382e+00 -4.697951063976594111e-04
-3.499999999999889866e-01 4.450000000000022382e+00 -5.364869585304267701e-04
-1.999999999999886313e-01 4.450000000000022382e+00 -6.045352899006154607e-04
-4.999999999998827604e-02 4.450000000000022382e+00 -6.721490102216482127e-04
1.000000000000120792e-01 4.450000000000022382e+00 -7.373181169274211320e-04
2.500000000000124345e-01 4.450000000000022382e+00 -7.978991985548826308e-04
4.000000000000127898e-01 4.450000000000022382e+00 -8.517214326280056307e-04
5.500000000000131450e-01 4.450000000000022382e+00 -8.967072218967108094e-04
7.000000000000135003e-01 4.450000000000022382e+00 -9.309994790995100187e-04
8.500000000000138556e-01 4.450000000000022382e+00 -9.530858113492839817e-04
1.000000000000014211e+00 4.450000000000022382e+00 -9.619087492368331993e-04
1.150000000000014566e+00 4.450000000000022382e+00 -9.569510527935456241e-04
1.300000000000014921e+00 4.450000000000022382e+00 -9.382863240609564358e-04
1.450000000000015277e+00 4.450000000000022382e+00 -9.065878253242886601e-04
1.600000000000015632e+00 4.450000000000022382e+00 -8.630924203962090377e-04
1.750000000000015987e+00 4.450000000000022382e+00 -8.095214613681941951e-04
1.900000000000016342e+00 4.450000000000022382e+00 -7.479654887952541216e-04
2.050000000000016698e+00 4.450000000000022382e+00 -6.807439300589062303e-04
2.200000000000017053e+00 4.450000000000022382e+00 -6.102537913257257036e-04
2.350000000000017408e+00 4.450000000000022382e+00 -5.388221547954307042e-04
2.500000000000017764e+00 4.450000000000022382e+00 -4.685760309974742891e-04
2.650000000000018119e+00 4.450000000000022382e+00 -4.013400984953302488e-04
2.800000000000018474e+00 4.450000000000022382e+00 -3.385687172426209016e-04
2.950000000000018829e+00 4.450000000000022382e+00 -2.813140915166304932e-04
3.100000000000019185e+00 4.450000000000022382e+00 -2.302283106087126246e-04
3.250000000000019540e+00 4.450000000000022382e+00 -1.855937619895236808e-04
3.400000000000019895e+00 4.450000000000022382e+00 -1.473743966006830965e-04
3.550000000000020250e+00 4.450000000000022382e+00 -1.152795805767461350e-04
3.700000000000020606e+00 4.450000000000022382e+00 -8.883263707944054528e-05
3.850000000000020961e+00 4.450000000000022382e+00 -6.743737890577054079e-05
4.000000000000021316e+00 4.450000000000022382e+00 -5.043761672661823200e-05
4.150000000000021672e+00 4.450000000000022382e+00 -3.716647248465005412e-05
4.300000000000022027e+00 4.450000000000022382e+00 -2.698406577042742875e-05
4.450000000000022382e+00 4.450000000000022382e+00 -1.930358958374598884e-05
4.600000000000022737e+00 4.450000000000022382e+00 -1.360685485721861766e-05
4.750000000000023093e+00 4.450000000000022382e+00 -9.451041290457597987e-06
4.900000000000023448e+00 4.450000000000022382e+00 -6.468683787934346114e-06
5.050000000000023803e+00 4.450000000000022382e+00 -4.362922893708793054e-06

-5.000000000000000000e+00 4.600000000000022737e+00 -1.110805760890574024e-08
-4.849999999999999645e+00 4.600000000000022737e+00 -1.941038475352323933e-08
-4.699999999999999289e+00 4.600000000000022737e+00 -3.341179028230600385e-08
-4.549999999999998934e+00 4.600000000000022737e+00 -5.665423601961279121e-08
-4.399999999999998579e+00 4.600000000000022737e+00 -9.463093070045681369e-08
-4.249999999999998224e+00 4.600000000000022737e+00 -1.557065811739967881e-07
-4.099999999999997868e+00 4.600000000000022737e+00 -2.523848993623401781e-07
-3.949999999999997513e+00 4.600000000000022737e+00 -4.030104741010181344e-07
-3.799999999999997158e+00 4.600000000000022737e+00 -6.339933270103288518e-07
-3.649999999999996803e+00 4.600000000000022737e+00 -9.826346705923150040e-07
-3.499999999999996447e+00 4.600000000000022737e+00 -1.500606911726994674e-06
-3.349999999999996092e+00 4.600000000000022737e+00 -2.258095137490387255e-06
-3.199999999999995737e+00 4.600000000000022737e+00 -3.348537291362265469e-06
-3.049999999999995381e+00 4.600000000000022737e+00 -4.893803832036576555e-06
-2.899999999999995026e+00 4.600000000000022737e+00 -7.049535501875885369e-06
-2.749999999999994671e+00 4.600000000000022737e+00 -1.001021441280417104e-05
-2.599999999999994316e+00 4.600000000000022737e+00 -1.401338820671329253e-05
-2.449999999999993960e+00 4.600000000000022737e+00 -1.934231402329663604e-05
-2.299999999999993605e+00 4.600000000000022737e+00 -2.632615809048188620e-05
-2.149999999999993250e+00 4.600000000000022737e+00 -3.533680218430749380e-05
-1.999999999999992895e+00 4.600000000000022737e+00 -4.678129740314776794e-05
-1.849999999999992539e+00 4.600000000000022737e+00 -6.108909706332334567e-05
-1.699999999999992184e+00 4.600000000000022737e+00 -7.869342032104367703e-05
-1.549999999999991829e+00 4.600000000000022737e+00 -1.000064663122031297e-04
-1.399999999999991473e+00 4.600000000000022737e+00 -1.253887233637286571e-04
-1.249999999999991118e+00 4.600000000000022737e+00 -1.551132889669824670e-04
-1.099999999999990763e+00 4.600000000000022737e+00 -1.893268980758203580e-04
-9.499999999999904077e-01 4.600000000000022737e+00 -2.280101831765200208e-04
-7.999999999999900524e-01 4.600000000000022737e+00 -2.709404603983232569e-04
-6.499999999999896971e-01 4.600000000000022737e+00 -3.176609267316391730e-04
-4.999999999999893419e-01 4.600000000000022737e+00 -3.674604296610422681e-04
-3.499999999999889866e-01 4.600000000000022737e+00 -4.193678130967624170e-04
-1.999999999999886313e-01 4.600000000000022737e+00 -4.721641769562219884e-04
-4.999999999998827604e-02 4.600000000000022737e+00 -5.244152031614528024e-04
1.000000000000120792e-01 4.600000000000022737e+00 -5.745240651073959051e-04
2.500000000000124345e-01 4.600000000000022737e+00 -6.208034865415991768e-04
4.000000000000127898e-01 4.600000000000022737e+00 -6.615634347115255604e-04
5.500000000000131450e-01 4.600000000000022737e+00 -6.952089351911083662e-04
7.000000000000135003e-01 4.600000000000022737e+00 -7.203408079202180091e-04
8.500000000000138556e-01 4.600000000000022737e+00 -7.358509739358405286e-04
1.000000000000014211e+00 4.600000000000022737e+00 -7.410035875358122722e-04
1.150000000000014566e+00 4.600000000000022737e+00 -7.354937879135528024e-04
1.300000000000014921e+00 4.600000000000022737e+00 -7.194774305002056298e-04
1.450000000000015277e+00 4.600000000000022737e+00 -6.935677030755789526e-04
1.600000000000015632e+00 4.600000000000022737e+00 -6.587978262303187827e-04
1.750000000000015987e+00 4.600000000000022737e+00 -6.165526744692016552e-04
1.900000000000016342e+00 4.600000000000022737e+00 -5.684756040782586953e-04
2.050000000000016698e+00 4.600000000000022737e+00 -5.163594900054618592e-04
2.200000000000017053e+00 4.600000000000022737e+00 -4.620325139988552756e-04
2.350000000000017408e+00 4.600000000000022737e+00 -4.072493750991159830e-04
2.500000000000017764e+00 4.600000000000022737e+00 -3.535973357125446600e-04
2.650000000000018119e+00 4.600000000000022737e+00 -3.024241424395740009e-04
2.800000000000018474e+00 4.600000000000022737e+00 -2.547918159556667827e-04
2.950000000000018829e+00 4.600000000000022737e+00 -2.114571036533786507e-04
3.100000000000019185e+00 4.600000000000022737e+00 -1.728765096623806341e-04
3.250000000000019540e+00 4.600000000000022737e+00 -1.392316151686169427e-04
3.400000000000019895e+00 4.600000000000022737e+00 -1.104690684325528938e-04
3.550000000000020250e+00 4.600000000000022737e+00 -8.634918176092065516e-05
3.700000000000020606e+00 4.600000000000022737e+00 -6.649740762431934603e-05
3.850000000000020961e+00 4.600000000000022737e+00 -5.045387483929914723e-05
4.000000000000021316e+00 4.600000000000022737e+00 -3.771740855775191151e-05
4.150000000000021672e+00 4.600000000000022737e+00 -2.778180434589919885e-05
4.300000000000022027e+00 4.600000000000022737e+00 -2.016338822643684814e-05
4.450000000000022382e+00 4.600000000000022737e+00 -1.441994140737125429e-05
4.600000000000022737e+00 4.600000000000022737e+00 -1.016183287421725747e-05
4.750000000000023093e+00 4.600000000000022737e+00 -7.056672333528367331e-06
4.900000000000023448e+00 4.600000000000022737e+00 -4.828998784757467351e-06
5.050000000000023803e+00 4.600000000000022737e+00 -3.256510386325317673e-06

-5.000000000000000000e+00 4.750000000000023093e+00 -8.208173330731470795e-09
-4.849999999999999645e+00 4.750000000000023093e+00 -1.435574240559553133e-08
-4.699999999999999289e+00 4.750000000000023093e+00 -2.473526670818112740e-08
-4.549999999999998934e+00 4.750000000000023093e+00 -4.198727196214469937e-08
-4.399999999999998579e+00 4.750000000000023093e+00 -7.021503048691188699e-08
-4.249999999999998224e+00 4.750000000000023093e+00 -1.156800327199761501e-07
-4.099999999999997868e+00 4.750000000000023093e+00 -1.877632769050715725e-07
-3.949999999999997513e+00 4.750000000000023093e+00 -3.002608146637033114e-07
-3.799999999999997158e+00 4.750000000000023093e+00 -4.730838313336693318e-07
-3.649999999999996803e+00 4.750000000000023093e+00 -7.344269680436600012e-07
-3.499999999999996447e+00 4.750000000000023093e+00 -1.123449799481687974e-06
-3.349999999999996092e+00 4.750000000000023093e+00 -1.693481456250900935e-06
-3.199999999999995737e+00 4.750000000000023093e+00 -2.515703919375636066e-06
-3.049999999999995381e+00 4.750000000000023093e+00 -3.683193425405732936e-06
-2.899999999999995026e+00 4.750000000000023093e+00 -5.315101864103575328e-06
-2.749999999999994671e+00 4.750000000000023093e+00 -7.560644401305102644e-06
-2.599999999999994316e+00 4.750000000000023093e+00 -1.060243323875706872e-05
-2.449999999999993960e+00 4.750000000000023093e+00 -1.465857242648337657e-05
-2.299999999999993605e+00 4.750000000000023093e+00 -1.998282158403174327e-05
-2.149999999999993250e+00 4.750000000000023093e+00 -2.686206789384592520e-05
-1.999999999999992895e+00 4.750000000000023093e+00 -3.561033909002300069e-05
-1.849999999999992539e+00 4.750000000000023093e+00 -4.655866913790614615e-05
-1.699999999999992184e+00 4.750000000000023093e+00 -6.004031407768973324e-05
-1.549999999999991829e+00 4.750000000000023093e+00 -7.637112285094269364e-05
-1.399999999999991473e+00 4.750000000000023093e+00 -9.582530059837843521e-05
-1.249999999999991118e+00 4.750000000000023093e+00 -1.186073476959227511e-04
-1.099999999999990763e+00 4.750000000000023093e+00 -1.448215838576590259e-04
-9.499999999999904077e-01 4.750000000000023093e+00 -1.744413164728370372e-04
-7.999999999999900524e-01 4.750000000000023093e+00 -2.072803060522388982e-04
-6.499999999999896971e-01 4.750000000000023093e+00 -2.429696214301222562e-04
-4.999999999999893419e-01 4.750000000000023093e+00 -2.809431593865664148e-04
-3.499999999999889866e-01 4.750000000000023093e+00 -3.204349355109292231e-04
-1.999999999999886313e-01 4.750000000000023093e+00 -3.604906756291890828e-04
-4.999999999998827604e-02 4.750000000000023093e+00 -3.999952411007803941e-04
1.000000000000120792e-01 4.750000000000023093e+00 -4.377160600853812725e-04
2.500000000000124345e-01 4.750000000000023093e+00 -4.723611263946475959e-04
4.000000000000127898e-01 4.750000000000023093e+00 -5.026484355327432959e-04
5.500000000000131450e-01 4.750000000000023093e+00 -5.273821546845513684e-04
7.000000000000135003e-01 4.750000000000023093e+00 -5.455295803261478145e-04
8.500000000000138556e-01 4.750000000000023093e+00 -5.562922198423131967e-04
1.000000000000014211e+00 4.750000000000023093e+00 -5.591642979777492611e-04
1.150000000000014566e+00 4.750000000000023093e+00 -5.539727239400352122e-04
1.300000000000014921e+00 4.750000000000023093e+00 -5.408940556487902519e-04
1.450000000000015277e+00 4.750000000000023093e+00 -5.204461457769680088e-04
1.600000000000015632e+00 4.750000000000023093e+00 -4.934547153328482354e-04
1.750000000000015987e+00 4.750000000000023093e+00 -4.609977460880831240e-04
1.900000000000016342e+00 4.750000000000023093e+00 -4.243329402139548985e-04
2.050000000000016698e+00 4.750000000000023093e+00 -3.848152152231506563e-04
2.200000000000017053e+00 4.750000000000023093e+00 -3.438120309793840776e-04
2.350000000000017408e+00 4.750000000000023093e+00 -3.026241779998534447e-04
2.500000000000017764e+00 4.750000000000023093e+00 -2.624185566804954767e-04
2.650000000000018119e+00 4.750000000000023093e+00 -2.241776610520147687e-04
2.800000000000018474e+00 4.750000000000023093e+00 -1.886682651028620972e-04
2.950000000000018829e+00 4.750000000000023093e+00 -1.564295448680974208e-04
3.100000000000019185e+00 4.750000000000023093e+00 -1.277788717575534282e-04
3.250000000000019540e+00 4.750000000000023093e+00 -1.028320131544806183e-04
3.400000000000019895e+00 4.750000000000023093e+00 -8.153359467567258996e-05
3.550000000000020250e+00 4.750000000000023093e+00 -6.369342198742268145e-05
3.700000000000020606e+00 4.750000000000023093e+00 -4.902454407371677425e-05
3.850000000000020961e+00 4.750000000000023093e+00 -3.717962002553803011e-05
4.000000000000021316e+00 4.750000000000023093e+00 -2.778305913618881975e-05
4.150000000000021672e+00 4.750000000000023093e+00 -2.045737759339924002e-05
4.300000000000022027e+00 4.750000000000023093e+00 -1.484312192710715205e-05
4.450000000000022382e+00 4.750000000000023093e+00 -1.061245860400168878e-05
4.600000000000022737e+00 4.750000000000023093e+00 -7.477073644337617652e-06
4.750000000000023093e+00 4.750000000000023093e+00 -5.191357671096281648e-06
4.900000000000023448e+00 4.750000000000023093e+00 -3.551991560801630207e-06
5.050000000000023803e+00 4.750000000000023093e+00 -2.395035142765024638e-06

-5.000000000000000000e+00 4.900000000000023448e+00 -5.973231492156778610e-09
-4.849999999999999645e+00 4.900000000000023448e+00 -1.045475635726054729e-08
-4.699999999999999289e+00 4.900000000000023448e+00 -1.802873057385695905e-08
-4.549999999999998934e+00 4.900000000000023448e+00 -3.063105740589239782e-08
-4.399999999999998579e+00 4.900000000000023448e+00 -5.127501274240499386e-08
-4.249999999999998224e+00 4.900000000000023448e+00 -8.456691865143957901e-08
-4.099999999999997868e+00 4.900000000000023448e+00 -1.374209827259534100e-07
-3.949999999999997513e+00 4.900000000000023448e+00 -2.200256553418711864e-07
-3.799999999999997158e+00 4.900000000000023448e+00 -3.471158053437819571e-07
-3.649999999999996803e+00 4.900000000000023448e+00 -5.396006756385874575e-07
-3.499999999999996447e+00 4.900000000000023448e+00 -8.265839526563330842e-07
-3.349999999999996092e+00 4.900000000000023448e+00 -1.247786218321440663e-06
-3.199999999999995737e+00 4.900000000000023448e+00 -1.856338724361396548e-06
-3.049999999999995381e+00 4.900000000000023448e+00 -2.721858980811023884e-06
-2.899999999999995026e+00 4.900000000000023448e+00 -3.933642975901434118e-06
-2.749999999999994671e+00 4.900000000000023448e+00 -5.603718406973154759e-06
-2.599999999999994316e+00 4.900000000000023448e+00 -7.869403876881640671e-06
-2.449999999999993960e+00 4.900000000000023448e+00 -1.089492018091489343e-05
-2.299999999999993605e+00 4.900000000000023448e+00 -1.487151504667515343e-05
-2.149999999999993250e+00 4.900000000000023448e+00 -2.001550885309861822e-05
-1.999999999999992895e+00 4.900000000000023448e+00 -2.656366498820396716e-05
-1.849999999999992539e+00 4.900000000000023448e+00 -3.476535386123773280e-05
-1.699999999999992184e+00 4.900000000000023448e+00 -4.487113089476219008e-05
-1.549999999999991829e+00 4.900000000000023448e+00 -5.711759691816032910e-05
-1.399999999999991473e+00 4.900000000000023448e+00 -7.170875541603995487e-05
-1.249999999999991118e+00 4.900000000000023448e+00 -8.879451274837284452e-05
-1.099999999999990763e+00 4.900000000000023448e+00 -1.084474558883485157e-04
-9.499999999999904077e-01 4.900000000000023448e+00 -1.306395404782267563e-04
-7.999999999999900524e-01 4.900000000000023448e+00 -1.552207662663861122e-04
-6.499999999999896971e-01 4.900000000000023448e+00 -1.819022315425023015e-04
-4.999999999999893419e-01 4.900000000000023448e+00 -2.102460647148803518e-04
-3.499999999999889866e-01 4.900000000000023448e+00 -2.396645618987527883e-04
-1.999999999999886313e-01 4.900000000000023448e+00 -2.694303721837996491e-04
-4.999999999998827604e-02 4.900000000000023448e+00 -2.986987646114604828e-04
1.000000000000120792e-01 4.900000000000023448e+00 -3.265419290931662966e-04
2.500000000000124345e-01 4.900000000000023448e+00 -3.519940040053547549e-04
4.000000000000127898e-01 4.900000000000023448e+00 -3.741042249878869311e-04
5.500000000000131450e-01 4.900000000000023448e+00 -3.919944180644500302e-04
7.000000000000135003e-01 4.900000000000023448e+00 -4.049161857473939307e-04
8.500000000000138556e-01 4.900000000000023448e+00 -4.123027073437259341e-04
1.000000000000014211e+00 4.900000000000023448e+00 -4.138101997059930319e-04
1.150000000000014566e+00 4.900000000000023448e+00 -4.093448017389304154e-04
1.300000000000014921e+00 4.900000000000023448e+00 -3.990719140164186241e-04
1.450000000000015277e+00 4.900000000000023448e+00 -3.834067179340163085e-04
1.600000000000015632e+00 4.900000000000023448e+00 -3.629865159848707536e-04
1.750000000000015987e+00 4.900000000000023448e+00 -3.386274257745874438e-04
1.900000000000016342e+00 4.900000000000023448e+00 -3.112695649678598529e-04
2.050000000000016698e+00 4.900000000000023448e+00 -2.819159578736637290e-04
2.200000000000017053e+00 4.900000000000023448e+00 -2.515708300206864648e-04
2.350000000000017408e+00 4.900000000000023448e+00 -2.211826936598640023e-04
2.500000000000017764e+00 4.900000000000023448e+00 -1.915967352306484849e-04
2.650000000000018119e+00 4.900000000000023448e+00 -1.635196607281381000e-04
2.800000000000018474e+00 4.900000000000023448e+00 -1.374985611194056909e-04
2.950000000000018829e+00 4.900000000000023448e+00 -1.139137666503091596e-04
3.100000000000019185e+00 4.900000000000023448e+00 -9.298427708797936799e-05
3.250000000000019540e+00 4.900000000000023448e+00 -7.478333558992401940e-05
3.400000000000019895e+00 4.900000000000023448e+00 -5.926113183438982073e-05
3.550000000000020250e+00 4.900000000000023448e+00 -4.627147462917162251e-05
3.700000000000020606e+00 4.900000000000023448e+00 -3.559950312822598729e-05
3.850000000000020961e+00 4.900000000000023448e+00 -2.698800684977606975e-05
4.000000000000021316e+00 4.900000000000023448e+00 -2.016057976696305213e-05
4.150000000000021672e+00 4.900000000000023448e+00 -1.484052993857164772e-05
4.300000000000022027e+00 4.900000000000023448e+00 -1.076511121900540470e-05
4.450000000000022382e+00 4.900000000000023448e+00 -7.695174319532087617e-06
4.600000000000022737e+00 4.900000000000023448e+00 -5.420718434611114148e-06
4.750000000000023093e+00 4.900000000000023448e+00 -3.763056651413773056e-06
4.900000000000023448e+00 4.900000000000023448e+00 -2.574403913204304324e-06
5.050000000000023803e+00 4.900000000000023448e+00 -1.735683611142467247e-06

-5.000000000000000000e+00 5.050000000000023803e+00 -4.281099762681991480e-09
-4.849999999999999645e+00 5.050000000000023803e+00 -7.497824790745689365e-09
-4.699999999999999289e+00 5.050000000000023803e+00 -1.293869956323372374e-08
-4.549999999999998934e+00 5.050000000000023803e+00 -2.199990301721238842e-08
-4.399999999999998579e+00 5.050000000000023803e+00 -3.685759914960481149e-08
-4.249999999999998224e+00 5.050000000000023803e+00 -6.084332719272340069e-08
-4.099999999999997868e+00 5.050000000000023803e+00 -9.896561626776460876e-08
-3.949999999999997513e+00 5.050000000000023803e+00 -1.586169035373391355e-07
-3.799999999999997158e+00 5.050000000000023803e+00 -2.505066091790371081e-07
-3.649999999999996803e+00 5.050000000000023803e+00 -3.898583914822467851e-07
-3.499999999999996447e+00 5.050000000000023803e+00 -5.978998779587472798e-07
-3.349999999999996092e+00 5.050000000000023803e+00 -9.036540967074687618e-07
-3.199999999999995737e+00 5.050000000000023803e+00 -1.346011170444654581e-06
-3.049999999999995381e+00 5.050000000000023803e+00 -1.976015038781344624e-06
-2.899999999999995026e+00 5.050000000000023803e+00 -2.859242816261931356e-06
-2.749999999999994671e+00 5.050000000000023803e+00 -4.078085636437290033e-06
-2.599999999999994316e+00 5.050000000000023803e+00 -5.733663845053919447e-06
-2.449999999999993960e+00 5.050000000000023803e+00 -7.947033597383097018e-06
-2.299999999999993605e+00 5.050000000000023803e+00 -1.085927682828287741e-05
-2.149999999999993250e+00 5.050000000000023803e+00 -1.463002548006439208e-05
-1.999999999999992895e+00 5.050000000000023803e+00 -1.943396881186467096e-05
-1.849999999999992539e+00 5.050000000000023803e+00 -2.545494466645048943e-05
-1.699999999999992184e+00 5.050000000000023803e+00 -3.287733459672050572e-05
-1.549999999999991829e+00 5.050000000000023803e+00 -4.187467658171548405e-05
-1.399999999999991473e+00 5.050000000000023803e+00 -5.259567745181683272e-05
-1.249999999999991118e+00 5.050000000000023803e+00 -6.514813894605306170e-05
-1.099999999999990763e+00 5.050000000000023803e+00 -7.958168239899415981e-05
-9.499999999999904077e-01 5.050000000000023803e+00 -9.587052964411625958e-05
-7.999999999999900524e-01 5.050000000000023803e+00 -1.138979220328413777e-04
-6.499999999999896971e-01 5.050000000000023803e+00 -1.334439780526405208e-04
-4.999999999999893419e-01 5.050000000000023803e+00 -1.541788451376226317e-04
-3.499999999999889866e-01 5.050000000000023803e+00 -1.756628447136816113e-04
-1.999999999999886313e-01 5.050000000000023803e+00 -1.973549136613684130e-04
-4.999999999998827604e-02 5.050000000000023803e+00 -2.186300130778445110e-04
1.000000000000120792e-01 5.050000000000023803e+00 -2.388053462975590977e-04
2.500000000000124345e-01 5.050000000000023803e+00 -2.571742800853840183e-04
4.000000000000127898e-01 5.050000000000023803e+00 -2.730459046775806503e-04
5.500000000000131450e-01 5.050000000000023803e+00 -2.857873273094509387e-04
7.000000000000135003e-01 5.050000000000023803e+00 -2.948651978384895177e-04
8.500000000000138556e-01 5.050000000000023803e+00 -2.998827218653633961e-04
1.000000000000014211e+00 5.050000000000023803e+00 -3.006085947327516049e-04
1.150000000000014566e+00 5.050000000000023803e+00 -2.969949026539124679e-04
1.300000000000014921e+00 5.050000000000023803e+00 -2.891820361761259753e-04
1.450000000000015277e+00 5.050000000000023803e+00 -2.774899366916447796e-04
1.600000000000015632e+00 5.050000000000023803e+00 -2.623963911145098921e-04
1.750000000000015987e+00 5.050000000000023803e+00 -2.445044198904178343e-04
1.900000000000016342e+00 5.050000000000023803e+00 -2.245018896019475784e-04
2.050000000000016698e+00 5.050000000000023803e+00 -2.031171782332014727e-04
2.200000000000017053e+00 5.050000000000023803e+00 -1.810749430410468178e-04
2.350000000000017408e+00 5.050000000000023803e+00 -1.590557765020881480e-04
2.500000000000017764e+00 5.050000000000023803e+00 -1.376628477527067226e-04
2.650000000000018119e+00 5.050000000000023803e+00 -1.173976380644867863e-04
2.800000000000018474e+00 5.050000000000023803e+00 -9.864574696969242767e-05
2.950000000000018829e+00 5.050000000000023803e+00 -8.167263388504143479e-05
3.100000000000019185e+00 5.050000000000023803e+00 -6.662820956415670419e-05
3.250000000000019540e+00 5.050000000000023803e+00 -5.355850127344018738e-05
3.400000000000019895e+00 5.050000000000023803e+00 -4.242223213783265982e-05
3.550000000000020250e+00 5.050000000000023803e+00 -3.311007463114046007e-05
3.700000000000020606e+00 5.050000000000023803e+00 -2.546451537952434800e-05
3.850000000000020961e+00 5.050000000000023803e+00 -1.929863146347306755e-05
4.000000000000021316e+00 5.050000000000023803e+00 -1.441254503221394480e-05
4.150000000000021672e+00 5.050000000000023803e+00 -1.060681507897394780e-05
4.300000000000022027e+00 5.050000000000023803e+00 -7.692478944969735304e-06
4.450000000000022382e+00 5.050000000000023803e+00 -5.497828008388386699e-06
4.600000000000022737e+00 5.050000000000023803e+00 -3.872269933313511729e-06
4.750000000000023093e+00 5.050000000000023803e+00 -2.687790637830432097e-06
4.900000000000023448e+00 5.050000000000023803e+00 -1.838593960954112913e-06
5.050000000000023803e+00 5.050000000000023803e+00 -1.239485859851547001e-06


==> plots/h2o_charge/deph.dat <==
-3.0 -3.0 1.00335750765
-3.0 -2.9 1.0090742915
-3.0 -2.8 1.02428771195
-3.0 -2.7 1.06337546451
-3.0 -2.6 1.15535125656
-3.0 -2.5 1.33329298089
-3.0 -2.4 1.57596363469
-3.0 -2.3 1.78645076256
-3.0 -2.2 1.90778360802
-3.0 -2.1 1.95990267819
-3.0 -2.0 1.9735822169
-3.0 -1.9 1.95990267825
-3.0 -1.8 1.90778360821
-3.0 -1.7 1.786450763
-3.0 -1.6 1.57596363564
-3.0 -1.5 1.33329298273
-3.0 -1.4 1.15535126029
-3.0 -1.3 1.06337547312
-3.0 -1.2 1.02428773367
-3.0 -1.1 1.00907434879
-3.0 -1.0 1.00335766162
-3.0 -0.9 1.0012382023
-3.0 -0.8 1.00045684362
-3.0 -0.7 1.00017076855
-3.0 -0.6 1.00007004973
-3.0 -0.5 1.00004539787
-3.0 -0.4 1.00007004973
-3.0 -0.3 1.00017076855
-3.0 -0.2 1.00045684362
-3.0 -0.1 1.0012382023
-3.0 2.6645352591e-15 1.00335766162
-3.0 0.1 1.00907434879
-3.0 0.2 1.02428773367
-3.0 0.3 1.06337547312
-3.0 0.4 1.15535126029
-3.0 0.5 1.33329298273
-3.0 0.6 1.57596363564
-3.0 0.7 1.786450763
-3.0 0.8 1.90778360821
-3.0 0.9 1.95990267825
-3.0 1.0 1.9735822169
-3.0 1.1 1.95990267819
-3.0 1.2 1.90778360802
-3.0 1.3 1.78645076256
-3.0 1.4 1.57596363469
-3.0 1.5 1.33329298089
-3.0 1.6 1.15535125656
-3.0 1.7 1.06337546451
-3.0 1.8 1.02428771195
-3.0 1.9 1.0090742915
-3.0 2.0 1.00335750765
-3.0 2.1 1.00123778553
-3.0 2.2 1.00045571248
-3.0 2.3 1.00016769557
-3.0 2.4 1.00006169829
-3.0 2.5 1.00002269842
-3.0 2.6 1.0000083504
-3.0 2.7 1.00000307196
-3.0 2.8 1.00000113011
-3.0 2.9 1.00000041575
 
-2.9 -3.0 1.00203912566
-2.9 -2.9 1.00552356127
-2.9 -2.8 1.01487340606
-2.9 -2.7 1.03942240935
-2.9 -2.6 1.10036143198
-2.9 -2.5 1.23267561717
-2.9 -2.4 1.45178388178
-2.9 -2.3 1.69114750546
-2.9 -2.2 1.85802642004
-2.9 -2.1 1.94021534332
-2.9 -2.0 1.97033254461
-2.9 -1.9 1.97033254469
-2.9 -1.8 1.94021534362
-2.9 -1.7 1.85802642083
-2.9 -1.6 1.69114750724
-2.9 -1.5 1.45178388536
-2.9 -1.4 1.23267562419
-2.9 -1.3 1.10036144718
-2.9 -1.2 1.03942244622
-2.9 -1.1 1.0148735016
-2.9 -1.0 1.00552381623
-2.9 -0.9 1.00203981391
-2.9 -0.8 1.0007529868
-2.9 -0.7 1.00028152076
-2.9 -0.6 1.00011548943
-2.9 -0.5 1.00007484843
-2.9 -0.4 1.00011548943
-2.9 -0.3 1.00028152076
-2.9 -0.2 1.0007529868
-2.9 -0.1 1.00203981391
-2.9 2.6645352591e-15 1.00552381623
-2.9 0.1 1.0148735016
-2.9 0.2 1.03942244622
-2.9 0.3 1.10036144718
-2.9 0.4 1.23267562419
-2.9 0.5 1.45178388536
-2.9 0.6 1.69114750724
-2.9 0.7 1.85802642083
-2.9 0.8 1.94021534362
-2.9 0.9 1.97033254469
-2.9 1.0 1.97033254461
-2.9 1.1 1.94021534332
-2.9 1.2 1.85802642004
-2.9 1.3 1.69114750546
-2.9 1.4 1.45178388178
-2.9 1.5 1.23267561717
-2.9 1.6 1.10036143198
-2.9 1.7 1.03942240935
-2.9 1.8 1.01487340606
-2.9 1.9 1.00552356127
-2.9 2.0 1.00203912566
-2.9 2.1 1.00075112076
-2.9 2.2 1.00027645317
-2.9 2.3 1.00010171922
-2.9 2.4 1.00003742282
-2.9 2.5 1.00001376741
-2.9 2.6 1.00000506479
-2.9 2.7 1.00000186324
-2.9 2.8 1.00000068545
-2.9 2.9 1.00000025216
 
-2.8 -3.0 1.00123778553
-2.8 -2.9 1.00335750765
-2.8 -2.8 1.0090742915
-2.8 -2.7 1.02428771195
-2.8 -2.6 1.06337546451
-2.8 -2.5 1.15535125656
-2.8 -2.4 1.33329298089
-2.8 -2.3 1.5759636347
-2.8 -2.2 1.78645076257
-2.8 -2.1 1.90778360805
-2.8 -2.0 1.95990267825
-2.8 -1.9 1.97358221707
-2.8 -1.8 1.95990267871
-2.8 -1.7 1.9077836094
-2.8 -1.6 1.78645076585
-2.8 -1.5 1.57596364165
-2.8 -1.4 1.33329299443
-2.8 -1.3 1.15535128418
-2.8 -1.2 1.06337552813
-2.8 -1.1 1.02428787241
-2.8 -1.0 1.00907471483
-2.8 -0.9 1.00335864536
-2.8 -0.8 1.0012408651
-2.8 -0.7 1.00046407049
-2.8 -0.6 1.0001904016
-2.8 -0.5 1.0001234042
-2.8 -0.4 1.0001904016
-2.8 -0.3 1.00046407049
-2.8 -0.2 1.0012408651
-2.8 -0.1 1.00335864536
-2.8 2.6645352591e-15 1.00907471483
-2.8 0.1 1.02428787241
-2.8 0.2 1.06337552813
-2.8 0.3 1.15535128418
-2.8 0.4 1.33329299443
-2.8 0.5 1.57596364165
-2.8 0.6 1.78645076585
-2.8 0.7 1.9077836094
-2.8 0.8 1.95990267871
-2.8 0.9 1.97358221707
-2.8 1.0 1.95990267825
-2.8 1.1 1.90778360805
-2.8 1.2 1.78645076257
-2.8 1.3 1.5759636347
-2.8 1.4 1.33329298089
-2.8 1.5 1.15535125656
-2.8 1.6 1.06337546451
-2.8 1.7 1.02428771195
-2.8 1.8 1.0090742915
-2.8 1.9 1.00335750765
-2.8 2.0 1.00123778553
-2.8 2.1 1.00045571248
-2.8 2.2 1.00016769557
-2.8 2.3 1.00006169829
-2.8 2.4 1.00002269842
-2.8 2.5 1.0000083504
-2.8 2.6 1.00000307196
-2.8 2.7 1.00000113011
-2.8 2.8 1.00000041575
-2.8 2.9 1.00000015294
 
-2.7 -3.0 1.00075112076
-2.7 -2.9 1.00203912566
-2.7 -2.8 1.00552356127
-2.7 -2.7 1.01487340606
-2.7 -2.6 1.03942240935
-2.7 -2.5 1.10036143198
-2.7 -2.4 1.23267561717
-2.7 -2.3 1.45178388178
-2.7 -2.2 1.69114750547
-2.7 -2.1 1.85802642007
-2.7 -2.0 1.94021534342
-2.7 -1.9 1.9703325449
-2.7 -1.8 1.97033254546
-2.7 -1.7 1.94021534566
-2.7 -1.6 1.8580264259
-2.7 -1.5 1.69114751867
-2.7 -1.4 1.45178390824
-2.7 -1.3 1.23267566903
-2.7 -1.2 1.1003615443
-2.7 -1.1 1.03942268178
-2.7 -1.0 1.01487411205
-2.7 -0.9 1.00552544515
-2.7 -0.8 1.00204421113
-2.7 -0.7 1.00076490886
-2.7 -0.6 1.00031389668
-2.7 -0.5 1.00020345913
-2.7 -0.4 1.00031389668
-2.7 -0.3 1.00076490886
-2.7 -0.2 1.00204421113
-2.7 -0.1 1.00552544515
-2.7 2.6645352591e-15 1.01487411205
-2.7 0.1 1.03942268178
-2.7 0.2 1.1003615443
-2.7 0.3 1.23267566903
-2.7 0.4 1.45178390824
-2.7 0.5 1.69114751867
-2.7 0.6 1.8580264259
-2.7 0.7 1.94021534566
-2.7 0.8 1.97033254546
-2.7 0.9 1.9703325449
-2.7 1.0 1.94021534342
-2.7 1.1 1.85802642007
-2.7 1.2 1.69114750547
-2.7 1.3 1.45178388178
-2.7 1.4 1.23267561717
-2.7 1.5 1.10036143198
-2.7 1.6 1.03942240935
-2.7 1.7 1.01487340606
-2.7 1.8 1.00552356127
-2.7 1.9 1.00203912566
-2.7 2.0 1.00075112076
-2.7 2.1 1.00027645317
-2.7 2.2 1.00010171922
-2.7 2.3 1.00003742282
-2.7 2.4 1.00001376741
-2.7 2.5 1.00000506479
-2.7 2.6 1.00000186324
-2.7 2.7 1.00000068545
-2.7 2.8 1.00000025216
-2.7 2.9 1.00000009277
 
-2.6 -3.0 1.00045571248
-2.6 -2.9 1.00123778553
-2.6 -2.8 1.00335750765
-2.6 -2.7 1.0090742915
-2.6 -2.6 1.02428771195
-2.6 -2.5 1.06337546451
-2.6 -2.4 1.15535125656
-2.6 -2.3 1.3332929809
-2.6 -2.2 1.57596363471
-2.6 -2.1 1.78645076262
-2.6 -2.0 1.90778360821
-2.6 -1.9 1.95990267871
-2.6 -1.8 1.97358221835
-2.6 -1.7 1.95990268214
-2.6 -1.6 1.90778361822
-2.6 -1.5 1.78645078686
-2.6 -1.4 1.5759636861
-2.6 -1.3 1.33329308091
-2.6 -1.2 1.15535146071
-2.6 -1.1 1.06337593462
-2.6 -1.0 1.02428889763
-2.6 -0.9 1.00907741946
-2.6 -0.8 1.00336591422
-2.6 -0.7 1.00126054018
-2.6 -0.6 1.00051746702
-2.6 -0.5 1.00033544739
-2.6 -0.4 1.00051746702
-2.6 -0.3 1.00126054018
-2.6 -0.2 1.00336591422
-2.6 -0.1 1.00907741946
-2.6 2.6645352591e-15 1.02428889763
-2.6 0.1 1.06337593462
-2.6 0.2 1.15535146071
-2.6 0.3 1.33329308091
-2.6 0.4 1.5759636861
-2.6 0.5 1.78645078686
-2.6 0.6 1.90778361822
-2.6 0.7 1.95990268214
-2.6 0.8 1.97358221835
-2.6 0.9 1.95990267871
-2.6 1.0 1.90778360821
-2.6 1.1 1.78645076262
-2.6 1.2 1.57596363471
-2.6 1.3 1.3332929809
-2.6 1.4 1.15535125656
-2.6 1.5 1.06337546451
-2.6 1.6 1.02428771195
-2.6 1.7 1.0090742915
-2.6 1.8 1.00335750765
-2.6 1.9 1.00123778553
-2.6 2.0 1.00045571248
-2.6 2.1 1.00016769557
-2.6 2.2 1.00006169829
-2.6 2.3 1.00002269842
-2.6 2.4 1.0000083504
-2.6 2.5 1.00000307196
-2.6 2.6 1.00000113011
-2.6 2.7 1.00000041575
-2.6 2.8 1.00000015294
-2.6 2.9 1.00000005627
 
-2.5 -3.0 1.00027645317
-2.5 -2.9 1.00075112076
-2.5 -2.8 1.00203912566
-2.5 -2.7 1.00552356127
-2.5 -2.6 1.01487340606
-2.5 -2.5 1.03942240935
-2.5 -2.4 1.10036143198
-2.5 -2.3 1.23267561718
-2.5 -2.2 1.4517838818
-2.5 -2.1 1.69114750555
-2.5 -2.0 1.85802642033
-2.5 -1.9 1.94021534417
-2.5 -1.8 1.97033254699
-2.5 -1.7 1.97033255116
-2.5 -1.6 1.94021536069
-2.5 -1.5 1.85802646337
-2.5 -1.4 1.69114760306
-2.5 -1.3 1.4517840773
-2.5 -1.2 1.23267600033
-2.5 -1.1 1.10036226191
-2.5 -1.0 1.03942442239
-2.5 -0.9 1.01487862263
-2.5 -0.8 1.0055374812
-2.5 -0.7 1.00207670125
-2.5 -0.6 1.00085299285
-2.5 -0.5 1.00055305923
-2.5 -0.4 1.00085299285
-2.5 -0.3 1.00207670125
-2.5 -0.2 1.0055374812
-2.5 -0.1 1.01487862263
-2.5 2.6645352591e-15 1.03942442239
-2.5 0.1 1.10036226191
-2.5 0.2 1.23267600033
-2.5 0.3 1.4517840773
-2.5 0.4 1.69114760306
-2.5 0.5 1.85802646337
-2.5 0.6 1.94021536069
-2.5 0.7 1.97033255116
-2.5 0.8 1.97033254699
-2.5 0.9 1.94021534417
-2.5 1.0 1.85802642033
-2.5 1.1 1.69114750555
-2.5 1.2 1.4517838818
-2.5 1.3 1.23267561718
-2.5 1.4 1.10036143198
-2.5 1.5 1.03942240935
-2.5 1.6 1.01487340606
-2.5 1.7 1.00552356127
-2.5 1.8 1.00203912566
-2.5 1.9 1.00075112076
-2.5 2.0 1.00027645317
-2.5 2.1 1.00010171922
-2.5 2.2 1.00003742282
-2.5 2.3 1.00001376741
-2.5 2.4 1.00000506479
-2.5 2.5 1.00000186324
-2.5 2.6 1.00000068545
-2.5 2.7 1.00000025216
-2.5 2.8 1.00000009277
-2.5 2.9 1.00000003413
 
-2.4 -3.0 1.00016769557
-2.4 -2.9 1.00045571248
-2.4 -2.8 1.00123778553
-2.4 -2.7 1.00335750765
-2.4 -2.6 1.0090742915
-2.4 -2.5 1.02428771195
-2.4 -2.4 1.06337546451
-2.4 -2.3 1.15535125656
-2.4 -2.2 1.33329298093
-2.4 -2.1 1.57596363482
-2.4 -2.0 1.786450763
-2.4 -1.9 1.9077836094
-2.4 -1.8 1.95990268214
-2.4 -1.7 1.97358222778
-2.4 -1.6 1.95990270743
-2.4 -1.5 1.90778368336
-2.4 -1.4 1.78645094212
-2.4 -1.3 1.57596401456
-2.4 -1.2 1.33329371995
-2.4 -1.1 1.15535276507
-2.4 -1.0 1.06337893818
-2.4 -0.9 1.0242964729
-2.4 -0.8 1.00909740374
-2.4 -0.7 1.00341962095
-2.4 -0.6 1.00140589653
-2.4 -0.5 1.00091184049
-2.4 -0.4 1.00140589653
-2.4 -0.3 1.00341962095
-2.4 -0.2 1.00909740374
-2.4 -0.1 1.0242964729
-2.4 2.6645352591e-15 1.06337893818
-2.4 0.1 1.15535276507
-2.4 0.2 1.33329371995
-2.4 0.3 1.57596401456
-2.4 0.4 1.78645094212
-2.4 0.5 1.90778368336
-2.4 0.6 1.95990270743
-2.4 0.7 1.97358222778
-2.4 0.8 1.95990268214
-2.4 0.9 1.9077836094
-2.4 1.0 1.786450763
-2.4 1.1 1.57596363482
-2.4 1.2 1.33329298093
-2.4 1.3 1.15535125656
-2.4 1.4 1.06337546451
-2.4 1.5 1.02428771195
-2.4 1.6 1.0090742915
-2.4 1.7 1.00335750765
-2.4 1.8 1.00123778553
-2.4 1.9 1.00045571248
-2.4 2.0 1.00016769557
-2.4 2.1 1.00006169829
-2.4 2.2 1.00002269842
-2.4 2.3 1.0000083504
-2.4 2.4 1.00000307196
-2.4 2.5 1.00000113011
-2.4 2.6 1.00000041575
-2.4 2.7 1.00000015294
-2.4 2.8 1.00000005627
-2.4 2.9 1.0000000207
 
-2.3 -3.0 1.00010171922
-2.3 -2.9 1.00027645317
-2.3 -2.8 1.00075112076
-2.3 -2.7 1.00203912566
-2.3 -2.6 1.00552356127
-2.3 -2.5 1.01487340606
-2.3 -2.4 1.03942240935
-2.3 -2.3 1.10036143199
-2.3 -2.2 1.23267561722
-2.3 -2.1 1.45178388196
-2.3 -2.0 1.69114750611
-2.3 -1.9 1.85802642219
-2.3 -1.8 1.9402153497
-2.3 -1.7 1.9703325625
-2.3 -1.6 1.97033259331
-2.3 -1.5 1.94021547177
-2.3 -1.4 1.85802674028
-2.3 -1.3 1.69114822664
-2.3 -1.2 1.45178532648
-2.3 -1.1 1.23267844834
-2.3 -1.0 1.10036756441
-2.3 -0.9 1.03943728365
-2.3 -0.8 1.01491195038
-2.3 -0.7 1.00562640736
-2.3 -0.6 1.00231670758
-2.3 -0.5 1.00150337073
-2.3 -0.4 1.00231670758
-2.3 -0.3 1.00562640736
-2.3 -0.2 1.01491195038
-2.3 -0.1 1.03943728365
-2.3 2.6645352591e-15 1.10036756441
-2.3 0.1 1.23267844834
-2.3 0.2 1.45178532648
-2.3 0.3 1.69114822664
-2.3 0.4 1.85802674028
-2.3 0.5 1.94021547177
-2.3 0.6 1.97033259331
-2.3 0.7 1.9703325625
-2.3 0.8 1.9402153497
-2.3 0.9 1.85802642219
-2.3 1.0 1.69114750611
-2.3 1.1 1.45178388196
-2.3 1.2 1.23267561722
-2.3 1.3 1.10036143199
-2.3 1.4 1.03942240935
-2.3 1.5 1.01487340606
-2.3 1.6 1.00552356127
-2.3 1.7 1.00203912566
-2.3 1.8 1.00075112076
-2.3 1.9 1.00027645317
-2.3 2.0 1.00010171922
-2.3 2.1 1.00003742282
-2.3 2.2 1.00001376741
-2.3 2.3 1.00000506479
-2.3 2.4 1.00000186324
-2.3 2.5 1.00000068545
-2.3 2.6 1.00000025216
-2.3 2.7 1.00000009277
-2.3 2.8 1.00000003413
-2.3 2.9 1.00000001255
 
-2.2 -3.0 1.00006169829
-2.2 -2.9 1.00016769557
-2.2 -2.8 1.00045571248
-2.2 -2.7 1.00123778553
-2.2 -2.6 1.00335750765
-2.2 -2.5 1.0090742915
-2.2 -2.4 1.02428771196
-2.2 -2.3 1.06337546453
-2.2 -2.2 1.15535125662
-2.2 -2.1 1.33329298114
-2.2 -2.0 1.57596363564
-2.2 -1.9 1.78645076585
-2.2 -1.8 1.90778361822
-2.2 -1.7 1.95990270743
-2.2 -1.6 1.97358229749
-2.2 -1.5 1.9599028943
-2.2 -1.4 1.90778416468
-2.2 -1.3 1.78645208937
-2.2 -1.2 1.57596644151
-2.2 -1.1 1.33329844183
-2.2 -1.0 1.15536240299
-2.2 -0.9 1.06340113117
-2.2 -0.8 1.02435244376
-2.2 -0.7 1.00924504457
-2.2 -0.6 1.00381628608
-2.2 -0.5 1.00247863908
-2.2 -0.4 1.00381628608
-2.2 -0.3 1.00924504457
-2.2 -0.2 1.02435244376
-2.2 -0.1 1.06340113117
-2.2 2.6645352591e-15 1.15536240299
-2.2 0.1 1.33329844183
-2.2 0.2 1.57596644151
-2.2 0.3 1.78645208937
-2.2 0.4 1.90778416468
-2.2 0.5 1.9599028943
-2.2 0.6 1.97358229749
-2.2 0.7 1.95990270743
-2.2 0.8 1.90778361822
-2.2 0.9 1.78645076585
-2.2 1.0 1.57596363564
-2.2 1.1 1.33329298114
-2.2 1.2 1.15535125662
-2.2 1.3 1.06337546453
-2.2 1.4 1.02428771196
-2.2 1.5 1.0090742915
-2.2 1.6 1.00335750765
-2.2 1.7 1.00123778553
-2.2 1.8 1.00045571248
-2.2 1.9 1.00016769557
-2.2 2.0 1.00006169829
-2.2 2.1 1.00002269842
-2.2 2.2 1.0000083504
-2.2 2.3 1.00000307196
-2.2 2.4 1.00000113011
-2.2 2.5 1.00000041575
-2.2 2.6 1.00000015294
-2.2 2.7 1.00000005627
-2.2 2.8 1.0000000207
-2.2 2.9 1.00000000761
 
-2.1 -3.0 1.00003742282
-2.1 -2.9 1.00010171922
-2.1 -2.8 1.00027645317
-2.1 -2.7 1.00075112076
-2.1 -2.6 1.00203912566
-2.1 -2.5 1.00552356128
-2.1 -2.4 1.01487340607
-2.1 -2.3 1.03942240938
-2.1 -2.2 1.10036143208
-2.1 -2.1 1.23267561752
-2.1 -2.0 1.45178388309
-2.1 -1.9 1.69114751032
-2.1 -1.8 1.85802643598
-2.1 -1.7 1.94021539056
-2.1 -1.6 1.97033267705
-2.1 -1.5 1.9703329047
-2.1 -1.4 1.94021629255
-2.1 -1.3 1.85802878638
-2.1 -1.2 1.69115283429
-2.1 -1.1 1.45179455674
-2.1 -1.0 1.23269653667
-2.1 -0.9 1.10040674351
-2.1 -0.8 1.03953230712
-2.1 -0.7 1.01515814515
-2.1 -0.6 1.00628300582
-2.1 -0.5 1.00408658438
-2.1 -0.4 1.00628300582
-2.1 -0.3 1.01515814515
-2.1 -0.2 1.03953230712
-2.1 -0.1 1.10040674351
-2.1 2.6645352591e-15 1.23269653667
-2.1 0.1 1.45179455674
-2.1 0.2 1.69115283429
-2.1 0.3 1.85802878638
-2.1 0.4 1.94021629255
-2.1 0.5 1.9703329047
-2.1 0.6 1.97033267705
-2.1 0.7 1.94021539056
-2.1 0.8 1.85802643598
-2.1 0.9 1.69114751032
-2.1 1.0 1.45178388309
-2.1 1.1 1.23267561752
-2.1 1.2 1.10036143208
-2.1 1.3 1.03942240938
-2.1 1.4 1.01487340607
-2.1 1.5 1.00552356128
-2.1 1.6 1.00203912566
-2.1 1.7 1.00075112076
-2.1 1.8 1.00027645317
-2.1 1.9 1.00010171922
-2.1 2.0 1.00003742282
-2.1 2.1 1.00001376741
-2.1 2.2 1.00000506479
-2.1 2.3 1.00000186324
-2.1 2.4 1.00000068545
-2.1 2.5 1.00000025216
-2.1 2.6 1.00000009277
-2.1 2.7 1.00000003413
-2.1 2.8 1.00000001255
-2.1 2.9 1.00000000462
 
-2.0 -3.0 1.00002269842
-2.0 -2.9 1.00006169829
-2.0 -2.8 1.00016769557
-2.0 -2.7 1.00045571248
-2.0 -2.6 1.00123778553
-2.0 -2.5 1.00335750765
-2.0 -2.4 1.00907429152
-2.0 -2.3 1.024287712
-2.0 -2.2 1.06337546466
-2.0 -2.1 1.15535125706
-2.0 -2.0 1.33329298273
-2.0 -1.9 1.57596364165
-2.0 -1.8 1.78645078686
-2.0 -1.7 1.90778368336
-2.0 -1.6 1.9599028943
-2.0 -1.5 1.97358281259
-2.0 -1.4 1.95990427515
-2.0 -1.3 1.90778772122
-2.0 -1.2 1.78646056645
-2.0 -1.1 1.57598437436
-2.0 -1.0 1.3333333315
-2.0 -0.9 1.15543361448
-2.0 -0.8 1.0635650912
-2.0 -0.7 1.02476583497
-2.0 -0.6 1.01033465716
-2.0 -0.5 1.00673763696
-2.0 -0.4 1.01033465716
-2.0 -0.3 1.02476583497
-2.0 -0.2 1.0635650912
-2.0 -0.1 1.15543361448
-2.0 2.6645352591e-15 1.3333333315
-2.0 0.1 1.57598437436
-2.0 0.2 1.78646056645
-2.0 0.3 1.90778772122
-2.0 0.4 1.95990427515
-2.0 0.5 1.97358281259
-2.0 0.6 1.9599028943
-2.0 0.7 1.90778368336
-2.0 0.8 1.78645078686
-2.0 0.9 1.57596364165
-2.0 1.0 1.33329298273
-2.0 1.1 1.15535125706
-2.0 1.2 1.06337546466
-2.0 1.3 1.024287712
-2.0 1.4 1.00907429152
-2.0 1.5 1.00335750765
-2.0 1.6 1.00123778553
-2.0 1.7 1.00045571248
-2.0 1.8 1.00016769557
-2.0 1.9 1.00006169829
-2.0 2.0 1.00002269842
-2.0 2.1 1.0000083504
-2.0 2.2 1.00000307196
-2.0 2.3 1.00000113011
-2.0 2.4 1.00000041575
-2.0 2.5 1.00000015294
-2.0 2.6 1.00000005627
-2.0 2.7 1.0000000207
-2.0 2.8 1.00000000761
-2.0 2.9 1.0000000028
 
-1.9 -3.0 1.00001376741
-1.9 -2.9 1.00003742282
-1.9 -2.8 1.00010171922
-1.9 -2.7 1.00027645317
-1.9 -2.6 1.00075112076
-1.9 -2.5 1.00203912567
-1.9 -2.4 1.00552356131
-1.9 -2.3 1.01487340614
-1.9 -2.2 1.0394224096
-1.9 -2.1 1.10036143273
-1.9 -2.0 1.23267561975
-1.9 -1.9 1.45178389151
-1.9 -1.8 1.69114754136
-1.9 -1.7 1.85802653785
-1.9 -1.6 1.94021569251
-1.9 -1.5 1.97033352351
-1.9 -1.4 1.97033520562
-1.9 -1.3 1.94022235736
-1.9 -1.2 1.8580439051
-1.9 -1.1 1.69118688035
-1.9 -1.0 1.4518627583
-1.9 -0.9 1.23283018208
-1.9 -0.8 1.10069616946
-1.9 -0.7 1.04023394345
-1.9 -0.6 1.016973704
-1.9 -0.5 1.01110848092
-1.9 -0.4 1.016973704
-1.9 -0.3 1.04023394345
-1.9 -0.2 1.10069616946
-1.9 -0.1 1.23283018208
-1.9 2.6645352591e-15 1.4518627583
-1.9 0.1 1.69118688035
-1.9 0.2 1.8580439051
-1.9 0.3 1.94022235736
-1.9 0.4 1.97033520562
-1.9 0.5 1.97033352351
-1.9 0.6 1.94021569251
-1.9 0.7 1.85802653785
-1.9 0.8 1.69114754136
-1.9 0.9 1.45178389151
-1.9 1.0 1.23267561975
-1.9 1.1 1.10036143273
-1.9 1.2 1.0394224096
-1.9 1.3 1.01487340614
-1.9 1.4 1.00552356131
-1.9 1.5 1.00203912567
-1.9 1.6 1.00075112076
-1.9 1.7 1.00027645317
-1.9 1.8 1.00010171922
-1.9 1.9 1.00003742282
-1.9 2.0 1.00001376741
-1.9 2.1 1.00000506479
-1.9 2.2 1.00000186324
-1.9 2.3 1.00000068545
-1.9 2.4 1.00000025216
-1.9 2.5 1.00000009277
-1.9 2.6 1.00000003413
-1.9 2.7 1.00000001255
-1.9 2.8 1.00000000462
-1.9 2.9 1.0000000017
 
-1.8 -3.0 1.0000083504
-1.8 -2.9 1.00002269842
-1.8 -2.8 1.00006169829
-1.8 -2.7 1.00016769557
-1.8 -2.6 1.00045571248
-1.8 -2.5 1.00123778555
-1.8 -2.4 1.0033575077
-1.8 -2.3 1.00907429164
-1.8 -2.2 1.02428771235
-1.8 -2.1 1.06337546567
-1.8 -2.0 1.15535126029
-1.8 -1.9 1.33329299443
-1.8 -1.8 1.5759636861
-1.8 -1.7 1.78645094212
-1.8 -1.6 1.90778416468
-1.8 -1.5 1.95990427515
-1.8 -1.4 1.97358661869
-1.8 -1.3 1.95991447827
-1.8 -1.2 1.90781400069
-1.8 -1.1 1.78652320373
-1.8 -1.0 1.57611687781
-1.8 -0.9 1.33359110496
-1.8 -0.8 1.15595960128
-1.8 -0.7 1.06477522181
-1.8 -0.6 1.0278105798
-1.8 -0.5 1.01831477662
-1.8 -0.4 1.0278105798
-1.8 -0.3 1.06477522181
-1.8 -0.2 1.15595960128
-1.8 -0.1 1.33359110496
-1.8 2.6645352591e-15 1.57611687781
-1.8 0.1 1.78652320373
-1.8 0.2 1.90781400069
-1.8 0.3 1.95991447827
-1.8 0.4 1.97358661869
-1.8 0.5 1.95990427515
-1.8 0.6 1.90778416468
-1.8 0.7 1.78645094212
-1.8 0.8 1.5759636861
-1.8 0.9 1.33329299443
-1.8 1.0 1.15535126029
-1.8 1.1 1.06337546567
-1.8 1.2 1.02428771235
-1.8 1.3 1.00907429164
-1.8 1.4 1.0033575077
-1.8 1.5 1.00123778555
-1.8 1.6 1.00045571248
-1.8 1.7 1.00016769557
-1.8 1.8 1.00006169829
-1.8 1.9 1.00002269842
-1.8 2.0 1.0000083504
-1.8 2.1 1.00000307196
-1.8 2.2 1.00000113011
-1.8 2.3 1.00000041575
-1.8 2.4 1.00000015294
-1.8 2.5 1.00000005627
-1.8 2.6 1.0000000207
-1.8 2.7 1.00000000761
-1.8 2.8 1.0000000028
-1.8 2.9 1.00000000103
 
-1.7 -3.0 1.00000506479
-1.7 -2.9 1.00001376741
-1.7 -2.8 1.00003742282
-1.7 -2.7 1.00010171922
-1.7 -2.6 1.00027645318
-1.7 -2.5 1.00075112079
-1.7 -2.4 1.00203912575
-1.7 -2.3 1.00552356151
-1.7 -2.2 1.0148734067
-1.7 -2.1 1.03942241118
-1.7 -2.0 1.10036143757
-1.7 -1.9 1.23267563625
-1.7 -1.8 1.4517839537
-1.7 -1.7 1.69114777076
-1.7 -1.6 1.85802729056
-1.7 -1.5 1.94021792363
-1.7 -1.4 1.97033977806
-1.7 -1.3 1.97035220725
-1.7 -1.2 1.9402671705
-1.7 -1.1 1.85815561755
-1.7 -1.0 1.69143844082
-1.7 -0.9 1.45236662839
-1.7 -0.8 1.23381713654
-1.7 -0.7 1.10283090108
-1.7 -0.6 1.04539135887
-1.7 -0.5 1.03019592842
-1.7 -0.4 1.04539135887
-1.7 -0.3 1.10283090108
-1.7 -0.2 1.23381713654
-1.7 -0.1 1.45236662839
-1.7 2.6645352591e-15 1.69143844082
-1.7 0.1 1.85815561755
-1.7 0.2 1.9402671705
-1.7 0.3 1.97035220725
-1.7 0.4 1.97033977806
-1.7 0.5 1.94021792363
-1.7 0.6 1.85802729056
-1.7 0.7 1.69114777076
-1.7 0.8 1.4517839537
-1.7 0.9 1.23267563625
-1.7 1.0 1.10036143757
-1.7 1.1 1.03942241118
-1.7 1.2 1.0148734067
-1.7 1.3 1.00552356151
-1.7 1.4 1.00203912575
-1.7 1.5 1.00075112079
-1.7 1.6 1.00027645318
-1.7 1.7 1.00010171922
-1.7 1.8 1.00003742282
-1.7 1.9 1.00001376741
-1.7 2.0 1.00000506479
-1.7 2.1 1.00000186324
-1.7 2.2 1.00000068545
-1.7 2.3 1.00000025216
-1.7 2.4 1.00000009277
-1.7 2.5 1.00000003413
-1.7 2.6 1.00000001255
-1.7 2.7 1.00000000462
-1.7 2.8 1.0000000017
-1.7 2.9 1.00000000063
 
-1.6 -3.0 1.00000307196
-1.6 -2.9 1.0000083504
-1.6 -2.8 1.00002269842
-1.6 -2.7 1.0000616983
-1.6 -2.6 1.00016769559
-1.6 -2.5 1.00045571253
-1.6 -2.4 1.00123778567
-1.6 -2.3 1.00335750803
-1.6 -2.2 1.00907429255
-1.6 -2.1 1.02428771489
-1.6 -2.0 1.06337547312
-1.6 -1.9 1.15535128418
-1.6 -1.8 1.33329308091
-1.6 -1.7 1.57596401456
-1.6 -1.6 1.78645208937
-1.6 -1.5 1.90778772122
-1.6 -1.4 1.95991447827
-1.6 -1.3 1.97361474217
-1.6 -1.2 1.95998986967
-1.6 -1.1 1.90800818007
-1.6 -1.0 1.78698601784
-1.6 -0.9 1.57709576733
-1.6 -0.8 1.33549426344
-1.6 -0.7 1.15983531925
-1.6 -0.6 1.07364228163
-1.6 -0.5 1.04978457738
-1.6 -0.4 1.07364228163
-1.6 -0.3 1.15983531925
-1.6 -0.2 1.33549426344
-1.6 -0.1 1.57709576733
-1.6 2.6645352591e-15 1.78698601784
-1.6 0.1 1.90800818007
-1.6 0.2 1.95998986967
-1.6 0.3 1.97361474217
-1.6 0.4 1.95991447827
-1.6 0.5 1.90778772122
-1.6 0.6 1.78645208937
-1.6 0.7 1.57596401456
-1.6 0.8 1.33329308091
-1.6 0.9 1.15535128418
-1.6 1.0 1.06337547312
-1.6 1.1 1.02428771489
-1.6 1.2 1.00907429255
-1.6 1.3 1.00335750803
-1.6 1.4 1.00123778567
-1.6 1.5 1.00045571253
-1.6 1.6 1.00016769559
-1.6 1.7 1.0000616983
-1.6 1.8 1.00002269842
-1.6 1.9 1.0000083504
-1.6 2.0 1.00000307196
-1.6 2.1 1.00000113011
-1.6 2.2 1.00000041575
-1.6 2.3 1.00000015294
-1.6 2.4 1.00000005627
-1.6 2.5 1.0000000207
-1.6 2.6 1.00000000761
-1.6 2.7 1.0000000028
-1.6 2.8 1.00000000103
-1.6 2.9 1.00000000038
 
-1.5 -3.0 1.00000186324
-1.5 -2.9 1.00000506479
-1.5 -2.8 1.00001376741
-1.5 -2.7 1.00003742283
-1.5 -2.6 1.00010171925
-1.5 -2.5 1.00027645325
-1.5 -2.4 1.00075112099
-1.5 -2.3 1.00203912629
-1.5 -2.2 1.00552356299
-1.5 -2.1 1.01487341081
-1.5 -2.0 1.03942242291
-1.5 -1.9 1.1003614733
-1.5 -1.8 1.23267575813
-1.5 -1.7 1.45178441325
-1.5 -1.6 1.69114946583
-1.5 -1.5 1.85803285243
-1.5 -1.4 1.94023440947
-1.5 -1.3 1.97038599326
-1.5 -1.2 1.97047783308
-1.5 -1.1 1.94059829536
-1.5 -1.0 1.85898103529
-1.5 -0.9 1.6932968115
-1.5 -0.8 1.45608566188
-1.5 -0.7 1.24107940928
-1.5 -0.6 1.11839700384
-1.5 -0.5 1.08208063509
-1.5 -0.4 1.11839700384
-1.5 -0.3 1.24107940928
-1.5 -0.2 1.45608566188
-1.5 -0.1 1.6932968115
-1.5 2.6645352591e-15 1.85898103529
-1.5 0.1 1.94059829536
-1.5 0.2 1.97047783308
-1.5 0.3 1.97038599326
-1.5 0.4 1.94023440947
-1.5 0.5 1.85803285243
-1.5 0.6 1.69114946583
-1.5 0.7 1.45178441325
-1.5 0.8 1.23267575813
-1.5 0.9 1.1003614733
-1.5 1.0 1.03942242291
-1.5 1.1 1.01487341081
-1.5 1.2 1.00552356299
-1.5 1.3 1.00203912629
-1.5 1.4 1.00075112099
-1.5 1.5 1.00027645325
-1.5 1.6 1.00010171925
-1.5 1.7 1.00003742283
-1.5 1.8 1.00001376741
-1.5 1.9 1.00000506479
-1.5 2.0 1.00000186324
-1.5 2.1 1.00000068545
-1.5 2.2 1.00000025216
-1.5 2.3 1.00000009277
-1.5 2.4 1.00000003413
-1.5 2.5 1.00000001255
-1.5 2.6 1.00000000462
-1.5 2.7 1.0000000017
-1.5 2.8 1.00000000063
-1.5 2.9 1.00000000023
 
-1.4 -3.0 1.00000113011
-1.4 -2.9 1.00000307196
-1.4 -2.8 1.00000835041
-1.4 -2.7 1.00002269844
-1.4 -2.6 1.00006169834
-1.4 -2.5 1.00016769571
-1.4 -2.4 1.00045571286
-1.4 -2.3 1.00123778656
-1.4 -2.2 1.00335751047
-1.4 -2.1 1.00907429925
-1.4 -2.0 1.02428773367
-1.4 -1.9 1.06337552813
-1.4 -1.8 1.15535146071
-1.4 -1.7 1.33329371995
-1.4 -1.6 1.57596644151
-1.4 -1.5 1.78646056645
-1.4 -1.4 1.90781400069
-1.4 -1.3 1.95998986967
-1.4 -1.2 1.97382254781
-1.4 -1.1 1.9605469372
-1.4 -1.0 1.90944292304
-1.4 -0.9 1.7904048883
-1.4 -0.8 1.58431870381
-1.4 -0.7 1.34947301309
-1.4 -0.6 1.18789417013
-1.4 -0.5 1.13532736354
-1.4 -0.4 1.18789417013
-1.4 -0.3 1.34947301309
-1.4 -0.2 1.58431870381
-1.4 -0.1 1.7904048883
-1.4 2.6645352591e-15 1.90944292304
-1.4 0.1 1.9605469372
-1.4 0.2 1.97382254781
-1.4 0.3 1.95998986967
-1.4 0.4 1.90781400069
-1.4 0.5 1.78646056645
-1.4 0.6 1.57596644151
-1.4 0.7 1.33329371995
-1.4 0.8 1.15535146071
-1.4 0.9 1.06337552813
-1.4 1.0 1.02428773367
-1.4 1.1 1.00907429925
-1.4 1.2 1.00335751047
-1.4 1.3 1.00123778656
-1.4 1.4 1.00045571286
-1.4 1.5 1.00016769571
-1.4 1.6 1.00006169834
-1.4 1.7 1.00002269844
-1.4 1.8 1.00000835041
-1.4 1.9 1.00000307196
-1.4 2.0 1.00000113011
-1.4 2.1 1.00000041575
-1.4 2.2 1.00000015294
-1.4 2.3 1.00000005627
-1.4 2.4 1.0000000207
-1.4 2.5 1.00000000761
-1.4 2.6 1.0000000028
-1.4 2.7 1.00000000103
-1.4 2.8 1.00000000038
-1.4 2.9 1.00000000014
 
-1.3 -3.0 1.00000068545
-1.3 -2.9 1.00000186324
-1.3 -2.8 1.0000050648
-1.3 -2.7 1.00001376744
-1.3 -2.6 1.0000374229
-1.3 -2.5 1.00010171945
-1.3 -2.4 1.00027645379
-1.3 -2.3 1.00075112246
-1.3 -2.2 1.0020391303
-1.3 -2.1 1.00552357397
-1.3 -2.0 1.01487344121
-1.3 -1.9 1.03942250957
-1.3 -1.8 1.10036173729
-1.3 -1.7 1.2326766587
-1.3 -1.6 1.45178780888
-1.3 -1.5 1.69116199071
-1.3 -1.4 1.8580739493
-1.3 -1.3 1.94035622404
-1.3 -1.2 1.97072747894
-1.3 -1.1 1.97140608189
-1.3 -1.0 1.94304488728
-1.3 -0.9 1.86507835466
-1.3 -0.8 1.70700531831
-1.3 -0.7 1.48334428146
-1.3 -0.6 1.29313208654
-1.3 -0.5 1.22311500539
-1.3 -0.4 1.29313208654
-1.3 -0.3 1.48334428146
-1.3 -0.2 1.70700531831
-1.3 -0.1 1.86507835466
-1.3 2.6645352591e-15 1.94304488728
-1.3 0.1 1.97140608189
-1.3 0.2 1.97072747894
-1.3 0.3 1.94035622404
-1.3 0.4 1.8580739493
-1.3 0.5 1.69116199071
-1.3 0.6 1.45178780888
-1.3 0.7 1.2326766587
-1.3 0.8 1.10036173729
-1.3 0.9 1.03942250957
-1.3 1.0 1.01487344121
-1.3 1.1 1.00552357397
-1.3 1.2 1.0020391303
-1.3 1.3 1.00075112246
-1.3 1.4 1.00027645379
-1.3 1.5 1.00010171945
-1.3 1.6 1.0000374229
-1.3 1.7 1.00001376744
-1.3 1.8 1.0000050648
-1.3 1.9 1.00000186324
-1.3 2.0 1.00000068545
-1.3 2.1 1.00000025216
-1.3 2.2 1.00000009277
-1.3 2.3 1.00000003413
-1.3 2.4 1.00000001255
-1.3 2.5 1.00000000462
-1.3 2.6 1.0000000017
-1.3 2.7 1.00000000063
-1.3 2.8 1.00000000023
-1.3 2.9 1.00000000008
 
-1.2 -3.0 1.00000041575
-1.2 -2.9 1.00000113012
-1.2 -2.8 1.00000307198
-1.2 -2.7 1.00000835045
-1.2 -2.6 1.00002269856
-1.2 -2.5 1.00006169867
-1.2 -2.4 1.0001676966
-1.2 -2.3 1.00045571528
-1.2 -2.2 1.00123779316
-1.2 -2.1 1.00335752848
-1.2 -2.0 1.00907434879
-1.2 -1.9 1.02428787241
-1.2 -1.8 1.06337593462
-1.2 -1.7 1.15535276507
-1.2 -1.6 1.33329844183
-1.2 -1.5 1.57598437436
-1.2 -1.4 1.78652320373
-1.2 -1.3 1.90800818007
-1.2 -1.2 1.9605469372
-1.2 -1.1 1.97535801704
-1.2 -1.0 1.96466293878
-1.2 -0.9 1.92004108086
-1.2 -0.8 1.81561867016
-1.2 -0.7 1.63714189971
-1.2 -0.6 1.44838468968
-1.2 -0.5 1.36784819195
-1.2 -0.4 1.44838468968
-1.2 -0.3 1.63714189971
-1.2 -0.2 1.81561867016
-1.2 -0.1 1.92004108086
-1.2 2.6645352591e-15 1.96466293878
-1.2 0.1 1.97535801704
-1.2 0.2 1.9605469372
-1.2 0.3 1.90800818007
-1.2 0.4 1.78652320373
-1.2 0.5 1.57598437436
-1.2 0.6 1.33329844183
-1.2 0.7 1.15535276507
-1.2 0.8 1.06337593462
-1.2 0.9 1.02428787241
-1.2 1.0 1.00907434879
-1.2 1.1 1.00335752848
-1.2 1.2 1.00123779316
-1.2 1.3 1.00045571528
-1.2 1.4 1.0001676966
-1.2 1.5 1.00006169867
-1.2 1.6 1.00002269856
-1.2 1.7 1.00000835045
-1.2 1.8 1.00000307198
-1.2 1.9 1.00000113012
-1.2 2.0 1.00000041575
-1.2 2.1 1.00000015295
-1.2 2.2 1.00000005627
-1.2 2.3 1.0000000207
-1.2 2.4 1.00000000761
-1.2 2.5 1.0000000028
-1.2 2.6 1.00000000103
-1.2 2.7 1.00000000038
-1.2 2.8 1.00000000014
-1.2 2.9 1.00000000005
 
-1.1 -3.0 1.00000025217
-1.1 -2.9 1.00000068546
-1.1 -2.8 1.00000186327
-1.1 -2.7 1.00000506488
-1.1 -2.6 1.00001376764
-1.1 -2.5 1.00003742344
-1.1 -2.4 1.00010172092
-1.1 -2.3 1.00027645779
-1.1 -2.2 1.00075113333
-1.1 -2.1 1.00203915993
-1.1 -2.0 1.00552365507
-1.1 -1.9 1.01487366578
-1.1 -1.8 1.0394231499
-1.1 -1.7 1.10036368798
-1.1 -1.6 1.23268331308
-1.1 -1.5 1.4518128992
-1.1 -1.4 1.69125453672
-1.1 -1.3 1.85837761209
-1.1 -1.2 1.94125630402
-1.1 -1.1 1.97325068019
-1.1 -1.0 1.97826455379
-1.1 -0.9 1.96111698314
-1.1 -0.8 1.91003706539
-1.1 -0.7 1.80705284111
-1.1 -0.6 1.67335993739
-1.1 -0.5 1.60645959487
-1.1 -0.4 1.67335993739
-1.1 -0.3 1.80705284111
-1.1 -0.2 1.91003706539
-1.1 -0.1 1.96111698314
-1.1 2.6645352591e-15 1.97826455379
-1.1 0.1 1.97325068019
-1.1 0.2 1.94125630402
-1.1 0.3 1.85837761209
-1.1 0.4 1.69125453672
-1.1 0.5 1.4518128992
-1.1 0.6 1.23268331308
-1.1 0.7 1.10036368798
-1.1 0.8 1.0394231499
-1.1 0.9 1.01487366578
-1.1 1.0 1.00552365507
-1.1 1.1 1.00203915993
-1.1 1.2 1.00075113333
-1.1 1.3 1.00027645779
-1.1 1.4 1.00010172092
-1.1 1.5 1.00003742344
-1.1 1.6 1.00001376764
-1.1 1.7 1.00000506488
-1.1 1.8 1.00000186327
-1.1 1.9 1.00000068546
-1.1 2.0 1.00000025217
-1.1 2.1 1.00000009277
-1.1 2.2 1.00000003413
-1.1 2.3 1.00000001255
-1.1 2.4 1.00000000462
-1.1 2.5 1.0000000017
-1.1 2.6 1.00000000063
-1.1 2.7 1.00000000023
-1.1 2.8 1.00000000008
-1.1 2.9 1.00000000003
 
-1.0 -3.0 1.00000015295
-1.0 -2.9 1.00000041576
-1.0 -2.8 1.00000113016
-1.0 -2.7 1.0000030721
-1.0 -2.6 1.00000835078
-1.0 -2.5 1.00002269945
-1.0 -2.4 1.00006170109
-1.0 -2.3 1.00016770318
-1.0 -2.2 1.00045573319
-1.0 -2.1 1.00123784193
-1.0 -2.0 1.00335766162
-1.0 -1.9 1.00907471483
-1.0 -1.8 1.02428889763
-1.0 -1.7 1.06337893818
-1.0 -1.6 1.15536240299
-1.0 -1.5 1.3333333315
-1.0 -1.4 1.57611687781
-1.0 -1.3 1.78698601784
-1.0 -1.2 1.90944292304
-1.0 -1.1 1.96466293878
-1.0 -1.0 1.98670268735
-1.0 -0.9 1.9950652964
-1.0 -0.8 1.99817504372
-1.0 -0.7 1.99931724455
-1.0 -0.6 1.99971984725
-1.0 -0.5 1.99981842501
-1.0 -0.4 1.99971984725
-1.0 -0.3 1.99931724455
-1.0 -0.2 1.99817504372
-1.0 -0.1 1.9950652964
-1.0 2.6645352591e-15 1.98670268735
-1.0 0.1 1.96466293878
-1.0 0.2 1.90944292304
-1.0 0.3 1.78698601784
-1.0 0.4 1.57611687781
-1.0 0.5 1.3333333315
-1.0 0.6 1.15536240299
-1.0 0.7 1.06337893818
-1.0 0.8 1.02428889763
-1.0 0.9 1.00907471483
-1.0 1.0 1.00335766162
-1.0 1.1 1.00123784193
-1.0 1.2 1.00045573319
-1.0 1.3 1.00016770318
-1.0 1.4 1.00006170109
-1.0 1.5 1.00002269945
-1.0 1.6 1.00000835078
-1.0 1.7 1.0000030721
-1.0 1.8 1.00000113016
-1.0 1.9 1.00000041576
-1.0 2.0 1.00000015295
-1.0 2.1 1.00000005627
-1.0 2.2 1.0000000207
-1.0 2.3 1.00000000761
-1.0 2.4 1.0000000028
-1.0 2.5 1.00000000103
-1.0 2.6 1.00000000038
-1.0 2.7 1.00000000014
-1.0 2.8 1.00000000005
-1.0 2.9 1.00000000002
 
-0.9 -3.0 1.00000009278
-0.9 -2.9 1.00000025219
-0.9 -2.8 1.00000068553
-0.9 -2.7 1.00000186347
-0.9 -2.6 1.00000506542
-0.9 -2.5 1.00001376911
-0.9 -2.4 1.00003742743
-0.9 -2.3 1.00010173177
-0.9 -2.2 1.00027648731
-0.9 -2.1 1.00075121366
-0.9 -2.0 1.00203937885
-0.9 -1.9 1.00552425432
-0.9 -1.8 1.01487532513
-0.9 -1.7 1.03942788134
-0.9 -1.6 1.10037810151
-0.9 -1.5 1.23273248123
-0.9 -1.4 1.45199828282
-0.9 -1.3 1.69193830706
-0.9 -1.2 1.86062115808
-0.9 -1.1 1.94790624562
-0.9 -1.0 1.99189172177
-0.9 -0.9 2.02891977499
-0.9 -0.8 2.09433083992
-0.9 -0.7 2.23714756387
-0.9 -0.6 2.48411465293
-0.9 -0.5 2.64819627428
-0.9 -0.4 2.48411465293
-0.9 -0.3 2.23714756387
-0.9 -0.2 2.09433083992
-0.9 -0.1 2.02891977499
-0.9 2.6645352591e-15 1.99189172177
-0.9 0.1 1.94790624562
-0.9 0.2 1.86062115808
-0.9 0.3 1.69193830706
-0.9 0.4 1.45199828282
-0.9 0.5 1.23273248123
-0.9 0.6 1.10037810151
-0.9 0.7 1.03942788134
-0.9 0.8 1.01487532513
-0.9 0.9 1.00552425432
-0.9 1.0 1.00203937885
-0.9 1.1 1.00075121366
-0.9 1.2 1.00027648731
-0.9 1.3 1.00010173177
-0.9 1.4 1.00003742743
-0.9 1.5 1.00001376911
-0.9 1.6 1.00000506542
-0.9 1.7 1.00000186347
-0.9 1.8 1.00000068553
-0.9 1.9 1.00000025219
-0.9 2.0 1.00000009278
-0.9 2.1 1.00000003413
-0.9 2.2 1.00000001256
-0.9 2.3 1.00000000462
-0.9 2.4 1.0000000017
-0.9 2.5 1.00000000063
-0.9 2.6 1.00000000023
-0.9 2.7 1.00000000008
-0.9 2.8 1.00000000003
-0.9 2.9 1.00000000001
 
-0.8 -3.0 1.00000005628
-0.8 -2.9 1.000000153
-0.8 -2.8 1.00000041588
-0.8 -2.7 1.00000113049
-0.8 -2.6 1.00000307299
-0.8 -2.5 1.0000083532
-0.8 -2.4 1.00002270603
-0.8 -2.3 1.00006171899
-0.8 -2.2 1.00016775185
-0.8 -2.1 1.00045586556
-0.8 -2.0 1.0012382023
-0.8 -1.9 1.00335864536
-0.8 -1.8 1.00907741946
-0.8 -1.7 1.0242964729
-0.8 -1.6 1.06340113117
-0.8 -1.5 1.15543361448
-0.8 -1.4 1.33359110496
-0.8 -1.3 1.57709576733
-0.8 -1.2 1.7904048883
-0.8 -1.1 1.92004108086
-0.8 -1.0 1.9950652964
-0.8 -0.9 2.07047463124
-0.8 -0.8 2.21911040002
-0.8 -0.7 2.56603628818
-0.8 -0.6 3.22797403607
-0.8 -0.5 3.71657660436
-0.8 -0.4 3.22797403607
-0.8 -0.3 2.56603628818
-0.8 -0.2 2.21911040002
-0.8 -0.1 2.07047463124
-0.8 2.6645352591e-15 1.9950652964
-0.8 0.1 1.92004108086
-0.8 0.2 1.7904048883
-0.8 0.3 1.57709576733
-0.8 0.4 1.33359110496
-0.8 0.5 1.15543361448
-0.8 0.6 1.06340113117
-0.8 0.7 1.0242964729
-0.8 0.8 1.00907741946
-0.8 0.9 1.00335864536
-0.8 1.0 1.0012382023
-0.8 1.1 1.00045586556
-0.8 1.2 1.00016775185
-0.8 1.3 1.00006171899
-0.8 1.4 1.00002270603
-0.8 1.5 1.0000083532
-0.8 1.6 1.00000307299
-0.8 1.7 1.00000113049
-0.8 1.8 1.00000041588
-0.8 1.9 1.000000153
-0.8 2.0 1.00000005628
-0.8 2.1 1.00000002071
-0.8 2.2 1.00000000762
-0.8 2.3 1.0000000028
-0.8 2.4 1.00000000103
-0.8 2.5 1.00000000038
-0.8 2.6 1.00000000014
-0.8 2.7 1.00000000005
-0.8 2.8 1.00000000002
-0.8 2.9 1.00000000001
 
-0.7 -3.0 1.00000003416
-0.7 -2.9 1.00000009285
-0.7 -2.8 1.00000025239
-0.7 -2.7 1.00000068607
-0.7 -2.6 1.00000186494
-0.7 -2.5 1.00000506941
-0.7 -2.4 1.00001377996
-0.7 -2.3 1.00003745694
-0.7 -2.2 1.000101812
-0.7 -2.1 1.00027670547
-0.7 -2.0 1.00075180724
-0.7 -1.9 1.00204099651
-0.7 -1.8 1.00552868217
-0.7 -1.7 1.01488758605
-0.7 -1.6 1.03946284098
-0.7 -1.5 1.10048459438
-0.7 -1.4 1.23309571179
-0.7 -1.3 1.45336753871
-0.7 -1.2 1.69698759448
-0.7 -1.1 1.87718600591
-0.7 -1.0 1.99699940213
-0.7 -0.9 2.1294659348
-0.7 -0.8 2.40199359743
-0.7 -0.7 3.06137937106
-0.7 -0.6 4.40502947719
-0.7 -0.5 5.47558311924
-0.7 -0.4 4.40502947719
-0.7 -0.3 3.06137937106
-0.7 -0.2 2.40199359743
-0.7 -0.1 2.1294659348
-0.7 2.6645352591e-15 1.99699940213
-0.7 0.1 1.87718600591
-0.7 0.2 1.69698759448
-0.7 0.3 1.45336753871
-0.7 0.4 1.23309571179
-0.7 0.5 1.10048459438
-0.7 0.6 1.03946284098
-0.7 0.7 1.01488758605
-0.7 0.8 1.00552868217
-0.7 0.9 1.00204099651
-0.7 1.0 1.00075180724
-0.7 1.1 1.00027670547
-0.7 1.2 1.000101812
-0.7 1.3 1.00003745694
-0.7 1.4 1.00001377996
-0.7 1.5 1.00000506941
-0.7 1.6 1.00000186494
-0.7 1.7 1.00000068607
-0.7 1.8 1.00000025239
-0.7 1.9 1.00000009285
-0.7 2.0 1.00000003416
-0.7 2.1 1.00000001257
-0.7 2.2 1.00000000462
-0.7 2.3 1.0000000017
-0.7 2.4 1.00000000063
-0.7 2.5 1.00000000023
-0.7 2.6 1.00000000008
-0.7 2.7 1.00000000003
-0.7 2.8 1.00000000001
-0.7 2.9 1.0
 
-0.6 -3.0 1.00000002075
-0.6 -2.9 1.0000000564
-0.6 -2.8 1.00000015332
-0.6 -2.7 1.00000041678
-0.6 -2.6 1.00000113291
-0.6 -2.5 1.00000307957
-0.6 -2.4 1.0000083711
-0.6 -2.3 1.00002275469
-0.6 -2.2 1.00006185126
-0.6 -2.1 1.00016811145
-0.6 -2.0 1.00045684362
-0.6 -1.9 1.0012408651
-0.6 -1.8 1.00336591422
-0.6 -1.7 1.00909740374
-0.6 -1.6 1.02435244376
-0.6 -1.5 1.0635650912
-0.6 -1.4 1.15595960128
-0.6 -1.3 1.33549426344
-0.6 -1.2 1.58431870381
-0.6 -1.1 1.81561867016
-0.6 -1.0 1.99817504372
-0.6 -0.9 2.21911040002
-0.6 -0.8 2.68650748478
-0.6 -0.7 3.84242793993
-0.6 -0.6 6.30116267793
-0.6 -0.5 8.36552161908
-0.6 -0.4 6.30116267793
-0.6 -0.3 3.84242793993
-0.6 -0.2 2.68650748478
-0.6 -0.1 2.21911040002
-0.6 2.6645352591e-15 1.99817504372
-0.6 0.1 1.81561867016
-0.6 0.2 1.58431870381
-0.6 0.3 1.33549426344
-0.6 0.4 1.15595960128
-0.6 0.5 1.0635650912
-0.6 0.6 1.02435244376
-0.6 0.7 1.00909740374
-0.6 0.8 1.00336591422
-0.6 0.9 1.0012408651
-0.6 1.0 1.00045684362
-0.6 1.1 1.00016811145
-0.6 1.2 1.00006185126
-0.6 1.3 1.00002275469
-0.6 1.4 1.0000083711
-0.6 1.5 1.00000307957
-0.6 1.6 1.00000113291
-0.6 1.7 1.00000041678
-0.6 1.8 1.00000015332
-0.6 1.9 1.0000000564
-0.6 2.0 1.00000002075
-0.6 2.1 1.00000000763
-0.6 2.2 1.00000000281
-0.6 2.3 1.00000000103
-0.6 2.4 1.00000000038
-0.6 2.5 1.00000000014
-0.6 2.6 1.00000000005
-0.6 2.7 1.00000000002
-0.6 2.8 1.00000000001
-0.6 2.9 1.0
 
-0.5 -3.0 1.00000001264
-0.5 -2.9 1.00000003436
-0.5 -2.8 1.00000009339
-0.5 -2.7 1.00000025386
-0.5 -2.6 1.00000069007
-0.5 -2.5 1.00000187579
-0.5 -2.4 1.00000509892
-0.5 -2.3 1.00001386018
-0.5 -2.2 1.000037675
-0.5 -2.1 1.0001024048
-0.5 -2.0 1.00027831744
-0.5 -1.9 1.00075619316
-0.5 -1.8 1.00205294927
-0.5 -1.7 1.00556139865
-0.5 -1.6 1.01497817376
-0.5 -1.5 1.03972109231
-0.5 -1.4 1.10127095401
-0.5 -1.3 1.23577551731
-0.5 -1.2 1.46345488621
-0.5 -1.1 1.7341269643
-0.5 -1.0 1.9988876085
-0.5 -0.9 2.35738409892
-0.5 -0.8 3.13703864441
-0.5 -0.7 5.09330170623
-0.5 -0.6 9.37021106993
-0.5 -0.5 13.087128045
-0.5 -0.4 9.37021106993
-0.5 -0.3 5.09330170623
-0.5 -0.2 3.13703864441
-0.5 -0.1 2.35738409892
-0.5 2.6645352591e-15 1.9988876085
-0.5 0.1 1.7341269643
-0.5 0.2 1.46345488621
-0.5 0.3 1.23577551731
-0.5 0.4 1.10127095401
-0.5 0.5 1.03972109231
-0.5 0.6 1.01497817376
-0.5 0.7 1.00556139865
-0.5 0.8 1.00205294927
-0.5 0.9 1.00075619316
-0.5 1.0 1.00027831744
-0.5 1.1 1.0001024048
-0.5 1.2 1.000037675
-0.5 1.3 1.00001386018
-0.5 1.4 1.00000509892
-0.5 1.5 1.00000187579
-0.5 1.6 1.00000069007
-0.5 1.7 1.00000025386
-0.5 1.8 1.00000009339
-0.5 1.9 1.00000003436
-0.5 2.0 1.00000001264
-0.5 2.1 1.00000000465
-0.5 2.2 1.00000000171
-0.5 2.3 1.00000000063
-0.5 2.4 1.00000000023
-0.5 2.5 1.00000000009
-0.5 2.6 1.00000000003
-0.5 2.7 1.00000000001
-0.5 2.8 1.0
-0.5 2.9 1.0
 
-0.4 -3.0 1.00000000775
-0.4 -2.9 1.00000002108
-0.4 -2.8 1.0000000573
-0.4 -2.7 1.00000015575
-0.4 -2.6 1.00000042336
-0.4 -2.5 1.00000115081
-0.4 -2.4 1.00000312822
-0.4 -2.3 1.00000850335
-0.4 -2.2 1.00002311418
-0.4 -2.1 1.00006282854
-0.4 -2.0 1.00017076855
-0.4 -1.9 1.00046407049
-0.4 -1.8 1.00126054018
-0.4 -1.7 1.00341962095
-0.4 -1.6 1.00924504457
-0.4 -1.5 1.02476583497
-0.4 -1.4 1.06477522181
-0.4 -1.3 1.15983531925
-0.4 -1.2 1.34947301309
-0.4 -1.1 1.63714189971
-0.4 -1.0 1.99931724455
-0.4 -0.9 2.56603628818
-0.4 -0.8 3.84242793993
-0.4 -0.7 7.08088629335
-0.4 -0.6 14.2860096723
-0.4 -0.5 20.6881181
-0.4 -0.4 14.2860096723
-0.4 -0.3 7.08088629335
-0.4 -0.2 3.84242793993
-0.4 -0.1 2.56603628818
-0.4 2.6645352591e-15 1.99931724455
-0.4 0.1 1.63714189971
-0.4 0.2 1.34947301309
-0.4 0.3 1.15983531925
-0.4 0.4 1.06477522181
-0.4 0.5 1.02476583497
-0.4 0.6 1.00924504457
-0.4 0.7 1.00341962095
-0.4 0.8 1.00126054018
-0.4 0.9 1.00046407049
-0.4 1.0 1.00017076855
-0.4 1.1 1.00006282854
-0.4 1.2 1.00002311418
-0.4 1.3 1.00000850335
-0.4 1.4 1.00000312822
-0.4 1.5 1.00000115081
-0.4 1.6 1.00000042336
-0.4 1.7 1.00000015575
-0.4 1.8 1.0000000573
-0.4 1.9 1.00000002108
-0.4 2.0 1.00000000775
-0.4 2.1 1.00000000285
-0.4 2.2 1.00000000105
-0.4 2.3 1.00000000039
-0.4 2.4 1.00000000014
-0.4 2.5 1.00000000005
-0.4 2.6 1.00000000002
-0.4 2.7 1.00000000001
-0.4 2.8 1.0
-0.4 2.9 1.0
 
-0.3 -3.0 1.00000000485
-0.3 -2.9 1.00000001318
-0.3 -2.8 1.00000003583
-0.3 -2.7 1.00000009738
-0.3 -2.6 1.00000026472
-0.3 -2.5 1.00000071957
-0.3 -2.4 1.000001956
-0.3 -2.3 1.00000531696
-0.3 -2.2 1.00001445288
-0.3 -2.1 1.00003928619
-0.3 -2.0 1.00010678504
-0.3 -1.9 1.00029022819
-0.3 -1.8 1.00078859981
-0.3 -1.7 1.00214126016
-0.3 -1.6 1.00580307732
-0.3 -1.5 1.01564704507
-0.3 -1.4 1.04162565567
-0.3 -1.3 1.10705304341
-0.3 -1.2 1.25535407958
-0.3 -1.1 1.53638026127
-0.3 -1.0 1.99957297726
-0.3 -0.9 2.86164862285
-0.3 -0.8 4.89681279342
-0.3 -0.7 10.1170527253
-0.3 -0.6 21.8655611486
-0.3 -0.5 32.453399425
-0.3 -0.4 21.8655611486
-0.3 -0.3 10.1170527253
-0.3 -0.2 4.89681279342
-0.3 -0.1 2.86164862285
-0.3 2.6645352591e-15 1.99957297726
-0.3 0.1 1.53638026127
-0.3 0.2 1.25535407958
-0.3 0.3 1.10705304341
-0.3 0.4 1.04162565567
-0.3 0.5 1.01564704507
-0.3 0.6 1.00580307732
-0.3 0.7 1.00214126016
-0.3 0.8 1.00078859981
-0.3 0.9 1.00029022819
-0.3 1.0 1.00010678504
-0.3 1.1 1.00003928619
-0.3 1.2 1.00001445288
-0.3 1.3 1.00000531696
-0.3 1.4 1.000001956
-0.3 1.5 1.00000071957
-0.3 1.6 1.00000026472
-0.3 1.7 1.00000009738
-0.3 1.8 1.00000003583
-0.3 1.9 1.00000001318
-0.3 2.0 1.00000000485
-0.3 2.1 1.00000000178
-0.3 2.2 1.00000000066
-0.3 2.3 1.00000000024
-0.3 2.4 1.00000000009
-0.3 2.5 1.00000000003
-0.3 2.6 1.00000000001
-0.3 2.7 1.0
-0.3 2.8 1.0
-0.3 2.9 1.0
 
-0.2 -3.0 1.00000000318
-0.2 -2.9 1.00000000865
-0.2 -2.8 1.0000000235
-0.2 -2.7 1.00000006388
-0.2 -2.6 1.00000017364
-0.2 -2.5 1.00000047201
-0.2 -2.4 1.00000128306
-0.2 -2.3 1.00000348771
-0.2 -2.2 1.00000948053
-0.2 -2.1 1.00002577052
-0.2 -2.0 1.00007004973
-0.2 -1.9 1.0001904016
-0.2 -1.8 1.00051746702
-0.2 -1.7 1.00140589653
-0.2 -1.6 1.00381628608
-0.2 -1.5 1.01033465716
-0.2 -1.4 1.0278105798
-0.2 -1.3 1.07364228163
-0.2 -1.2 1.18789417013
-0.2 -1.1 1.44838468968
-0.2 -1.0 1.99971984725
-0.2 -0.9 3.22797403607
-0.2 -0.8 6.30116267793
-0.2 -0.7 14.2860096723
-0.2 -0.6 32.4030282324
-0.2 -0.5 48.8786429899
-0.2 -0.4 32.4030282324
-0.2 -0.3 14.2860096723
-0.2 -0.2 6.30116267793
-0.2 -0.1 3.22797403607
-0.2 2.6645352591e-15 1.99971984725
-0.2 0.1 1.44838468968
-0.2 0.2 1.18789417013
-0.2 0.3 1.07364228163
-0.2 0.4 1.0278105798
-0.2 0.5 1.01033465716
-0.2 0.6 1.00381628608
-0.2 0.7 1.00140589653
-0.2 0.8 1.00051746702
-0.2 0.9 1.0001904016
-0.2 1.0 1.00007004973
-0.2 1.1 1.00002577052
-0.2 1.2 1.00000948053
-0.2 1.3 1.00000348771
-0.2 1.4 1.00000128306
-0.2 1.5 1.00000047201
-0.2 1.6 1.00000017364
-0.2 1.7 1.00000006388
-0.2 1.8 1.0000000235
-0.2 1.9 1.00000000865
-0.2 2.0 1.00000000318
-0.2 2.1 1.00000000117
-0.2 2.2 1.00000000043
-0.2 2.3 1.00000000016
-0.2 2.4 1.00000000006
-0.2 2.5 1.00000000002
-0.2 2.6 1.00000000001
-0.2 2.7 1.0
-0.2 2.8 1.0
-0.2 2.9 1.0
 
-0.1 -3.0 1.00000000232
-0.1 -2.9 1.00000000632
-0.1 -2.8 1.00000001717
-0.1 -2.7 1.00000004668
-0.1 -2.6 1.00000012689
-0.1 -2.5 1.00000034493
-0.1 -2.4 1.00000093761
-0.1 -2.3 1.00000254869
-0.1 -2.2 1.00000692805
-0.1 -2.1 1.00001883234
-0.1 -2.0 1.00005119126
-0.1 -1.9 1.00013914964
-0.1 -1.8 1.00037822864
-0.1 -1.7 1.00102798944
-0.1 -1.6 1.00279331396
-0.1 -1.5 1.00758529884
-0.1 -1.4 1.020562965
-0.1 -1.3 1.0555010492
-0.1 -1.2 1.14828350234
-0.1 -1.1 1.38881995609
-0.1 -1.0 1.99979525712
-0.1 -0.9 3.56987015857
-0.1 -0.8 7.72081801721
-0.1 -0.7 18.6524758217
-0.1 -0.6 43.6010134999
-0.1 -0.5 66.4139379606
-0.1 -0.4 43.6010134999
-0.1 -0.3 18.6524758217
-0.1 -0.2 7.72081801721
-0.1 -0.1 3.56987015857
-0.1 2.6645352591e-15 1.99979525712
-0.1 0.1 1.38881995609
-0.1 0.2 1.14828350234
-0.1 0.3 1.0555010492
-0.1 0.4 1.020562965
-0.1 0.5 1.00758529884
-0.1 0.6 1.00279331396
-0.1 0.7 1.00102798944
-0.1 0.8 1.00037822864
-0.1 0.9 1.00013914964
-0.1 1.0 1.00005119126
-0.1 1.1 1.00001883234
-0.1 1.2 1.00000692805
-0.1 1.3 1.00000254869
-0.1 1.4 1.00000093761
-0.1 1.5 1.00000034493
-0.1 1.6 1.00000012689
-0.1 1.7 1.00000004668
-0.1 1.8 1.00000001717
-0.1 1.9 1.00000000632
-0.1 2.0 1.00000000232
-0.1 2.1 1.00000000085
-0.1 2.2 1.00000000031
-0.1 2.3 1.00000000012
-0.1 2.4 1.00000000004
-0.1 2.5 1.00000000002
-0.1 2.6 1.00000000001
-0.1 2.7 1.0
-0.1 2.8 1.0
-0.1 2.9 1.0
 
2.6645352591e-15 -3.0 1.00000000206
2.6645352591e-15 -2.9 1.0000000056
2.6645352591e-15 -2.8 1.00000001523
2.6645352591e-15 -2.7 1.0000000414
2.6645352591e-15 -2.6 1.00000011253
2.6645352591e-15 -2.5 1.00000030589
2.6645352591e-15 -2.4 1.00000083149
2.6645352591e-15 -2.3 1.00000226023
2.6645352591e-15 -2.2 1.00000614393
2.6645352591e-15 -2.1 1.00001670094
2.6645352591e-15 -2.0 1.00004539787
2.6645352591e-15 -1.9 1.0001234042
2.6645352591e-15 -1.8 1.00033544739
2.6645352591e-15 -1.7 1.00091184049
2.6645352591e-15 -1.6 1.00247863908
2.6645352591e-15 -1.5 1.00673763696
2.6645352591e-15 -1.4 1.01831477662
2.6645352591e-15 -1.3 1.04978457738
2.6645352591e-15 -1.2 1.13532736354
2.6645352591e-15 -1.1 1.36784819195
2.6645352591e-15 -1.0 1.99981842501
2.6645352591e-15 -0.9 3.71657660436
2.6645352591e-15 -0.8 8.36552161908
2.6645352591e-15 -0.7 20.6881181
2.6645352591e-15 -0.6 48.8786429899
2.6645352591e-15 -0.5 74.7065795513
2.6645352591e-15 -0.4 48.8786429899
2.6645352591e-15 -0.3 20.6881181
2.6645352591e-15 -0.2 8.36552161908
2.6645352591e-15 -0.1 3.71657660436
2.6645352591e-15 2.6645352591e-15 1.99981842501
2.6645352591e-15 0.1 1.36784819195
2.6645352591e-15 0.2 1.13532736354
2.6645352591e-15 0.3 1.04978457738
2.6645352591e-15 0.4 1.01831477662
2.6645352591e-15 0.5 1.00673763696
2.6645352591e-15 0.6 1.00247863908
2.6645352591e-15 0.7 1.00091184049
2.6645352591e-15 0.8 1.00033544739
2.6645352591e-15 0.9 1.0001234042
2.6645352591e-15 1.0 1.00004539787
2.6645352591e-15 1.1 1.00001670094
2.6645352591e-15 1.2 1.00000614393
2.6645352591e-15 1.3 1.00000226023
2.6645352591e-15 1.4 1.00000083149
2.6645352591e-15 1.5 1.00000030589
2.6645352591e-15 1.6 1.00000011253
2.6645352591e-15 1.7 1.0000000414
2.6645352591e-15 1.8 1.00000001523
2.6645352591e-15 1.9 1.0000000056
2.6645352591e-15 2.0 1.00000000206
2.6645352591e-15 2.1 1.00000000076
2.6645352591e-15 2.2 1.00000000028
2.6645352591e-15 2.3 1.0000000001
2.6645352591e-15 2.4 1.00000000004
2.6645352591e-15 2.5 1.00000000001
2.6645352591e-15 2.6 1.00000000001
2.6645352591e-15 2.7 1.0
2.6645352591e-15 2.8 1.0
2.6645352591e-15 2.9 1.0
 
0.1 -3.0 1.00000000232
0.1 -2.9 1.00000000632
0.1 -2.8 1.00000001717
0.1 -2.7 1.00000004668
0.1 -2.6 1.00000012689
0.1 -2.5 1.00000034493
0.1 -2.4 1.00000093761
0.1 -2.3 1.00000254869
0.1 -2.2 1.00000692805
0.1 -2.1 1.00001883234
0.1 -2.0 1.00005119126
0.1 -1.9 1.00013914964
0.1 -1.8 1.00037822864
0.1 -1.7 1.00102798944
0.1 -1.6 1.00279331396
0.1 -1.5 1.00758529884
0.1 -1.4 1.020562965
0.1 -1.3 1.0555010492
0.1 -1.2 1.14828350234
0.1 -1.1 1.38881995609
0.1 -1.0 1.99979525712
0.1 -0.9 3.56987015857
0.1 -0.8 7.72081801721
0.1 -0.7 18.6524758217
0.1 -0.6 43.6010134999
0.1 -0.5 66.4139379606
0.1 -0.4 43.6010134999
0.1 -0.3 18.6524758217
0.1 -0.2 7.72081801721
0.1 -0.1 3.56987015857
0.1 2.6645352591e-15 1.99979525712
0.1 0.1 1.38881995609
0.1 0.2 1.14828350234
0.1 0.3 1.0555010492
0.1 0.4 1.020562965
0.1 0.5 1.00758529884
0.1 0.6 1.00279331396
0.1 0.7 1.00102798944
0.1 0.8 1.00037822864
0.1 0.9 1.00013914964
0.1 1.0 1.00005119126
0.1 1.1 1.00001883234
0.1 1.2 1.00000692805
0.1 1.3 1.00000254869
0.1 1.4 1.00000093761
0.1 1.5 1.00000034493
0.1 1.6 1.00000012689
0.1 1.7 1.00000004668
0.1 1.8 1.00000001717
0.1 1.9 1.00000000632
0.1 2.0 1.00000000232
0.1 2.1 1.00000000085
0.1 2.2 1.00000000031
0.1 2.3 1.00000000012
0.1 2.4 1.00000000004
0.1 2.5 1.00000000002
0.1 2.6 1.00000000001
0.1 2.7 1.0
0.1 2.8 1.0
0.1 2.9 1.0
 
0.2 -3.0 1.00000000318
0.2 -2.9 1.00000000865
0.2 -2.8 1.0000000235
0.2 -2.7 1.00000006388
0.2 -2.6 1.00000017364
0.2 -2.5 1.00000047201
0.2 -2.4 1.00000128306
0.2 -2.3 1.00000348771
0.2 -2.2 1.00000948053
0.2 -2.1 1.00002577052
0.2 -2.0 1.00007004973
0.2 -1.9 1.0001904016
0.2 -1.8 1.00051746702
0.2 -1.7 1.00140589653
0.2 -1.6 1.00381628608
0.2 -1.5 1.01033465716
0.2 -1.4 1.0278105798
0.2 -1.3 1.07364228163
0.2 -1.2 1.18789417013
0.2 -1.1 1.44838468968
0.2 -1.0 1.99971984725
0.2 -0.9 3.22797403607
0.2 -0.8 6.30116267793
0.2 -0.7 14.2860096723
0.2 -0.6 32.4030282324
0.2 -0.5 48.8786429899
0.2 -0.4 32.4030282324
0.2 -0.3 14.2860096723
0.2 -0.2 6.30116267793
0.2 -0.1 3.22797403607
0.2 2.6645352591e-15 1.99971984725
0.2 0.1 1.44838468968
0.2 0.2 1.18789417013
0.2 0.3 1.07364228163
0.2 0.4 1.0278105798
0.2 0.5 1.01033465716
0.2 0.6 1.00381628608
0.2 0.7 1.00140589653
0.2 0.8 1.00051746702
0.2 0.9 1.0001904016
0.2 1.0 1.00007004973
0.2 1.1 1.00002577052
0.2 1.2 1.00000948053
0.2 1.3 1.00000348771
0.2 1.4 1.00000128306
0.2 1.5 1.00000047201
0.2 1.6 1.00000017364
0.2 1.7 1.00000006388
0.2 1.8 1.0000000235
0.2 1.9 1.00000000865
0.2 2.0 1.00000000318
0.2 2.1 1.00000000117
0.2 2.2 1.00000000043
0.2 2.3 1.00000000016
0.2 2.4 1.00000000006
0.2 2.5 1.00000000002
0.2 2.6 1.00000000001
0.2 2.7 1.0
0.2 2.8 1.0
0.2 2.9 1.0
 
0.3 -3.0 1.00000000485
0.3 -2.9 1.00000001318
0.3 -2.8 1.00000003583
0.3 -2.7 1.00000009738
0.3 -2.6 1.00000026472
0.3 -2.5 1.00000071957
0.3 -2.4 1.000001956
0.3 -2.3 1.00000531696
0.3 -2.2 1.00001445288
0.3 -2.1 1.00003928619
0.3 -2.0 1.00010678504
0.3 -1.9 1.00029022819
0.3 -1.8 1.00078859981
0.3 -1.7 1.00214126016
0.3 -1.6 1.00580307732
0.3 -1.5 1.01564704507
0.3 -1.4 1.04162565567
0.3 -1.3 1.10705304341
0.3 -1.2 1.25535407958
0.3 -1.1 1.53638026127
0.3 -1.0 1.99957297726
0.3 -0.9 2.86164862285
0.3 -0.8 4.89681279342
0.3 -0.7 10.1170527253
0.3 -0.6 21.8655611486
0.3 -0.5 32.453399425
0.3 -0.4 21.8655611486
0.3 -0.3 10.1170527253
0.3 -0.2 4.89681279342
0.3 -0.1 2.86164862285
0.3 2.6645352591e-15 1.99957297726
0.3 0.1 1.53638026127
0.3 0.2 1.25535407958
0.3 0.3 1.10705304341
0.3 0.4 1.04162565567
0.3 0.5 1.01564704507
0.3 0.6 1.00580307732
0.3 0.7 1.00214126016
0.3 0.8 1.00078859981
0.3 0.9 1.00029022819
0.3 1.0 1.00010678504
0.3 1.1 1.00003928619
0.3 1.2 1.00001445288
0.3 1.3 1.00000531696
0.3 1.4 1.000001956
0.3 1.5 1.00000071957
0.3 1.6 1.00000026472
0.3 1.7 1.00000009738
0.3 1.8 1.00000003583
0.3 1.9 1.00000001318
0.3 2.0 1.00000000485
0.3 2.1 1.00000000178
0.3 2.2 1.00000000066
0.3 2.3 1.00000000024
0.3 2.4 1.00000000009
0.3 2.5 1.00000000003
0.3 2.6 1.00000000001
0.3 2.7 1.0
0.3 2.8 1.0
0.3 2.9 1.0
 
0.4 -3.0 1.00000000775
0.4 -2.9 1.00000002108
0.4 -2.8 1.0000000573
0.4 -2.7 1.00000015575
0.4 -2.6 1.00000042336
0.4 -2.5 1.00000115081
0.4 -2.4 1.00000312822
0.4 -2.3 1.00000850335
0.4 -2.2 1.00002311418
0.4 -2.1 1.00006282854
0.4 -2.0 1.00017076855
0.4 -1.9 1.00046407049
0.4 -1.8 1.00126054018
0.4 -1.7 1.00341962095
0.4 -1.6 1.00924504457
0.4 -1.5 1.02476583497
0.4 -1.4 1.06477522181
0.4 -1.3 1.15983531925
0.4 -1.2 1.34947301309
0.4 -1.1 1.63714189971
0.4 -1.0 1.99931724455
0.4 -0.9 2.56603628818
0.4 -0.8 3.84242793993
0.4 -0.7 7.08088629335
0.4 -0.6 14.2860096723
0.4 -0.5 20.6881181
0.4 -0.4 14.2860096723
0.4 -0.3 7.08088629335
0.4 -0.2 3.84242793993
0.4 -0.1 2.56603628818
0.4 2.6645352591e-15 1.99931724455
0.4 0.1 1.63714189971
0.4 0.2 1.34947301309
0.4 0.3 1.15983531925
0.4 0.4 1.06477522181
0.4 0.5 1.02476583497
0.4 0.6 1.00924504457
0.4 0.7 1.00341962095
0.4 0.8 1.00126054018
0.4 0.9 1.00046407049
0.4 1.0 1.00017076855
0.4 1.1 1.00006282854
0.4 1.2 1.00002311418
0.4 1.3 1.00000850335
0.4 1.4 1.00000312822
0.4 1.5 1.00000115081
0.4 1.6 1.00000042336
0.4 1.7 1.00000015575
0.4 1.8 1.0000000573
0.4 1.9 1.00000002108
0.4 2.0 1.00000000775
0.4 2.1 1.00000000285
0.4 2.2 1.00000000105
0.4 2.3 1.00000000039
0.4 2.4 1.00000000014
0.4 2.5 1.00000000005
0.4 2.6 1.00000000002
0.4 2.7 1.00000000001
0.4 2.8 1.0
0.4 2.9 1.0
 
0.5 -3.0 1.00000001264
0.5 -2.9 1.00000003436
0.5 -2.8 1.00000009339
0.5 -2.7 1.00000025386
0.5 -2.6 1.00000069007
0.5 -2.5 1.00000187579
0.5 -2.4 1.00000509892
0.5 -2.3 1.00001386018
0.5 -2.2 1.000037675
0.5 -2.1 1.0001024048
0.5 -2.0 1.00027831744
0.5 -1.9 1.00075619316
0.5 -1.8 1.00205294927
0.5 -1.7 1.00556139865
0.5 -1.6 1.01497817376
0.5 -1.5 1.03972109231
0.5 -1.4 1.10127095401
0.5 -1.3 1.23577551731
0.5 -1.2 1.46345488621
0.5 -1.1 1.7341269643
0.5 -1.0 1.9988876085
0.5 -0.9 2.35738409892
0.5 -0.8 3.13703864441
0.5 -0.7 5.09330170623
0.5 -0.6 9.37021106993
0.5 -0.5 13.087128045
0.5 -0.4 9.37021106993
0.5 -0.3 5.09330170623
0.5 -0.2 3.13703864441
0.5 -0.1 2.35738409892
0.5 2.6645352591e-15 1.9988876085
0.5 0.1 1.7341269643
0.5 0.2 1.46345488621
0.5 0.3 1.23577551731
0.5 0.4 1.10127095401
0.5 0.5 1.03972109231
0.5 0.6 1.01497817376
0.5 0.7 1.00556139865
0.5 0.8 1.00205294927
0.5 0.9 1.00075619316
0.5 1.0 1.00027831744
0.5 1.1 1.0001024048
0.5 1.2 1.000037675
0.5 1.3 1.00001386018
0.5 1.4 1.00000509892
0.5 1.5 1.00000187579
0.5 1.6 1.00000069007
0.5 1.7 1.00000025386
0.5 1.8 1.00000009339
0.5 1.9 1.00000003436
0.5 2.0 1.00000001264
0.5 2.1 1.00000000465
0.5 2.2 1.00000000171
0.5 2.3 1.00000000063
0.5 2.4 1.00000000023
0.5 2.5 1.00000000009
0.5 2.6 1.00000000003
0.5 2.7 1.00000000001
0.5 2.8 1.0
0.5 2.9 1.0
 
0.6 -3.0 1.00000002075
0.6 -2.9 1.0000000564
0.6 -2.8 1.00000015332
0.6 -2.7 1.00000041678
0.6 -2.6 1.00000113291
0.6 -2.5 1.00000307957
0.6 -2.4 1.0000083711
0.6 -2.3 1.00002275469
0.6 -2.2 1.00006185126
0.6 -2.1 1.00016811145
0.6 -2.0 1.00045684362
0.6 -1.9 1.0012408651
0.6 -1.8 1.00336591422
0.6 -1.7 1.00909740374
0.6 -1.6 1.02435244376
0.6 -1.5 1.0635650912
0.6 -1.4 1.15595960128
0.6 -1.3 1.33549426344
0.6 -1.2 1.58431870381
0.6 -1.1 1.81561867016
0.6 -1.0 1.99817504372
0.6 -0.9 2.21911040002
0.6 -0.8 2.68650748478
0.6 -0.7 3.84242793993
0.6 -0.6 6.30116267793
0.6 -0.5 8.36552161908
0.6 -0.4 6.30116267793
0.6 -0.3 3.84242793993
0.6 -0.2 2.68650748478
0.6 -0.1 2.21911040002
0.6 2.6645352591e-15 1.99817504372
0.6 0.1 1.81561867016
0.6 0.2 1.58431870381
0.6 0.3 1.33549426344
0.6 0.4 1.15595960128
0.6 0.5 1.0635650912
0.6 0.6 1.02435244376
0.6 0.7 1.00909740374
0.6 0.8 1.00336591422
0.6 0.9 1.0012408651
0.6 1.0 1.00045684362
0.6 1.1 1.00016811145
0.6 1.2 1.00006185126
0.6 1.3 1.00002275469
0.6 1.4 1.0000083711
0.6 1.5 1.00000307957
0.6 1.6 1.00000113291
0.6 1.7 1.00000041678
0.6 1.8 1.00000015332
0.6 1.9 1.0000000564
0.6 2.0 1.00000002075
0.6 2.1 1.00000000763
0.6 2.2 1.00000000281
0.6 2.3 1.00000000103
0.6 2.4 1.00000000038
0.6 2.5 1.00000000014
0.6 2.6 1.00000000005
0.6 2.7 1.00000000002
0.6 2.8 1.00000000001
0.6 2.9 1.0
 
0.7 -3.0 1.00000003416
0.7 -2.9 1.00000009285
0.7 -2.8 1.00000025239
0.7 -2.7 1.00000068607
0.7 -2.6 1.00000186494
0.7 -2.5 1.00000506941
0.7 -2.4 1.00001377996
0.7 -2.3 1.00003745694
0.7 -2.2 1.000101812
0.7 -2.1 1.00027670547
0.7 -2.0 1.00075180724
0.7 -1.9 1.00204099651
0.7 -1.8 1.00552868217
0.7 -1.7 1.01488758605
0.7 -1.6 1.03946284098
0.7 -1.5 1.10048459438
0.7 -1.4 1.23309571179
0.7 -1.3 1.45336753871
0.7 -1.2 1.69698759448
0.7 -1.1 1.87718600591
0.7 -1.0 1.99699940213
0.7 -0.9 2.1294659348
0.7 -0.8 2.40199359743
0.7 -0.7 3.06137937106
0.7 -0.6 4.40502947719
0.7 -0.5 5.47558311924
0.7 -0.4 4.40502947719
0.7 -0.3 3.06137937106
0.7 -0.2 2.40199359743
0.7 -0.1 2.1294659348
0.7 2.6645352591e-15 1.99699940213
0.7 0.1 1.87718600591
0.7 0.2 1.69698759448
0.7 0.3 1.45336753871
0.7 0.4 1.23309571179
0.7 0.5 1.10048459438
0.7 0.6 1.03946284098
0.7 0.7 1.01488758605
0.7 0.8 1.00552868217
0.7 0.9 1.00204099651
0.7 1.0 1.00075180724
0.7 1.1 1.00027670547
0.7 1.2 1.000101812
0.7 1.3 1.00003745694
0.7 1.4 1.00001377996
0.7 1.5 1.00000506941
0.7 1.6 1.00000186494
0.7 1.7 1.00000068607
0.7 1.8 1.00000025239
0.7 1.9 1.00000009285
0.7 2.0 1.00000003416
0.7 2.1 1.00000001257
0.7 2.2 1.00000000462
0.7 2.3 1.0000000017
0.7 2.4 1.00000000063
0.7 2.5 1.00000000023
0.7 2.6 1.00000000008
0.7 2.7 1.00000000003
0.7 2.8 1.00000000001
0.7 2.9 1.0
 
0.8 -3.0 1.00000005628
0.8 -2.9 1.000000153
0.8 -2.8 1.00000041588
0.8 -2.7 1.00000113049
0.8 -2.6 1.00000307299
0.8 -2.5 1.0000083532
0.8 -2.4 1.00002270603
0.8 -2.3 1.00006171899
0.8 -2.2 1.00016775185
0.8 -2.1 1.00045586556
0.8 -2.0 1.0012382023
0.8 -1.9 1.00335864536
0.8 -1.8 1.00907741946
0.8 -1.7 1.0242964729
0.8 -1.6 1.06340113117
0.8 -1.5 1.15543361448
0.8 -1.4 1.33359110496
0.8 -1.3 1.57709576733
0.8 -1.2 1.7904048883
0.8 -1.1 1.92004108086
0.8 -1.0 1.9950652964
0.8 -0.9 2.07047463124
0.8 -0.8 2.21911040002
0.8 -0.7 2.56603628818
0.8 -0.6 3.22797403607
0.8 -0.5 3.71657660436
0.8 -0.4 3.22797403607
0.8 -0.3 2.56603628818
0.8 -0.2 2.21911040002
0.8 -0.1 2.07047463124
0.8 2.6645352591e-15 1.9950652964
0.8 0.1 1.92004108086
0.8 0.2 1.7904048883
0.8 0.3 1.57709576733
0.8 0.4 1.33359110496
0.8 0.5 1.15543361448
0.8 0.6 1.06340113117
0.8 0.7 1.0242964729
0.8 0.8 1.00907741946
0.8 0.9 1.00335864536
0.8 1.0 1.0012382023
0.8 1.1 1.00045586556
0.8 1.2 1.00016775185
0.8 1.3 1.00006171899
0.8 1.4 1.00002270603
0.8 1.5 1.0000083532
0.8 1.6 1.00000307299
0.8 1.7 1.00000113049
0.8 1.8 1.00000041588
0.8 1.9 1.000000153
0.8 2.0 1.00000005628
0.8 2.1 1.00000002071
0.8 2.2 1.00000000762
0.8 2.3 1.0000000028
0.8 2.4 1.00000000103
0.8 2.5 1.00000000038
0.8 2.6 1.00000000014
0.8 2.7 1.00000000005
0.8 2.8 1.00000000002
0.8 2.9 1.00000000001
 
0.9 -3.0 1.00000009278
0.9 -2.9 1.00000025219
0.9 -2.8 1.00000068553
0.9 -2.7 1.00000186347
0.9 -2.6 1.00000506542
0.9 -2.5 1.00001376911
0.9 -2.4 1.00003742743
0.9 -2.3 1.00010173177
0.9 -2.2 1.00027648731
0.9 -2.1 1.00075121366
0.9 -2.0 1.00203937885
0.9 -1.9 1.00552425432
0.9 -1.8 1.01487532513
0.9 -1.7 1.03942788134
0.9 -1.6 1.10037810151
0.9 -1.5 1.23273248123
0.9 -1.4 1.45199828282
0.9 -1.3 1.69193830706
0.9 -1.2 1.86062115808
0.9 -1.1 1.94790624562
0.9 -1.0 1.99189172177
0.9 -0.9 2.02891977499
0.9 -0.8 2.09433083992
0.9 -0.7 2.23714756387
0.9 -0.6 2.48411465293
0.9 -0.5 2.64819627428
0.9 -0.4 2.48411465293
0.9 -0.3 2.23714756387
0.9 -0.2 2.09433083992
0.9 -0.1 2.02891977499
0.9 2.6645352591e-15 1.99189172177
0.9 0.1 1.94790624562
0.9 0.2 1.86062115808
0.9 0.3 1.69193830706
0.9 0.4 1.45199828282
0.9 0.5 1.23273248123
0.9 0.6 1.10037810151
0.9 0.7 1.03942788134
0.9 0.8 1.01487532513
0.9 0.9 1.00552425432
0.9 1.0 1.00203937885
0.9 1.1 1.00075121366
0.9 1.2 1.00027648731
0.9 1.3 1.00010173177
0.9 1.4 1.00003742743
0.9 1.5 1.00001376911
0.9 1.6 1.00000506542
0.9 1.7 1.00000186347
0.9 1.8 1.00000068553
0.9 1.9 1.00000025219
0.9 2.0 1.00000009278
0.9 2.1 1.00000003413
0.9 2.2 1.00000001256
0.9 2.3 1.00000000462
0.9 2.4 1.0000000017
0.9 2.5 1.00000000063
0.9 2.6 1.00000000023
0.9 2.7 1.00000000008
0.9 2.8 1.00000000003
0.9 2.9 1.00000000001
 
1.0 -3.0 1.00000015295
1.0 -2.9 1.00000041576
1.0 -2.8 1.00000113016
1.0 -2.7 1.0000030721
1.0 -2.6 1.00000835078
1.0 -2.5 1.00002269945
1.0 -2.4 1.00006170109
1.0 -2.3 1.00016770318
1.0 -2.2 1.00045573319
1.0 -2.1 1.00123784193
1.0 -2.0 1.00335766162
1.0 -1.9 1.00907471483
1.0 -1.8 1.02428889763
1.0 -1.7 1.06337893818
1.0 -1.6 1.15536240299
1.0 -1.5 1.3333333315
1.0 -1.4 1.57611687781
1.0 -1.3 1.78698601784
1.0 -1.2 1.90944292304
1.0 -1.1 1.96466293878
1.0 -1.0 1.98670268735
1.0 -0.9 1.9950652964
1.0 -0.8 1.99817504372
1.0 -0.7 1.99931724455
1.0 -0.6 1.99971984725
1.0 -0.5 1.99981842501
1.0 -0.4 1.99971984725
1.0 -0.3 1.99931724455
1.0 -0.2 1.99817504372
1.0 -0.1 1.9950652964
1.0 2.6645352591e-15 1.98670268735
1.0 0.1 1.96466293878
1.0 0.2 1.90944292304
1.0 0.3 1.78698601784
1.0 0.4 1.57611687781
1.0 0.5 1.3333333315
1.0 0.6 1.15536240299
1.0 0.7 1.06337893818
1.0 0.8 1.02428889763
1.0 0.9 1.00907471483
1.0 1.0 1.00335766162
1.0 1.1 1.00123784193
1.0 1.2 1.00045573319
1.0 1.3 1.00016770318
1.0 1.4 1.00006170109
1.0 1.5 1.00002269945
1.0 1.6 1.00000835078
1.0 1.7 1.0000030721
1.0 1.8 1.00000113016
1.0 1.9 1.00000041576
1.0 2.0 1.00000015295
1.0 2.1 1.00000005627
1.0 2.2 1.0000000207
1.0 2.3 1.00000000761
1.0 2.4 1.0000000028
1.0 2.5 1.00000000103
1.0 2.6 1.00000000038
1.0 2.7 1.00000000014
1.0 2.8 1.00000000005
1.0 2.9 1.00000000002
 
1.1 -3.0 1.00000025217
1.1 -2.9 1.00000068546
1.1 -2.8 1.00000186327
1.1 -2.7 1.00000506488
1.1 -2.6 1.00001376764
1.1 -2.5 1.00003742344
1.1 -2.4 1.00010172092
1.1 -2.3 1.00027645779
1.1 -2.2 1.00075113333
1.1 -2.1 1.00203915993
1.1 -2.0 1.00552365507
1.1 -1.9 1.01487366578
1.1 -1.8 1.0394231499
1.1 -1.7 1.10036368798
1.1 -1.6 1.23268331308
1.1 -1.5 1.4518128992
1.1 -1.4 1.69125453672
1.1 -1.3 1.85837761209
1.1 -1.2 1.94125630402
1.1 -1.1 1.97325068019
1.1 -1.0 1.97826455379
1.1 -0.9 1.96111698314
1.1 -0.8 1.91003706539
1.1 -0.7 1.80705284111
1.1 -0.6 1.67335993739
1.1 -0.5 1.60645959487
1.1 -0.4 1.67335993739
1.1 -0.3 1.80705284111
1.1 -0.2 1.91003706539
1.1 -0.1 1.96111698314
1.1 2.6645352591e-15 1.97826455379
1.1 0.1 1.97325068019
1.1 0.2 1.94125630402
1.1 0.3 1.85837761209
1.1 0.4 1.69125453672
1.1 0.5 1.4518128992
1.1 0.6 1.23268331308
1.1 0.7 1.10036368798
1.1 0.8 1.0394231499
1.1 0.9 1.01487366578
1.1 1.0 1.00552365507
1.1 1.1 1.00203915993
1.1 1.2 1.00075113333
1.1 1.3 1.00027645779
1.1 1.4 1.00010172092
1.1 1.5 1.00003742344
1.1 1.6 1.00001376764
1.1 1.7 1.00000506488
1.1 1.8 1.00000186327
1.1 1.9 1.00000068546
1.1 2.0 1.00000025217
1.1 2.1 1.00000009277
1.1 2.2 1.00000003413
1.1 2.3 1.00000001255
1.1 2.4 1.00000000462
1.1 2.5 1.0000000017
1.1 2.6 1.00000000063
1.1 2.7 1.00000000023
1.1 2.8 1.00000000008
1.1 2.9 1.00000000003
 
1.2 -3.0 1.00000041575
1.2 -2.9 1.00000113012
1.2 -2.8 1.00000307198
1.2 -2.7 1.00000835045
1.2 -2.6 1.00002269856
1.2 -2.5 1.00006169867
1.2 -2.4 1.0001676966
1.2 -2.3 1.00045571528
1.2 -2.2 1.00123779316
1.2 -2.1 1.00335752848
1.2 -2.0 1.00907434879
1.2 -1.9 1.02428787241
1.2 -1.8 1.06337593462
1.2 -1.7 1.15535276507
1.2 -1.6 1.33329844183
1.2 -1.5 1.57598437436
1.2 -1.4 1.78652320373
1.2 -1.3 1.90800818007
1.2 -1.2 1.9605469372
1.2 -1.1 1.97535801704
1.2 -1.0 1.96466293878
1.2 -0.9 1.92004108086
1.2 -0.8 1.81561867016
1.2 -0.7 1.63714189971
1.2 -0.6 1.44838468968
1.2 -0.5 1.36784819195
1.2 -0.4 1.44838468968
1.2 -0.3 1.63714189971
1.2 -0.2 1.81561867016
1.2 -0.1 1.92004108086
1.2 2.6645352591e-15 1.96466293878
1.2 0.1 1.97535801704
1.2 0.2 1.9605469372
1.2 0.3 1.90800818007
1.2 0.4 1.78652320373
1.2 0.5 1.57598437436
1.2 0.6 1.33329844183
1.2 0.7 1.15535276507
1.2 0.8 1.06337593462
1.2 0.9 1.02428787241
1.2 1.0 1.00907434879
1.2 1.1 1.00335752848
1.2 1.2 1.00123779316
1.2 1.3 1.00045571528
1.2 1.4 1.0001676966
1.2 1.5 1.00006169867
1.2 1.6 1.00002269856
1.2 1.7 1.00000835045
1.2 1.8 1.00000307198
1.2 1.9 1.00000113012
1.2 2.0 1.00000041575
1.2 2.1 1.00000015295
1.2 2.2 1.00000005627
1.2 2.3 1.0000000207
1.2 2.4 1.00000000761
1.2 2.5 1.0000000028
1.2 2.6 1.00000000103
1.2 2.7 1.00000000038
1.2 2.8 1.00000000014
1.2 2.9 1.00000000005
 
1.3 -3.0 1.00000068545
1.3 -2.9 1.00000186324
1.3 -2.8 1.0000050648
1.3 -2.7 1.00001376744
1.3 -2.6 1.0000374229
1.3 -2.5 1.00010171945
1.3 -2.4 1.00027645379
1.3 -2.3 1.00075112246
1.3 -2.2 1.0020391303
1.3 -2.1 1.00552357397
1.3 -2.0 1.01487344121
1.3 -1.9 1.03942250957
1.3 -1.8 1.10036173729
1.3 -1.7 1.2326766587
1.3 -1.6 1.45178780888
1.3 -1.5 1.69116199071
1.3 -1.4 1.8580739493
1.3 -1.3 1.94035622404
1.3 -1.2 1.97072747894
1.3 -1.1 1.97140608189
1.3 -1.0 1.94304488728
1.3 -0.9 1.86507835466
1.3 -0.8 1.70700531831
1.3 -0.7 1.48334428146
1.3 -0.6 1.29313208654
1.3 -0.5 1.22311500539
1.3 -0.4 1.29313208654
1.3 -0.3 1.48334428146
1.3 -0.2 1.70700531831
1.3 -0.1 1.86507835466
1.3 2.6645352591e-15 1.94304488728
1.3 0.1 1.97140608189
1.3 0.2 1.97072747894
1.3 0.3 1.94035622404
1.3 0.4 1.8580739493
1.3 0.5 1.69116199071
1.3 0.6 1.45178780888
1.3 0.7 1.2326766587
1.3 0.8 1.10036173729
1.3 0.9 1.03942250957
1.3 1.0 1.01487344121
1.3 1.1 1.00552357397
1.3 1.2 1.0020391303
1.3 1.3 1.00075112246
1.3 1.4 1.00027645379
1.3 1.5 1.00010171945
1.3 1.6 1.0000374229
1.3 1.7 1.00001376744
1.3 1.8 1.0000050648
1.3 1.9 1.00000186324
1.3 2.0 1.00000068545
1.3 2.1 1.00000025216
1.3 2.2 1.00000009277
1.3 2.3 1.00000003413
1.3 2.4 1.00000001255
1.3 2.5 1.00000000462
1.3 2.6 1.0000000017
1.3 2.7 1.00000000063
1.3 2.8 1.00000000023
1.3 2.9 1.00000000008
 
1.4 -3.0 1.00000113011
1.4 -2.9 1.00000307196
1.4 -2.8 1.00000835041
1.4 -2.7 1.00002269844
1.4 -2.6 1.00006169834
1.4 -2.5 1.00016769571
1.4 -2.4 1.00045571286
1.4 -2.3 1.00123778656
1.4 -2.2 1.00335751047
1.4 -2.1 1.00907429925
1.4 -2.0 1.02428773367
1.4 -1.9 1.06337552813
1.4 -1.8 1.15535146071
1.4 -1.7 1.33329371995
1.4 -1.6 1.57596644151
1.4 -1.5 1.78646056645
1.4 -1.4 1.90781400069
1.4 -1.3 1.95998986967
1.4 -1.2 1.97382254781
1.4 -1.1 1.9605469372
1.4 -1.0 1.90944292304
1.4 -0.9 1.7904048883
1.4 -0.8 1.58431870381
1.4 -0.7 1.34947301309
1.4 -0.6 1.18789417013
1.4 -0.5 1.13532736354
1.4 -0.4 1.18789417013
1.4 -0.3 1.34947301309
1.4 -0.2 1.58431870381
1.4 -0.1 1.7904048883
1.4 2.6645352591e-15 1.90944292304
1.4 0.1 1.9605469372
1.4 0.2 1.97382254781
1.4 0.3 1.95998986967
1.4 0.4 1.90781400069
1.4 0.5 1.78646056645
1.4 0.6 1.57596644151
1.4 0.7 1.33329371995
1.4 0.8 1.15535146071
1.4 0.9 1.06337552813
1.4 1.0 1.02428773367
1.4 1.1 1.00907429925
1.4 1.2 1.00335751047
1.4 1.3 1.00123778656
1.4 1.4 1.00045571286
1.4 1.5 1.00016769571
1.4 1.6 1.00006169834
1.4 1.7 1.00002269844
1.4 1.8 1.00000835041
1.4 1.9 1.00000307196
1.4 2.0 1.00000113011
1.4 2.1 1.00000041575
1.4 2.2 1.00000015294
1.4 2.3 1.00000005627
1.4 2.4 1.0000000207
1.4 2.5 1.00000000761
1.4 2.6 1.0000000028
1.4 2.7 1.00000000103
1.4 2.8 1.00000000038
1.4 2.9 1.00000000014
 
1.5 -3.0 1.00000186324
1.5 -2.9 1.00000506479
1.5 -2.8 1.00001376741
1.5 -2.7 1.00003742283
1.5 -2.6 1.00010171925
1.5 -2.5 1.00027645325
1.5 -2.4 1.00075112099
1.5 -2.3 1.00203912629
1.5 -2.2 1.00552356299
1.5 -2.1 1.01487341081
1.5 -2.0 1.03942242291
1.5 -1.9 1.1003614733
1.5 -1.8 1.23267575813
1.5 -1.7 1.45178441325
1.5 -1.6 1.69114946583
1.5 -1.5 1.85803285243
1.5 -1.4 1.94023440947
1.5 -1.3 1.97038599326
1.5 -1.2 1.97047783308
1.5 -1.1 1.94059829536
1.5 -1.0 1.85898103529
1.5 -0.9 1.6932968115
1.5 -0.8 1.45608566188
1.5 -0.7 1.24107940928
1.5 -0.6 1.11839700384
1.5 -0.5 1.08208063509
1.5 -0.4 1.11839700384
1.5 -0.3 1.24107940928
1.5 -0.2 1.45608566188
1.5 -0.1 1.6932968115
1.5 2.6645352591e-15 1.85898103529
1.5 0.1 1.94059829536
1.5 0.2 1.97047783308
1.5 0.3 1.97038599326
1.5 0.4 1.94023440947
1.5 0.5 1.85803285243
1.5 0.6 1.69114946583
1.5 0.7 1.45178441325
1.5 0.8 1.23267575813
1.5 0.9 1.1003614733
1.5 1.0 1.03942242291
1.5 1.1 1.01487341081
1.5 1.2 1.00552356299
1.5 1.3 1.00203912629
1.5 1.4 1.00075112099
1.5 1.5 1.00027645325
1.5 1.6 1.00010171925
1.5 1.7 1.00003742283
1.5 1.8 1.00001376741
1.5 1.9 1.00000506479
1.5 2.0 1.00000186324
1.5 2.1 1.00000068545
1.5 2.2 1.00000025216
1.5 2.3 1.00000009277
1.5 2.4 1.00000003413
1.5 2.5 1.00000001255
1.5 2.6 1.00000000462
1.5 2.7 1.0000000017
1.5 2.8 1.00000000063
1.5 2.9 1.00000000023
 
1.6 -3.0 1.00000307196
1.6 -2.9 1.0000083504
1.6 -2.8 1.00002269842
1.6 -2.7 1.0000616983
1.6 -2.6 1.00016769559
1.6 -2.5 1.00045571253
1.6 -2.4 1.00123778567
1.6 -2.3 1.00335750803
1.6 -2.2 1.00907429255
1.6 -2.1 1.02428771489
1.6 -2.0 1.06337547312
1.6 -1.9 1.15535128418
1.6 -1.8 1.33329308091
1.6 -1.7 1.57596401456
1.6 -1.6 1.78645208937
1.6 -1.5 1.90778772122
1.6 -1.4 1.95991447827
1.6 -1.3 1.97361474217
1.6 -1.2 1.95998986967
1.6 -1.1 1.90800818007
1.6 -1.0 1.78698601784
1.6 -0.9 1.57709576733
1.6 -0.8 1.33549426344
1.6 -0.7 1.15983531925
1.6 -0.6 1.07364228163
1.6 -0.5 1.04978457738
1.6 -0.4 1.07364228163
1.6 -0.3 1.15983531925
1.6 -0.2 1.33549426344
1.6 -0.1 1.57709576733
1.6 2.6645352591e-15 1.78698601784
1.6 0.1 1.90800818007
1.6 0.2 1.95998986967
1.6 0.3 1.97361474217
1.6 0.4 1.95991447827
1.6 0.5 1.90778772122
1.6 0.6 1.78645208937
1.6 0.7 1.57596401456
1.6 0.8 1.33329308091
1.6 0.9 1.15535128418
1.6 1.0 1.06337547312
1.6 1.1 1.02428771489
1.6 1.2 1.00907429255
1.6 1.3 1.00335750803
1.6 1.4 1.00123778567
1.6 1.5 1.00045571253
1.6 1.6 1.00016769559
1.6 1.7 1.0000616983
1.6 1.8 1.00002269842
1.6 1.9 1.0000083504
1.6 2.0 1.00000307196
1.6 2.1 1.00000113011
1.6 2.2 1.00000041575
1.6 2.3 1.00000015294
1.6 2.4 1.00000005627
1.6 2.5 1.0000000207
1.6 2.6 1.00000000761
1.6 2.7 1.0000000028
1.6 2.8 1.00000000103
1.6 2.9 1.00000000038
 
1.7 -3.0 1.00000506479
1.7 -2.9 1.00001376741
1.7 -2.8 1.00003742282
1.7 -2.7 1.00010171922
1.7 -2.6 1.00027645318
1.7 -2.5 1.00075112079
1.7 -2.4 1.00203912575
1.7 -2.3 1.00552356151
1.7 -2.2 1.0148734067
1.7 -2.1 1.03942241118
1.7 -2.0 1.10036143757
1.7 -1.9 1.23267563625
1.7 -1.8 1.4517839537
1.7 -1.7 1.69114777076
1.7 -1.6 1.85802729056
1.7 -1.5 1.94021792363
1.7 -1.4 1.97033977806
1.7 -1.3 1.97035220725
1.7 -1.2 1.9402671705
1.7 -1.1 1.85815561755
1.7 -1.0 1.69143844082
1.7 -0.9 1.45236662839
1.7 -0.8 1.23381713654
1.7 -0.7 1.10283090108
1.7 -0.6 1.04539135887
1.7 -0.5 1.03019592842
1.7 -0.4 1.04539135887
1.7 -0.3 1.10283090108
1.7 -0.2 1.23381713654
1.7 -0.1 1.45236662839
1.7 2.6645352591e-15 1.69143844082
1.7 0.1 1.85815561755
1.7 0.2 1.9402671705
1.7 0.3 1.97035220725
1.7 0.4 1.97033977806
1.7 0.5 1.94021792363
1.7 0.6 1.85802729056
1.7 0.7 1.69114777076
1.7 0.8 1.4517839537
1.7 0.9 1.23267563625
1.7 1.0 1.10036143757
1.7 1.1 1.03942241118
1.7 1.2 1.0148734067
1.7 1.3 1.00552356151
1.7 1.4 1.00203912575
1.7 1.5 1.00075112079
1.7 1.6 1.00027645318
1.7 1.7 1.00010171922
1.7 1.8 1.00003742282
1.7 1.9 1.00001376741
1.7 2.0 1.00000506479
1.7 2.1 1.00000186324
1.7 2.2 1.00000068545
1.7 2.3 1.00000025216
1.7 2.4 1.00000009277
1.7 2.5 1.00000003413
1.7 2.6 1.00000001255
1.7 2.7 1.00000000462
1.7 2.8 1.0000000017
1.7 2.9 1.00000000063
 
1.8 -3.0 1.0000083504
1.8 -2.9 1.00002269842
1.8 -2.8 1.00006169829
1.8 -2.7 1.00016769557
1.8 -2.6 1.00045571248
1.8 -2.5 1.00123778555
1.8 -2.4 1.0033575077
1.8 -2.3 1.00907429164
1.8 -2.2 1.02428771235
1.8 -2.1 1.06337546567
1.8 -2.0 1.15535126029
1.8 -1.9 1.33329299443
1.8 -1.8 1.5759636861
1.8 -1.7 1.78645094212
1.8 -1.6 1.90778416468
1.8 -1.5 1.95990427515
1.8 -1.4 1.97358661869
1.8 -1.3 1.95991447827
1.8 -1.2 1.90781400069
1.8 -1.1 1.78652320373
1.8 -1.0 1.57611687781
1.8 -0.9 1.33359110496
1.8 -0.8 1.15595960128
1.8 -0.7 1.06477522181
1.8 -0.6 1.0278105798
1.8 -0.5 1.01831477662
1.8 -0.4 1.0278105798
1.8 -0.3 1.06477522181
1.8 -0.2 1.15595960128
1.8 -0.1 1.33359110496
1.8 2.6645352591e-15 1.57611687781
1.8 0.1 1.78652320373
1.8 0.2 1.90781400069
1.8 0.3 1.95991447827
1.8 0.4 1.97358661869
1.8 0.5 1.95990427515
1.8 0.6 1.90778416468
1.8 0.7 1.78645094212
1.8 0.8 1.5759636861
1.8 0.9 1.33329299443
1.8 1.0 1.15535126029
1.8 1.1 1.06337546567
1.8 1.2 1.02428771235
1.8 1.3 1.00907429164
1.8 1.4 1.0033575077
1.8 1.5 1.00123778555
1.8 1.6 1.00045571248
1.8 1.7 1.00016769557
1.8 1.8 1.00006169829
1.8 1.9 1.00002269842
1.8 2.0 1.0000083504
1.8 2.1 1.00000307196
1.8 2.2 1.00000113011
1.8 2.3 1.00000041575
1.8 2.4 1.00000015294
1.8 2.5 1.00000005627
1.8 2.6 1.0000000207
1.8 2.7 1.00000000761
1.8 2.8 1.0000000028
1.8 2.9 1.00000000103
 
1.9 -3.0 1.00001376741
1.9 -2.9 1.00003742282
1.9 -2.8 1.00010171922
1.9 -2.7 1.00027645317
1.9 -2.6 1.00075112076
1.9 -2.5 1.00203912567
1.9 -2.4 1.00552356131
1.9 -2.3 1.01487340614
1.9 -2.2 1.0394224096
1.9 -2.1 1.10036143273
1.9 -2.0 1.23267561975
1.9 -1.9 1.45178389151
1.9 -1.8 1.69114754136
1.9 -1.7 1.85802653785
1.9 -1.6 1.94021569251
1.9 -1.5 1.97033352351
1.9 -1.4 1.97033520562
1.9 -1.3 1.94022235736
1.9 -1.2 1.8580439051
1.9 -1.1 1.69118688035
1.9 -1.0 1.4518627583
1.9 -0.9 1.23283018208
1.9 -0.8 1.10069616946
1.9 -0.7 1.04023394345
1.9 -0.6 1.016973704
1.9 -0.5 1.01110848092
1.9 -0.4 1.016973704
1.9 -0.3 1.04023394345
1.9 -0.2 1.10069616946
1.9 -0.1 1.23283018208
1.9 2.6645352591e-15 1.4518627583
1.9 0.1 1.69118688035
1.9 0.2 1.8580439051
1.9 0.3 1.94022235736
1.9 0.4 1.97033520562
1.9 0.5 1.97033352351
1.9 0.6 1.94021569251
1.9 0.7 1.85802653785
1.9 0.8 1.69114754136
1.9 0.9 1.45178389151
1.9 1.0 1.23267561975
1.9 1.1 1.10036143273
1.9 1.2 1.0394224096
1.9 1.3 1.01487340614
1.9 1.4 1.00552356131
1.9 1.5 1.00203912567
1.9 1.6 1.00075112076
1.9 1.7 1.00027645317
1.9 1.8 1.00010171922
1.9 1.9 1.00003742282
1.9 2.0 1.00001376741
1.9 2.1 1.00000506479
1.9 2.2 1.00000186324
1.9 2.3 1.00000068545
1.9 2.4 1.00000025216
1.9 2.5 1.00000009277
1.9 2.6 1.00000003413
1.9 2.7 1.00000001255
1.9 2.8 1.00000000462
1.9 2.9 1.0000000017
 
2.0 -3.0 1.00002269842
2.0 -2.9 1.00006169829
2.0 -2.8 1.00016769557
2.0 -2.7 1.00045571248
2.0 -2.6 1.00123778553
2.0 -2.5 1.00335750765
2.0 -2.4 1.00907429152
2.0 -2.3 1.024287712
2.0 -2.2 1.06337546466
2.0 -2.1 1.15535125706
2.0 -2.0 1.33329298273
2.0 -1.9 1.57596364165
2.0 -1.8 1.78645078686
2.0 -1.7 1.90778368336
2.0 -1.6 1.9599028943
2.0 -1.5 1.97358281259
2.0 -1.4 1.95990427515
2.0 -1.3 1.90778772122
2.0 -1.2 1.78646056645
2.0 -1.1 1.57598437436
2.0 -1.0 1.3333333315
2.0 -0.9 1.15543361448
2.0 -0.8 1.0635650912
2.0 -0.7 1.02476583497
2.0 -0.6 1.01033465716
2.0 -0.5 1.00673763696
2.0 -0.4 1.01033465716
2.0 -0.3 1.02476583497
2.0 -0.2 1.0635650912
2.0 -0.1 1.15543361448
2.0 2.6645352591e-15 1.3333333315
2.0 0.1 1.57598437436
2.0 0.2 1.78646056645
2.0 0.3 1.90778772122
2.0 0.4 1.95990427515
2.0 0.5 1.97358281259
2.0 0.6 1.9599028943
2.0 0.7 1.90778368336
2.0 0.8 1.78645078686
2.0 0.9 1.57596364165
2.0 1.0 1.33329298273
2.0 1.1 1.15535125706
2.0 1.2 1.06337546466
2.0 1.3 1.024287712
2.0 1.4 1.00907429152
2.0 1.5 1.00335750765
2.0 1.6 1.00123778553
2.0 1.7 1.00045571248
2.0 1.8 1.00016769557
2.0 1.9 1.00006169829
2.0 2.0 1.00002269842
2.0 2.1 1.0000083504
2.0 2.2 1.00000307196
2.0 2.3 1.00000113011
2.0 2.4 1.00000041575
2.0 2.5 1.00000015294
2.0 2.6 1.00000005627
2.0 2.7 1.0000000207
2.0 2.8 1.00000000761
2.0 2.9 1.0000000028
 
2.1 -3.0 1.00003742282
2.1 -2.9 1.00010171922
2.1 -2.8 1.00027645317
2.1 -2.7 1.00075112076
2.1 -2.6 1.00203912566
2.1 -2.5 1.00552356128
2.1 -2.4 1.01487340607
2.1 -2.3 1.03942240938
2.1 -2.2 1.10036143208
2.1 -2.1 1.23267561752
2.1 -2.0 1.45178388309
2.1 -1.9 1.69114751032
2.1 -1.8 1.85802643598
2.1 -1.7 1.94021539056
2.1 -1.6 1.97033267705
2.1 -1.5 1.9703329047
2.1 -1.4 1.94021629255
2.1 -1.3 1.85802878638
2.1 -1.2 1.69115283429
2.1 -1.1 1.45179455674
2.1 -1.0 1.23269653667
2.1 -0.9 1.10040674351
2.1 -0.8 1.03953230712
2.1 -0.7 1.01515814515
2.1 -0.6 1.00628300582
2.1 -0.5 1.00408658438
2.1 -0.4 1.00628300582
2.1 -0.3 1.01515814515
2.1 -0.2 1.03953230712
2.1 -0.1 1.10040674351
2.1 2.6645352591e-15 1.23269653667
2.1 0.1 1.45179455674
2.1 0.2 1.69115283429
2.1 0.3 1.85802878638
2.1 0.4 1.94021629255
2.1 0.5 1.9703329047
2.1 0.6 1.97033267705
2.1 0.7 1.94021539056
2.1 0.8 1.85802643598
2.1 0.9 1.69114751032
2.1 1.0 1.45178388309
2.1 1.1 1.23267561752
2.1 1.2 1.10036143208
2.1 1.3 1.03942240938
2.1 1.4 1.01487340607
2.1 1.5 1.00552356128
2.1 1.6 1.00203912566
2.1 1.7 1.00075112076
2.1 1.8 1.00027645317
2.1 1.9 1.00010171922
2.1 2.0 1.00003742282
2.1 2.1 1.00001376741
2.1 2.2 1.00000506479
2.1 2.3 1.00000186324
2.1 2.4 1.00000068545
2.1 2.5 1.00000025216
2.1 2.6 1.00000009277
2.1 2.7 1.00000003413
2.1 2.8 1.00000001255
2.1 2.9 1.00000000462
 
2.2 -3.0 1.00006169829
2.2 -2.9 1.00016769557
2.2 -2.8 1.00045571248
2.2 -2.7 1.00123778553
2.2 -2.6 1.00335750765
2.2 -2.5 1.0090742915
2.2 -2.4 1.02428771196
2.2 -2.3 1.06337546453
2.2 -2.2 1.15535125662
2.2 -2.1 1.33329298114
2.2 -2.0 1.57596363564
2.2 -1.9 1.78645076585
2.2 -1.8 1.90778361822
2.2 -1.7 1.95990270743
2.2 -1.6 1.97358229749
2.2 -1.5 1.9599028943
2.2 -1.4 1.90778416468
2.2 -1.3 1.78645208937
2.2 -1.2 1.57596644151
2.2 -1.1 1.33329844183
2.2 -1.0 1.15536240299
2.2 -0.9 1.06340113117
2.2 -0.8 1.02435244376
2.2 -0.7 1.00924504457
2.2 -0.6 1.00381628608
2.2 -0.5 1.00247863908
2.2 -0.4 1.00381628608
2.2 -0.3 1.00924504457
2.2 -0.2 1.02435244376
2.2 -0.1 1.06340113117
2.2 2.6645352591e-15 1.15536240299
2.2 0.1 1.33329844183
2.2 0.2 1.57596644151
2.2 0.3 1.78645208937
2.2 0.4 1.90778416468
2.2 0.5 1.9599028943
2.2 0.6 1.97358229749
2.2 0.7 1.95990270743
2.2 0.8 1.90778361822
2.2 0.9 1.78645076585
2.2 1.0 1.57596363564
2.2 1.1 1.33329298114
2.2 1.2 1.15535125662
2.2 1.3 1.06337546453
2.2 1.4 1.02428771196
2.2 1.5 1.0090742915
2.2 1.6 1.00335750765
2.2 1.7 1.00123778553
2.2 1.8 1.00045571248
2.2 1.9 1.00016769557
2.2 2.0 1.00006169829
2.2 2.1 1.00002269842
2.2 2.2 1.0000083504
2.2 2.3 1.00000307196
2.2 2.4 1.00000113011
2.2 2.5 1.00000041575
2.2 2.6 1.00000015294
2.2 2.7 1.00000005627
2.2 2.8 1.0000000207
2.2 2.9 1.00000000761
 
2.3 -3.0 1.00010171922
2.3 -2.9 1.00027645317
2.3 -2.8 1.00075112076
2.3 -2.7 1.00203912566
2.3 -2.6 1.00552356127
2.3 -2.5 1.01487340606
2.3 -2.4 1.03942240935
2.3 -2.3 1.10036143199
2.3 -2.2 1.23267561722
2.3 -2.1 1.45178388196
2.3 -2.0 1.69114750611
2.3 -1.9 1.85802642219
2.3 -1.8 1.9402153497
2.3 -1.7 1.9703325625
2.3 -1.6 1.97033259331
2.3 -1.5 1.94021547177
2.3 -1.4 1.85802674028
2.3 -1.3 1.69114822664
2.3 -1.2 1.45178532648
2.3 -1.1 1.23267844834
2.3 -1.0 1.10036756441
2.3 -0.9 1.03943728365
2.3 -0.8 1.01491195038
2.3 -0.7 1.00562640736
2.3 -0.6 1.00231670758
2.3 -0.5 1.00150337073
2.3 -0.4 1.00231670758
2.3 -0.3 1.00562640736
2.3 -0.2 1.01491195038
2.3 -0.1 1.03943728365
2.3 2.6645352591e-15 1.10036756441
2.3 0.1 1.23267844834
2.3 0.2 1.45178532648
2.3 0.3 1.69114822664
2.3 0.4 1.85802674028
2.3 0.5 1.94021547177
2.3 0.6 1.97033259331
2.3 0.7 1.9703325625
2.3 0.8 1.9402153497
2.3 0.9 1.85802642219
2.3 1.0 1.69114750611
2.3 1.1 1.45178388196
2.3 1.2 1.23267561722
2.3 1.3 1.10036143199
2.3 1.4 1.03942240935
2.3 1.5 1.01487340606
2.3 1.6 1.00552356127
2.3 1.7 1.00203912566
2.3 1.8 1.00075112076
2.3 1.9 1.00027645317
2.3 2.0 1.00010171922
2.3 2.1 1.00003742282
2.3 2.2 1.00001376741
2.3 2.3 1.00000506479
2.3 2.4 1.00000186324
2.3 2.5 1.00000068545
2.3 2.6 1.00000025216
2.3 2.7 1.00000009277
2.3 2.8 1.00000003413
2.3 2.9 1.00000001255
 
2.4 -3.0 1.00016769557
2.4 -2.9 1.00045571248
2.4 -2.8 1.00123778553
2.4 -2.7 1.00335750765
2.4 -2.6 1.0090742915
2.4 -2.5 1.02428771195
2.4 -2.4 1.06337546451
2.4 -2.3 1.15535125656
2.4 -2.2 1.33329298093
2.4 -2.1 1.57596363482
2.4 -2.0 1.786450763
2.4 -1.9 1.9077836094
2.4 -1.8 1.95990268214
2.4 -1.7 1.97358222778
2.4 -1.6 1.95990270743
2.4 -1.5 1.90778368336
2.4 -1.4 1.78645094212
2.4 -1.3 1.57596401456
2.4 -1.2 1.33329371995
2.4 -1.1 1.15535276507
2.4 -1.0 1.06337893818
2.4 -0.9 1.0242964729
2.4 -0.8 1.00909740374
2.4 -0.7 1.00341962095
2.4 -0.6 1.00140589653
2.4 -0.5 1.00091184049
2.4 -0.4 1.00140589653
2.4 -0.3 1.00341962095
2.4 -0.2 1.00909740374
2.4 -0.1 1.0242964729
2.4 2.6645352591e-15 1.06337893818
2.4 0.1 1.15535276507
2.4 0.2 1.33329371995
2.4 0.3 1.57596401456
2.4 0.4 1.78645094212
2.4 0.5 1.90778368336
2.4 0.6 1.95990270743
2.4 0.7 1.97358222778
2.4 0.8 1.95990268214
2.4 0.9 1.9077836094
2.4 1.0 1.786450763
2.4 1.1 1.57596363482
2.4 1.2 1.33329298093
2.4 1.3 1.15535125656
2.4 1.4 1.06337546451
2.4 1.5 1.02428771195
2.4 1.6 1.0090742915
2.4 1.7 1.00335750765
2.4 1.8 1.00123778553
2.4 1.9 1.00045571248
2.4 2.0 1.00016769557
2.4 2.1 1.00006169829
2.4 2.2 1.00002269842
2.4 2.3 1.0000083504
2.4 2.4 1.00000307196
2.4 2.5 1.00000113011
2.4 2.6 1.00000041575
2.4 2.7 1.00000015294
2.4 2.8 1.00000005627
2.4 2.9 1.0000000207
 
2.5 -3.0 1.00027645317
2.5 -2.9 1.00075112076
2.5 -2.8 1.00203912566
2.5 -2.7 1.00552356127
2.5 -2.6 1.01487340606
2.5 -2.5 1.03942240935
2.5 -2.4 1.10036143198
2.5 -2.3 1.23267561718
2.5 -2.2 1.4517838818
2.5 -2.1 1.69114750555
2.5 -2.0 1.85802642033
2.5 -1.9 1.94021534417
2.5 -1.8 1.97033254699
2.5 -1.7 1.97033255116
2.5 -1.6 1.94021536069
2.5 -1.5 1.85802646337
2.5 -1.4 1.69114760306
2.5 -1.3 1.4517840773
2.5 -1.2 1.23267600033
2.5 -1.1 1.10036226191
2.5 -1.0 1.03942442239
2.5 -0.9 1.01487862263
2.5 -0.8 1.0055374812
2.5 -0.7 1.00207670125
2.5 -0.6 1.00085299285
2.5 -0.5 1.00055305923
2.5 -0.4 1.00085299285
2.5 -0.3 1.00207670125
2.5 -0.2 1.0055374812
2.5 -0.1 1.01487862263
2.5 2.6645352591e-15 1.03942442239
2.5 0.1 1.10036226191
2.5 0.2 1.23267600033
2.5 0.3 1.4517840773
2.5 0.4 1.69114760306
2.5 0.5 1.85802646337
2.5 0.6 1.94021536069
2.5 0.7 1.97033255116
2.5 0.8 1.97033254699
2.5 0.9 1.94021534417
2.5 1.0 1.85802642033
2.5 1.1 1.69114750555
2.5 1.2 1.4517838818
2.5 1.3 1.23267561718
2.5 1.4 1.10036143198
2.5 1.5 1.03942240935
2.5 1.6 1.01487340606
2.5 1.7 1.00552356127
2.5 1.8 1.00203912566
2.5 1.9 1.00075112076
2.5 2.0 1.00027645317
2.5 2.1 1.00010171922
2.5 2.2 1.00003742282
2.5 2.3 1.00001376741
2.5 2.4 1.00000506479
2.5 2.5 1.00000186324
2.5 2.6 1.00000068545
2.5 2.7 1.00000025216
2.5 2.8 1.00000009277
2.5 2.9 1.00000003413
 
2.6 -3.0 1.00045571248
2.6 -2.9 1.00123778553
2.6 -2.8 1.00335750765
2.6 -2.7 1.0090742915
2.6 -2.6 1.02428771195
2.6 -2.5 1.06337546451
2.6 -2.4 1.15535125656
2.6 -2.3 1.3332929809
2.6 -2.2 1.57596363471
2.6 -2.1 1.78645076262
2.6 -2.0 1.90778360821
2.6 -1.9 1.95990267871
2.6 -1.8 1.97358221835
2.6 -1.7 1.95990268214
2.6 -1.6 1.90778361822
2.6 -1.5 1.78645078686
2.6 -1.4 1.5759636861
2.6 -1.3 1.33329308091
2.6 -1.2 1.15535146071
2.6 -1.1 1.06337593462
2.6 -1.0 1.02428889763
2.6 -0.9 1.00907741946
2.6 -0.8 1.00336591422
2.6 -0.7 1.00126054018
2.6 -0.6 1.00051746702
2.6 -0.5 1.00033544739
2.6 -0.4 1.00051746702
2.6 -0.3 1.00126054018
2.6 -0.2 1.00336591422
2.6 -0.1 1.00907741946
2.6 2.6645352591e-15 1.02428889763
2.6 0.1 1.06337593462
2.6 0.2 1.15535146071
2.6 0.3 1.33329308091
2.6 0.4 1.5759636861
2.6 0.5 1.78645078686
2.6 0.6 1.90778361822
2.6 0.7 1.95990268214
2.6 0.8 1.97358221835
2.6 0.9 1.95990267871
2.6 1.0 1.90778360821
2.6 1.1 1.78645076262
2.6 1.2 1.57596363471
2.6 1.3 1.3332929809
2.6 1.4 1.15535125656
2.6 1.5 1.06337546451
2.6 1.6 1.02428771195
2.6 1.7 1.0090742915
2.6 1.8 1.00335750765
2.6 1.9 1.00123778553
2.6 2.0 1.00045571248
2.6 2.1 1.00016769557
2.6 2.2 1.00006169829
2.6 2.3 1.00002269842
2.6 2.4 1.0000083504
2.6 2.5 1.00000307196
2.6 2.6 1.00000113011
2.6 2.7 1.00000041575
2.6 2.8 1.00000015294
2.6 2.9 1.00000005627
 
2.7 -3.0 1.00075112076
2.7 -2.9 1.00203912566
2.7 -2.8 1.00552356127
2.7 -2.7 1.01487340606
2.7 -2.6 1.03942240935
2.7 -2.5 1.10036143198
2.7 -2.4 1.23267561717
2.7 -2.3 1.45178388178
2.7 -2.2 1.69114750547
2.7 -2.1 1.85802642007
2.7 -2.0 1.94021534342
2.7 -1.9 1.9703325449
2.7 -1.8 1.97033254546
2.7 -1.7 1.94021534566
2.7 -1.6 1.8580264259
2.7 -1.5 1.69114751867
2.7 -1.4 1.45178390824
2.7 -1.3 1.23267566903
2.7 -1.2 1.1003615443
2.7 -1.1 1.03942268178
2.7 -1.0 1.01487411205
2.7 -0.9 1.00552544515
2.7 -0.8 1.00204421113
2.7 -0.7 1.00076490886
2.7 -0.6 1.00031389668
2.7 -0.5 1.00020345913
2.7 -0.4 1.00031389668
2.7 -0.3 1.00076490886
2.7 -0.2 1.00204421113
2.7 -0.1 1.00552544515
2.7 2.6645352591e-15 1.01487411205
2.7 0.1 1.03942268178
2.7 0.2 1.1003615443
2.7 0.3 1.23267566903
2.7 0.4 1.45178390824
2.7 0.5 1.69114751867
2.7 0.6 1.8580264259
2.7 0.7 1.94021534566
2.7 0.8 1.97033254546
2.7 0.9 1.9703325449
2.7 1.0 1.94021534342
2.7 1.1 1.85802642007
2.7 1.2 1.69114750547
2.7 1.3 1.45178388178
2.7 1.4 1.23267561717
2.7 1.5 1.10036143198
2.7 1.6 1.03942240935
2.7 1.7 1.01487340606
2.7 1.8 1.00552356127
2.7 1.9 1.00203912566
2.7 2.0 1.00075112076
2.7 2.1 1.00027645317
2.7 2.2 1.00010171922
2.7 2.3 1.00003742282
2.7 2.4 1.00001376741
2.7 2.5 1.00000506479
2.7 2.6 1.00000186324
2.7 2.7 1.00000068545
2.7 2.8 1.00000025216
2.7 2.9 1.00000009277
 
2.8 -3.0 1.00123778553
2.8 -2.9 1.00335750765
2.8 -2.8 1.0090742915
2.8 -2.7 1.02428771195
2.8 -2.6 1.06337546451
2.8 -2.5 1.15535125656
2.8 -2.4 1.33329298089
2.8 -2.3 1.5759636347
2.8 -2.2 1.78645076257
2.8 -2.1 1.90778360805
2.8 -2.0 1.95990267825
2.8 -1.9 1.97358221707
2.8 -1.8 1.95990267871
2.8 -1.7 1.9077836094
2.8 -1.6 1.78645076585
2.8 -1.5 1.57596364165
2.8 -1.4 1.33329299443
2.8 -1.3 1.15535128418
2.8 -1.2 1.06337552813
2.8 -1.1 1.02428787241
2.8 -1.0 1.00907471483
2.8 -0.9 1.00335864536
2.8 -0.8 1.0012408651
2.8 -0.7 1.00046407049
2.8 -0.6 1.0001904016
2.8 -0.5 1.0001234042
2.8 -0.4 1.0001904016
2.8 -0.3 1.00046407049
2.8 -0.2 1.0012408651
2.8 -0.1 1.00335864536
2.8 2.6645352591e-15 1.00907471483
2.8 0.1 1.02428787241
2.8 0.2 1.06337552813
2.8 0.3 1.15535128418
2.8 0.4 1.33329299443
2.8 0.5 1.57596364165
2.8 0.6 1.78645076585
2.8 0.7 1.9077836094
2.8 0.8 1.95990267871
2.8 0.9 1.97358221707
2.8 1.0 1.95990267825
2.8 1.1 1.90778360805
2.8 1.2 1.78645076257
2.8 1.3 1.5759636347
2.8 1.4 1.33329298089
2.8 1.5 1.15535125656
2.8 1.6 1.06337546451
2.8 1.7 1.02428771195
2.8 1.8 1.0090742915
2.8 1.9 1.00335750765
2.8 2.0 1.00123778553
2.8 2.1 1.00045571248
2.8 2.2 1.00016769557
2.8 2.3 1.00006169829
2.8 2.4 1.00002269842
2.8 2.5 1.0000083504
2.8 2.6 1.00000307196
2.8 2.7 1.00000113011
2.8 2.8 1.00000041575
2.8 2.9 1.00000015294
 
2.9 -3.0 1.00203912566
2.9 -2.9 1.00552356127
2.9 -2.8 1.01487340606
2.9 -2.7 1.03942240935
2.9 -2.6 1.10036143198
2.9 -2.5 1.23267561717
2.9 -2.4 1.45178388178
2.9 -2.3 1.69114750546
2.9 -2.2 1.85802642004
2.9 -2.1 1.94021534332
2.9 -2.0 1.97033254461
2.9 -1.9 1.97033254469
2.9 -1.8 1.94021534362
2.9 -1.7 1.85802642083
2.9 -1.6 1.69114750724
2.9 -1.5 1.45178388536
2.9 -1.4 1.23267562419
2.9 -1.3 1.10036144718
2.9 -1.2 1.03942244622
2.9 -1.1 1.0148735016
2.9 -1.0 1.00552381623
2.9 -0.9 1.00203981391
2.9 -0.8 1.0007529868
2.9 -0.7 1.00028152076
2.9 -0.6 1.00011548943
2.9 -0.5 1.00007484843
2.9 -0.4 1.00011548943
2.9 -0.3 1.00028152076
2.9 -0.2 1.0007529868
2.9 -0.1 1.00203981391
2.9 2.6645352591e-15 1.00552381623
2.9 0.1 1.0148735016
2.9 0.2 1.03942244622
2.9 0.3 1.10036144718
2.9 0.4 1.23267562419
2.9 0.5 1.45178388536
2.9 0.6 1.69114750724
2.9 0.7 1.85802642083
2.9 0.8 1.94021534362
2.9 0.9 1.97033254469
2.9 1.0 1.97033254461
2.9 1.1 1.94021534332
2.9 1.2 1.85802642004
2.9 1.3 1.69114750546
2.9 1.4 1.45178388178
2.9 1.5 1.23267561717
2.9 1.6 1.10036143198
2.9 1.7 1.03942240935
2.9 1.8 1.01487340606
2.9 1.9 1.00552356127
2.9 2.0 1.00203912566
2.9 2.1 1.00075112076
2.9 2.2 1.00027645317
2.9 2.3 1.00010171922
2.9 2.4 1.00003742282
2.9 2.5 1.00001376741
2.9 2.6 1.00000506479
2.9 2.7 1.00000186324
2.9 2.8 1.00000068545
2.9 2.9 1.00000025216
 


==> plots/h2o_error_kry/deph.dat <==
-3.0 -3.0 1.00335750765
-3.0 -2.9 1.0090742915
-3.0 -2.8 1.02428771195
-3.0 -2.7 1.06337546451
-3.0 -2.6 1.15535125656
-3.0 -2.5 1.33329298089
-3.0 -2.4 1.57596363469
-3.0 -2.3 1.78645076256
-3.0 -2.2 1.90778360802
-3.0 -2.1 1.95990267819
-3.0 -2.0 1.9735822169
-3.0 -1.9 1.95990267825
-3.0 -1.8 1.90778360821
-3.0 -1.7 1.786450763
-3.0 -1.6 1.57596363564
-3.0 -1.5 1.33329298273
-3.0 -1.4 1.15535126029
-3.0 -1.3 1.06337547312
-3.0 -1.2 1.02428773367
-3.0 -1.1 1.00907434879
-3.0 -1.0 1.00335766162
-3.0 -0.9 1.0012382023
-3.0 -0.8 1.00045684362
-3.0 -0.7 1.00017076855
-3.0 -0.6 1.00007004973
-3.0 -0.5 1.00004539787
-3.0 -0.4 1.00007004973
-3.0 -0.3 1.00017076855
-3.0 -0.2 1.00045684362
-3.0 -0.1 1.0012382023
-3.0 2.6645352591e-15 1.00335766162
-3.0 0.1 1.00907434879
-3.0 0.2 1.02428773367
-3.0 0.3 1.06337547312
-3.0 0.4 1.15535126029
-3.0 0.5 1.33329298273
-3.0 0.6 1.57596363564
-3.0 0.7 1.786450763
-3.0 0.8 1.90778360821
-3.0 0.9 1.95990267825
-3.0 1.0 1.9735822169
-3.0 1.1 1.95990267819
-3.0 1.2 1.90778360802
-3.0 1.3 1.78645076256
-3.0 1.4 1.57596363469
-3.0 1.5 1.33329298089
-3.0 1.6 1.15535125656
-3.0 1.7 1.06337546451
-3.0 1.8 1.02428771195
-3.0 1.9 1.0090742915
-3.0 2.0 1.00335750765
-3.0 2.1 1.00123778553
-3.0 2.2 1.00045571248
-3.0 2.3 1.00016769557
-3.0 2.4 1.00006169829
-3.0 2.5 1.00002269842
-3.0 2.6 1.0000083504
-3.0 2.7 1.00000307196
-3.0 2.8 1.00000113011
-3.0 2.9 1.00000041575
 
-2.9 -3.0 1.00203912566
-2.9 -2.9 1.00552356127
-2.9 -2.8 1.01487340606
-2.9 -2.7 1.03942240935
-2.9 -2.6 1.10036143198
-2.9 -2.5 1.23267561717
-2.9 -2.4 1.45178388178
-2.9 -2.3 1.69114750546
-2.9 -2.2 1.85802642004
-2.9 -2.1 1.94021534332
-2.9 -2.0 1.97033254461
-2.9 -1.9 1.97033254469
-2.9 -1.8 1.94021534362
-2.9 -1.7 1.85802642083
-2.9 -1.6 1.69114750724
-2.9 -1.5 1.45178388536
-2.9 -1.4 1.23267562419
-2.9 -1.3 1.10036144718
-2.9 -1.2 1.03942244622
-2.9 -1.1 1.0148735016
-2.9 -1.0 1.00552381623
-2.9 -0.9 1.00203981391
-2.9 -0.8 1.0007529868
-2.9 -0.7 1.00028152076
-2.9 -0.6 1.00011548943
-2.9 -0.5 1.00007484843
-2.9 -0.4 1.00011548943
-2.9 -0.3 1.00028152076
-2.9 -0.2 1.0007529868
-2.9 -0.1 1.00203981391
-2.9 2.6645352591e-15 1.00552381623
-2.9 0.1 1.0148735016
-2.9 0.2 1.03942244622
-2.9 0.3 1.10036144718
-2.9 0.4 1.23267562419
-2.9 0.5 1.45178388536
-2.9 0.6 1.69114750724
-2.9 0.7 1.85802642083
-2.9 0.8 1.94021534362
-2.9 0.9 1.97033254469
-2.9 1.0 1.97033254461
-2.9 1.1 1.94021534332
-2.9 1.2 1.85802642004
-2.9 1.3 1.69114750546
-2.9 1.4 1.45178388178
-2.9 1.5 1.23267561717
-2.9 1.6 1.10036143198
-2.9 1.7 1.03942240935
-2.9 1.8 1.01487340606
-2.9 1.9 1.00552356127
-2.9 2.0 1.00203912566
-2.9 2.1 1.00075112076
-2.9 2.2 1.00027645317
-2.9 2.3 1.00010171922
-2.9 2.4 1.00003742282
-2.9 2.5 1.00001376741
-2.9 2.6 1.00000506479
-2.9 2.7 1.00000186324
-2.9 2.8 1.00000068545
-2.9 2.9 1.00000025216
 
-2.8 -3.0 1.00123778553
-2.8 -2.9 1.00335750765
-2.8 -2.8 1.0090742915
-2.8 -2.7 1.02428771195
-2.8 -2.6 1.06337546451
-2.8 -2.5 1.15535125656
-2.8 -2.4 1.33329298089
-2.8 -2.3 1.5759636347
-2.8 -2.2 1.78645076257
-2.8 -2.1 1.90778360805
-2.8 -2.0 1.95990267825
-2.8 -1.9 1.97358221707
-2.8 -1.8 1.95990267871
-2.8 -1.7 1.9077836094
-2.8 -1.6 1.78645076585
-2.8 -1.5 1.57596364165
-2.8 -1.4 1.33329299443
-2.8 -1.3 1.15535128418
-2.8 -1.2 1.06337552813
-2.8 -1.1 1.02428787241
-2.8 -1.0 1.00907471483
-2.8 -0.9 1.00335864536
-2.8 -0.8 1.0012408651
-2.8 -0.7 1.00046407049
-2.8 -0.6 1.0001904016
-2.8 -0.5 1.0001234042
-2.8 -0.4 1.0001904016
-2.8 -0.3 1.00046407049
-2.8 -0.2 1.0012408651
-2.8 -0.1 1.00335864536
-2.8 2.6645352591e-15 1.00907471483
-2.8 0.1 1.02428787241
-2.8 0.2 1.06337552813
-2.8 0.3 1.15535128418
-2.8 0.4 1.33329299443
-2.8 0.5 1.57596364165
-2.8 0.6 1.78645076585
-2.8 0.7 1.9077836094
-2.8 0.8 1.95990267871
-2.8 0.9 1.97358221707
-2.8 1.0 1.95990267825
-2.8 1.1 1.90778360805
-2.8 1.2 1.78645076257
-2.8 1.3 1.5759636347
-2.8 1.4 1.33329298089
-2.8 1.5 1.15535125656
-2.8 1.6 1.06337546451
-2.8 1.7 1.02428771195
-2.8 1.8 1.0090742915
-2.8 1.9 1.00335750765
-2.8 2.0 1.00123778553
-2.8 2.1 1.00045571248
-2.8 2.2 1.00016769557
-2.8 2.3 1.00006169829
-2.8 2.4 1.00002269842
-2.8 2.5 1.0000083504
-2.8 2.6 1.00000307196
-2.8 2.7 1.00000113011
-2.8 2.8 1.00000041575
-2.8 2.9 1.00000015294
 
-2.7 -3.0 1.00075112076
-2.7 -2.9 1.00203912566
-2.7 -2.8 1.00552356127
-2.7 -2.7 1.01487340606
-2.7 -2.6 1.03942240935
-2.7 -2.5 1.10036143198
-2.7 -2.4 1.23267561717
-2.7 -2.3 1.45178388178
-2.7 -2.2 1.69114750547
-2.7 -2.1 1.85802642007
-2.7 -2.0 1.94021534342
-2.7 -1.9 1.9703325449
-2.7 -1.8 1.97033254546
-2.7 -1.7 1.94021534566
-2.7 -1.6 1.8580264259
-2.7 -1.5 1.69114751867
-2.7 -1.4 1.45178390824
-2.7 -1.3 1.23267566903
-2.7 -1.2 1.1003615443
-2.7 -1.1 1.03942268178
-2.7 -1.0 1.01487411205
-2.7 -0.9 1.00552544515
-2.7 -0.8 1.00204421113
-2.7 -0.7 1.00076490886
-2.7 -0.6 1.00031389668
-2.7 -0.5 1.00020345913
-2.7 -0.4 1.00031389668
-2.7 -0.3 1.00076490886
-2.7 -0.2 1.00204421113
-2.7 -0.1 1.00552544515
-2.7 2.6645352591e-15 1.01487411205
-2.7 0.1 1.03942268178
-2.7 0.2 1.1003615443
-2.7 0.3 1.23267566903
-2.7 0.4 1.45178390824
-2.7 0.5 1.69114751867
-2.7 0.6 1.8580264259
-2.7 0.7 1.94021534566
-2.7 0.8 1.97033254546
-2.7 0.9 1.9703325449
-2.7 1.0 1.94021534342
-2.7 1.1 1.85802642007
-2.7 1.2 1.69114750547
-2.7 1.3 1.45178388178
-2.7 1.4 1.23267561717
-2.7 1.5 1.10036143198
-2.7 1.6 1.03942240935
-2.7 1.7 1.01487340606
-2.7 1.8 1.00552356127
-2.7 1.9 1.00203912566
-2.7 2.0 1.00075112076
-2.7 2.1 1.00027645317
-2.7 2.2 1.00010171922
-2.7 2.3 1.00003742282
-2.7 2.4 1.00001376741
-2.7 2.5 1.00000506479
-2.7 2.6 1.00000186324
-2.7 2.7 1.00000068545
-2.7 2.8 1.00000025216
-2.7 2.9 1.00000009277
 
-2.6 -3.0 1.00045571248
-2.6 -2.9 1.00123778553
-2.6 -2.8 1.00335750765
-2.6 -2.7 1.0090742915
-2.6 -2.6 1.02428771195
-2.6 -2.5 1.06337546451
-2.6 -2.4 1.15535125656
-2.6 -2.3 1.3332929809
-2.6 -2.2 1.57596363471
-2.6 -2.1 1.78645076262
-2.6 -2.0 1.90778360821
-2.6 -1.9 1.95990267871
-2.6 -1.8 1.97358221835
-2.6 -1.7 1.95990268214
-2.6 -1.6 1.90778361822
-2.6 -1.5 1.78645078686
-2.6 -1.4 1.5759636861
-2.6 -1.3 1.33329308091
-2.6 -1.2 1.15535146071
-2.6 -1.1 1.06337593462
-2.6 -1.0 1.02428889763
-2.6 -0.9 1.00907741946
-2.6 -0.8 1.00336591422
-2.6 -0.7 1.00126054018
-2.6 -0.6 1.00051746702
-2.6 -0.5 1.00033544739
-2.6 -0.4 1.00051746702
-2.6 -0.3 1.00126054018
-2.6 -0.2 1.00336591422
-2.6 -0.1 1.00907741946
-2.6 2.6645352591e-15 1.02428889763
-2.6 0.1 1.06337593462
-2.6 0.2 1.15535146071
-2.6 0.3 1.33329308091
-2.6 0.4 1.5759636861
-2.6 0.5 1.78645078686
-2.6 0.6 1.90778361822
-2.6 0.7 1.95990268214
-2.6 0.8 1.97358221835
-2.6 0.9 1.95990267871
-2.6 1.0 1.90778360821
-2.6 1.1 1.78645076262
-2.6 1.2 1.57596363471
-2.6 1.3 1.3332929809
-2.6 1.4 1.15535125656
-2.6 1.5 1.06337546451
-2.6 1.6 1.02428771195
-2.6 1.7 1.0090742915
-2.6 1.8 1.00335750765
-2.6 1.9 1.00123778553
-2.6 2.0 1.00045571248
-2.6 2.1 1.00016769557
-2.6 2.2 1.00006169829
-2.6 2.3 1.00002269842
-2.6 2.4 1.0000083504
-2.6 2.5 1.00000307196
-2.6 2.6 1.00000113011
-2.6 2.7 1.00000041575
-2.6 2.8 1.00000015294
-2.6 2.9 1.00000005627
 
-2.5 -3.0 1.00027645317
-2.5 -2.9 1.00075112076
-2.5 -2.8 1.00203912566
-2.5 -2.7 1.00552356127
-2.5 -2.6 1.01487340606
-2.5 -2.5 1.03942240935
-2.5 -2.4 1.10036143198
-2.5 -2.3 1.23267561718
-2.5 -2.2 1.4517838818
-2.5 -2.1 1.69114750555
-2.5 -2.0 1.85802642033
-2.5 -1.9 1.94021534417
-2.5 -1.8 1.97033254699
-2.5 -1.7 1.97033255116
-2.5 -1.6 1.94021536069
-2.5 -1.5 1.85802646337
-2.5 -1.4 1.69114760306
-2.5 -1.3 1.4517840773
-2.5 -1.2 1.23267600033
-2.5 -1.1 1.10036226191
-2.5 -1.0 1.03942442239
-2.5 -0.9 1.01487862263
-2.5 -0.8 1.0055374812
-2.5 -0.7 1.00207670125
-2.5 -0.6 1.00085299285
-2.5 -0.5 1.00055305923
-2.5 -0.4 1.00085299285
-2.5 -0.3 1.00207670125
-2.5 -0.2 1.0055374812
-2.5 -0.1 1.01487862263
-2.5 2.6645352591e-15 1.03942442239
-2.5 0.1 1.10036226191
-2.5 0.2 1.23267600033
-2.5 0.3 1.4517840773
-2.5 0.4 1.69114760306
-2.5 0.5 1.85802646337
-2.5 0.6 1.94021536069
-2.5 0.7 1.97033255116
-2.5 0.8 1.97033254699
-2.5 0.9 1.94021534417
-2.5 1.0 1.85802642033
-2.5 1.1 1.69114750555
-2.5 1.2 1.4517838818
-2.5 1.3 1.23267561718
-2.5 1.4 1.10036143198
-2.5 1.5 1.03942240935
-2.5 1.6 1.01487340606
-2.5 1.7 1.00552356127
-2.5 1.8 1.00203912566
-2.5 1.9 1.00075112076
-2.5 2.0 1.00027645317
-2.5 2.1 1.00010171922
-2.5 2.2 1.00003742282
-2.5 2.3 1.00001376741
-2.5 2.4 1.00000506479
-2.5 2.5 1.00000186324
-2.5 2.6 1.00000068545
-2.5 2.7 1.00000025216
-2.5 2.8 1.00000009277
-2.5 2.9 1.00000003413
 
-2.4 -3.0 1.00016769557
-2.4 -2.9 1.00045571248
-2.4 -2.8 1.00123778553
-2.4 -2.7 1.00335750765
-2.4 -2.6 1.0090742915
-2.4 -2.5 1.02428771195
-2.4 -2.4 1.06337546451
-2.4 -2.3 1.15535125656
-2.4 -2.2 1.33329298093
-2.4 -2.1 1.57596363482
-2.4 -2.0 1.786450763
-2.4 -1.9 1.9077836094
-2.4 -1.8 1.95990268214
-2.4 -1.7 1.97358222778
-2.4 -1.6 1.95990270743
-2.4 -1.5 1.90778368336
-2.4 -1.4 1.78645094212
-2.4 -1.3 1.57596401456
-2.4 -1.2 1.33329371995
-2.4 -1.1 1.15535276507
-2.4 -1.0 1.06337893818
-2.4 -0.9 1.0242964729
-2.4 -0.8 1.00909740374
-2.4 -0.7 1.00341962095
-2.4 -0.6 1.00140589653
-2.4 -0.5 1.00091184049
-2.4 -0.4 1.00140589653
-2.4 -0.3 1.00341962095
-2.4 -0.2 1.00909740374
-2.4 -0.1 1.0242964729
-2.4 2.6645352591e-15 1.06337893818
-2.4 0.1 1.15535276507
-2.4 0.2 1.33329371995
-2.4 0.3 1.57596401456
-2.4 0.4 1.78645094212
-2.4 0.5 1.90778368336
-2.4 0.6 1.95990270743
-2.4 0.7 1.97358222778
-2.4 0.8 1.95990268214
-2.4 0.9 1.9077836094
-2.4 1.0 1.786450763
-2.4 1.1 1.57596363482
-2.4 1.2 1.33329298093
-2.4 1.3 1.15535125656
-2.4 1.4 1.06337546451
-2.4 1.5 1.02428771195
-2.4 1.6 1.0090742915
-2.4 1.7 1.00335750765
-2.4 1.8 1.00123778553
-2.4 1.9 1.00045571248
-2.4 2.0 1.00016769557
-2.4 2.1 1.00006169829
-2.4 2.2 1.00002269842
-2.4 2.3 1.0000083504
-2.4 2.4 1.00000307196
-2.4 2.5 1.00000113011
-2.4 2.6 1.00000041575
-2.4 2.7 1.00000015294
-2.4 2.8 1.00000005627
-2.4 2.9 1.0000000207
 
-2.3 -3.0 1.00010171922
-2.3 -2.9 1.00027645317
-2.3 -2.8 1.00075112076
-2.3 -2.7 1.00203912566
-2.3 -2.6 1.00552356127
-2.3 -2.5 1.01487340606
-2.3 -2.4 1.03942240935
-2.3 -2.3 1.10036143199
-2.3 -2.2 1.23267561722
-2.3 -2.1 1.45178388196
-2.3 -2.0 1.69114750611
-2.3 -1.9 1.85802642219
-2.3 -1.8 1.9402153497
-2.3 -1.7 1.9703325625
-2.3 -1.6 1.97033259331
-2.3 -1.5 1.94021547177
-2.3 -1.4 1.85802674028
-2.3 -1.3 1.69114822664
-2.3 -1.2 1.45178532648
-2.3 -1.1 1.23267844834
-2.3 -1.0 1.10036756441
-2.3 -0.9 1.03943728365
-2.3 -0.8 1.01491195038
-2.3 -0.7 1.00562640736
-2.3 -0.6 1.00231670758
-2.3 -0.5 1.00150337073
-2.3 -0.4 1.00231670758
-2.3 -0.3 1.00562640736
-2.3 -0.2 1.01491195038
-2.3 -0.1 1.03943728365
-2.3 2.6645352591e-15 1.10036756441
-2.3 0.1 1.23267844834
-2.3 0.2 1.45178532648
-2.3 0.3 1.69114822664
-2.3 0.4 1.85802674028
-2.3 0.5 1.94021547177
-2.3 0.6 1.97033259331
-2.3 0.7 1.9703325625
-2.3 0.8 1.9402153497
-2.3 0.9 1.85802642219
-2.3 1.0 1.69114750611
-2.3 1.1 1.45178388196
-2.3 1.2 1.23267561722
-2.3 1.3 1.10036143199
-2.3 1.4 1.03942240935
-2.3 1.5 1.01487340606
-2.3 1.6 1.00552356127
-2.3 1.7 1.00203912566
-2.3 1.8 1.00075112076
-2.3 1.9 1.00027645317
-2.3 2.0 1.00010171922
-2.3 2.1 1.00003742282
-2.3 2.2 1.00001376741
-2.3 2.3 1.00000506479
-2.3 2.4 1.00000186324
-2.3 2.5 1.00000068545
-2.3 2.6 1.00000025216
-2.3 2.7 1.00000009277
-2.3 2.8 1.00000003413
-2.3 2.9 1.00000001255
 
-2.2 -3.0 1.00006169829
-2.2 -2.9 1.00016769557
-2.2 -2.8 1.00045571248
-2.2 -2.7 1.00123778553
-2.2 -2.6 1.00335750765
-2.2 -2.5 1.0090742915
-2.2 -2.4 1.02428771196
-2.2 -2.3 1.06337546453
-2.2 -2.2 1.15535125662
-2.2 -2.1 1.33329298114
-2.2 -2.0 1.57596363564
-2.2 -1.9 1.78645076585
-2.2 -1.8 1.90778361822
-2.2 -1.7 1.95990270743
-2.2 -1.6 1.97358229749
-2.2 -1.5 1.9599028943
-2.2 -1.4 1.90778416468
-2.2 -1.3 1.78645208937
-2.2 -1.2 1.57596644151
-2.2 -1.1 1.33329844183
-2.2 -1.0 1.15536240299
-2.2 -0.9 1.06340113117
-2.2 -0.8 1.02435244376
-2.2 -0.7 1.00924504457
-2.2 -0.6 1.00381628608
-2.2 -0.5 1.00247863908
-2.2 -0.4 1.00381628608
-2.2 -0.3 1.00924504457
-2.2 -0.2 1.02435244376
-2.2 -0.1 1.06340113117
-2.2 2.6645352591e-15 1.15536240299
-2.2 0.1 1.33329844183
-2.2 0.2 1.57596644151
-2.2 0.3 1.78645208937
-2.2 0.4 1.90778416468
-2.2 0.5 1.9599028943
-2.2 0.6 1.97358229749
-2.2 0.7 1.95990270743
-2.2 0.8 1.90778361822
-2.2 0.9 1.78645076585
-2.2 1.0 1.57596363564
-2.2 1.1 1.33329298114
-2.2 1.2 1.15535125662
-2.2 1.3 1.06337546453
-2.2 1.4 1.02428771196
-2.2 1.5 1.0090742915
-2.2 1.6 1.00335750765
-2.2 1.7 1.00123778553
-2.2 1.8 1.00045571248
-2.2 1.9 1.00016769557
-2.2 2.0 1.00006169829
-2.2 2.1 1.00002269842
-2.2 2.2 1.0000083504
-2.2 2.3 1.00000307196
-2.2 2.4 1.00000113011
-2.2 2.5 1.00000041575
-2.2 2.6 1.00000015294
-2.2 2.7 1.00000005627
-2.2 2.8 1.0000000207
-2.2 2.9 1.00000000761
 
-2.1 -3.0 1.00003742282
-2.1 -2.9 1.00010171922
-2.1 -2.8 1.00027645317
-2.1 -2.7 1.00075112076
-2.1 -2.6 1.00203912566
-2.1 -2.5 1.00552356128
-2.1 -2.4 1.01487340607
-2.1 -2.3 1.03942240938
-2.1 -2.2 1.10036143208
-2.1 -2.1 1.23267561752
-2.1 -2.0 1.45178388309
-2.1 -1.9 1.69114751032
-2.1 -1.8 1.85802643598
-2.1 -1.7 1.94021539056
-2.1 -1.6 1.97033267705
-2.1 -1.5 1.9703329047
-2.1 -1.4 1.94021629255
-2.1 -1.3 1.85802878638
-2.1 -1.2 1.69115283429
-2.1 -1.1 1.45179455674
-2.1 -1.0 1.23269653667
-2.1 -0.9 1.10040674351
-2.1 -0.8 1.03953230712
-2.1 -0.7 1.01515814515
-2.1 -0.6 1.00628300582
-2.1 -0.5 1.00408658438
-2.1 -0.4 1.00628300582
-2.1 -0.3 1.01515814515
-2.1 -0.2 1.03953230712
-2.1 -0.1 1.10040674351
-2.1 2.6645352591e-15 1.23269653667
-2.1 0.1 1.45179455674
-2.1 0.2 1.69115283429
-2.1 0.3 1.85802878638
-2.1 0.4 1.94021629255
-2.1 0.5 1.9703329047
-2.1 0.6 1.97033267705
-2.1 0.7 1.94021539056
-2.1 0.8 1.85802643598
-2.1 0.9 1.69114751032
-2.1 1.0 1.45178388309
-2.1 1.1 1.23267561752
-2.1 1.2 1.10036143208
-2.1 1.3 1.03942240938
-2.1 1.4 1.01487340607
-2.1 1.5 1.00552356128
-2.1 1.6 1.00203912566
-2.1 1.7 1.00075112076
-2.1 1.8 1.00027645317
-2.1 1.9 1.00010171922
-2.1 2.0 1.00003742282
-2.1 2.1 1.00001376741
-2.1 2.2 1.00000506479
-2.1 2.3 1.00000186324
-2.1 2.4 1.00000068545
-2.1 2.5 1.00000025216
-2.1 2.6 1.00000009277
-2.1 2.7 1.00000003413
-2.1 2.8 1.00000001255
-2.1 2.9 1.00000000462
 
-2.0 -3.0 1.00002269842
-2.0 -2.9 1.00006169829
-2.0 -2.8 1.00016769557
-2.0 -2.7 1.00045571248
-2.0 -2.6 1.00123778553
-2.0 -2.5 1.00335750765
-2.0 -2.4 1.00907429152
-2.0 -2.3 1.024287712
-2.0 -2.2 1.06337546466
-2.0 -2.1 1.15535125706
-2.0 -2.0 1.33329298273
-2.0 -1.9 1.57596364165
-2.0 -1.8 1.78645078686
-2.0 -1.7 1.90778368336
-2.0 -1.6 1.9599028943
-2.0 -1.5 1.97358281259
-2.0 -1.4 1.95990427515
-2.0 -1.3 1.90778772122
-2.0 -1.2 1.78646056645
-2.0 -1.1 1.57598437436
-2.0 -1.0 1.3333333315
-2.0 -0.9 1.15543361448
-2.0 -0.8 1.0635650912
-2.0 -0.7 1.02476583497
-2.0 -0.6 1.01033465716
-2.0 -0.5 1.00673763696
-2.0 -0.4 1.01033465716
-2.0 -0.3 1.02476583497
-2.0 -0.2 1.0635650912
-2.0 -0.1 1.15543361448
-2.0 2.6645352591e-15 1.3333333315
-2.0 0.1 1.57598437436
-2.0 0.2 1.78646056645
-2.0 0.3 1.90778772122
-2.0 0.4 1.95990427515
-2.0 0.5 1.97358281259
-2.0 0.6 1.9599028943
-2.0 0.7 1.90778368336
-2.0 0.8 1.78645078686
-2.0 0.9 1.57596364165
-2.0 1.0 1.33329298273
-2.0 1.1 1.15535125706
-2.0 1.2 1.06337546466
-2.0 1.3 1.024287712
-2.0 1.4 1.00907429152
-2.0 1.5 1.00335750765
-2.0 1.6 1.00123778553
-2.0 1.7 1.00045571248
-2.0 1.8 1.00016769557
-2.0 1.9 1.00006169829
-2.0 2.0 1.00002269842
-2.0 2.1 1.0000083504
-2.0 2.2 1.00000307196
-2.0 2.3 1.00000113011
-2.0 2.4 1.00000041575
-2.0 2.5 1.00000015294
-2.0 2.6 1.00000005627
-2.0 2.7 1.0000000207
-2.0 2.8 1.00000000761
-2.0 2.9 1.0000000028
 
-1.9 -3.0 1.00001376741
-1.9 -2.9 1.00003742282
-1.9 -2.8 1.00010171922
-1.9 -2.7 1.00027645317
-1.9 -2.6 1.00075112076
-1.9 -2.5 1.00203912567
-1.9 -2.4 1.00552356131
-1.9 -2.3 1.01487340614
-1.9 -2.2 1.0394224096
-1.9 -2.1 1.10036143273
-1.9 -2.0 1.23267561975
-1.9 -1.9 1.45178389151
-1.9 -1.8 1.69114754136
-1.9 -1.7 1.85802653785
-1.9 -1.6 1.94021569251
-1.9 -1.5 1.97033352351
-1.9 -1.4 1.97033520562
-1.9 -1.3 1.94022235736
-1.9 -1.2 1.8580439051
-1.9 -1.1 1.69118688035
-1.9 -1.0 1.4518627583
-1.9 -0.9 1.23283018208
-1.9 -0.8 1.10069616946
-1.9 -0.7 1.04023394345
-1.9 -0.6 1.016973704
-1.9 -0.5 1.01110848092
-1.9 -0.4 1.016973704
-1.9 -0.3 1.04023394345
-1.9 -0.2 1.10069616946
-1.9 -0.1 1.23283018208
-1.9 2.6645352591e-15 1.4518627583
-1.9 0.1 1.69118688035
-1.9 0.2 1.8580439051
-1.9 0.3 1.94022235736
-1.9 0.4 1.97033520562
-1.9 0.5 1.97033352351
-1.9 0.6 1.94021569251
-1.9 0.7 1.85802653785
-1.9 0.8 1.69114754136
-1.9 0.9 1.45178389151
-1.9 1.0 1.23267561975
-1.9 1.1 1.10036143273
-1.9 1.2 1.0394224096
-1.9 1.3 1.01487340614
-1.9 1.4 1.00552356131
-1.9 1.5 1.00203912567
-1.9 1.6 1.00075112076
-1.9 1.7 1.00027645317
-1.9 1.8 1.00010171922
-1.9 1.9 1.00003742282
-1.9 2.0 1.00001376741
-1.9 2.1 1.00000506479
-1.9 2.2 1.00000186324
-1.9 2.3 1.00000068545
-1.9 2.4 1.00000025216
-1.9 2.5 1.00000009277
-1.9 2.6 1.00000003413
-1.9 2.7 1.00000001255
-1.9 2.8 1.00000000462
-1.9 2.9 1.0000000017
 
-1.8 -3.0 1.0000083504
-1.8 -2.9 1.00002269842
-1.8 -2.8 1.00006169829
-1.8 -2.7 1.00016769557
-1.8 -2.6 1.00045571248
-1.8 -2.5 1.00123778555
-1.8 -2.4 1.0033575077
-1.8 -2.3 1.00907429164
-1.8 -2.2 1.02428771235
-1.8 -2.1 1.06337546567
-1.8 -2.0 1.15535126029
-1.8 -1.9 1.33329299443
-1.8 -1.8 1.5759636861
-1.8 -1.7 1.78645094212
-1.8 -1.6 1.90778416468
-1.8 -1.5 1.95990427515
-1.8 -1.4 1.97358661869
-1.8 -1.3 1.95991447827
-1.8 -1.2 1.90781400069
-1.8 -1.1 1.78652320373
-1.8 -1.0 1.57611687781
-1.8 -0.9 1.33359110496
-1.8 -0.8 1.15595960128
-1.8 -0.7 1.06477522181
-1.8 -0.6 1.0278105798
-1.8 -0.5 1.01831477662
-1.8 -0.4 1.0278105798
-1.8 -0.3 1.06477522181
-1.8 -0.2 1.15595960128
-1.8 -0.1 1.33359110496
-1.8 2.6645352591e-15 1.57611687781
-1.8 0.1 1.78652320373
-1.8 0.2 1.90781400069
-1.8 0.3 1.95991447827
-1.8 0.4 1.97358661869
-1.8 0.5 1.95990427515
-1.8 0.6 1.90778416468
-1.8 0.7 1.78645094212
-1.8 0.8 1.5759636861
-1.8 0.9 1.33329299443
-1.8 1.0 1.15535126029
-1.8 1.1 1.06337546567
-1.8 1.2 1.02428771235
-1.8 1.3 1.00907429164
-1.8 1.4 1.0033575077
-1.8 1.5 1.00123778555
-1.8 1.6 1.00045571248
-1.8 1.7 1.00016769557
-1.8 1.8 1.00006169829
-1.8 1.9 1.00002269842
-1.8 2.0 1.0000083504
-1.8 2.1 1.00000307196
-1.8 2.2 1.00000113011
-1.8 2.3 1.00000041575
-1.8 2.4 1.00000015294
-1.8 2.5 1.00000005627
-1.8 2.6 1.0000000207
-1.8 2.7 1.00000000761
-1.8 2.8 1.0000000028
-1.8 2.9 1.00000000103
 
-1.7 -3.0 1.00000506479
-1.7 -2.9 1.00001376741
-1.7 -2.8 1.00003742282
-1.7 -2.7 1.00010171922
-1.7 -2.6 1.00027645318
-1.7 -2.5 1.00075112079
-1.7 -2.4 1.00203912575
-1.7 -2.3 1.00552356151
-1.7 -2.2 1.0148734067
-1.7 -2.1 1.03942241118
-1.7 -2.0 1.10036143757
-1.7 -1.9 1.23267563625
-1.7 -1.8 1.4517839537
-1.7 -1.7 1.69114777076
-1.7 -1.6 1.85802729056
-1.7 -1.5 1.94021792363
-1.7 -1.4 1.97033977806
-1.7 -1.3 1.97035220725
-1.7 -1.2 1.9402671705
-1.7 -1.1 1.85815561755
-1.7 -1.0 1.69143844082
-1.7 -0.9 1.45236662839
-1.7 -0.8 1.23381713654
-1.7 -0.7 1.10283090108
-1.7 -0.6 1.04539135887
-1.7 -0.5 1.03019592842
-1.7 -0.4 1.04539135887
-1.7 -0.3 1.10283090108
-1.7 -0.2 1.23381713654
-1.7 -0.1 1.45236662839
-1.7 2.6645352591e-15 1.69143844082
-1.7 0.1 1.85815561755
-1.7 0.2 1.9402671705
-1.7 0.3 1.97035220725
-1.7 0.4 1.97033977806
-1.7 0.5 1.94021792363
-1.7 0.6 1.85802729056
-1.7 0.7 1.69114777076
-1.7 0.8 1.4517839537
-1.7 0.9 1.23267563625
-1.7 1.0 1.10036143757
-1.7 1.1 1.03942241118
-1.7 1.2 1.0148734067
-1.7 1.3 1.00552356151
-1.7 1.4 1.00203912575
-1.7 1.5 1.00075112079
-1.7 1.6 1.00027645318
-1.7 1.7 1.00010171922
-1.7 1.8 1.00003742282
-1.7 1.9 1.00001376741
-1.7 2.0 1.00000506479
-1.7 2.1 1.00000186324
-1.7 2.2 1.00000068545
-1.7 2.3 1.00000025216
-1.7 2.4 1.00000009277
-1.7 2.5 1.00000003413
-1.7 2.6 1.00000001255
-1.7 2.7 1.00000000462
-1.7 2.8 1.0000000017
-1.7 2.9 1.00000000063
 
-1.6 -3.0 1.00000307196
-1.6 -2.9 1.0000083504
-1.6 -2.8 1.00002269842
-1.6 -2.7 1.0000616983
-1.6 -2.6 1.00016769559
-1.6 -2.5 1.00045571253
-1.6 -2.4 1.00123778567
-1.6 -2.3 1.00335750803
-1.6 -2.2 1.00907429255
-1.6 -2.1 1.02428771489
-1.6 -2.0 1.06337547312
-1.6 -1.9 1.15535128418
-1.6 -1.8 1.33329308091
-1.6 -1.7 1.57596401456
-1.6 -1.6 1.78645208937
-1.6 -1.5 1.90778772122
-1.6 -1.4 1.95991447827
-1.6 -1.3 1.97361474217
-1.6 -1.2 1.95998986967
-1.6 -1.1 1.90800818007
-1.6 -1.0 1.78698601784
-1.6 -0.9 1.57709576733
-1.6 -0.8 1.33549426344
-1.6 -0.7 1.15983531925
-1.6 -0.6 1.07364228163
-1.6 -0.5 1.04978457738
-1.6 -0.4 1.07364228163
-1.6 -0.3 1.15983531925
-1.6 -0.2 1.33549426344
-1.6 -0.1 1.57709576733
-1.6 2.6645352591e-15 1.78698601784
-1.6 0.1 1.90800818007
-1.6 0.2 1.95998986967
-1.6 0.3 1.97361474217
-1.6 0.4 1.95991447827
-1.6 0.5 1.90778772122
-1.6 0.6 1.78645208937
-1.6 0.7 1.57596401456
-1.6 0.8 1.33329308091
-1.6 0.9 1.15535128418
-1.6 1.0 1.06337547312
-1.6 1.1 1.02428771489
-1.6 1.2 1.00907429255
-1.6 1.3 1.00335750803
-1.6 1.4 1.00123778567
-1.6 1.5 1.00045571253
-1.6 1.6 1.00016769559
-1.6 1.7 1.0000616983
-1.6 1.8 1.00002269842
-1.6 1.9 1.0000083504
-1.6 2.0 1.00000307196
-1.6 2.1 1.00000113011
-1.6 2.2 1.00000041575
-1.6 2.3 1.00000015294
-1.6 2.4 1.00000005627
-1.6 2.5 1.0000000207
-1.6 2.6 1.00000000761
-1.6 2.7 1.0000000028
-1.6 2.8 1.00000000103
-1.6 2.9 1.00000000038
 
-1.5 -3.0 1.00000186324
-1.5 -2.9 1.00000506479
-1.5 -2.8 1.00001376741
-1.5 -2.7 1.00003742283
-1.5 -2.6 1.00010171925
-1.5 -2.5 1.00027645325
-1.5 -2.4 1.00075112099
-1.5 -2.3 1.00203912629
-1.5 -2.2 1.00552356299
-1.5 -2.1 1.01487341081
-1.5 -2.0 1.03942242291
-1.5 -1.9 1.1003614733
-1.5 -1.8 1.23267575813
-1.5 -1.7 1.45178441325
-1.5 -1.6 1.69114946583
-1.5 -1.5 1.85803285243
-1.5 -1.4 1.94023440947
-1.5 -1.3 1.97038599326
-1.5 -1.2 1.97047783308
-1.5 -1.1 1.94059829536
-1.5 -1.0 1.85898103529
-1.5 -0.9 1.6932968115
-1.5 -0.8 1.45608566188
-1.5 -0.7 1.24107940928
-1.5 -0.6 1.11839700384
-1.5 -0.5 1.08208063509
-1.5 -0.4 1.11839700384
-1.5 -0.3 1.24107940928
-1.5 -0.2 1.45608566188
-1.5 -0.1 1.6932968115
-1.5 2.6645352591e-15 1.85898103529
-1.5 0.1 1.94059829536
-1.5 0.2 1.97047783308
-1.5 0.3 1.97038599326
-1.5 0.4 1.94023440947
-1.5 0.5 1.85803285243
-1.5 0.6 1.69114946583
-1.5 0.7 1.45178441325
-1.5 0.8 1.23267575813
-1.5 0.9 1.1003614733
-1.5 1.0 1.03942242291
-1.5 1.1 1.01487341081
-1.5 1.2 1.00552356299
-1.5 1.3 1.00203912629
-1.5 1.4 1.00075112099
-1.5 1.5 1.00027645325
-1.5 1.6 1.00010171925
-1.5 1.7 1.00003742283
-1.5 1.8 1.00001376741
-1.5 1.9 1.00000506479
-1.5 2.0 1.00000186324
-1.5 2.1 1.00000068545
-1.5 2.2 1.00000025216
-1.5 2.3 1.00000009277
-1.5 2.4 1.00000003413
-1.5 2.5 1.00000001255
-1.5 2.6 1.00000000462
-1.5 2.7 1.0000000017
-1.5 2.8 1.00000000063
-1.5 2.9 1.00000000023
 
-1.4 -3.0 1.00000113011
-1.4 -2.9 1.00000307196
-1.4 -2.8 1.00000835041
-1.4 -2.7 1.00002269844
-1.4 -2.6 1.00006169834
-1.4 -2.5 1.00016769571
-1.4 -2.4 1.00045571286
-1.4 -2.3 1.00123778656
-1.4 -2.2 1.00335751047
-1.4 -2.1 1.00907429925
-1.4 -2.0 1.02428773367
-1.4 -1.9 1.06337552813
-1.4 -1.8 1.15535146071
-1.4 -1.7 1.33329371995
-1.4 -1.6 1.57596644151
-1.4 -1.5 1.78646056645
-1.4 -1.4 1.90781400069
-1.4 -1.3 1.95998986967
-1.4 -1.2 1.97382254781
-1.4 -1.1 1.9605469372
-1.4 -1.0 1.90944292304
-1.4 -0.9 1.7904048883
-1.4 -0.8 1.58431870381
-1.4 -0.7 1.34947301309
-1.4 -0.6 1.18789417013
-1.4 -0.5 1.13532736354
-1.4 -0.4 1.18789417013
-1.4 -0.3 1.34947301309
-1.4 -0.2 1.58431870381
-1.4 -0.1 1.7904048883
-1.4 2.6645352591e-15 1.90944292304
-1.4 0.1 1.9605469372
-1.4 0.2 1.97382254781
-1.4 0.3 1.95998986967
-1.4 0.4 1.90781400069
-1.4 0.5 1.78646056645
-1.4 0.6 1.57596644151
-1.4 0.7 1.33329371995
-1.4 0.8 1.15535146071
-1.4 0.9 1.06337552813
-1.4 1.0 1.02428773367
-1.4 1.1 1.00907429925
-1.4 1.2 1.00335751047
-1.4 1.3 1.00123778656
-1.4 1.4 1.00045571286
-1.4 1.5 1.00016769571
-1.4 1.6 1.00006169834
-1.4 1.7 1.00002269844
-1.4 1.8 1.00000835041
-1.4 1.9 1.00000307196
-1.4 2.0 1.00000113011
-1.4 2.1 1.00000041575
-1.4 2.2 1.00000015294
-1.4 2.3 1.00000005627
-1.4 2.4 1.0000000207
-1.4 2.5 1.00000000761
-1.4 2.6 1.0000000028
-1.4 2.7 1.00000000103
-1.4 2.8 1.00000000038
-1.4 2.9 1.00000000014
 
-1.3 -3.0 1.00000068545
-1.3 -2.9 1.00000186324
-1.3 -2.8 1.0000050648
-1.3 -2.7 1.00001376744
-1.3 -2.6 1.0000374229
-1.3 -2.5 1.00010171945
-1.3 -2.4 1.00027645379
-1.3 -2.3 1.00075112246
-1.3 -2.2 1.0020391303
-1.3 -2.1 1.00552357397
-1.3 -2.0 1.01487344121
-1.3 -1.9 1.03942250957
-1.3 -1.8 1.10036173729
-1.3 -1.7 1.2326766587
-1.3 -1.6 1.45178780888
-1.3 -1.5 1.69116199071
-1.3 -1.4 1.8580739493
-1.3 -1.3 1.94035622404
-1.3 -1.2 1.97072747894
-1.3 -1.1 1.97140608189
-1.3 -1.0 1.94304488728
-1.3 -0.9 1.86507835466
-1.3 -0.8 1.70700531831
-1.3 -0.7 1.48334428146
-1.3 -0.6 1.29313208654
-1.3 -0.5 1.22311500539
-1.3 -0.4 1.29313208654
-1.3 -0.3 1.48334428146
-1.3 -0.2 1.70700531831
-1.3 -0.1 1.86507835466
-1.3 2.6645352591e-15 1.94304488728
-1.3 0.1 1.97140608189
-1.3 0.2 1.97072747894
-1.3 0.3 1.94035622404
-1.3 0.4 1.8580739493
-1.3 0.5 1.69116199071
-1.3 0.6 1.45178780888
-1.3 0.7 1.2326766587
-1.3 0.8 1.10036173729
-1.3 0.9 1.03942250957
-1.3 1.0 1.01487344121
-1.3 1.1 1.00552357397
-1.3 1.2 1.0020391303
-1.3 1.3 1.00075112246
-1.3 1.4 1.00027645379
-1.3 1.5 1.00010171945
-1.3 1.6 1.0000374229
-1.3 1.7 1.00001376744
-1.3 1.8 1.0000050648
-1.3 1.9 1.00000186324
-1.3 2.0 1.00000068545
-1.3 2.1 1.00000025216
-1.3 2.2 1.00000009277
-1.3 2.3 1.00000003413
-1.3 2.4 1.00000001255
-1.3 2.5 1.00000000462
-1.3 2.6 1.0000000017
-1.3 2.7 1.00000000063
-1.3 2.8 1.00000000023
-1.3 2.9 1.00000000008
 
-1.2 -3.0 1.00000041575
-1.2 -2.9 1.00000113012
-1.2 -2.8 1.00000307198
-1.2 -2.7 1.00000835045
-1.2 -2.6 1.00002269856
-1.2 -2.5 1.00006169867
-1.2 -2.4 1.0001676966
-1.2 -2.3 1.00045571528
-1.2 -2.2 1.00123779316
-1.2 -2.1 1.00335752848
-1.2 -2.0 1.00907434879
-1.2 -1.9 1.02428787241
-1.2 -1.8 1.06337593462
-1.2 -1.7 1.15535276507
-1.2 -1.6 1.33329844183
-1.2 -1.5 1.57598437436
-1.2 -1.4 1.78652320373
-1.2 -1.3 1.90800818007
-1.2 -1.2 1.9605469372
-1.2 -1.1 1.97535801704
-1.2 -1.0 1.96466293878
-1.2 -0.9 1.92004108086
-1.2 -0.8 1.81561867016
-1.2 -0.7 1.63714189971
-1.2 -0.6 1.44838468968
-1.2 -0.5 1.36784819195
-1.2 -0.4 1.44838468968
-1.2 -0.3 1.63714189971
-1.2 -0.2 1.81561867016
-1.2 -0.1 1.92004108086
-1.2 2.6645352591e-15 1.96466293878
-1.2 0.1 1.97535801704
-1.2 0.2 1.9605469372
-1.2 0.3 1.90800818007
-1.2 0.4 1.78652320373
-1.2 0.5 1.57598437436
-1.2 0.6 1.33329844183
-1.2 0.7 1.15535276507
-1.2 0.8 1.06337593462
-1.2 0.9 1.02428787241
-1.2 1.0 1.00907434879
-1.2 1.1 1.00335752848
-1.2 1.2 1.00123779316
-1.2 1.3 1.00045571528
-1.2 1.4 1.0001676966
-1.2 1.5 1.00006169867
-1.2 1.6 1.00002269856
-1.2 1.7 1.00000835045
-1.2 1.8 1.00000307198
-1.2 1.9 1.00000113012
-1.2 2.0 1.00000041575
-1.2 2.1 1.00000015295
-1.2 2.2 1.00000005627
-1.2 2.3 1.0000000207
-1.2 2.4 1.00000000761
-1.2 2.5 1.0000000028
-1.2 2.6 1.00000000103
-1.2 2.7 1.00000000038
-1.2 2.8 1.00000000014
-1.2 2.9 1.00000000005
 
-1.1 -3.0 1.00000025217
-1.1 -2.9 1.00000068546
-1.1 -2.8 1.00000186327
-1.1 -2.7 1.00000506488
-1.1 -2.6 1.00001376764
-1.1 -2.5 1.00003742344
-1.1 -2.4 1.00010172092
-1.1 -2.3 1.00027645779
-1.1 -2.2 1.00075113333
-1.1 -2.1 1.00203915993
-1.1 -2.0 1.00552365507
-1.1 -1.9 1.01487366578
-1.1 -1.8 1.0394231499
-1.1 -1.7 1.10036368798
-1.1 -1.6 1.23268331308
-1.1 -1.5 1.4518128992
-1.1 -1.4 1.69125453672
-1.1 -1.3 1.85837761209
-1.1 -1.2 1.94125630402
-1.1 -1.1 1.97325068019
-1.1 -1.0 1.97826455379
-1.1 -0.9 1.96111698314
-1.1 -0.8 1.91003706539
-1.1 -0.7 1.80705284111
-1.1 -0.6 1.67335993739
-1.1 -0.5 1.60645959487
-1.1 -0.4 1.67335993739
-1.1 -0.3 1.80705284111
-1.1 -0.2 1.91003706539
-1.1 -0.1 1.96111698314
-1.1 2.6645352591e-15 1.97826455379
-1.1 0.1 1.97325068019
-1.1 0.2 1.94125630402
-1.1 0.3 1.85837761209
-1.1 0.4 1.69125453672
-1.1 0.5 1.4518128992
-1.1 0.6 1.23268331308
-1.1 0.7 1.10036368798
-1.1 0.8 1.0394231499
-1.1 0.9 1.01487366578
-1.1 1.0 1.00552365507
-1.1 1.1 1.00203915993
-1.1 1.2 1.00075113333
-1.1 1.3 1.00027645779
-1.1 1.4 1.00010172092
-1.1 1.5 1.00003742344
-1.1 1.6 1.00001376764
-1.1 1.7 1.00000506488
-1.1 1.8 1.00000186327
-1.1 1.9 1.00000068546
-1.1 2.0 1.00000025217
-1.1 2.1 1.00000009277
-1.1 2.2 1.00000003413
-1.1 2.3 1.00000001255
-1.1 2.4 1.00000000462
-1.1 2.5 1.0000000017
-1.1 2.6 1.00000000063
-1.1 2.7 1.00000000023
-1.1 2.8 1.00000000008
-1.1 2.9 1.00000000003
 
-1.0 -3.0 1.00000015295
-1.0 -2.9 1.00000041576
-1.0 -2.8 1.00000113016
-1.0 -2.7 1.0000030721
-1.0 -2.6 1.00000835078
-1.0 -2.5 1.00002269945
-1.0 -2.4 1.00006170109
-1.0 -2.3 1.00016770318
-1.0 -2.2 1.00045573319
-1.0 -2.1 1.00123784193
-1.0 -2.0 1.00335766162
-1.0 -1.9 1.00907471483
-1.0 -1.8 1.02428889763
-1.0 -1.7 1.06337893818
-1.0 -1.6 1.15536240299
-1.0 -1.5 1.3333333315
-1.0 -1.4 1.57611687781
-1.0 -1.3 1.78698601784
-1.0 -1.2 1.90944292304
-1.0 -1.1 1.96466293878
-1.0 -1.0 1.98670268735
-1.0 -0.9 1.9950652964
-1.0 -0.8 1.99817504372
-1.0 -0.7 1.99931724455
-1.0 -0.6 1.99971984725
-1.0 -0.5 1.99981842501
-1.0 -0.4 1.99971984725
-1.0 -0.3 1.99931724455
-1.0 -0.2 1.99817504372
-1.0 -0.1 1.9950652964
-1.0 2.6645352591e-15 1.98670268735
-1.0 0.1 1.96466293878
-1.0 0.2 1.90944292304
-1.0 0.3 1.78698601784
-1.0 0.4 1.57611687781
-1.0 0.5 1.3333333315
-1.0 0.6 1.15536240299
-1.0 0.7 1.06337893818
-1.0 0.8 1.02428889763
-1.0 0.9 1.00907471483
-1.0 1.0 1.00335766162
-1.0 1.1 1.00123784193
-1.0 1.2 1.00045573319
-1.0 1.3 1.00016770318
-1.0 1.4 1.00006170109
-1.0 1.5 1.00002269945
-1.0 1.6 1.00000835078
-1.0 1.7 1.0000030721
-1.0 1.8 1.00000113016
-1.0 1.9 1.00000041576
-1.0 2.0 1.00000015295
-1.0 2.1 1.00000005627
-1.0 2.2 1.0000000207
-1.0 2.3 1.00000000761
-1.0 2.4 1.0000000028
-1.0 2.5 1.00000000103
-1.0 2.6 1.00000000038
-1.0 2.7 1.00000000014
-1.0 2.8 1.00000000005
-1.0 2.9 1.00000000002
 
-0.9 -3.0 1.00000009278
-0.9 -2.9 1.00000025219
-0.9 -2.8 1.00000068553
-0.9 -2.7 1.00000186347
-0.9 -2.6 1.00000506542
-0.9 -2.5 1.00001376911
-0.9 -2.4 1.00003742743
-0.9 -2.3 1.00010173177
-0.9 -2.2 1.00027648731
-0.9 -2.1 1.00075121366
-0.9 -2.0 1.00203937885
-0.9 -1.9 1.00552425432
-0.9 -1.8 1.01487532513
-0.9 -1.7 1.03942788134
-0.9 -1.6 1.10037810151
-0.9 -1.5 1.23273248123
-0.9 -1.4 1.45199828282
-0.9 -1.3 1.69193830706
-0.9 -1.2 1.86062115808
-0.9 -1.1 1.94790624562
-0.9 -1.0 1.99189172177
-0.9 -0.9 2.02891977499
-0.9 -0.8 2.09433083992
-0.9 -0.7 2.23714756387
-0.9 -0.6 2.48411465293
-0.9 -0.5 2.64819627428
-0.9 -0.4 2.48411465293
-0.9 -0.3 2.23714756387
-0.9 -0.2 2.09433083992
-0.9 -0.1 2.02891977499
-0.9 2.6645352591e-15 1.99189172177
-0.9 0.1 1.94790624562
-0.9 0.2 1.86062115808
-0.9 0.3 1.69193830706
-0.9 0.4 1.45199828282
-0.9 0.5 1.23273248123
-0.9 0.6 1.10037810151
-0.9 0.7 1.03942788134
-0.9 0.8 1.01487532513
-0.9 0.9 1.00552425432
-0.9 1.0 1.00203937885
-0.9 1.1 1.00075121366
-0.9 1.2 1.00027648731
-0.9 1.3 1.00010173177
-0.9 1.4 1.00003742743
-0.9 1.5 1.00001376911
-0.9 1.6 1.00000506542
-0.9 1.7 1.00000186347
-0.9 1.8 1.00000068553
-0.9 1.9 1.00000025219
-0.9 2.0 1.00000009278
-0.9 2.1 1.00000003413
-0.9 2.2 1.00000001256
-0.9 2.3 1.00000000462
-0.9 2.4 1.0000000017
-0.9 2.5 1.00000000063
-0.9 2.6 1.00000000023
-0.9 2.7 1.00000000008
-0.9 2.8 1.00000000003
-0.9 2.9 1.00000000001
 
-0.8 -3.0 1.00000005628
-0.8 -2.9 1.000000153
-0.8 -2.8 1.00000041588
-0.8 -2.7 1.00000113049
-0.8 -2.6 1.00000307299
-0.8 -2.5 1.0000083532
-0.8 -2.4 1.00002270603
-0.8 -2.3 1.00006171899
-0.8 -2.2 1.00016775185
-0.8 -2.1 1.00045586556
-0.8 -2.0 1.0012382023
-0.8 -1.9 1.00335864536
-0.8 -1.8 1.00907741946
-0.8 -1.7 1.0242964729
-0.8 -1.6 1.06340113117
-0.8 -1.5 1.15543361448
-0.8 -1.4 1.33359110496
-0.8 -1.3 1.57709576733
-0.8 -1.2 1.7904048883
-0.8 -1.1 1.92004108086
-0.8 -1.0 1.9950652964
-0.8 -0.9 2.07047463124
-0.8 -0.8 2.21911040002
-0.8 -0.7 2.56603628818
-0.8 -0.6 3.22797403607
-0.8 -0.5 3.71657660436
-0.8 -0.4 3.22797403607
-0.8 -0.3 2.56603628818
-0.8 -0.2 2.21911040002
-0.8 -0.1 2.07047463124
-0.8 2.6645352591e-15 1.9950652964
-0.8 0.1 1.92004108086
-0.8 0.2 1.7904048883
-0.8 0.3 1.57709576733
-0.8 0.4 1.33359110496
-0.8 0.5 1.15543361448
-0.8 0.6 1.06340113117
-0.8 0.7 1.0242964729
-0.8 0.8 1.00907741946
-0.8 0.9 1.00335864536
-0.8 1.0 1.0012382023
-0.8 1.1 1.00045586556
-0.8 1.2 1.00016775185
-0.8 1.3 1.00006171899
-0.8 1.4 1.00002270603
-0.8 1.5 1.0000083532
-0.8 1.6 1.00000307299
-0.8 1.7 1.00000113049
-0.8 1.8 1.00000041588
-0.8 1.9 1.000000153
-0.8 2.0 1.00000005628
-0.8 2.1 1.00000002071
-0.8 2.2 1.00000000762
-0.8 2.3 1.0000000028
-0.8 2.4 1.00000000103
-0.8 2.5 1.00000000038
-0.8 2.6 1.00000000014
-0.8 2.7 1.00000000005
-0.8 2.8 1.00000000002
-0.8 2.9 1.00000000001
 
-0.7 -3.0 1.00000003416
-0.7 -2.9 1.00000009285
-0.7 -2.8 1.00000025239
-0.7 -2.7 1.00000068607
-0.7 -2.6 1.00000186494
-0.7 -2.5 1.00000506941
-0.7 -2.4 1.00001377996
-0.7 -2.3 1.00003745694
-0.7 -2.2 1.000101812
-0.7 -2.1 1.00027670547
-0.7 -2.0 1.00075180724
-0.7 -1.9 1.00204099651
-0.7 -1.8 1.00552868217
-0.7 -1.7 1.01488758605
-0.7 -1.6 1.03946284098
-0.7 -1.5 1.10048459438
-0.7 -1.4 1.23309571179
-0.7 -1.3 1.45336753871
-0.7 -1.2 1.69698759448
-0.7 -1.1 1.87718600591
-0.7 -1.0 1.99699940213
-0.7 -0.9 2.1294659348
-0.7 -0.8 2.40199359743
-0.7 -0.7 3.06137937106
-0.7 -0.6 4.40502947719
-0.7 -0.5 5.47558311924
-0.7 -0.4 4.40502947719
-0.7 -0.3 3.06137937106
-0.7 -0.2 2.40199359743
-0.7 -0.1 2.1294659348
-0.7 2.6645352591e-15 1.99699940213
-0.7 0.1 1.87718600591
-0.7 0.2 1.69698759448
-0.7 0.3 1.45336753871
-0.7 0.4 1.23309571179
-0.7 0.5 1.10048459438
-0.7 0.6 1.03946284098
-0.7 0.7 1.01488758605
-0.7 0.8 1.00552868217
-0.7 0.9 1.00204099651
-0.7 1.0 1.00075180724
-0.7 1.1 1.00027670547
-0.7 1.2 1.000101812
-0.7 1.3 1.00003745694
-0.7 1.4 1.00001377996
-0.7 1.5 1.00000506941
-0.7 1.6 1.00000186494
-0.7 1.7 1.00000068607
-0.7 1.8 1.00000025239
-0.7 1.9 1.00000009285
-0.7 2.0 1.00000003416
-0.7 2.1 1.00000001257
-0.7 2.2 1.00000000462
-0.7 2.3 1.0000000017
-0.7 2.4 1.00000000063
-0.7 2.5 1.00000000023
-0.7 2.6 1.00000000008
-0.7 2.7 1.00000000003
-0.7 2.8 1.00000000001
-0.7 2.9 1.0
 
-0.6 -3.0 1.00000002075
-0.6 -2.9 1.0000000564
-0.6 -2.8 1.00000015332
-0.6 -2.7 1.00000041678
-0.6 -2.6 1.00000113291
-0.6 -2.5 1.00000307957
-0.6 -2.4 1.0000083711
-0.6 -2.3 1.00002275469
-0.6 -2.2 1.00006185126
-0.6 -2.1 1.00016811145
-0.6 -2.0 1.00045684362
-0.6 -1.9 1.0012408651
-0.6 -1.8 1.00336591422
-0.6 -1.7 1.00909740374
-0.6 -1.6 1.02435244376
-0.6 -1.5 1.0635650912
-0.6 -1.4 1.15595960128
-0.6 -1.3 1.33549426344
-0.6 -1.2 1.58431870381
-0.6 -1.1 1.81561867016
-0.6 -1.0 1.99817504372
-0.6 -0.9 2.21911040002
-0.6 -0.8 2.68650748478
-0.6 -0.7 3.84242793993
-0.6 -0.6 6.30116267793
-0.6 -0.5 8.36552161908
-0.6 -0.4 6.30116267793
-0.6 -0.3 3.84242793993
-0.6 -0.2 2.68650748478
-0.6 -0.1 2.21911040002
-0.6 2.6645352591e-15 1.99817504372
-0.6 0.1 1.81561867016
-0.6 0.2 1.58431870381
-0.6 0.3 1.33549426344
-0.6 0.4 1.15595960128
-0.6 0.5 1.0635650912
-0.6 0.6 1.02435244376
-0.6 0.7 1.00909740374
-0.6 0.8 1.00336591422
-0.6 0.9 1.0012408651
-0.6 1.0 1.00045684362
-0.6 1.1 1.00016811145
-0.6 1.2 1.00006185126
-0.6 1.3 1.00002275469
-0.6 1.4 1.0000083711
-0.6 1.5 1.00000307957
-0.6 1.6 1.00000113291
-0.6 1.7 1.00000041678
-0.6 1.8 1.00000015332
-0.6 1.9 1.0000000564
-0.6 2.0 1.00000002075
-0.6 2.1 1.00000000763
-0.6 2.2 1.00000000281
-0.6 2.3 1.00000000103
-0.6 2.4 1.00000000038
-0.6 2.5 1.00000000014
-0.6 2.6 1.00000000005
-0.6 2.7 1.00000000002
-0.6 2.8 1.00000000001
-0.6 2.9 1.0
 
-0.5 -3.0 1.00000001264
-0.5 -2.9 1.00000003436
-0.5 -2.8 1.00000009339
-0.5 -2.7 1.00000025386
-0.5 -2.6 1.00000069007
-0.5 -2.5 1.00000187579
-0.5 -2.4 1.00000509892
-0.5 -2.3 1.00001386018
-0.5 -2.2 1.000037675
-0.5 -2.1 1.0001024048
-0.5 -2.0 1.00027831744
-0.5 -1.9 1.00075619316
-0.5 -1.8 1.00205294927
-0.5 -1.7 1.00556139865
-0.5 -1.6 1.01497817376
-0.5 -1.5 1.03972109231
-0.5 -1.4 1.10127095401
-0.5 -1.3 1.23577551731
-0.5 -1.2 1.46345488621
-0.5 -1.1 1.7341269643
-0.5 -1.0 1.9988876085
-0.5 -0.9 2.35738409892
-0.5 -0.8 3.13703864441
-0.5 -0.7 5.09330170623
-0.5 -0.6 9.37021106993
-0.5 -0.5 13.087128045
-0.5 -0.4 9.37021106993
-0.5 -0.3 5.09330170623
-0.5 -0.2 3.13703864441
-0.5 -0.1 2.35738409892
-0.5 2.6645352591e-15 1.9988876085
-0.5 0.1 1.7341269643
-0.5 0.2 1.46345488621
-0.5 0.3 1.23577551731
-0.5 0.4 1.10127095401
-0.5 0.5 1.03972109231
-0.5 0.6 1.01497817376
-0.5 0.7 1.00556139865
-0.5 0.8 1.00205294927
-0.5 0.9 1.00075619316
-0.5 1.0 1.00027831744
-0.5 1.1 1.0001024048
-0.5 1.2 1.000037675
-0.5 1.3 1.00001386018
-0.5 1.4 1.00000509892
-0.5 1.5 1.00000187579
-0.5 1.6 1.00000069007
-0.5 1.7 1.00000025386
-0.5 1.8 1.00000009339
-0.5 1.9 1.00000003436
-0.5 2.0 1.00000001264
-0.5 2.1 1.00000000465
-0.5 2.2 1.00000000171
-0.5 2.3 1.00000000063
-0.5 2.4 1.00000000023
-0.5 2.5 1.00000000009
-0.5 2.6 1.00000000003
-0.5 2.7 1.00000000001
-0.5 2.8 1.0
-0.5 2.9 1.0
 
-0.4 -3.0 1.00000000775
-0.4 -2.9 1.00000002108
-0.4 -2.8 1.0000000573
-0.4 -2.7 1.00000015575
-0.4 -2.6 1.00000042336
-0.4 -2.5 1.00000115081
-0.4 -2.4 1.00000312822
-0.4 -2.3 1.00000850335
-0.4 -2.2 1.00002311418
-0.4 -2.1 1.00006282854
-0.4 -2.0 1.00017076855
-0.4 -1.9 1.00046407049
-0.4 -1.8 1.00126054018
-0.4 -1.7 1.00341962095
-0.4 -1.6 1.00924504457
-0.4 -1.5 1.02476583497
-0.4 -1.4 1.06477522181
-0.4 -1.3 1.15983531925
-0.4 -1.2 1.34947301309
-0.4 -1.1 1.63714189971
-0.4 -1.0 1.99931724455
-0.4 -0.9 2.56603628818
-0.4 -0.8 3.84242793993
-0.4 -0.7 7.08088629335
-0.4 -0.6 14.2860096723
-0.4 -0.5 20.6881181
-0.4 -0.4 14.2860096723
-0.4 -0.3 7.08088629335
-0.4 -0.2 3.84242793993
-0.4 -0.1 2.56603628818
-0.4 2.6645352591e-15 1.99931724455
-0.4 0.1 1.63714189971
-0.4 0.2 1.34947301309
-0.4 0.3 1.15983531925
-0.4 0.4 1.06477522181
-0.4 0.5 1.02476583497
-0.4 0.6 1.00924504457
-0.4 0.7 1.00341962095
-0.4 0.8 1.00126054018
-0.4 0.9 1.00046407049
-0.4 1.0 1.00017076855
-0.4 1.1 1.00006282854
-0.4 1.2 1.00002311418
-0.4 1.3 1.00000850335
-0.4 1.4 1.00000312822
-0.4 1.5 1.00000115081
-0.4 1.6 1.00000042336
-0.4 1.7 1.00000015575
-0.4 1.8 1.0000000573
-0.4 1.9 1.00000002108
-0.4 2.0 1.00000000775
-0.4 2.1 1.00000000285
-0.4 2.2 1.00000000105
-0.4 2.3 1.00000000039
-0.4 2.4 1.00000000014
-0.4 2.5 1.00000000005
-0.4 2.6 1.00000000002
-0.4 2.7 1.00000000001
-0.4 2.8 1.0
-0.4 2.9 1.0
 
-0.3 -3.0 1.00000000485
-0.3 -2.9 1.00000001318
-0.3 -2.8 1.00000003583
-0.3 -2.7 1.00000009738
-0.3 -2.6 1.00000026472
-0.3 -2.5 1.00000071957
-0.3 -2.4 1.000001956
-0.3 -2.3 1.00000531696
-0.3 -2.2 1.00001445288
-0.3 -2.1 1.00003928619
-0.3 -2.0 1.00010678504
-0.3 -1.9 1.00029022819
-0.3 -1.8 1.00078859981
-0.3 -1.7 1.00214126016
-0.3 -1.6 1.00580307732
-0.3 -1.5 1.01564704507
-0.3 -1.4 1.04162565567
-0.3 -1.3 1.10705304341
-0.3 -1.2 1.25535407958
-0.3 -1.1 1.53638026127
-0.3 -1.0 1.99957297726
-0.3 -0.9 2.86164862285
-0.3 -0.8 4.89681279342
-0.3 -0.7 10.1170527253
-0.3 -0.6 21.8655611486
-0.3 -0.5 32.453399425
-0.3 -0.4 21.8655611486
-0.3 -0.3 10.1170527253
-0.3 -0.2 4.89681279342
-0.3 -0.1 2.86164862285
-0.3 2.6645352591e-15 1.99957297726
-0.3 0.1 1.53638026127
-0.3 0.2 1.25535407958
-0.3 0.3 1.10705304341
-0.3 0.4 1.04162565567
-0.3 0.5 1.01564704507
-0.3 0.6 1.00580307732
-0.3 0.7 1.00214126016
-0.3 0.8 1.00078859981
-0.3 0.9 1.00029022819
-0.3 1.0 1.00010678504
-0.3 1.1 1.00003928619
-0.3 1.2 1.00001445288
-0.3 1.3 1.00000531696
-0.3 1.4 1.000001956
-0.3 1.5 1.00000071957
-0.3 1.6 1.00000026472
-0.3 1.7 1.00000009738
-0.3 1.8 1.00000003583
-0.3 1.9 1.00000001318
-0.3 2.0 1.00000000485
-0.3 2.1 1.00000000178
-0.3 2.2 1.00000000066
-0.3 2.3 1.00000000024
-0.3 2.4 1.00000000009
-0.3 2.5 1.00000000003
-0.3 2.6 1.00000000001
-0.3 2.7 1.0
-0.3 2.8 1.0
-0.3 2.9 1.0
 
-0.2 -3.0 1.00000000318
-0.2 -2.9 1.00000000865
-0.2 -2.8 1.0000000235
-0.2 -2.7 1.00000006388
-0.2 -2.6 1.00000017364
-0.2 -2.5 1.00000047201
-0.2 -2.4 1.00000128306
-0.2 -2.3 1.00000348771
-0.2 -2.2 1.00000948053
-0.2 -2.1 1.00002577052
-0.2 -2.0 1.00007004973
-0.2 -1.9 1.0001904016
-0.2 -1.8 1.00051746702
-0.2 -1.7 1.00140589653
-0.2 -1.6 1.00381628608
-0.2 -1.5 1.01033465716
-0.2 -1.4 1.0278105798
-0.2 -1.3 1.07364228163
-0.2 -1.2 1.18789417013
-0.2 -1.1 1.44838468968
-0.2 -1.0 1.99971984725
-0.2 -0.9 3.22797403607
-0.2 -0.8 6.30116267793
-0.2 -0.7 14.2860096723
-0.2 -0.6 32.4030282324
-0.2 -0.5 48.8786429899
-0.2 -0.4 32.4030282324
-0.2 -0.3 14.2860096723
-0.2 -0.2 6.30116267793
-0.2 -0.1 3.22797403607
-0.2 2.6645352591e-15 1.99971984725
-0.2 0.1 1.44838468968
-0.2 0.2 1.18789417013
-0.2 0.3 1.07364228163
-0.2 0.4 1.0278105798
-0.2 0.5 1.01033465716
-0.2 0.6 1.00381628608
-0.2 0.7 1.00140589653
-0.2 0.8 1.00051746702
-0.2 0.9 1.0001904016
-0.2 1.0 1.00007004973
-0.2 1.1 1.00002577052
-0.2 1.2 1.00000948053
-0.2 1.3 1.00000348771
-0.2 1.4 1.00000128306
-0.2 1.5 1.00000047201
-0.2 1.6 1.00000017364
-0.2 1.7 1.00000006388
-0.2 1.8 1.0000000235
-0.2 1.9 1.00000000865
-0.2 2.0 1.00000000318
-0.2 2.1 1.00000000117
-0.2 2.2 1.00000000043
-0.2 2.3 1.00000000016
-0.2 2.4 1.00000000006
-0.2 2.5 1.00000000002
-0.2 2.6 1.00000000001
-0.2 2.7 1.0
-0.2 2.8 1.0
-0.2 2.9 1.0
 
-0.1 -3.0 1.00000000232
-0.1 -2.9 1.00000000632
-0.1 -2.8 1.00000001717
-0.1 -2.7 1.00000004668
-0.1 -2.6 1.00000012689
-0.1 -2.5 1.00000034493
-0.1 -2.4 1.00000093761
-0.1 -2.3 1.00000254869
-0.1 -2.2 1.00000692805
-0.1 -2.1 1.00001883234
-0.1 -2.0 1.00005119126
-0.1 -1.9 1.00013914964
-0.1 -1.8 1.00037822864
-0.1 -1.7 1.00102798944
-0.1 -1.6 1.00279331396
-0.1 -1.5 1.00758529884
-0.1 -1.4 1.020562965
-0.1 -1.3 1.0555010492
-0.1 -1.2 1.14828350234
-0.1 -1.1 1.38881995609
-0.1 -1.0 1.99979525712
-0.1 -0.9 3.56987015857
-0.1 -0.8 7.72081801721
-0.1 -0.7 18.6524758217
-0.1 -0.6 43.6010134999
-0.1 -0.5 66.4139379606
-0.1 -0.4 43.6010134999
-0.1 -0.3 18.6524758217
-0.1 -0.2 7.72081801721
-0.1 -0.1 3.56987015857
-0.1 2.6645352591e-15 1.99979525712
-0.1 0.1 1.38881995609
-0.1 0.2 1.14828350234
-0.1 0.3 1.0555010492
-0.1 0.4 1.020562965
-0.1 0.5 1.00758529884
-0.1 0.6 1.00279331396
-0.1 0.7 1.00102798944
-0.1 0.8 1.00037822864
-0.1 0.9 1.00013914964
-0.1 1.0 1.00005119126
-0.1 1.1 1.00001883234
-0.1 1.2 1.00000692805
-0.1 1.3 1.00000254869
-0.1 1.4 1.00000093761
-0.1 1.5 1.00000034493
-0.1 1.6 1.00000012689
-0.1 1.7 1.00000004668
-0.1 1.8 1.00000001717
-0.1 1.9 1.00000000632
-0.1 2.0 1.00000000232
-0.1 2.1 1.00000000085
-0.1 2.2 1.00000000031
-0.1 2.3 1.00000000012
-0.1 2.4 1.00000000004
-0.1 2.5 1.00000000002
-0.1 2.6 1.00000000001
-0.1 2.7 1.0
-0.1 2.8 1.0
-0.1 2.9 1.0
 
2.6645352591e-15 -3.0 1.00000000206
2.6645352591e-15 -2.9 1.0000000056
2.6645352591e-15 -2.8 1.00000001523
2.6645352591e-15 -2.7 1.0000000414
2.6645352591e-15 -2.6 1.00000011253
2.6645352591e-15 -2.5 1.00000030589
2.6645352591e-15 -2.4 1.00000083149
2.6645352591e-15 -2.3 1.00000226023
2.6645352591e-15 -2.2 1.00000614393
2.6645352591e-15 -2.1 1.00001670094
2.6645352591e-15 -2.0 1.00004539787
2.6645352591e-15 -1.9 1.0001234042
2.6645352591e-15 -1.8 1.00033544739
2.6645352591e-15 -1.7 1.00091184049
2.6645352591e-15 -1.6 1.00247863908
2.6645352591e-15 -1.5 1.00673763696
2.6645352591e-15 -1.4 1.01831477662
2.6645352591e-15 -1.3 1.04978457738
2.6645352591e-15 -1.2 1.13532736354
2.6645352591e-15 -1.1 1.36784819195
2.6645352591e-15 -1.0 1.99981842501
2.6645352591e-15 -0.9 3.71657660436
2.6645352591e-15 -0.8 8.36552161908
2.6645352591e-15 -0.7 20.6881181
2.6645352591e-15 -0.6 48.8786429899
2.6645352591e-15 -0.5 74.7065795513
2.6645352591e-15 -0.4 48.8786429899
2.6645352591e-15 -0.3 20.6881181
2.6645352591e-15 -0.2 8.36552161908
2.6645352591e-15 -0.1 3.71657660436
2.6645352591e-15 2.6645352591e-15 1.99981842501
2.6645352591e-15 0.1 1.36784819195
2.6645352591e-15 0.2 1.13532736354
2.6645352591e-15 0.3 1.04978457738
2.6645352591e-15 0.4 1.01831477662
2.6645352591e-15 0.5 1.00673763696
2.6645352591e-15 0.6 1.00247863908
2.6645352591e-15 0.7 1.00091184049
2.6645352591e-15 0.8 1.00033544739
2.6645352591e-15 0.9 1.0001234042
2.6645352591e-15 1.0 1.00004539787
2.6645352591e-15 1.1 1.00001670094
2.6645352591e-15 1.2 1.00000614393
2.6645352591e-15 1.3 1.00000226023
2.6645352591e-15 1.4 1.00000083149
2.6645352591e-15 1.5 1.00000030589
2.6645352591e-15 1.6 1.00000011253
2.6645352591e-15 1.7 1.0000000414
2.6645352591e-15 1.8 1.00000001523
2.6645352591e-15 1.9 1.0000000056
2.6645352591e-15 2.0 1.00000000206
2.6645352591e-15 2.1 1.00000000076
2.6645352591e-15 2.2 1.00000000028
2.6645352591e-15 2.3 1.0000000001
2.6645352591e-15 2.4 1.00000000004
2.6645352591e-15 2.5 1.00000000001
2.6645352591e-15 2.6 1.00000000001
2.6645352591e-15 2.7 1.0
2.6645352591e-15 2.8 1.0
2.6645352591e-15 2.9 1.0
 
0.1 -3.0 1.00000000232
0.1 -2.9 1.00000000632
0.1 -2.8 1.00000001717
0.1 -2.7 1.00000004668
0.1 -2.6 1.00000012689
0.1 -2.5 1.00000034493
0.1 -2.4 1.00000093761
0.1 -2.3 1.00000254869
0.1 -2.2 1.00000692805
0.1 -2.1 1.00001883234
0.1 -2.0 1.00005119126
0.1 -1.9 1.00013914964
0.1 -1.8 1.00037822864
0.1 -1.7 1.00102798944
0.1 -1.6 1.00279331396
0.1 -1.5 1.00758529884
0.1 -1.4 1.020562965
0.1 -1.3 1.0555010492
0.1 -1.2 1.14828350234
0.1 -1.1 1.38881995609
0.1 -1.0 1.99979525712
0.1 -0.9 3.56987015857
0.1 -0.8 7.72081801721
0.1 -0.7 18.6524758217
0.1 -0.6 43.6010134999
0.1 -0.5 66.4139379606
0.1 -0.4 43.6010134999
0.1 -0.3 18.6524758217
0.1 -0.2 7.72081801721
0.1 -0.1 3.56987015857
0.1 2.6645352591e-15 1.99979525712
0.1 0.1 1.38881995609
0.1 0.2 1.14828350234
0.1 0.3 1.0555010492
0.1 0.4 1.020562965
0.1 0.5 1.00758529884
0.1 0.6 1.00279331396
0.1 0.7 1.00102798944
0.1 0.8 1.00037822864
0.1 0.9 1.00013914964
0.1 1.0 1.00005119126
0.1 1.1 1.00001883234
0.1 1.2 1.00000692805
0.1 1.3 1.00000254869
0.1 1.4 1.00000093761
0.1 1.5 1.00000034493
0.1 1.6 1.00000012689
0.1 1.7 1.00000004668
0.1 1.8 1.00000001717
0.1 1.9 1.00000000632
0.1 2.0 1.00000000232
0.1 2.1 1.00000000085
0.1 2.2 1.00000000031
0.1 2.3 1.00000000012
0.1 2.4 1.00000000004
0.1 2.5 1.00000000002
0.1 2.6 1.00000000001
0.1 2.7 1.0
0.1 2.8 1.0
0.1 2.9 1.0
 
0.2 -3.0 1.00000000318
0.2 -2.9 1.00000000865
0.2 -2.8 1.0000000235
0.2 -2.7 1.00000006388
0.2 -2.6 1.00000017364
0.2 -2.5 1.00000047201
0.2 -2.4 1.00000128306
0.2 -2.3 1.00000348771
0.2 -2.2 1.00000948053
0.2 -2.1 1.00002577052
0.2 -2.0 1.00007004973
0.2 -1.9 1.0001904016
0.2 -1.8 1.00051746702
0.2 -1.7 1.00140589653
0.2 -1.6 1.00381628608
0.2 -1.5 1.01033465716
0.2 -1.4 1.0278105798
0.2 -1.3 1.07364228163
0.2 -1.2 1.18789417013
0.2 -1.1 1.44838468968
0.2 -1.0 1.99971984725
0.2 -0.9 3.22797403607
0.2 -0.8 6.30116267793
0.2 -0.7 14.2860096723
0.2 -0.6 32.4030282324
0.2 -0.5 48.8786429899
0.2 -0.4 32.4030282324
0.2 -0.3 14.2860096723
0.2 -0.2 6.30116267793
0.2 -0.1 3.22797403607
0.2 2.6645352591e-15 1.99971984725
0.2 0.1 1.44838468968
0.2 0.2 1.18789417013
0.2 0.3 1.07364228163
0.2 0.4 1.0278105798
0.2 0.5 1.01033465716
0.2 0.6 1.00381628608
0.2 0.7 1.00140589653
0.2 0.8 1.00051746702
0.2 0.9 1.0001904016
0.2 1.0 1.00007004973
0.2 1.1 1.00002577052
0.2 1.2 1.00000948053
0.2 1.3 1.00000348771
0.2 1.4 1.00000128306
0.2 1.5 1.00000047201
0.2 1.6 1.00000017364
0.2 1.7 1.00000006388
0.2 1.8 1.0000000235
0.2 1.9 1.00000000865
0.2 2.0 1.00000000318
0.2 2.1 1.00000000117
0.2 2.2 1.00000000043
0.2 2.3 1.00000000016
0.2 2.4 1.00000000006
0.2 2.5 1.00000000002
0.2 2.6 1.00000000001
0.2 2.7 1.0
0.2 2.8 1.0
0.2 2.9 1.0
 
0.3 -3.0 1.00000000485
0.3 -2.9 1.00000001318
0.3 -2.8 1.00000003583
0.3 -2.7 1.00000009738
0.3 -2.6 1.00000026472
0.3 -2.5 1.00000071957
0.3 -2.4 1.000001956
0.3 -2.3 1.00000531696
0.3 -2.2 1.00001445288
0.3 -2.1 1.00003928619
0.3 -2.0 1.00010678504
0.3 -1.9 1.00029022819
0.3 -1.8 1.00078859981
0.3 -1.7 1.00214126016
0.3 -1.6 1.00580307732
0.3 -1.5 1.01564704507
0.3 -1.4 1.04162565567
0.3 -1.3 1.10705304341
0.3 -1.2 1.25535407958
0.3 -1.1 1.53638026127
0.3 -1.0 1.99957297726
0.3 -0.9 2.86164862285
0.3 -0.8 4.89681279342
0.3 -0.7 10.1170527253
0.3 -0.6 21.8655611486
0.3 -0.5 32.453399425
0.3 -0.4 21.8655611486
0.3 -0.3 10.1170527253
0.3 -0.2 4.89681279342
0.3 -0.1 2.86164862285
0.3 2.6645352591e-15 1.99957297726
0.3 0.1 1.53638026127
0.3 0.2 1.25535407958
0.3 0.3 1.10705304341
0.3 0.4 1.04162565567
0.3 0.5 1.01564704507
0.3 0.6 1.00580307732
0.3 0.7 1.00214126016
0.3 0.8 1.00078859981
0.3 0.9 1.00029022819
0.3 1.0 1.00010678504
0.3 1.1 1.00003928619
0.3 1.2 1.00001445288
0.3 1.3 1.00000531696
0.3 1.4 1.000001956
0.3 1.5 1.00000071957
0.3 1.6 1.00000026472
0.3 1.7 1.00000009738
0.3 1.8 1.00000003583
0.3 1.9 1.00000001318
0.3 2.0 1.00000000485
0.3 2.1 1.00000000178
0.3 2.2 1.00000000066
0.3 2.3 1.00000000024
0.3 2.4 1.00000000009
0.3 2.5 1.00000000003
0.3 2.6 1.00000000001
0.3 2.7 1.0
0.3 2.8 1.0
0.3 2.9 1.0
 
0.4 -3.0 1.00000000775
0.4 -2.9 1.00000002108
0.4 -2.8 1.0000000573
0.4 -2.7 1.00000015575
0.4 -2.6 1.00000042336
0.4 -2.5 1.00000115081
0.4 -2.4 1.00000312822
0.4 -2.3 1.00000850335
0.4 -2.2 1.00002311418
0.4 -2.1 1.00006282854
0.4 -2.0 1.00017076855
0.4 -1.9 1.00046407049
0.4 -1.8 1.00126054018
0.4 -1.7 1.00341962095
0.4 -1.6 1.00924504457
0.4 -1.5 1.02476583497
0.4 -1.4 1.06477522181
0.4 -1.3 1.15983531925
0.4 -1.2 1.34947301309
0.4 -1.1 1.63714189971
0.4 -1.0 1.99931724455
0.4 -0.9 2.56603628818
0.4 -0.8 3.84242793993
0.4 -0.7 7.08088629335
0.4 -0.6 14.2860096723
0.4 -0.5 20.6881181
0.4 -0.4 14.2860096723
0.4 -0.3 7.08088629335
0.4 -0.2 3.84242793993
0.4 -0.1 2.56603628818
0.4 2.6645352591e-15 1.99931724455
0.4 0.1 1.63714189971
0.4 0.2 1.34947301309
0.4 0.3 1.15983531925
0.4 0.4 1.06477522181
0.4 0.5 1.02476583497
0.4 0.6 1.00924504457
0.4 0.7 1.00341962095
0.4 0.8 1.00126054018
0.4 0.9 1.00046407049
0.4 1.0 1.00017076855
0.4 1.1 1.00006282854
0.4 1.2 1.00002311418
0.4 1.3 1.00000850335
0.4 1.4 1.00000312822
0.4 1.5 1.00000115081
0.4 1.6 1.00000042336
0.4 1.7 1.00000015575
0.4 1.8 1.0000000573
0.4 1.9 1.00000002108
0.4 2.0 1.00000000775
0.4 2.1 1.00000000285
0.4 2.2 1.00000000105
0.4 2.3 1.00000000039
0.4 2.4 1.00000000014
0.4 2.5 1.00000000005
0.4 2.6 1.00000000002
0.4 2.7 1.00000000001
0.4 2.8 1.0
0.4 2.9 1.0
 
0.5 -3.0 1.00000001264
0.5 -2.9 1.00000003436
0.5 -2.8 1.00000009339
0.5 -2.7 1.00000025386
0.5 -2.6 1.00000069007
0.5 -2.5 1.00000187579
0.5 -2.4 1.00000509892
0.5 -2.3 1.00001386018
0.5 -2.2 1.000037675
0.5 -2.1 1.0001024048
0.5 -2.0 1.00027831744
0.5 -1.9 1.00075619316
0.5 -1.8 1.00205294927
0.5 -1.7 1.00556139865
0.5 -1.6 1.01497817376
0.5 -1.5 1.03972109231
0.5 -1.4 1.10127095401
0.5 -1.3 1.23577551731
0.5 -1.2 1.46345488621
0.5 -1.1 1.7341269643
0.5 -1.0 1.9988876085
0.5 -0.9 2.35738409892
0.5 -0.8 3.13703864441
0.5 -0.7 5.09330170623
0.5 -0.6 9.37021106993
0.5 -0.5 13.087128045
0.5 -0.4 9.37021106993
0.5 -0.3 5.09330170623
0.5 -0.2 3.13703864441
0.5 -0.1 2.35738409892
0.5 2.6645352591e-15 1.9988876085
0.5 0.1 1.7341269643
0.5 0.2 1.46345488621
0.5 0.3 1.23577551731
0.5 0.4 1.10127095401
0.5 0.5 1.03972109231
0.5 0.6 1.01497817376
0.5 0.7 1.00556139865
0.5 0.8 1.00205294927
0.5 0.9 1.00075619316
0.5 1.0 1.00027831744
0.5 1.1 1.0001024048
0.5 1.2 1.000037675
0.5 1.3 1.00001386018
0.5 1.4 1.00000509892
0.5 1.5 1.00000187579
0.5 1.6 1.00000069007
0.5 1.7 1.00000025386
0.5 1.8 1.00000009339
0.5 1.9 1.00000003436
0.5 2.0 1.00000001264
0.5 2.1 1.00000000465
0.5 2.2 1.00000000171
0.5 2.3 1.00000000063
0.5 2.4 1.00000000023
0.5 2.5 1.00000000009
0.5 2.6 1.00000000003
0.5 2.7 1.00000000001
0.5 2.8 1.0
0.5 2.9 1.0
 
0.6 -3.0 1.00000002075
0.6 -2.9 1.0000000564
0.6 -2.8 1.00000015332
0.6 -2.7 1.00000041678
0.6 -2.6 1.00000113291
0.6 -2.5 1.00000307957
0.6 -2.4 1.0000083711
0.6 -2.3 1.00002275469
0.6 -2.2 1.00006185126
0.6 -2.1 1.00016811145
0.6 -2.0 1.00045684362
0.6 -1.9 1.0012408651
0.6 -1.8 1.00336591422
0.6 -1.7 1.00909740374
0.6 -1.6 1.02435244376
0.6 -1.5 1.0635650912
0.6 -1.4 1.15595960128
0.6 -1.3 1.33549426344
0.6 -1.2 1.58431870381
0.6 -1.1 1.81561867016
0.6 -1.0 1.99817504372
0.6 -0.9 2.21911040002
0.6 -0.8 2.68650748478
0.6 -0.7 3.84242793993
0.6 -0.6 6.30116267793
0.6 -0.5 8.36552161908
0.6 -0.4 6.30116267793
0.6 -0.3 3.84242793993
0.6 -0.2 2.68650748478
0.6 -0.1 2.21911040002
0.6 2.6645352591e-15 1.99817504372
0.6 0.1 1.81561867016
0.6 0.2 1.58431870381
0.6 0.3 1.33549426344
0.6 0.4 1.15595960128
0.6 0.5 1.0635650912
0.6 0.6 1.02435244376
0.6 0.7 1.00909740374
0.6 0.8 1.00336591422
0.6 0.9 1.0012408651
0.6 1.0 1.00045684362
0.6 1.1 1.00016811145
0.6 1.2 1.00006185126
0.6 1.3 1.00002275469
0.6 1.4 1.0000083711
0.6 1.5 1.00000307957
0.6 1.6 1.00000113291
0.6 1.7 1.00000041678
0.6 1.8 1.00000015332
0.6 1.9 1.0000000564
0.6 2.0 1.00000002075
0.6 2.1 1.00000000763
0.6 2.2 1.00000000281
0.6 2.3 1.00000000103
0.6 2.4 1.00000000038
0.6 2.5 1.00000000014
0.6 2.6 1.00000000005
0.6 2.7 1.00000000002
0.6 2.8 1.00000000001
0.6 2.9 1.0
 
0.7 -3.0 1.00000003416
0.7 -2.9 1.00000009285
0.7 -2.8 1.00000025239
0.7 -2.7 1.00000068607
0.7 -2.6 1.00000186494
0.7 -2.5 1.00000506941
0.7 -2.4 1.00001377996
0.7 -2.3 1.00003745694
0.7 -2.2 1.000101812
0.7 -2.1 1.00027670547
0.7 -2.0 1.00075180724
0.7 -1.9 1.00204099651
0.7 -1.8 1.00552868217
0.7 -1.7 1.01488758605
0.7 -1.6 1.03946284098
0.7 -1.5 1.10048459438
0.7 -1.4 1.23309571179
0.7 -1.3 1.45336753871
0.7 -1.2 1.69698759448
0.7 -1.1 1.87718600591
0.7 -1.0 1.99699940213
0.7 -0.9 2.1294659348
0.7 -0.8 2.40199359743
0.7 -0.7 3.06137937106
0.7 -0.6 4.40502947719
0.7 -0.5 5.47558311924
0.7 -0.4 4.40502947719
0.7 -0.3 3.06137937106
0.7 -0.2 2.40199359743
0.7 -0.1 2.1294659348
0.7 2.6645352591e-15 1.99699940213
0.7 0.1 1.87718600591
0.7 0.2 1.69698759448
0.7 0.3 1.45336753871
0.7 0.4 1.23309571179
0.7 0.5 1.10048459438
0.7 0.6 1.03946284098
0.7 0.7 1.01488758605
0.7 0.8 1.00552868217
0.7 0.9 1.00204099651
0.7 1.0 1.00075180724
0.7 1.1 1.00027670547
0.7 1.2 1.000101812
0.7 1.3 1.00003745694
0.7 1.4 1.00001377996
0.7 1.5 1.00000506941
0.7 1.6 1.00000186494
0.7 1.7 1.00000068607
0.7 1.8 1.00000025239
0.7 1.9 1.00000009285
0.7 2.0 1.00000003416
0.7 2.1 1.00000001257
0.7 2.2 1.00000000462
0.7 2.3 1.0000000017
0.7 2.4 1.00000000063
0.7 2.5 1.00000000023
0.7 2.6 1.00000000008
0.7 2.7 1.00000000003
0.7 2.8 1.00000000001
0.7 2.9 1.0
 
0.8 -3.0 1.00000005628
0.8 -2.9 1.000000153
0.8 -2.8 1.00000041588
0.8 -2.7 1.00000113049
0.8 -2.6 1.00000307299
0.8 -2.5 1.0000083532
0.8 -2.4 1.00002270603
0.8 -2.3 1.00006171899
0.8 -2.2 1.00016775185
0.8 -2.1 1.00045586556
0.8 -2.0 1.0012382023
0.8 -1.9 1.00335864536
0.8 -1.8 1.00907741946
0.8 -1.7 1.0242964729
0.8 -1.6 1.06340113117
0.8 -1.5 1.15543361448
0.8 -1.4 1.33359110496
0.8 -1.3 1.57709576733
0.8 -1.2 1.7904048883
0.8 -1.1 1.92004108086
0.8 -1.0 1.9950652964
0.8 -0.9 2.07047463124
0.8 -0.8 2.21911040002
0.8 -0.7 2.56603628818
0.8 -0.6 3.22797403607
0.8 -0.5 3.71657660436
0.8 -0.4 3.22797403607
0.8 -0.3 2.56603628818
0.8 -0.2 2.21911040002
0.8 -0.1 2.07047463124
0.8 2.6645352591e-15 1.9950652964
0.8 0.1 1.92004108086
0.8 0.2 1.7904048883
0.8 0.3 1.57709576733
0.8 0.4 1.33359110496
0.8 0.5 1.15543361448
0.8 0.6 1.06340113117
0.8 0.7 1.0242964729
0.8 0.8 1.00907741946
0.8 0.9 1.00335864536
0.8 1.0 1.0012382023
0.8 1.1 1.00045586556
0.8 1.2 1.00016775185
0.8 1.3 1.00006171899
0.8 1.4 1.00002270603
0.8 1.5 1.0000083532
0.8 1.6 1.00000307299
0.8 1.7 1.00000113049
0.8 1.8 1.00000041588
0.8 1.9 1.000000153
0.8 2.0 1.00000005628
0.8 2.1 1.00000002071
0.8 2.2 1.00000000762
0.8 2.3 1.0000000028
0.8 2.4 1.00000000103
0.8 2.5 1.00000000038
0.8 2.6 1.00000000014
0.8 2.7 1.00000000005
0.8 2.8 1.00000000002
0.8 2.9 1.00000000001
 
0.9 -3.0 1.00000009278
0.9 -2.9 1.00000025219
0.9 -2.8 1.00000068553
0.9 -2.7 1.00000186347
0.9 -2.6 1.00000506542
0.9 -2.5 1.00001376911
0.9 -2.4 1.00003742743
0.9 -2.3 1.00010173177
0.9 -2.2 1.00027648731
0.9 -2.1 1.00075121366
0.9 -2.0 1.00203937885
0.9 -1.9 1.00552425432
0.9 -1.8 1.01487532513
0.9 -1.7 1.03942788134
0.9 -1.6 1.10037810151
0.9 -1.5 1.23273248123
0.9 -1.4 1.45199828282
0.9 -1.3 1.69193830706
0.9 -1.2 1.86062115808
0.9 -1.1 1.94790624562
0.9 -1.0 1.99189172177
0.9 -0.9 2.02891977499
0.9 -0.8 2.09433083992
0.9 -0.7 2.23714756387
0.9 -0.6 2.48411465293
0.9 -0.5 2.64819627428
0.9 -0.4 2.48411465293
0.9 -0.3 2.23714756387
0.9 -0.2 2.09433083992
0.9 -0.1 2.02891977499
0.9 2.6645352591e-15 1.99189172177
0.9 0.1 1.94790624562
0.9 0.2 1.86062115808
0.9 0.3 1.69193830706
0.9 0.4 1.45199828282
0.9 0.5 1.23273248123
0.9 0.6 1.10037810151
0.9 0.7 1.03942788134
0.9 0.8 1.01487532513
0.9 0.9 1.00552425432
0.9 1.0 1.00203937885
0.9 1.1 1.00075121366
0.9 1.2 1.00027648731
0.9 1.3 1.00010173177
0.9 1.4 1.00003742743
0.9 1.5 1.00001376911
0.9 1.6 1.00000506542
0.9 1.7 1.00000186347
0.9 1.8 1.00000068553
0.9 1.9 1.00000025219
0.9 2.0 1.00000009278
0.9 2.1 1.00000003413
0.9 2.2 1.00000001256
0.9 2.3 1.00000000462
0.9 2.4 1.0000000017
0.9 2.5 1.00000000063
0.9 2.6 1.00000000023
0.9 2.7 1.00000000008
0.9 2.8 1.00000000003
0.9 2.9 1.00000000001
 
1.0 -3.0 1.00000015295
1.0 -2.9 1.00000041576
1.0 -2.8 1.00000113016
1.0 -2.7 1.0000030721
1.0 -2.6 1.00000835078
1.0 -2.5 1.00002269945
1.0 -2.4 1.00006170109
1.0 -2.3 1.00016770318
1.0 -2.2 1.00045573319
1.0 -2.1 1.00123784193
1.0 -2.0 1.00335766162
1.0 -1.9 1.00907471483
1.0 -1.8 1.02428889763
1.0 -1.7 1.06337893818
1.0 -1.6 1.15536240299
1.0 -1.5 1.3333333315
1.0 -1.4 1.57611687781
1.0 -1.3 1.78698601784
1.0 -1.2 1.90944292304
1.0 -1.1 1.96466293878
1.0 -1.0 1.98670268735
1.0 -0.9 1.9950652964
1.0 -0.8 1.99817504372
1.0 -0.7 1.99931724455
1.0 -0.6 1.99971984725
1.0 -0.5 1.99981842501
1.0 -0.4 1.99971984725
1.0 -0.3 1.99931724455
1.0 -0.2 1.99817504372
1.0 -0.1 1.9950652964
1.0 2.6645352591e-15 1.98670268735
1.0 0.1 1.96466293878
1.0 0.2 1.90944292304
1.0 0.3 1.78698601784
1.0 0.4 1.57611687781
1.0 0.5 1.3333333315
1.0 0.6 1.15536240299
1.0 0.7 1.06337893818
1.0 0.8 1.02428889763
1.0 0.9 1.00907471483
1.0 1.0 1.00335766162
1.0 1.1 1.00123784193
1.0 1.2 1.00045573319
1.0 1.3 1.00016770318
1.0 1.4 1.00006170109
1.0 1.5 1.00002269945
1.0 1.6 1.00000835078
1.0 1.7 1.0000030721
1.0 1.8 1.00000113016
1.0 1.9 1.00000041576
1.0 2.0 1.00000015295
1.0 2.1 1.00000005627
1.0 2.2 1.0000000207
1.0 2.3 1.00000000761
1.0 2.4 1.0000000028
1.0 2.5 1.00000000103
1.0 2.6 1.00000000038
1.0 2.7 1.00000000014
1.0 2.8 1.00000000005
1.0 2.9 1.00000000002
 
1.1 -3.0 1.00000025217
1.1 -2.9 1.00000068546
1.1 -2.8 1.00000186327
1.1 -2.7 1.00000506488
1.1 -2.6 1.00001376764
1.1 -2.5 1.00003742344
1.1 -2.4 1.00010172092
1.1 -2.3 1.00027645779
1.1 -2.2 1.00075113333
1.1 -2.1 1.00203915993
1.1 -2.0 1.00552365507
1.1 -1.9 1.01487366578
1.1 -1.8 1.0394231499
1.1 -1.7 1.10036368798
1.1 -1.6 1.23268331308
1.1 -1.5 1.4518128992
1.1 -1.4 1.69125453672
1.1 -1.3 1.85837761209
1.1 -1.2 1.94125630402
1.1 -1.1 1.97325068019
1.1 -1.0 1.97826455379
1.1 -0.9 1.96111698314
1.1 -0.8 1.91003706539
1.1 -0.7 1.80705284111
1.1 -0.6 1.67335993739
1.1 -0.5 1.60645959487
1.1 -0.4 1.67335993739
1.1 -0.3 1.80705284111
1.1 -0.2 1.91003706539
1.1 -0.1 1.96111698314
1.1 2.6645352591e-15 1.97826455379
1.1 0.1 1.97325068019
1.1 0.2 1.94125630402
1.1 0.3 1.85837761209
1.1 0.4 1.69125453672
1.1 0.5 1.4518128992
1.1 0.6 1.23268331308
1.1 0.7 1.10036368798
1.1 0.8 1.0394231499
1.1 0.9 1.01487366578
1.1 1.0 1.00552365507
1.1 1.1 1.00203915993
1.1 1.2 1.00075113333
1.1 1.3 1.00027645779
1.1 1.4 1.00010172092
1.1 1.5 1.00003742344
1.1 1.6 1.00001376764
1.1 1.7 1.00000506488
1.1 1.8 1.00000186327
1.1 1.9 1.00000068546
1.1 2.0 1.00000025217
1.1 2.1 1.00000009277
1.1 2.2 1.00000003413
1.1 2.3 1.00000001255
1.1 2.4 1.00000000462
1.1 2.5 1.0000000017
1.1 2.6 1.00000000063
1.1 2.7 1.00000000023
1.1 2.8 1.00000000008
1.1 2.9 1.00000000003
 
1.2 -3.0 1.00000041575
1.2 -2.9 1.00000113012
1.2 -2.8 1.00000307198
1.2 -2.7 1.00000835045
1.2 -2.6 1.00002269856
1.2 -2.5 1.00006169867
1.2 -2.4 1.0001676966
1.2 -2.3 1.00045571528
1.2 -2.2 1.00123779316
1.2 -2.1 1.00335752848
1.2 -2.0 1.00907434879
1.2 -1.9 1.02428787241
1.2 -1.8 1.06337593462
1.2 -1.7 1.15535276507
1.2 -1.6 1.33329844183
1.2 -1.5 1.57598437436
1.2 -1.4 1.78652320373
1.2 -1.3 1.90800818007
1.2 -1.2 1.9605469372
1.2 -1.1 1.97535801704
1.2 -1.0 1.96466293878
1.2 -0.9 1.92004108086
1.2 -0.8 1.81561867016
1.2 -0.7 1.63714189971
1.2 -0.6 1.44838468968
1.2 -0.5 1.36784819195
1.2 -0.4 1.44838468968
1.2 -0.3 1.63714189971
1.2 -0.2 1.81561867016
1.2 -0.1 1.92004108086
1.2 2.6645352591e-15 1.96466293878
1.2 0.1 1.97535801704
1.2 0.2 1.9605469372
1.2 0.3 1.90800818007
1.2 0.4 1.78652320373
1.2 0.5 1.57598437436
1.2 0.6 1.33329844183
1.2 0.7 1.15535276507
1.2 0.8 1.06337593462
1.2 0.9 1.02428787241
1.2 1.0 1.00907434879
1.2 1.1 1.00335752848
1.2 1.2 1.00123779316
1.2 1.3 1.00045571528
1.2 1.4 1.0001676966
1.2 1.5 1.00006169867
1.2 1.6 1.00002269856
1.2 1.7 1.00000835045
1.2 1.8 1.00000307198
1.2 1.9 1.00000113012
1.2 2.0 1.00000041575
1.2 2.1 1.00000015295
1.2 2.2 1.00000005627
1.2 2.3 1.0000000207
1.2 2.4 1.00000000761
1.2 2.5 1.0000000028
1.2 2.6 1.00000000103
1.2 2.7 1.00000000038
1.2 2.8 1.00000000014
1.2 2.9 1.00000000005
 
1.3 -3.0 1.00000068545
1.3 -2.9 1.00000186324
1.3 -2.8 1.0000050648
1.3 -2.7 1.00001376744
1.3 -2.6 1.0000374229
1.3 -2.5 1.00010171945
1.3 -2.4 1.00027645379
1.3 -2.3 1.00075112246
1.3 -2.2 1.0020391303
1.3 -2.1 1.00552357397
1.3 -2.0 1.01487344121
1.3 -1.9 1.03942250957
1.3 -1.8 1.10036173729
1.3 -1.7 1.2326766587
1.3 -1.6 1.45178780888
1.3 -1.5 1.69116199071
1.3 -1.4 1.8580739493
1.3 -1.3 1.94035622404
1.3 -1.2 1.97072747894
1.3 -1.1 1.97140608189
1.3 -1.0 1.94304488728
1.3 -0.9 1.86507835466
1.3 -0.8 1.70700531831
1.3 -0.7 1.48334428146
1.3 -0.6 1.29313208654
1.3 -0.5 1.22311500539
1.3 -0.4 1.29313208654
1.3 -0.3 1.48334428146
1.3 -0.2 1.70700531831
1.3 -0.1 1.86507835466
1.3 2.6645352591e-15 1.94304488728
1.3 0.1 1.97140608189
1.3 0.2 1.97072747894
1.3 0.3 1.94035622404
1.3 0.4 1.8580739493
1.3 0.5 1.69116199071
1.3 0.6 1.45178780888
1.3 0.7 1.2326766587
1.3 0.8 1.10036173729
1.3 0.9 1.03942250957
1.3 1.0 1.01487344121
1.3 1.1 1.00552357397
1.3 1.2 1.0020391303
1.3 1.3 1.00075112246
1.3 1.4 1.00027645379
1.3 1.5 1.00010171945
1.3 1.6 1.0000374229
1.3 1.7 1.00001376744
1.3 1.8 1.0000050648
1.3 1.9 1.00000186324
1.3 2.0 1.00000068545
1.3 2.1 1.00000025216
1.3 2.2 1.00000009277
1.3 2.3 1.00000003413
1.3 2.4 1.00000001255
1.3 2.5 1.00000000462
1.3 2.6 1.0000000017
1.3 2.7 1.00000000063
1.3 2.8 1.00000000023
1.3 2.9 1.00000000008
 
1.4 -3.0 1.00000113011
1.4 -2.9 1.00000307196
1.4 -2.8 1.00000835041
1.4 -2.7 1.00002269844
1.4 -2.6 1.00006169834
1.4 -2.5 1.00016769571
1.4 -2.4 1.00045571286
1.4 -2.3 1.00123778656
1.4 -2.2 1.00335751047
1.4 -2.1 1.00907429925
1.4 -2.0 1.02428773367
1.4 -1.9 1.06337552813
1.4 -1.8 1.15535146071
1.4 -1.7 1.33329371995
1.4 -1.6 1.57596644151
1.4 -1.5 1.78646056645
1.4 -1.4 1.90781400069
1.4 -1.3 1.95998986967
1.4 -1.2 1.97382254781
1.4 -1.1 1.9605469372
1.4 -1.0 1.90944292304
1.4 -0.9 1.7904048883
1.4 -0.8 1.58431870381
1.4 -0.7 1.34947301309
1.4 -0.6 1.18789417013
1.4 -0.5 1.13532736354
1.4 -0.4 1.18789417013
1.4 -0.3 1.34947301309
1.4 -0.2 1.58431870381
1.4 -0.1 1.7904048883
1.4 2.6645352591e-15 1.90944292304
1.4 0.1 1.9605469372
1.4 0.2 1.97382254781
1.4 0.3 1.95998986967
1.4 0.4 1.90781400069
1.4 0.5 1.78646056645
1.4 0.6 1.57596644151
1.4 0.7 1.33329371995
1.4 0.8 1.15535146071
1.4 0.9 1.06337552813
1.4 1.0 1.02428773367
1.4 1.1 1.00907429925
1.4 1.2 1.00335751047
1.4 1.3 1.00123778656
1.4 1.4 1.00045571286
1.4 1.5 1.00016769571
1.4 1.6 1.00006169834
1.4 1.7 1.00002269844
1.4 1.8 1.00000835041
1.4 1.9 1.00000307196
1.4 2.0 1.00000113011
1.4 2.1 1.00000041575
1.4 2.2 1.00000015294
1.4 2.3 1.00000005627
1.4 2.4 1.0000000207
1.4 2.5 1.00000000761
1.4 2.6 1.0000000028
1.4 2.7 1.00000000103
1.4 2.8 1.00000000038
1.4 2.9 1.00000000014
 
1.5 -3.0 1.00000186324
1.5 -2.9 1.00000506479
1.5 -2.8 1.00001376741
1.5 -2.7 1.00003742283
1.5 -2.6 1.00010171925
1.5 -2.5 1.00027645325
1.5 -2.4 1.00075112099
1.5 -2.3 1.00203912629
1.5 -2.2 1.00552356299
1.5 -2.1 1.01487341081
1.5 -2.0 1.03942242291
1.5 -1.9 1.1003614733
1.5 -1.8 1.23267575813
1.5 -1.7 1.45178441325
1.5 -1.6 1.69114946583
1.5 -1.5 1.85803285243
1.5 -1.4 1.94023440947
1.5 -1.3 1.97038599326
1.5 -1.2 1.97047783308
1.5 -1.1 1.94059829536
1.5 -1.0 1.85898103529
1.5 -0.9 1.6932968115
1.5 -0.8 1.45608566188
1.5 -0.7 1.24107940928
1.5 -0.6 1.11839700384
1.5 -0.5 1.08208063509
1.5 -0.4 1.11839700384
1.5 -0.3 1.24107940928
1.5 -0.2 1.45608566188
1.5 -0.1 1.6932968115
1.5 2.6645352591e-15 1.85898103529
1.5 0.1 1.94059829536
1.5 0.2 1.97047783308
1.5 0.3 1.97038599326
1.5 0.4 1.94023440947
1.5 0.5 1.85803285243
1.5 0.6 1.69114946583
1.5 0.7 1.45178441325
1.5 0.8 1.23267575813
1.5 0.9 1.1003614733
1.5 1.0 1.03942242291
1.5 1.1 1.01487341081
1.5 1.2 1.00552356299
1.5 1.3 1.00203912629
1.5 1.4 1.00075112099
1.5 1.5 1.00027645325
1.5 1.6 1.00010171925
1.5 1.7 1.00003742283
1.5 1.8 1.00001376741
1.5 1.9 1.00000506479
1.5 2.0 1.00000186324
1.5 2.1 1.00000068545
1.5 2.2 1.00000025216
1.5 2.3 1.00000009277
1.5 2.4 1.00000003413
1.5 2.5 1.00000001255
1.5 2.6 1.00000000462
1.5 2.7 1.0000000017
1.5 2.8 1.00000000063
1.5 2.9 1.00000000023
 
1.6 -3.0 1.00000307196
1.6 -2.9 1.0000083504
1.6 -2.8 1.00002269842
1.6 -2.7 1.0000616983
1.6 -2.6 1.00016769559
1.6 -2.5 1.00045571253
1.6 -2.4 1.00123778567
1.6 -2.3 1.00335750803
1.6 -2.2 1.00907429255
1.6 -2.1 1.02428771489
1.6 -2.0 1.06337547312
1.6 -1.9 1.15535128418
1.6 -1.8 1.33329308091
1.6 -1.7 1.57596401456
1.6 -1.6 1.78645208937
1.6 -1.5 1.90778772122
1.6 -1.4 1.95991447827
1.6 -1.3 1.97361474217
1.6 -1.2 1.95998986967
1.6 -1.1 1.90800818007
1.6 -1.0 1.78698601784
1.6 -0.9 1.57709576733
1.6 -0.8 1.33549426344
1.6 -0.7 1.15983531925
1.6 -0.6 1.07364228163
1.6 -0.5 1.04978457738
1.6 -0.4 1.07364228163
1.6 -0.3 1.15983531925
1.6 -0.2 1.33549426344
1.6 -0.1 1.57709576733
1.6 2.6645352591e-15 1.78698601784
1.6 0.1 1.90800818007
1.6 0.2 1.95998986967
1.6 0.3 1.97361474217
1.6 0.4 1.95991447827
1.6 0.5 1.90778772122
1.6 0.6 1.78645208937
1.6 0.7 1.57596401456
1.6 0.8 1.33329308091
1.6 0.9 1.15535128418
1.6 1.0 1.06337547312
1.6 1.1 1.02428771489
1.6 1.2 1.00907429255
1.6 1.3 1.00335750803
1.6 1.4 1.00123778567
1.6 1.5 1.00045571253
1.6 1.6 1.00016769559
1.6 1.7 1.0000616983
1.6 1.8 1.00002269842
1.6 1.9 1.0000083504
1.6 2.0 1.00000307196
1.6 2.1 1.00000113011
1.6 2.2 1.00000041575
1.6 2.3 1.00000015294
1.6 2.4 1.00000005627
1.6 2.5 1.0000000207
1.6 2.6 1.00000000761
1.6 2.7 1.0000000028
1.6 2.8 1.00000000103
1.6 2.9 1.00000000038
 
1.7 -3.0 1.00000506479
1.7 -2.9 1.00001376741
1.7 -2.8 1.00003742282
1.7 -2.7 1.00010171922
1.7 -2.6 1.00027645318
1.7 -2.5 1.00075112079
1.7 -2.4 1.00203912575
1.7 -2.3 1.00552356151
1.7 -2.2 1.0148734067
1.7 -2.1 1.03942241118
1.7 -2.0 1.10036143757
1.7 -1.9 1.23267563625
1.7 -1.8 1.4517839537
1.7 -1.7 1.69114777076
1.7 -1.6 1.85802729056
1.7 -1.5 1.94021792363
1.7 -1.4 1.97033977806
1.7 -1.3 1.97035220725
1.7 -1.2 1.9402671705
1.7 -1.1 1.85815561755
1.7 -1.0 1.69143844082
1.7 -0.9 1.45236662839
1.7 -0.8 1.23381713654
1.7 -0.7 1.10283090108
1.7 -0.6 1.04539135887
1.7 -0.5 1.03019592842
1.7 -0.4 1.04539135887
1.7 -0.3 1.10283090108
1.7 -0.2 1.23381713654
1.7 -0.1 1.45236662839
1.7 2.6645352591e-15 1.69143844082
1.7 0.1 1.85815561755
1.7 0.2 1.9402671705
1.7 0.3 1.97035220725
1.7 0.4 1.97033977806
1.7 0.5 1.94021792363
1.7 0.6 1.85802729056
1.7 0.7 1.69114777076
1.7 0.8 1.4517839537
1.7 0.9 1.23267563625
1.7 1.0 1.10036143757
1.7 1.1 1.03942241118
1.7 1.2 1.0148734067
1.7 1.3 1.00552356151
1.7 1.4 1.00203912575
1.7 1.5 1.00075112079
1.7 1.6 1.00027645318
1.7 1.7 1.00010171922
1.7 1.8 1.00003742282
1.7 1.9 1.00001376741
1.7 2.0 1.00000506479
1.7 2.1 1.00000186324
1.7 2.2 1.00000068545
1.7 2.3 1.00000025216
1.7 2.4 1.00000009277
1.7 2.5 1.00000003413
1.7 2.6 1.00000001255
1.7 2.7 1.00000000462
1.7 2.8 1.0000000017
1.7 2.9 1.00000000063
 
1.8 -3.0 1.0000083504
1.8 -2.9 1.00002269842
1.8 -2.8 1.00006169829
1.8 -2.7 1.00016769557
1.8 -2.6 1.00045571248
1.8 -2.5 1.00123778555
1.8 -2.4 1.0033575077
1.8 -2.3 1.00907429164
1.8 -2.2 1.02428771235
1.8 -2.1 1.06337546567
1.8 -2.0 1.15535126029
1.8 -1.9 1.33329299443
1.8 -1.8 1.5759636861
1.8 -1.7 1.78645094212
1.8 -1.6 1.90778416468
1.8 -1.5 1.95990427515
1.8 -1.4 1.97358661869
1.8 -1.3 1.95991447827
1.8 -1.2 1.90781400069
1.8 -1.1 1.78652320373
1.8 -1.0 1.57611687781
1.8 -0.9 1.33359110496
1.8 -0.8 1.15595960128
1.8 -0.7 1.06477522181
1.8 -0.6 1.0278105798
1.8 -0.5 1.01831477662
1.8 -0.4 1.0278105798
1.8 -0.3 1.06477522181
1.8 -0.2 1.15595960128
1.8 -0.1 1.33359110496
1.8 2.6645352591e-15 1.57611687781
1.8 0.1 1.78652320373
1.8 0.2 1.90781400069
1.8 0.3 1.95991447827
1.8 0.4 1.97358661869
1.8 0.5 1.95990427515
1.8 0.6 1.90778416468
1.8 0.7 1.78645094212
1.8 0.8 1.5759636861
1.8 0.9 1.33329299443
1.8 1.0 1.15535126029
1.8 1.1 1.06337546567
1.8 1.2 1.02428771235
1.8 1.3 1.00907429164
1.8 1.4 1.0033575077
1.8 1.5 1.00123778555
1.8 1.6 1.00045571248
1.8 1.7 1.00016769557
1.8 1.8 1.00006169829
1.8 1.9 1.00002269842
1.8 2.0 1.0000083504
1.8 2.1 1.00000307196
1.8 2.2 1.00000113011
1.8 2.3 1.00000041575
1.8 2.4 1.00000015294
1.8 2.5 1.00000005627
1.8 2.6 1.0000000207
1.8 2.7 1.00000000761
1.8 2.8 1.0000000028
1.8 2.9 1.00000000103
 
1.9 -3.0 1.00001376741
1.9 -2.9 1.00003742282
1.9 -2.8 1.00010171922
1.9 -2.7 1.00027645317
1.9 -2.6 1.00075112076
1.9 -2.5 1.00203912567
1.9 -2.4 1.00552356131
1.9 -2.3 1.01487340614
1.9 -2.2 1.0394224096
1.9 -2.1 1.10036143273
1.9 -2.0 1.23267561975
1.9 -1.9 1.45178389151
1.9 -1.8 1.69114754136
1.9 -1.7 1.85802653785
1.9 -1.6 1.94021569251
1.9 -1.5 1.97033352351
1.9 -1.4 1.97033520562
1.9 -1.3 1.94022235736
1.9 -1.2 1.8580439051
1.9 -1.1 1.69118688035
1.9 -1.0 1.4518627583
1.9 -0.9 1.23283018208
1.9 -0.8 1.10069616946
1.9 -0.7 1.04023394345
1.9 -0.6 1.016973704
1.9 -0.5 1.01110848092
1.9 -0.4 1.016973704
1.9 -0.3 1.04023394345
1.9 -0.2 1.10069616946
1.9 -0.1 1.23283018208
1.9 2.6645352591e-15 1.4518627583
1.9 0.1 1.69118688035
1.9 0.2 1.8580439051
1.9 0.3 1.94022235736
1.9 0.4 1.97033520562
1.9 0.5 1.97033352351
1.9 0.6 1.94021569251
1.9 0.7 1.85802653785
1.9 0.8 1.69114754136
1.9 0.9 1.45178389151
1.9 1.0 1.23267561975
1.9 1.1 1.10036143273
1.9 1.2 1.0394224096
1.9 1.3 1.01487340614
1.9 1.4 1.00552356131
1.9 1.5 1.00203912567
1.9 1.6 1.00075112076
1.9 1.7 1.00027645317
1.9 1.8 1.00010171922
1.9 1.9 1.00003742282
1.9 2.0 1.00001376741
1.9 2.1 1.00000506479
1.9 2.2 1.00000186324
1.9 2.3 1.00000068545
1.9 2.4 1.00000025216
1.9 2.5 1.00000009277
1.9 2.6 1.00000003413
1.9 2.7 1.00000001255
1.9 2.8 1.00000000462
1.9 2.9 1.0000000017
 
2.0 -3.0 1.00002269842
2.0 -2.9 1.00006169829
2.0 -2.8 1.00016769557
2.0 -2.7 1.00045571248
2.0 -2.6 1.00123778553
2.0 -2.5 1.00335750765
2.0 -2.4 1.00907429152
2.0 -2.3 1.024287712
2.0 -2.2 1.06337546466
2.0 -2.1 1.15535125706
2.0 -2.0 1.33329298273
2.0 -1.9 1.57596364165
2.0 -1.8 1.78645078686
2.0 -1.7 1.90778368336
2.0 -1.6 1.9599028943
2.0 -1.5 1.97358281259
2.0 -1.4 1.95990427515
2.0 -1.3 1.90778772122
2.0 -1.2 1.78646056645
2.0 -1.1 1.57598437436
2.0 -1.0 1.3333333315
2.0 -0.9 1.15543361448
2.0 -0.8 1.0635650912
2.0 -0.7 1.02476583497
2.0 -0.6 1.01033465716
2.0 -0.5 1.00673763696
2.0 -0.4 1.01033465716
2.0 -0.3 1.02476583497
2.0 -0.2 1.0635650912
2.0 -0.1 1.15543361448
2.0 2.6645352591e-15 1.3333333315
2.0 0.1 1.57598437436
2.0 0.2 1.78646056645
2.0 0.3 1.90778772122
2.0 0.4 1.95990427515
2.0 0.5 1.97358281259
2.0 0.6 1.9599028943
2.0 0.7 1.90778368336
2.0 0.8 1.78645078686
2.0 0.9 1.57596364165
2.0 1.0 1.33329298273
2.0 1.1 1.15535125706
2.0 1.2 1.06337546466
2.0 1.3 1.024287712
2.0 1.4 1.00907429152
2.0 1.5 1.00335750765
2.0 1.6 1.00123778553
2.0 1.7 1.00045571248
2.0 1.8 1.00016769557
2.0 1.9 1.00006169829
2.0 2.0 1.00002269842
2.0 2.1 1.0000083504
2.0 2.2 1.00000307196
2.0 2.3 1.00000113011
2.0 2.4 1.00000041575
2.0 2.5 1.00000015294
2.0 2.6 1.00000005627
2.0 2.7 1.0000000207
2.0 2.8 1.00000000761
2.0 2.9 1.0000000028
 
2.1 -3.0 1.00003742282
2.1 -2.9 1.00010171922
2.1 -2.8 1.00027645317
2.1 -2.7 1.00075112076
2.1 -2.6 1.00203912566
2.1 -2.5 1.00552356128
2.1 -2.4 1.01487340607
2.1 -2.3 1.03942240938
2.1 -2.2 1.10036143208
2.1 -2.1 1.23267561752
2.1 -2.0 1.45178388309
2.1 -1.9 1.69114751032
2.1 -1.8 1.85802643598
2.1 -1.7 1.94021539056
2.1 -1.6 1.97033267705
2.1 -1.5 1.9703329047
2.1 -1.4 1.94021629255
2.1 -1.3 1.85802878638
2.1 -1.2 1.69115283429
2.1 -1.1 1.45179455674
2.1 -1.0 1.23269653667
2.1 -0.9 1.10040674351
2.1 -0.8 1.03953230712
2.1 -0.7 1.01515814515
2.1 -0.6 1.00628300582
2.1 -0.5 1.00408658438
2.1 -0.4 1.00628300582
2.1 -0.3 1.01515814515
2.1 -0.2 1.03953230712
2.1 -0.1 1.10040674351
2.1 2.6645352591e-15 1.23269653667
2.1 0.1 1.45179455674
2.1 0.2 1.69115283429
2.1 0.3 1.85802878638
2.1 0.4 1.94021629255
2.1 0.5 1.9703329047
2.1 0.6 1.97033267705
2.1 0.7 1.94021539056
2.1 0.8 1.85802643598
2.1 0.9 1.69114751032
2.1 1.0 1.45178388309
2.1 1.1 1.23267561752
2.1 1.2 1.10036143208
2.1 1.3 1.03942240938
2.1 1.4 1.01487340607
2.1 1.5 1.00552356128
2.1 1.6 1.00203912566
2.1 1.7 1.00075112076
2.1 1.8 1.00027645317
2.1 1.9 1.00010171922
2.1 2.0 1.00003742282
2.1 2.1 1.00001376741
2.1 2.2 1.00000506479
2.1 2.3 1.00000186324
2.1 2.4 1.00000068545
2.1 2.5 1.00000025216
2.1 2.6 1.00000009277
2.1 2.7 1.00000003413
2.1 2.8 1.00000001255
2.1 2.9 1.00000000462
 
2.2 -3.0 1.00006169829
2.2 -2.9 1.00016769557
2.2 -2.8 1.00045571248
2.2 -2.7 1.00123778553
2.2 -2.6 1.00335750765
2.2 -2.5 1.0090742915
2.2 -2.4 1.02428771196
2.2 -2.3 1.06337546453
2.2 -2.2 1.15535125662
2.2 -2.1 1.33329298114
2.2 -2.0 1.57596363564
2.2 -1.9 1.78645076585
2.2 -1.8 1.90778361822
2.2 -1.7 1.95990270743
2.2 -1.6 1.97358229749
2.2 -1.5 1.9599028943
2.2 -1.4 1.90778416468
2.2 -1.3 1.78645208937
2.2 -1.2 1.57596644151
2.2 -1.1 1.33329844183
2.2 -1.0 1.15536240299
2.2 -0.9 1.06340113117
2.2 -0.8 1.02435244376
2.2 -0.7 1.00924504457
2.2 -0.6 1.00381628608
2.2 -0.5 1.00247863908
2.2 -0.4 1.00381628608
2.2 -0.3 1.00924504457
2.2 -0.2 1.02435244376
2.2 -0.1 1.06340113117
2.2 2.6645352591e-15 1.15536240299
2.2 0.1 1.33329844183
2.2 0.2 1.57596644151
2.2 0.3 1.78645208937
2.2 0.4 1.90778416468
2.2 0.5 1.9599028943
2.2 0.6 1.97358229749
2.2 0.7 1.95990270743
2.2 0.8 1.90778361822
2.2 0.9 1.78645076585
2.2 1.0 1.57596363564
2.2 1.1 1.33329298114
2.2 1.2 1.15535125662
2.2 1.3 1.06337546453
2.2 1.4 1.02428771196
2.2 1.5 1.0090742915
2.2 1.6 1.00335750765
2.2 1.7 1.00123778553
2.2 1.8 1.00045571248
2.2 1.9 1.00016769557
2.2 2.0 1.00006169829
2.2 2.1 1.00002269842
2.2 2.2 1.0000083504
2.2 2.3 1.00000307196
2.2 2.4 1.00000113011
2.2 2.5 1.00000041575
2.2 2.6 1.00000015294
2.2 2.7 1.00000005627
2.2 2.8 1.0000000207
2.2 2.9 1.00000000761
 
2.3 -3.0 1.00010171922
2.3 -2.9 1.00027645317
2.3 -2.8 1.00075112076
2.3 -2.7 1.00203912566
2.3 -2.6 1.00552356127
2.3 -2.5 1.01487340606
2.3 -2.4 1.03942240935
2.3 -2.3 1.10036143199
2.3 -2.2 1.23267561722
2.3 -2.1 1.45178388196
2.3 -2.0 1.69114750611
2.3 -1.9 1.85802642219
2.3 -1.8 1.9402153497
2.3 -1.7 1.9703325625
2.3 -1.6 1.97033259331
2.3 -1.5 1.94021547177
2.3 -1.4 1.85802674028
2.3 -1.3 1.69114822664
2.3 -1.2 1.45178532648
2.3 -1.1 1.23267844834
2.3 -1.0 1.10036756441
2.3 -0.9 1.03943728365
2.3 -0.8 1.01491195038
2.3 -0.7 1.00562640736
2.3 -0.6 1.00231670758
2.3 -0.5 1.00150337073
2.3 -0.4 1.00231670758
2.3 -0.3 1.00562640736
2.3 -0.2 1.01491195038
2.3 -0.1 1.03943728365
2.3 2.6645352591e-15 1.10036756441
2.3 0.1 1.23267844834
2.3 0.2 1.45178532648
2.3 0.3 1.69114822664
2.3 0.4 1.85802674028
2.3 0.5 1.94021547177
2.3 0.6 1.97033259331
2.3 0.7 1.9703325625
2.3 0.8 1.9402153497
2.3 0.9 1.85802642219
2.3 1.0 1.69114750611
2.3 1.1 1.45178388196
2.3 1.2 1.23267561722
2.3 1.3 1.10036143199
2.3 1.4 1.03942240935
2.3 1.5 1.01487340606
2.3 1.6 1.00552356127
2.3 1.7 1.00203912566
2.3 1.8 1.00075112076
2.3 1.9 1.00027645317
2.3 2.0 1.00010171922
2.3 2.1 1.00003742282
2.3 2.2 1.00001376741
2.3 2.3 1.00000506479
2.3 2.4 1.00000186324
2.3 2.5 1.00000068545
2.3 2.6 1.00000025216
2.3 2.7 1.00000009277
2.3 2.8 1.00000003413
2.3 2.9 1.00000001255
 
2.4 -3.0 1.00016769557
2.4 -2.9 1.00045571248
2.4 -2.8 1.00123778553
2.4 -2.7 1.00335750765
2.4 -2.6 1.0090742915
2.4 -2.5 1.02428771195
2.4 -2.4 1.06337546451
2.4 -2.3 1.15535125656
2.4 -2.2 1.33329298093
2.4 -2.1 1.57596363482
2.4 -2.0 1.786450763
2.4 -1.9 1.9077836094
2.4 -1.8 1.95990268214
2.4 -1.7 1.97358222778
2.4 -1.6 1.95990270743
2.4 -1.5 1.90778368336
2.4 -1.4 1.78645094212
2.4 -1.3 1.57596401456
2.4 -1.2 1.33329371995
2.4 -1.1 1.15535276507
2.4 -1.0 1.06337893818
2.4 -0.9 1.0242964729
2.4 -0.8 1.00909740374
2.4 -0.7 1.00341962095
2.4 -0.6 1.00140589653
2.4 -0.5 1.00091184049
2.4 -0.4 1.00140589653
2.4 -0.3 1.00341962095
2.4 -0.2 1.00909740374
2.4 -0.1 1.0242964729
2.4 2.6645352591e-15 1.06337893818
2.4 0.1 1.15535276507
2.4 0.2 1.33329371995
2.4 0.3 1.57596401456
2.4 0.4 1.78645094212
2.4 0.5 1.90778368336
2.4 0.6 1.95990270743
2.4 0.7 1.97358222778
2.4 0.8 1.95990268214
2.4 0.9 1.9077836094
2.4 1.0 1.786450763
2.4 1.1 1.57596363482
2.4 1.2 1.33329298093
2.4 1.3 1.15535125656
2.4 1.4 1.06337546451
2.4 1.5 1.02428771195
2.4 1.6 1.0090742915
2.4 1.7 1.00335750765
2.4 1.8 1.00123778553
2.4 1.9 1.00045571248
2.4 2.0 1.00016769557
2.4 2.1 1.00006169829
2.4 2.2 1.00002269842
2.4 2.3 1.0000083504
2.4 2.4 1.00000307196
2.4 2.5 1.00000113011
2.4 2.6 1.00000041575
2.4 2.7 1.00000015294
2.4 2.8 1.00000005627
2.4 2.9 1.0000000207
 
2.5 -3.0 1.00027645317
2.5 -2.9 1.00075112076
2.5 -2.8 1.00203912566
2.5 -2.7 1.00552356127
2.5 -2.6 1.01487340606
2.5 -2.5 1.03942240935
2.5 -2.4 1.10036143198
2.5 -2.3 1.23267561718
2.5 -2.2 1.4517838818
2.5 -2.1 1.69114750555
2.5 -2.0 1.85802642033
2.5 -1.9 1.94021534417
2.5 -1.8 1.97033254699
2.5 -1.7 1.97033255116
2.5 -1.6 1.94021536069
2.5 -1.5 1.85802646337
2.5 -1.4 1.69114760306
2.5 -1.3 1.4517840773
2.5 -1.2 1.23267600033
2.5 -1.1 1.10036226191
2.5 -1.0 1.03942442239
2.5 -0.9 1.01487862263
2.5 -0.8 1.0055374812
2.5 -0.7 1.00207670125
2.5 -0.6 1.00085299285
2.5 -0.5 1.00055305923
2.5 -0.4 1.00085299285
2.5 -0.3 1.00207670125
2.5 -0.2 1.0055374812
2.5 -0.1 1.01487862263
2.5 2.6645352591e-15 1.03942442239
2.5 0.1 1.10036226191
2.5 0.2 1.23267600033
2.5 0.3 1.4517840773
2.5 0.4 1.69114760306
2.5 0.5 1.85802646337
2.5 0.6 1.94021536069
2.5 0.7 1.97033255116
2.5 0.8 1.97033254699
2.5 0.9 1.94021534417
2.5 1.0 1.85802642033
2.5 1.1 1.69114750555
2.5 1.2 1.4517838818
2.5 1.3 1.23267561718
2.5 1.4 1.10036143198
2.5 1.5 1.03942240935
2.5 1.6 1.01487340606
2.5 1.7 1.00552356127
2.5 1.8 1.00203912566
2.5 1.9 1.00075112076
2.5 2.0 1.00027645317
2.5 2.1 1.00010171922
2.5 2.2 1.00003742282
2.5 2.3 1.00001376741
2.5 2.4 1.00000506479
2.5 2.5 1.00000186324
2.5 2.6 1.00000068545
2.5 2.7 1.00000025216
2.5 2.8 1.00000009277
2.5 2.9 1.00000003413
 
2.6 -3.0 1.00045571248
2.6 -2.9 1.00123778553
2.6 -2.8 1.00335750765
2.6 -2.7 1.0090742915
2.6 -2.6 1.02428771195
2.6 -2.5 1.06337546451
2.6 -2.4 1.15535125656
2.6 -2.3 1.3332929809
2.6 -2.2 1.57596363471
2.6 -2.1 1.78645076262
2.6 -2.0 1.90778360821
2.6 -1.9 1.95990267871
2.6 -1.8 1.97358221835
2.6 -1.7 1.95990268214
2.6 -1.6 1.90778361822
2.6 -1.5 1.78645078686
2.6 -1.4 1.5759636861
2.6 -1.3 1.33329308091
2.6 -1.2 1.15535146071
2.6 -1.1 1.06337593462
2.6 -1.0 1.02428889763
2.6 -0.9 1.00907741946
2.6 -0.8 1.00336591422
2.6 -0.7 1.00126054018
2.6 -0.6 1.00051746702
2.6 -0.5 1.00033544739
2.6 -0.4 1.00051746702
2.6 -0.3 1.00126054018
2.6 -0.2 1.00336591422
2.6 -0.1 1.00907741946
2.6 2.6645352591e-15 1.02428889763
2.6 0.1 1.06337593462
2.6 0.2 1.15535146071
2.6 0.3 1.33329308091
2.6 0.4 1.5759636861
2.6 0.5 1.78645078686
2.6 0.6 1.90778361822
2.6 0.7 1.95990268214
2.6 0.8 1.97358221835
2.6 0.9 1.95990267871
2.6 1.0 1.90778360821
2.6 1.1 1.78645076262
2.6 1.2 1.57596363471
2.6 1.3 1.3332929809
2.6 1.4 1.15535125656
2.6 1.5 1.06337546451
2.6 1.6 1.02428771195
2.6 1.7 1.0090742915
2.6 1.8 1.00335750765
2.6 1.9 1.00123778553
2.6 2.0 1.00045571248
2.6 2.1 1.00016769557
2.6 2.2 1.00006169829
2.6 2.3 1.00002269842
2.6 2.4 1.0000083504
2.6 2.5 1.00000307196
2.6 2.6 1.00000113011
2.6 2.7 1.00000041575
2.6 2.8 1.00000015294
2.6 2.9 1.00000005627
 
2.7 -3.0 1.00075112076
2.7 -2.9 1.00203912566
2.7 -2.8 1.00552356127
2.7 -2.7 1.01487340606
2.7 -2.6 1.03942240935
2.7 -2.5 1.10036143198
2.7 -2.4 1.23267561717
2.7 -2.3 1.45178388178
2.7 -2.2 1.69114750547
2.7 -2.1 1.85802642007
2.7 -2.0 1.94021534342
2.7 -1.9 1.9703325449
2.7 -1.8 1.97033254546
2.7 -1.7 1.94021534566
2.7 -1.6 1.8580264259
2.7 -1.5 1.69114751867
2.7 -1.4 1.45178390824
2.7 -1.3 1.23267566903
2.7 -1.2 1.1003615443
2.7 -1.1 1.03942268178
2.7 -1.0 1.01487411205
2.7 -0.9 1.00552544515
2.7 -0.8 1.00204421113
2.7 -0.7 1.00076490886
2.7 -0.6 1.00031389668
2.7 -0.5 1.00020345913
2.7 -0.4 1.00031389668
2.7 -0.3 1.00076490886
2.7 -0.2 1.00204421113
2.7 -0.1 1.00552544515
2.7 2.6645352591e-15 1.01487411205
2.7 0.1 1.03942268178
2.7 0.2 1.1003615443
2.7 0.3 1.23267566903
2.7 0.4 1.45178390824
2.7 0.5 1.69114751867
2.7 0.6 1.8580264259
2.7 0.7 1.94021534566
2.7 0.8 1.97033254546
2.7 0.9 1.9703325449
2.7 1.0 1.94021534342
2.7 1.1 1.85802642007
2.7 1.2 1.69114750547
2.7 1.3 1.45178388178
2.7 1.4 1.23267561717
2.7 1.5 1.10036143198
2.7 1.6 1.03942240935
2.7 1.7 1.01487340606
2.7 1.8 1.00552356127
2.7 1.9 1.00203912566
2.7 2.0 1.00075112076
2.7 2.1 1.00027645317
2.7 2.2 1.00010171922
2.7 2.3 1.00003742282
2.7 2.4 1.00001376741
2.7 2.5 1.00000506479
2.7 2.6 1.00000186324
2.7 2.7 1.00000068545
2.7 2.8 1.00000025216
2.7 2.9 1.00000009277
 
2.8 -3.0 1.00123778553
2.8 -2.9 1.00335750765
2.8 -2.8 1.0090742915
2.8 -2.7 1.02428771195
2.8 -2.6 1.06337546451
2.8 -2.5 1.15535125656
2.8 -2.4 1.33329298089
2.8 -2.3 1.5759636347
2.8 -2.2 1.78645076257
2.8 -2.1 1.90778360805
2.8 -2.0 1.95990267825
2.8 -1.9 1.97358221707
2.8 -1.8 1.95990267871
2.8 -1.7 1.9077836094
2.8 -1.6 1.78645076585
2.8 -1.5 1.57596364165
2.8 -1.4 1.33329299443
2.8 -1.3 1.15535128418
2.8 -1.2 1.06337552813
2.8 -1.1 1.02428787241
2.8 -1.0 1.00907471483
2.8 -0.9 1.00335864536
2.8 -0.8 1.0012408651
2.8 -0.7 1.00046407049
2.8 -0.6 1.0001904016
2.8 -0.5 1.0001234042
2.8 -0.4 1.0001904016
2.8 -0.3 1.00046407049
2.8 -0.2 1.0012408651
2.8 -0.1 1.00335864536
2.8 2.6645352591e-15 1.00907471483
2.8 0.1 1.02428787241
2.8 0.2 1.06337552813
2.8 0.3 1.15535128418
2.8 0.4 1.33329299443
2.8 0.5 1.57596364165
2.8 0.6 1.78645076585
2.8 0.7 1.9077836094
2.8 0.8 1.95990267871
2.8 0.9 1.97358221707
2.8 1.0 1.95990267825
2.8 1.1 1.90778360805
2.8 1.2 1.78645076257
2.8 1.3 1.5759636347
2.8 1.4 1.33329298089
2.8 1.5 1.15535125656
2.8 1.6 1.06337546451
2.8 1.7 1.02428771195
2.8 1.8 1.0090742915
2.8 1.9 1.00335750765
2.8 2.0 1.00123778553
2.8 2.1 1.00045571248
2.8 2.2 1.00016769557
2.8 2.3 1.00006169829
2.8 2.4 1.00002269842
2.8 2.5 1.0000083504
2.8 2.6 1.00000307196
2.8 2.7 1.00000113011
2.8 2.8 1.00000041575
2.8 2.9 1.00000015294
 
2.9 -3.0 1.00203912566
2.9 -2.9 1.00552356127
2.9 -2.8 1.01487340606
2.9 -2.7 1.03942240935
2.9 -2.6 1.10036143198
2.9 -2.5 1.23267561717
2.9 -2.4 1.45178388178
2.9 -2.3 1.69114750546
2.9 -2.2 1.85802642004
2.9 -2.1 1.94021534332
2.9 -2.0 1.97033254461
2.9 -1.9 1.97033254469
2.9 -1.8 1.94021534362
2.9 -1.7 1.85802642083
2.9 -1.6 1.69114750724
2.9 -1.5 1.45178388536
2.9 -1.4 1.23267562419
2.9 -1.3 1.10036144718
2.9 -1.2 1.03942244622
2.9 -1.1 1.0148735016
2.9 -1.0 1.00552381623
2.9 -0.9 1.00203981391
2.9 -0.8 1.0007529868
2.9 -0.7 1.00028152076
2.9 -0.6 1.00011548943
2.9 -0.5 1.00007484843
2.9 -0.4 1.00011548943
2.9 -0.3 1.00028152076
2.9 -0.2 1.0007529868
2.9 -0.1 1.00203981391
2.9 2.6645352591e-15 1.00552381623
2.9 0.1 1.0148735016
2.9 0.2 1.03942244622
2.9 0.3 1.10036144718
2.9 0.4 1.23267562419
2.9 0.5 1.45178388536
2.9 0.6 1.69114750724
2.9 0.7 1.85802642083
2.9 0.8 1.94021534362
2.9 0.9 1.97033254469
2.9 1.0 1.97033254461
2.9 1.1 1.94021534332
2.9 1.2 1.85802642004
2.9 1.3 1.69114750546
2.9 1.4 1.45178388178
2.9 1.5 1.23267561717
2.9 1.6 1.10036143198
2.9 1.7 1.03942240935
2.9 1.8 1.01487340606
2.9 1.9 1.00552356127
2.9 2.0 1.00203912566
2.9 2.1 1.00075112076
2.9 2.2 1.00027645317
2.9 2.3 1.00010171922
2.9 2.4 1.00003742282
2.9 2.5 1.00001376741
2.9 2.6 1.00000506479
2.9 2.7 1.00000186324
2.9 2.8 1.00000068545
2.9 2.9 1.00000025216
 

